Efficient Edge AI: Deploying Convolutional Neural Networks on FPGA with the Gemmini Accelerator

The growing concerns regarding energy consumption and privacy have prompted the development of AI solutions deployable on the edge, circumventing the substantial CO2 emissions associated with cloud servers and mitigating risks related to sharing sensitive data. But deploying Convolutional Neural Networks (CNNs) on non-off-the-shelf edge devices remains a complex and labor-intensive task. In this paper, we present and end-to-end workflow for deployment of CNNs on Field Programmable Gate Arrays (FPGAs) using the Gemmini accelerator, which we modified for efficient implementation on FPGAs. We describe how we leverage the use of open source software on each optimization step of the deployment process, the customizations we added to them and its impact on the final system's performance. We were able to achieve real-time performance by deploying a YOLOv7 model on a Xilinx ZCU102 FPGA with an energy efficiency of 36.5 GOP/s/W. Our FPGA-based solution demonstrates superior power efficiency compared with other embedded hardware devices, and even outperforms other FPGA reference implementations. Finally, we present how this kind of solution can be integrated into a wider system, by testing our proposed platform in a traffic monitoring scenario.

==> data/di_comm.csv <==
option,latency
Only PL,0
Only PS,0
Mixed,30

==> data/di_main.csv <==
option,latency
Only PL,69
Only PS,738
Mixed,69

==> data/di_nms.csv <==
option,latency
Only PL,2213
Only PS,19
Mixed,19

==> data/gemmini_autotvm.csv <==
Model version,Original,Default,AutoTVM
Yolov7-tiny,300,95,53
Yolov7-tiny 40,220,79,40
Yolov7-tiny 88,112,51,27

==> data/gemmini_no_autotvm.csv <==
layer_type,latency
Yolov7-tiny,105.8
Yolov7-tiny 40%,86.9
Yolov7-tiny ...%,0

==> data/hw_autotvm.csv <==
hw,latency,latency pruned
Ours (ZCU102),146,0
Ours (ZCU111),122,0
ARM PS (ZCU102),778,0
Jetson AGX,203,0
VTA (ZCU111),550,0
GTX1080,36,0
i7 CPU,252,0
RPi 4,326,0

==> data/hw_autotvm_merged.csv <==
hw,Yolov7-tiny,Yolov7-tiny 40,Yolov7-tiny 88,Yolov7-tiny-mem,Yolov7-tiny 40-mem,Yolov7-tiny 88-mem
Ours (ZCU102),0,0,0,6.25,3.75,0.78
Ours (ZCU111),0,0,0,6.25,3.75,0.78
ARM PS (ZCU102),778,0,0,6.28,3.77,0.82
Jetson AGX,193,136,117,6.54,3.8,1.06
VTA (ZCU111),546,472,0,6.29,3.54,0.93
GTX1080,36,0,0,6.54,3.8,1.06
i7 CPU,252,0,0,12.72,7.2,1.81
RPi 4,326,0,0,6.28,3.77,0.82

==> data/hw_autotvm_merged_v2.csv <==
Model,Original (ZCU102),Ours (ZCU102),Ours (ZCU111),ARM PS (ZCU102),Jetson AGX,VTA (ZCU111),GTX1080,i7 CPU,RPi 4,Jetson AGX (NCHW-float32),Jetson AGX (NHWC-float32)
Yolov7-tiny,420,118,112,770,193,546,36,252,337,41,
Yolov7-tiny 40,337,104,99,553,136,472,25,0,273,32,
Yolov7-tiny 88,210,93,89,340,117,336,16.68,0,263,16,

==> data/hw_default.csv <==
hw,latency,params,latency pruned
Ours (ZCU102),388,0,0
Ours (ZCU111),336,0,0
ARM PS (ZCU102),900,0,0
Jetson AGX,495,0,0
VTA (ZCU111),16262,0,0
GTX1080,61,0,0
i7 CPU,252,0,0
RPi 4,328,0,0

==> data/hw_default_vta.csv <==
hw,latency,params,latency pruned
VTA (ZCU111),16262,0,0

==> data/input_image_size.csv <==
input_image_size,mAP,GOP
640x640,37.3,13.7
560x560,36.7,11.1
480x480,35,7.7
400x400,33.2,5.8
320x320,29.2,3.4

==> data/pl.csv <==
model_part,latency
Main,10
NMS,5

==> data/pl_autotvm.csv <==
model_part,latency
Main,10
NMS,5

==> data/power_measurements/GTX1080/yolov7-tiny-iteration0.csv <==
0, pwrDraw , 1707485076191532, 67
0, pwrDraw , 1707485076211508, 81
0, pwrDraw , 1707485076231521, 86
0, pwrDraw , 1707485076251531, 87
0, pwrDraw , 1707485076271536, 87
0, pwrDraw , 1707485076291673, 89
0, pwrDraw , 1707485076311791, 88
0, pwrDraw , 1707485076332052, 108
0, pwrDraw , 1707485076351866, 112
0, pwrDraw , 1707485076371831, 113
0, pwrDraw , 1707485076391898, 112
0, pwrDraw , 1707485076411881, 113
0, pwrDraw , 1707485076431984, 113
0, pwrDraw , 1707485076451993, 111
0, pwrDraw , 1707485076472001, 115
0, pwrDraw , 1707485076492190, 120
0, pwrDraw , 1707485076512143, 138
0, pwrDraw , 1707485076555131, 141
0, pwrDraw , 1707485076574791, 141
0, pwrDraw , 1707485076594791, 144
0, pwrDraw , 1707485076614789, 141
0, pwrDraw , 1707485076634799, 142
0, pwrDraw , 1707485076654809, 139
0, pwrDraw , 1707485076674906, 141
0, pwrDraw , 1707485076694916, 143
0, pwrDraw , 1707485076714928, 143
0, pwrDraw , 1707485076735211, 141
0, pwrDraw , 1707485076755117, 139
0, pwrDraw , 1707485076775172, 142
0, pwrDraw , 1707485076795325, 144
0, pwrDraw , 1707485076815206, 140
0, pwrDraw , 1707485076835198, 141
0, pwrDraw , 1707485076855208, 145
0, pwrDraw , 1707485076875312, 141
0, pwrDraw , 1707485076895316, 145
0, pwrDraw , 1707485076915328, 141
0, pwrDraw , 1707485076935618, 140
0, pwrDraw , 1707485076955516, 146
0, pwrDraw , 1707485076975572, 143
0, pwrDraw , 1707485076995684, 144
0, pwrDraw , 1707485077015608, 140
0, pwrDraw , 1707485077035600, 142
0, pwrDraw , 1707485077055610, 143
0, pwrDraw , 1707485077075714, 139
0, pwrDraw , 1707485077095717, 141
0, pwrDraw , 1707485077115730, 144
0, pwrDraw , 1707485077136020, 143
0, pwrDraw , 1707485077155903, 145
0, pwrDraw , 1707485077176004, 143
0, pwrDraw , 1707485077196223, 141
0, pwrDraw , 1707485077216119, 146
0, pwrDraw , 1707485077236120, 142
0, pwrDraw , 1707485077256130, 143
0, pwrDraw , 1707485077276231, 143
0, pwrDraw , 1707485077296237, 142
0, pwrDraw , 1707485077316250, 143
0, pwrDraw , 1707485077336579, 140
0, pwrDraw , 1707485077356467, 142
0, pwrDraw , 1707485077376519, 145
0, pwrDraw , 1707485077396497, 144
0, pwrDraw , 1707485077416557, 143
0, pwrDraw , 1707485077436550, 140
0, pwrDraw , 1707485077456559, 140
0, pwrDraw , 1707485077476657, 148
0, pwrDraw , 1707485077496668, 142
0, pwrDraw , 1707485077516679, 141
0, pwrDraw , 1707485077559714, 148
0, pwrDraw , 1707485077579760, 142
0, pwrDraw , 1707485077599677, 136
0, pwrDraw , 1707485077619727, 138
0, pwrDraw , 1707485077639726, 144
0, pwrDraw , 1707485077659792, 138
0, pwrDraw , 1707485077679838, 139
0, pwrDraw , 1707485077699848, 139
0, pwrDraw , 1707485077719856, 139
0, pwrDraw , 1707485077740148, 141
0, pwrDraw , 1707485077760024, 135
0, pwrDraw , 1707485077780100, 138
0, pwrDraw , 1707485077800078, 142
0, pwrDraw , 1707485077820138, 137
0, pwrDraw , 1707485077840126, 141
0, pwrDraw , 1707485077860136, 137
0, pwrDraw , 1707485077880238, 138
0, pwrDraw , 1707485077900247, 140
0, pwrDraw , 1707485077920255, 140
0, pwrDraw , 1707485077940548, 140
0, pwrDraw , 1707485077960453, 136
0, pwrDraw , 1707485077980499, 139
0, pwrDraw , 1707485078000478, 144
0, pwrDraw , 1707485078020678, 139
0, pwrDraw , 1707485078040542, 139
0, pwrDraw , 1707485078060535, 139
0, pwrDraw , 1707485078080637, 139
0, pwrDraw , 1707485078100647, 141
0, pwrDraw , 1707485078120655, 135
0, pwrDraw , 1707485078140948, 138
0, pwrDraw , 1707485078160946, 141
0, pwrDraw , 1707485078180899, 137
0, pwrDraw , 1707485078200989, 141
0, pwrDraw , 1707485078221141, 129
0, pwrDraw , 1707485078241027, 136
0, pwrDraw , 1707485078261025, 140
0, pwrDraw , 1707485078281127, 139
0, pwrDraw , 1707485078301137, 142
0, pwrDraw , 1707485078321145, 136
0, pwrDraw , 1707485078341479, 138
0, pwrDraw , 1707485078361372, 140
0, pwrDraw , 1707485078381421, 134
0, pwrDraw , 1707485078401397, 140
0, pwrDraw , 1707485078421405, 137
0, pwrDraw , 1707485078441467, 139
0, pwrDraw , 1707485078461455, 139
0, pwrDraw , 1707485078481557, 141
0, pwrDraw , 1707485078501568, 141
0, pwrDraw , 1707485078521575, 136
0, pwrDraw , 1707485078541862, 137
0, pwrDraw , 1707485078561772, 142
0, pwrDraw , 1707485078581849, 139
0, pwrDraw , 1707485078601827, 139
0, pwrDraw , 1707485078621834, 137
0, pwrDraw , 1707485078641897, 139
0, pwrDraw , 1707485078662000, 140
0, pwrDraw , 1707485078681987, 134
0, pwrDraw , 1707485078701997, 139
0, pwrDraw , 1707485078722004, 137
0, pwrDraw , 1707485078742357, 139
0, pwrDraw , 1707485078762139, 140
0, pwrDraw , 1707485078782248, 136
0, pwrDraw , 1707485078802226, 137
0, pwrDraw , 1707485078822234, 141
0, pwrDraw , 1707485078842345, 139
0, pwrDraw , 1707485078862337, 141
0, pwrDraw , 1707485078882416, 137
0, pwrDraw , 1707485078902427, 139
0, pwrDraw , 1707485078922434, 140
0, pwrDraw , 1707485078942800, 140
0, pwrDraw , 1707485078962605, 141
0, pwrDraw , 1707485078982678, 138
0, pwrDraw , 1707485079002657, 137
0, pwrDraw , 1707485079022664, 144
0, pwrDraw , 1707485079042856, 139
0, pwrDraw , 1707485079062700, 140
0, pwrDraw , 1707485079082782, 139
0, pwrDraw , 1707485079102796, 139
0, pwrDraw , 1707485079122804, 140
0, pwrDraw , 1707485079143181, 136
0, pwrDraw , 1707485079163035, 137
0, pwrDraw , 1707485079183018, 142
0, pwrDraw , 1707485079203108, 138
0, pwrDraw , 1707485079223094, 142
0, pwrDraw , 1707485079243285, 137
0, pwrDraw , 1707485079263156, 139
0, pwrDraw , 1707485079283246, 142
0, pwrDraw , 1707485079303256, 139
0, pwrDraw , 1707485079323264, 141
0, pwrDraw , 1707485079343703, 137
0, pwrDraw , 1707485079363525, 138
0, pwrDraw , 1707485079383598, 144
0, pwrDraw , 1707485079403576, 139
0, pwrDraw , 1707485079423584, 140
0, pwrDraw , 1707485079443597, 140
0, pwrDraw , 1707485079463656, 138
0, pwrDraw , 1707485079483736, 141
0, pwrDraw , 1707485079503746, 136
0, pwrDraw , 1707485079523754, 137
0, pwrDraw , 1707485079544116, 141
0, pwrDraw , 1707485079563864, 140
0, pwrDraw , 1707485079583968, 142
0, pwrDraw , 1707485079603946, 137
0, pwrDraw , 1707485079623953, 138
0, pwrDraw , 1707485079643967, 141
0, pwrDraw , 1707485079664133, 141
0, pwrDraw , 1707485079684106, 141
0, pwrDraw , 1707485079704116, 137
0, pwrDraw , 1707485079724123, 138
0, pwrDraw , 1707485079744371, 144
0, pwrDraw , 1707485079764242, 140
0, pwrDraw , 1707485079784367, 139
0, pwrDraw , 1707485079804345, 140
0, pwrDraw , 1707485079824353, 140
0, pwrDraw , 1707485079844363, 140
0, pwrDraw , 1707485079864567, 135
0, pwrDraw , 1707485079884508, 138
0, pwrDraw , 1707485079904515, 142
0, pwrDraw , 1707485079924523, 138
0, pwrDraw , 1707485079944893, 142
0, pwrDraw , 1707485079964695, 138
0, pwrDraw , 1707485079984797, 139
0, pwrDraw , 1707485080004776, 142
0, pwrDraw , 1707485080024783, 140
0, pwrDraw , 1707485080044793, 142
0, pwrDraw , 1707485080064965, 138
0, pwrDraw , 1707485080084987, 138
0, pwrDraw , 1707485080105005, 144
0, pwrDraw , 1707485080125013, 140
0, pwrDraw , 1707485080145267, 140
0, pwrDraw , 1707485080165266, 140
0, pwrDraw , 1707485080185257, 139
0, pwrDraw , 1707485080205347, 141
0, pwrDraw , 1707485080225333, 136
0, pwrDraw , 1707485080245320, 137
0, pwrDraw , 1707485080265353, 142
0, pwrDraw , 1707485080285536, 139
0, pwrDraw , 1707485080305555, 142
0, pwrDraw , 1707485080325562, 137
0, pwrDraw , 1707485080345804, 139
0, pwrDraw , 1707485080365734, 142
0, pwrDraw , 1707485080385836, 139
0, pwrDraw , 1707485080405815, 140
0, pwrDraw , 1707485080425822, 137
0, pwrDraw , 1707485080445832, 137
0, pwrDraw , 1707485080465842, 144
0, pwrDraw , 1707485080486026, 139
0, pwrDraw , 1707485080506045, 140
0, pwrDraw , 1707485080526052, 140
0, pwrDraw , 1707485080546366, 138
0, pwrDraw , 1707485080566224, 141
0, pwrDraw , 1707485080586326, 137
0, pwrDraw , 1707485080606304, 139
0, pwrDraw , 1707485080626312, 141
0, pwrDraw , 1707485080646322, 139
0, pwrDraw , 1707485080666444, 142
0, pwrDraw , 1707485080686746, 139
0, pwrDraw , 1707485080706615, 138
0, pwrDraw , 1707485080726602, 142
0, pwrDraw , 1707485080746855, 141
0, pwrDraw , 1707485080766744, 141
0, pwrDraw , 1707485080786846, 136
0, pwrDraw , 1707485080806824, 139
0, pwrDraw , 1707485080826832, 140
0, pwrDraw , 1707485080846842, 138
0, pwrDraw , 1707485080866852, 140
0, pwrDraw , 1707485080887140, 140
0, pwrDraw , 1707485080907014, 138
0, pwrDraw , 1707485080927002, 140
0, pwrDraw , 1707485080947316, 136
0, pwrDraw , 1707485080967174, 140
0, pwrDraw , 1707485080987276, 141
0, pwrDraw , 1707485081007255, 140
0, pwrDraw , 1707485081027262, 141
0, pwrDraw , 1707485081047272, 140
0, pwrDraw , 1707485081067282, 138
0, pwrDraw , 1707485081087546, 142
0, pwrDraw , 1707485081107444, 141
0, pwrDraw , 1707485081127431, 141
0, pwrDraw , 1707485081147652, 137
0, pwrDraw , 1707485081167573, 139
0, pwrDraw , 1707485081187725, 141
0, pwrDraw , 1707485081207749, 137
0, pwrDraw , 1707485081227751, 139
0, pwrDraw , 1707485081247761, 140
0, pwrDraw , 1707485081267771, 139
0, pwrDraw , 1707485081287879, 141
0, pwrDraw , 1707485081307945, 137
0, pwrDraw , 1707485081327921, 140
0, pwrDraw , 1707485081348344, 141
0, pwrDraw , 1707485081368063, 141
0, pwrDraw , 1707485081388165, 140
0, pwrDraw , 1707485081408144, 138
0, pwrDraw , 1707485081428151, 138
0, pwrDraw , 1707485081448161, 143
0, pwrDraw , 1707485081468171, 140
0, pwrDraw , 1707485081488275, 140
0, pwrDraw , 1707485081508448, 138
0, pwrDraw , 1707485081528321, 139
0, pwrDraw , 1707485081548565, 141
0, pwrDraw , 1707485081568463, 137
0, pwrDraw , 1707485081588565, 139
0, pwrDraw , 1707485081608543, 141
0, pwrDraw , 1707485081628551, 139
0, pwrDraw , 1707485081648561, 142
0, pwrDraw , 1707485081668571, 137
0, pwrDraw , 1707485081688703, 140
0, pwrDraw , 1707485081708917, 140
0, pwrDraw , 1707485081728743, 141
0, pwrDraw , 1707485081749124, 140
0, pwrDraw , 1707485081768863, 138
0, pwrDraw , 1707485081788965, 138
0, pwrDraw , 1707485081808943, 142
0, pwrDraw , 1707485081828954, 141
0, pwrDraw , 1707485081848961, 141
0, pwrDraw , 1707485081868971, 137
0, pwrDraw , 1707485081889074, 139
0, pwrDraw , 1707485081909278, 141
0, pwrDraw , 1707485081929143, 137
0, pwrDraw , 1707485081949334, 139
0, pwrDraw , 1707485081969263, 141
0, pwrDraw , 1707485081989364, 139
0, pwrDraw , 1707485082009363, 142
0, pwrDraw , 1707485082029354, 137
0, pwrDraw , 1707485082049360, 140
0, pwrDraw , 1707485082069370, 141
0, pwrDraw , 1707485082089478, 141
0, pwrDraw , 1707485082109483, 141
0, pwrDraw , 1707485082129537, 138
0, pwrDraw , 1707485082149860, 138
0, pwrDraw , 1707485082169632, 143
0, pwrDraw , 1707485082189784, 140
0, pwrDraw , 1707485082209817, 141
0, pwrDraw , 1707485082229810, 138
0, pwrDraw , 1707485082249820, 139
0, pwrDraw , 1707485082269830, 141
0, pwrDraw , 1707485082289934, 136
0, pwrDraw , 1707485082309942, 139
0, pwrDraw , 1707485082330002, 142
0, pwrDraw , 1707485082350298, 138
0, pwrDraw , 1707485082370182, 143
0, pwrDraw , 1707485082390284, 138
0, pwrDraw , 1707485082410262, 140
0, pwrDraw , 1707485082430274, 140
0, pwrDraw , 1707485082450280, 142
0, pwrDraw , 1707485082470290, 141
0, pwrDraw , 1707485082490393, 137
0, pwrDraw , 1707485082510528, 139
0, pwrDraw , 1707485082530469, 143
0, pwrDraw , 1707485082550714, 140
0, pwrDraw , 1707485082570612, 140
0, pwrDraw , 1707485082590714, 138
0, pwrDraw , 1707485082610692, 140
0, pwrDraw , 1707485082630699, 141
0, pwrDraw , 1707485082650710, 136
0, pwrDraw , 1707485082670720, 138
0, pwrDraw , 1707485082690852, 143
0, pwrDraw , 1707485082710832, 140
0, pwrDraw , 1707485082731027, 143
0, pwrDraw , 1707485082751148, 138
0, pwrDraw , 1707485082771011, 140
0, pwrDraw , 1707485082791113, 141
0, pwrDraw , 1707485082811092, 141
0, pwrDraw , 1707485082831099, 142
0, pwrDraw , 1707485082851109, 138
0, pwrDraw , 1707485082871119, 138
0, pwrDraw , 1707485082891227, 143
0, pwrDraw , 1707485082911231, 141
0, pwrDraw , 1707485082931404, 142
0, pwrDraw , 1707485082951471, 139
0, pwrDraw , 1707485082971381, 140
0, pwrDraw , 1707485082991483, 140
0, pwrDraw , 1707485083011573, 137
0, pwrDraw , 1707485083031469, 138
0, pwrDraw , 1707485083051479, 142
0, pwrDraw , 1707485083071489, 140
0, pwrDraw , 1707485083091593, 143
0, pwrDraw , 1707485083111601, 138
0, pwrDraw , 1707485083131609, 139
0, pwrDraw , 1707485083151811, 141
0, pwrDraw , 1707485083171751, 142
0, pwrDraw , 1707485083191902, 142
0, pwrDraw , 1707485083211943, 138
0, pwrDraw , 1707485083231933, 138
0, pwrDraw , 1707485083251939, 137
0, pwrDraw , 1707485083271949, 142
0, pwrDraw , 1707485083292047, 141
0, pwrDraw , 1707485083312061, 138
0, pwrDraw , 1707485083332069, 138
0, pwrDraw , 1707485083352280, 145
0, pwrDraw , 1707485083372241, 140
0, pwrDraw , 1707485083392343, 140
0, pwrDraw , 1707485083412321, 135
0, pwrDraw , 1707485083432328, 138
0, pwrDraw , 1707485083452338, 145
0, pwrDraw , 1707485083472348, 139
0, pwrDraw , 1707485083492452, 141
0, pwrDraw , 1707485083512572, 141
0, pwrDraw , 1707485083532468, 139
0, pwrDraw , 1707485083552765, 141
0, pwrDraw , 1707485083572629, 138
0, pwrDraw , 1707485083592712, 140
0, pwrDraw , 1707485083612691, 141
0, pwrDraw , 1707485083632698, 140
0, pwrDraw , 1707485083652708, 142
0, pwrDraw , 1707485083672718, 139
0, pwrDraw , 1707485083692853, 139
0, pwrDraw , 1707485083712831, 138
0, pwrDraw , 1707485083732838, 140
0, pwrDraw , 1707485083753096, 141
0, pwrDraw , 1707485083772968, 139
0, pwrDraw , 1707485083793052, 138
0, pwrDraw , 1707485083813030, 143
0, pwrDraw , 1707485083833038, 141
0, pwrDraw , 1707485083853048, 141
0, pwrDraw , 1707485083873058, 138
0, pwrDraw , 1707485083893166, 139
0, pwrDraw , 1707485083913170, 141
0, pwrDraw , 1707485083933178, 137
0, pwrDraw , 1707485083953569, 138
0, pwrDraw , 1707485083973338, 136
0, pwrDraw , 1707485083993422, 139
0, pwrDraw , 1707485084013512, 141
0, pwrDraw , 1707485084033408, 136
0, pwrDraw , 1707485084053418, 139
0, pwrDraw , 1707485084073428, 143
0, pwrDraw , 1707485084093531, 138
0, pwrDraw , 1707485084113540, 143
0, pwrDraw , 1707485084133548, 138
0, pwrDraw , 1707485084153749, 140
0, pwrDraw , 1707485084173708, 141
0, pwrDraw , 1707485084193874, 142
0, pwrDraw , 1707485084213882, 142
0, pwrDraw , 1707485084233868, 137
0, pwrDraw , 1707485084253878, 139
0, pwrDraw , 1707485084273887, 145
0, pwrDraw , 1707485084293986, 140
0, pwrDraw , 1707485084314000, 140
0, pwrDraw , 1707485084334007, 138
0, pwrDraw , 1707485084354214, 140
0, pwrDraw , 1707485084374228, 141
0, pwrDraw , 1707485084394311, 136
0, pwrDraw , 1707485084414289, 139
0, pwrDraw , 1707485084434297, 143
0, pwrDraw , 1707485084454307, 138
0, pwrDraw , 1707485084474317, 143
0, pwrDraw , 1707485084494426, 139
0, pwrDraw , 1707485084514540, 140
0, pwrDraw , 1707485084534437, 141
0, pwrDraw , 1707485084554639, 142
0, pwrDraw , 1707485084574743, 142
0, pwrDraw , 1707485084594681, 138
0, pwrDraw , 1707485084614659, 139
0, pwrDraw , 1707485084634667, 145
0, pwrDraw , 1707485084654677, 141
0, pwrDraw , 1707485084674687, 141
0, pwrDraw , 1707485084694814, 138
0, pwrDraw , 1707485084714799, 140
0, pwrDraw , 1707485084734807, 141
0, pwrDraw , 1707485084755034, 137
0, pwrDraw , 1707485084775075, 138
0, pwrDraw , 1707485084795101, 143
0, pwrDraw , 1707485084815089, 139
0, pwrDraw , 1707485084835097, 143
0, pwrDraw , 1707485084855107, 138
0, pwrDraw , 1707485084875117, 140
0, pwrDraw , 1707485084895221, 141
0, pwrDraw , 1707485084915229, 141
0, pwrDraw , 1707485084935237, 142
0, pwrDraw , 1707485084976476, 141
0, pwrDraw , 1707485084997401, 140
0, pwrDraw , 1707485085017468, 134
0, pwrDraw , 1707485085037365, 137
0, pwrDraw , 1707485085057375, 141
0, pwrDraw , 1707485085077385, 138
0, pwrDraw , 1707485085097489, 140
0, pwrDraw , 1707485085117498, 136
0, pwrDraw , 1707485085137505, 138
0, pwrDraw , 1707485085157708, 140
0, pwrDraw , 1707485085177616, 138
0, pwrDraw , 1707485085197829, 141
0, pwrDraw , 1707485085217937, 138
0, pwrDraw , 1707485085237945, 137
0, pwrDraw , 1707485085257955, 141
0, pwrDraw , 1707485085277965, 140
0, pwrDraw , 1707485085298068, 139
0, pwrDraw , 1707485085318077, 136
0, pwrDraw , 1707485085338085, 136
0, pwrDraw , 1707485085358283, 144
0, pwrDraw , 1707485085378286, 139
0, pwrDraw , 1707485085398510, 138
0, pwrDraw , 1707485085418455, 139
0, pwrDraw , 1707485085438465, 138
0, pwrDraw , 1707485085458475, 140
0, pwrDraw , 1707485085478485, 135
0, pwrDraw , 1707485085498587, 138
0, pwrDraw , 1707485085518597, 141
0, pwrDraw , 1707485085538605, 138
0, pwrDraw , 1707485085558808, 141
0, pwrDraw , 1707485085578692, 136
0, pwrDraw , 1707485085599083, 138
0, pwrDraw , 1707485085618902, 139
0, pwrDraw , 1707485085638895, 139
0, pwrDraw , 1707485085658904, 139
0, pwrDraw , 1707485085678914, 138
0, pwrDraw , 1707485085699051, 137
0, pwrDraw , 1707485085719027, 141
0, pwrDraw , 1707485085739034, 139
0, pwrDraw , 1707485085759238, 138
0, pwrDraw , 1707485085779145, 136
0, pwrDraw , 1707485085799409, 137
0, pwrDraw , 1707485085819272, 142
0, pwrDraw , 1707485085839264, 138
0, pwrDraw , 1707485085859252, 139
0, pwrDraw , 1707485085879284, 137
0, pwrDraw , 1707485085899388, 139
0, pwrDraw , 1707485085919396, 139
0, pwrDraw , 1707485085939404, 134
0, pwrDraw , 1707485085959627, 137
0, pwrDraw , 1707485085979492, 141
0, pwrDraw , 1707485085999618, 138
0, pwrDraw , 1707485086019658, 141
0, pwrDraw , 1707485086039634, 136
0, pwrDraw , 1707485086059644, 138
0, pwrDraw , 1707485086079654, 140
0, pwrDraw , 1707485086099757, 138
0, pwrDraw , 1707485086119766, 141
0, pwrDraw , 1707485086139774, 138
0, pwrDraw , 1707485086159977, 137
0, pwrDraw , 1707485086179884, 142
0, pwrDraw , 1707485086200107, 139
0, pwrDraw , 1707485086220118, 139
0, pwrDraw , 1707485086240064, 135
0, pwrDraw , 1707485086260074, 136
0, pwrDraw , 1707485086280083, 143
0, pwrDraw , 1707485086300190, 139
0, pwrDraw , 1707485086320196, 138
0, pwrDraw , 1707485086340203, 139
0, pwrDraw , 1707485086360431, 138
0, pwrDraw , 1707485086380296, 141
0, pwrDraw , 1707485086400418, 136
0, pwrDraw , 1707485086420612, 137
0, pwrDraw , 1707485086440452, 141
0, pwrDraw , 1707485086460443, 138
0, pwrDraw , 1707485086480453, 141
0, pwrDraw , 1707485086500552, 136
0, pwrDraw , 1707485086520566, 138
0, pwrDraw , 1707485086540573, 139
0, pwrDraw , 1707485086560777, 139
0, pwrDraw , 1707485086580683, 139
0, pwrDraw , 1707485086600789, 138
0, pwrDraw , 1707485086620987, 137
0, pwrDraw , 1707485086640821, 141
0, pwrDraw , 1707485086660813, 139
0, pwrDraw , 1707485086680823, 140
0, pwrDraw , 1707485086700956, 136
0, pwrDraw , 1707485086720935, 138
0, pwrDraw , 1707485086740943, 142
0, pwrDraw , 1707485086761146, 138
0, pwrDraw , 1707485086781053, 140
0, pwrDraw , 1707485086801157, 137
0, pwrDraw , 1707485086821293, 139
0, pwrDraw , 1707485086841191, 139
0, pwrDraw , 1707485086861324, 134
0, pwrDraw , 1707485086881193, 137
0, pwrDraw , 1707485086901300, 141
0, pwrDraw , 1707485086921305, 138
0, pwrDraw , 1707485086941313, 139
0, pwrDraw , 1707485086961516, 137
0, pwrDraw , 1707485086981423, 138
0, pwrDraw , 1707485087001527, 140
0, pwrDraw , 1707485087021505, 139
0, pwrDraw , 1707485087041590, 141
0, pwrDraw , 1707485087061553, 138
0, pwrDraw , 1707485087081564, 137
0, pwrDraw , 1707485087101668, 141
0, pwrDraw , 1707485087121677, 141
0, pwrDraw , 1707485087141684, 140
0, pwrDraw , 1707485087161887, 136
0, pwrDraw , 1707485087181794, 137
0, pwrDraw , 1707485087202030, 144
0, pwrDraw , 1707485087221989, 139
0, pwrDraw , 1707485087242021, 139
0, pwrDraw , 1707485087262014, 139
0, pwrDraw , 1707485087282024, 138
0, pwrDraw , 1707485087302128, 140
0, pwrDraw , 1707485087322136, 135
0, pwrDraw , 1707485087342144, 139
0, pwrDraw , 1707485087362458, 141
0, pwrDraw , 1707485087382254, 139
0, pwrDraw , 1707485087402358, 141
0, pwrDraw , 1707485087422336, 137
0, pwrDraw , 1707485087442555, 139
0, pwrDraw , 1707485087462402, 139
0, pwrDraw , 1707485087482394, 138
0, pwrDraw , 1707485087502501, 140
0, pwrDraw , 1707485087522506, 136
0, pwrDraw , 1707485087542514, 138
0, pwrDraw , 1707485087562736, 140
0, pwrDraw , 1707485087582623, 141
0, pwrDraw , 1707485087602728, 139
0, pwrDraw , 1707485087622706, 137
0, pwrDraw , 1707485087642900, 137
0, pwrDraw , 1707485087662771, 143
0, pwrDraw , 1707485087682763, 138
0, pwrDraw , 1707485087702894, 141
0, pwrDraw , 1707485087722873, 137
0, pwrDraw , 1707485087742883, 139
0, pwrDraw , 1707485087763087, 139
0, pwrDraw , 1707485087782971, 135
0, pwrDraw , 1707485087803098, 138
0, pwrDraw , 1707485087823076, 141
0, pwrDraw , 1707485087843083, 137
0, pwrDraw , 1707485087863248, 140
0, pwrDraw , 1707485087883133, 137
0, pwrDraw , 1707485087903240, 138
0, pwrDraw , 1707485087923246, 141
0, pwrDraw , 1707485087943253, 139
0, pwrDraw , 1707485087963476, 142
0, pwrDraw , 1707485087983363, 138
0, pwrDraw , 1707485088003467, 137
0, pwrDraw , 1707485088023445, 140
0, pwrDraw , 1707485088043453, 141
0, pwrDraw , 1707485088063587, 140
0, pwrDraw , 1707485088083533, 136
0, pwrDraw , 1707485088103640, 137
0, pwrDraw , 1707485088123645, 143
0, pwrDraw , 1707485088143653, 138
0, pwrDraw , 1707485088163856, 139
0, pwrDraw , 1707485088183740, 139
0, pwrDraw , 1707485088203971, 138
0, pwrDraw , 1707485088223957, 139
0, pwrDraw , 1707485088243943, 135
0, pwrDraw , 1707485088264069, 138
0, pwrDraw , 1707485088284011, 137
0, pwrDraw , 1707485088304097, 139
0, pwrDraw , 1707485088324105, 139
0, pwrDraw , 1707485088344113, 134
0, pwrDraw , 1707485088364445, 138
0, pwrDraw , 1707485088384221, 139
0, pwrDraw , 1707485088404327, 137
0, pwrDraw , 1707485088424305, 138
0, pwrDraw , 1707485088444313, 134
0, pwrDraw , 1707485088464465, 137
0, pwrDraw , 1707485088484351, 141
0, pwrDraw , 1707485088504436, 138
0, pwrDraw , 1707485088524445, 141
0, pwrDraw , 1707485088544452, 136
0, pwrDraw , 1707485088564656, 139
0, pwrDraw , 1707485088584583, 141
0, pwrDraw , 1707485088604668, 139
0, pwrDraw , 1707485088624645, 141
0, pwrDraw , 1707485088644652, 137
0, pwrDraw , 1707485088664820, 138
0, pwrDraw , 1707485088684725, 140
0, pwrDraw , 1707485088704835, 141
0, pwrDraw , 1707485088724812, 137
0, pwrDraw , 1707485088744822, 135
0, pwrDraw , 1707485088765045, 139
0, pwrDraw , 1707485088784910, 139
0, pwrDraw , 1707485088805049, 140
0, pwrDraw , 1707485088825015, 138
0, pwrDraw , 1707485088845022, 136
0, pwrDraw , 1707485088865144, 138
0, pwrDraw , 1707485088885108, 140
0, pwrDraw , 1707485088905179, 141
0, pwrDraw , 1707485088925184, 140
0, pwrDraw , 1707485088945192, 138
0, pwrDraw , 1707485088965395, 137
0, pwrDraw , 1707485088985302, 143
0, pwrDraw , 1707485089005418, 139
0, pwrDraw , 1707485089025384, 141
0, pwrDraw , 1707485089045392, 138
0, pwrDraw , 1707485089065402, 139
0, pwrDraw , 1707485089085460, 141
0, pwrDraw , 1707485089105546, 136
0, pwrDraw , 1707485089125554, 138
0, pwrDraw , 1707485089145562, 140
0, pwrDraw , 1707485089165765, 138
0, pwrDraw , 1707485089185671, 140
0, pwrDraw , 1707485089205861, 137
0, pwrDraw , 1707485089225896, 138
0, pwrDraw , 1707485089245882, 141
0, pwrDraw , 1707485089265892, 137
0, pwrDraw , 1707485089286119, 142
0, pwrDraw , 1707485089306085, 137
0, pwrDraw , 1707485089326014, 139
0, pwrDraw , 1707485089346022, 139
0, pwrDraw , 1707485089366353, 141
0, pwrDraw , 1707485089386191, 140
0, pwrDraw , 1707485089406230, 137
0, pwrDraw , 1707485089426244, 137
0, pwrDraw , 1707485089446251, 142
0, pwrDraw , 1707485089466261, 139
0, pwrDraw , 1707485089486472, 140
0, pwrDraw , 1707485089506455, 137
0, pwrDraw , 1707485089526474, 139
0, pwrDraw , 1707485089546481, 139
0, pwrDraw , 1707485089566685, 136
0, pwrDraw , 1707485089586557, 138
0, pwrDraw , 1707485089606695, 141
0, pwrDraw , 1707485089626704, 139
0, pwrDraw , 1707485089646711, 141
0, pwrDraw , 1707485089666721, 137
0, pwrDraw , 1707485089686709, 137
0, pwrDraw , 1707485089706915, 141
0, pwrDraw , 1707485089726931, 139
0, pwrDraw , 1707485089746941, 141
0, pwrDraw , 1707485089767144, 136
0, pwrDraw , 1707485089787051, 138
0, pwrDraw , 1707485089807155, 140
0, pwrDraw , 1707485089827163, 141
0, pwrDraw , 1707485089847171, 140
0, pwrDraw , 1707485089867181, 139
0, pwrDraw , 1707485089887191, 138
0, pwrDraw , 1707485089907417, 143
0, pwrDraw , 1707485089927361, 138
0, pwrDraw , 1707485089947371, 141
0, pwrDraw , 1707485089967574, 137
0, pwrDraw , 1707485089987481, 139
0, pwrDraw , 1707485090007584, 140
0, pwrDraw , 1707485090027593, 138
0, pwrDraw , 1707485090047601, 139
0, pwrDraw , 1707485090067611, 133
0, pwrDraw , 1707485090087621, 134
0, pwrDraw , 1707485090107847, 133
0, pwrDraw , 1707485090127821, 135
0, pwrDraw , 1707485090147831, 137
0, pwrDraw , 1707485090168034, 134
0, pwrDraw , 1707485090187941, 137
0, pwrDraw , 1707485090208118, 134
0, pwrDraw , 1707485090228165, 134
0, pwrDraw , 1707485090248151, 137
0, pwrDraw , 1707485090268160, 141
0, pwrDraw , 1707485090288171, 141
0, pwrDraw , 1707485090308532, 137
0, pwrDraw , 1707485090328388, 138
0, pwrDraw , 1707485090348380, 144
0, pwrDraw , 1707485090368583, 138
0, pwrDraw , 1707485090388491, 139
0, pwrDraw , 1707485090408594, 139
0, pwrDraw , 1707485090428603, 139
0, pwrDraw , 1707485090448611, 139
0, pwrDraw , 1707485090468620, 137
0, pwrDraw , 1707485090488629, 138
0, pwrDraw , 1707485090508894, 128
0, pwrDraw , 1707485090528792, 129
0, pwrDraw , 1707485090548780, 125
0, pwrDraw , 1707485090568987, 129
0, pwrDraw , 1707485090588889, 132
0, pwrDraw , 1707485090608994, 131
0, pwrDraw , 1707485090629003, 135
0, pwrDraw , 1707485090649010, 131
0, pwrDraw , 1707485090669020, 133
0, pwrDraw , 1707485090689008, 135
0, pwrDraw , 1707485090709135, 136
0, pwrDraw , 1707485090729188, 132
0, pwrDraw , 1707485090749180, 135
0, pwrDraw , 1707485090769403, 133
0, pwrDraw , 1707485090789290, 133
0, pwrDraw , 1707485090809393, 132
0, pwrDraw , 1707485090829401, 134
0, pwrDraw , 1707485090849410, 131
0, pwrDraw , 1707485090869419, 136
0, pwrDraw , 1707485090889430, 130
0, pwrDraw , 1707485090909533, 131
0, pwrDraw , 1707485090929585, 131
0, pwrDraw , 1707485090949580, 130
0, pwrDraw , 1707485090969783, 129
0, pwrDraw , 1707485090989690, 129
0, pwrDraw , 1707485091009792, 132
0, pwrDraw , 1707485091029802, 133
0, pwrDraw , 1707485091049809, 134
0, pwrDraw , 1707485091069797, 128
0, pwrDraw , 1707485091089830, 134
0, pwrDraw , 1707485091109933, 131
0, pwrDraw , 1707485091130166, 137
0, pwrDraw , 1707485091149997, 132
0, pwrDraw , 1707485091170183, 134
0, pwrDraw , 1707485091190090, 133
0, pwrDraw , 1707485091210372, 136
0, pwrDraw , 1707485091230290, 133
0, pwrDraw , 1707485091250299, 133
0, pwrDraw , 1707485091270309, 131
0, pwrDraw , 1707485091290318, 133
0, pwrDraw , 1707485091310423, 133
0, pwrDraw , 1707485091330669, 132
0, pwrDraw , 1707485091350487, 139
0, pwrDraw , 1707485091370673, 138
0, pwrDraw , 1707485091390579, 142
0, pwrDraw , 1707485091410683, 137
0, pwrDraw , 1707485091430691, 139
0, pwrDraw , 1707485091450699, 140
0, pwrDraw , 1707485091470709, 139
0, pwrDraw , 1707485091490719, 140
0, pwrDraw , 1707485091510823, 132
0, pwrDraw , 1707485091530831, 137
0, pwrDraw , 1707485091550866, 140
0, pwrDraw , 1707485091571062, 140
0, pwrDraw , 1707485091590949, 141
0, pwrDraw , 1707485091611052, 139
0, pwrDraw , 1707485091631061, 138
0, pwrDraw , 1707485091651069, 141
0, pwrDraw , 1707485091671079, 140
0, pwrDraw , 1707485091691089, 141
0, pwrDraw , 1707485091711298, 137
0, pwrDraw , 1707485091731200, 138
0, pwrDraw , 1707485091751261, 144
0, pwrDraw , 1707485091771442, 139
0, pwrDraw , 1707485091791349, 140
0, pwrDraw , 1707485091811447, 132
0, pwrDraw , 1707485091831461, 136
0, pwrDraw , 1707485091851469, 136
0, pwrDraw , 1707485091871456, 133
0, pwrDraw , 1707485091891489, 139
0, pwrDraw , 1707485091911592, 137
0, pwrDraw , 1707485091931601, 137
0, pwrDraw , 1707485091951657, 136
0, pwrDraw , 1707485091971846, 136
0, pwrDraw , 1707485091991748, 136
0, pwrDraw , 1707485092011851, 135
0, pwrDraw , 1707485092031861, 139
0, pwrDraw , 1707485092051868, 137
0, pwrDraw , 1707485092071878, 140
0, pwrDraw , 1707485092091889, 140
0, pwrDraw , 1707485092111992, 138
0, pwrDraw , 1707485092132002, 134
0, pwrDraw , 1707485092152198, 134
0, pwrDraw , 1707485092172201, 137
0, pwrDraw , 1707485092192150, 134
0, pwrDraw , 1707485092212412, 137
0, pwrDraw , 1707485092232327, 141
0, pwrDraw , 1707485092252330, 138
0, pwrDraw , 1707485092272340, 141
0, pwrDraw , 1707485092292350, 136
0, pwrDraw , 1707485092312453, 139
0, pwrDraw , 1707485092332462, 140
0, pwrDraw , 1707485092352637, 141
0, pwrDraw , 1707485092372643, 136
0, pwrDraw , 1707485092392610, 133
0, pwrDraw , 1707485092412713, 137
0, pwrDraw , 1707485092432722, 142
0, pwrDraw , 1707485092452730, 139
0, pwrDraw , 1707485092472740, 142
0, pwrDraw , 1707485092492749, 138
0, pwrDraw , 1707485092512852, 139
0, pwrDraw , 1707485092532862, 141
0, pwrDraw , 1707485092552869, 140
0, pwrDraw , 1707485092573073, 141
0, pwrDraw , 1707485092593010, 137
0, pwrDraw , 1707485092613113, 138
0, pwrDraw , 1707485092633121, 140
0, pwrDraw , 1707485092653129, 140
0, pwrDraw , 1707485092673139, 140
0, pwrDraw , 1707485092693149, 138
0, pwrDraw , 1707485092713364, 137
0, pwrDraw , 1707485092733261, 145
0, pwrDraw , 1707485092753269, 138
0, pwrDraw , 1707485092773476, 140
0, pwrDraw , 1707485092793409, 138
0, pwrDraw , 1707485092813516, 139
0, pwrDraw , 1707485092833521, 140
0, pwrDraw , 1707485092853529, 137
0, pwrDraw , 1707485092873539, 139
0, pwrDraw , 1707485092893549, 142
0, pwrDraw , 1707485092913653, 138
0, pwrDraw , 1707485092933661, 141
0, pwrDraw , 1707485092953669, 136
0, pwrDraw , 1707485092974045, 139
0, pwrDraw , 1707485092993835, 140
0, pwrDraw , 1707485093013946, 140
0, pwrDraw , 1707485093033951, 141
0, pwrDraw , 1707485093053959, 138
0, pwrDraw , 1707485093073969, 138
0, pwrDraw , 1707485093093979, 142
0, pwrDraw , 1707485093114083, 140
0, pwrDraw , 1707485093134091, 140
0, pwrDraw , 1707485093154099, 138
0, pwrDraw , 1707485093174386, 139
0, pwrDraw , 1707485093194205, 144
0, pwrDraw , 1707485093214468, 139
0, pwrDraw , 1707485093234385, 140
0, pwrDraw , 1707485093254389, 137
0, pwrDraw , 1707485093274398, 138
0, pwrDraw , 1707485093294408, 144
0, pwrDraw , 1707485093314512, 139
0, pwrDraw , 1707485093334521, 140
0, pwrDraw , 1707485093354528, 137
0, pwrDraw , 1707485093374876, 139
0, pwrDraw , 1707485093394700, 140
0, pwrDraw , 1707485093414775, 137
0, pwrDraw , 1707485093434781, 138
0, pwrDraw , 1707485093454789, 135
0, pwrDraw , 1707485093474798, 139
0, pwrDraw , 1707485093494808, 140
0, pwrDraw , 1707485093514912, 136
0, pwrDraw , 1707485093534921, 140
0, pwrDraw , 1707485093554928, 140
0, pwrDraw , 1707485093575131, 138
0, pwrDraw , 1707485093595074, 141
0, pwrDraw , 1707485093615172, 136
0, pwrDraw , 1707485093635181, 139
0, pwrDraw , 1707485093655188, 141
0, pwrDraw , 1707485093675198, 140
0, pwrDraw , 1707485093695208, 142
0, pwrDraw , 1707485093715434, 137
0, pwrDraw , 1707485093735320, 139
0, pwrDraw , 1707485093755328, 139
0, pwrDraw , 1707485093775531, 138
0, pwrDraw , 1707485093795513, 141
0, pwrDraw , 1707485093815575, 137
0, pwrDraw , 1707485093835580, 138
0, pwrDraw , 1707485093855587, 141
0, pwrDraw , 1707485093875598, 142
0, pwrDraw , 1707485093895608, 140
0, pwrDraw , 1707485093915711, 139
0, pwrDraw , 1707485093935700, 138
0, pwrDraw , 1707485093955727, 143
0, pwrDraw , 1707485093975931, 140
0, pwrDraw , 1707485093996110, 140
0, pwrDraw , 1707485094015973, 138
0, pwrDraw , 1707485094035980, 139
0, pwrDraw , 1707485094055987, 141
0, pwrDraw , 1707485094075998, 139
0, pwrDraw , 1707485094096008, 140
0, pwrDraw , 1707485094116111, 141
0, pwrDraw , 1707485094136120, 139
0, pwrDraw , 1707485094156127, 140
0, pwrDraw , 1707485094176350, 136
0, pwrDraw , 1707485094196407, 138
0, pwrDraw , 1707485094216504, 141
0, pwrDraw , 1707485094236500, 140
0, pwrDraw , 1707485094256478, 142
0, pwrDraw , 1707485094276488, 138
0, pwrDraw , 1707485094296497, 139
0, pwrDraw , 1707485094316601, 140
0, pwrDraw , 1707485094336609, 140
0, pwrDraw , 1707485094356617, 141
0, pwrDraw , 1707485094376820, 138
0, pwrDraw , 1707485094396727, 138
0, pwrDraw , 1707485094416911, 144
0, pwrDraw , 1707485094436930, 140
0, pwrDraw , 1707485094456936, 141
0, pwrDraw , 1707485094476947, 136
0, pwrDraw , 1707485094496957, 140
0, pwrDraw , 1707485094517060, 141
0, pwrDraw , 1707485094537070, 137
0, pwrDraw , 1707485094557077, 139
0, pwrDraw , 1707485094577300, 141
0, pwrDraw , 1707485094597187, 139
0, pwrDraw , 1707485094617413, 141
0, pwrDraw , 1707485094637357, 137
0, pwrDraw , 1707485094657332, 138
0, pwrDraw , 1707485094677377, 142
0, pwrDraw , 1707485094697387, 138
0, pwrDraw , 1707485094717494, 142
0, pwrDraw , 1707485094737500, 138
0, pwrDraw , 1707485094757507, 139
0, pwrDraw , 1707485094777710, 141
0, pwrDraw , 1707485094797617, 141
0, pwrDraw , 1707485094817897, 141
0, pwrDraw , 1707485094837839, 137
0, pwrDraw , 1707485094857827, 138
0, pwrDraw , 1707485094877837, 143
0, pwrDraw , 1707485094897847, 140
0, pwrDraw , 1707485094917954, 141
0, pwrDraw , 1707485094937959, 138
0, pwrDraw , 1707485094957967, 139
0, pwrDraw , 1707485094978170, 140
0, pwrDraw , 1707485094998077, 136
0, pwrDraw , 1707485095018365, 140
0, pwrDraw , 1707485095038234, 140
0, pwrDraw , 1707485095058324, 140
0, pwrDraw , 1707485095078236, 142
0, pwrDraw , 1707485095098246, 137
0, pwrDraw , 1707485095118352, 139
0, pwrDraw , 1707485095138359, 142
0, pwrDraw , 1707485095158367, 139
0, pwrDraw , 1707485095178570, 142
0, pwrDraw , 1707485095198477, 136
0, pwrDraw , 1707485095218787, 139
0, pwrDraw , 1707485095238750, 140
0, pwrDraw , 1707485095258716, 141
0, pwrDraw , 1707485095278726, 141
0, pwrDraw , 1707485095298736, 139
0, pwrDraw , 1707485095318843, 138
0, pwrDraw , 1707485095338849, 144
0, pwrDraw , 1707485095358856, 139
0, pwrDraw , 1707485095379079, 142
0, pwrDraw , 1707485095398966, 137
0, pwrDraw , 1707485095419070, 140
0, pwrDraw , 1707485095439140, 143
0, pwrDraw , 1707485095459116, 137
0, pwrDraw , 1707485095479126, 140
0, pwrDraw , 1707485095499136, 140
0, pwrDraw , 1707485095519243, 138
0, pwrDraw , 1707485095539248, 141
0, pwrDraw , 1707485095559364, 137
0, pwrDraw , 1707485095579459, 139
0, pwrDraw , 1707485095599366, 143
0, pwrDraw , 1707485095619469, 139
0, pwrDraw , 1707485095639540, 142
0, pwrDraw , 1707485095659516, 137
0, pwrDraw , 1707485095679526, 140
0, pwrDraw , 1707485095699536, 140
0, pwrDraw , 1707485095719643, 141
0, pwrDraw , 1707485095739649, 142
0, pwrDraw , 1707485095759656, 139
0, pwrDraw , 1707485095779878, 139
0, pwrDraw , 1707485095799766, 143
0, pwrDraw , 1707485095819870, 140
0, pwrDraw , 1707485095840116, 140
0, pwrDraw , 1707485095859934, 136
0, pwrDraw , 1707485095879925, 139
0, pwrDraw , 1707485095899935, 140
0, pwrDraw , 1707485095920043, 138
0, pwrDraw , 1707485095940048, 140
0, pwrDraw , 1707485095960055, 140
0, pwrDraw , 1707485095980259, 140
0, pwrDraw , 1707485096000166, 142
0, pwrDraw , 1707485096020269, 137
0, pwrDraw , 1707485096040475, 139
0, pwrDraw , 1707485096060441, 142
0, pwrDraw , 1707485096080326, 140
0, pwrDraw , 1707485096100335, 142
0, pwrDraw , 1707485096120442, 138
0, pwrDraw , 1707485096140447, 139
0, pwrDraw , 1707485096160455, 140
0, pwrDraw , 1707485096180659, 140
0, pwrDraw , 1707485096200565, 140
0, pwrDraw , 1707485096220669, 139
0, pwrDraw , 1707485096240765, 139
0, pwrDraw , 1707485096260789, 144
0, pwrDraw , 1707485096280785, 140
0, pwrDraw , 1707485096300795, 140
0, pwrDraw , 1707485096320902, 137
0, pwrDraw , 1707485096340908, 139
0, pwrDraw , 1707485096360915, 144
0, pwrDraw , 1707485096381118, 139
0, pwrDraw , 1707485096401025, 140
0, pwrDraw , 1707485096421129, 141
0, pwrDraw , 1707485096441136, 139
0, pwrDraw , 1707485096461193, 141
0, pwrDraw , 1707485096481185, 136
0, pwrDraw , 1707485096501195, 139
0, pwrDraw , 1707485096521302, 142
0, pwrDraw , 1707485096541307, 139
0, pwrDraw , 1707485096561426, 142
0, pwrDraw , 1707485096581537, 138
0, pwrDraw , 1707485096601425, 139
0, pwrDraw , 1707485096621528, 141
0, pwrDraw , 1707485096641537, 140
0, pwrDraw , 1707485096661593, 141
0, pwrDraw , 1707485096681585, 139
0, pwrDraw , 1707485096701595, 138
0, pwrDraw , 1707485096721701, 142
0, pwrDraw , 1707485096741708, 141
0, pwrDraw , 1707485096761715, 141
0, pwrDraw , 1707485096781937, 137
0, pwrDraw , 1707485096801824, 140
0, pwrDraw , 1707485096821928, 142
0, pwrDraw , 1707485096841937, 137
0, pwrDraw , 1707485096862132, 140
0, pwrDraw , 1707485096882003, 139
0, pwrDraw , 1707485096901994, 139
0, pwrDraw , 1707485096922098, 140
0, pwrDraw , 1707485096942107, 137
0, pwrDraw , 1707485096962114, 138
0, pwrDraw , 1707485096982337, 143
0, pwrDraw , 1707485097002224, 138
0, pwrDraw , 1707485097022328, 142
0, pwrDraw , 1707485097042337, 137
0, pwrDraw , 1707485097062637, 141
0, pwrDraw , 1707485097082431, 141
0, pwrDraw , 1707485097102394, 142
0, pwrDraw , 1707485097122501, 142
0, pwrDraw , 1707485097142506, 139
0, pwrDraw , 1707485097162516, 139
0, pwrDraw , 1707485097182739, 143
0, pwrDraw , 1707485097202627, 140
0, pwrDraw , 1707485097222812, 141
0, pwrDraw , 1707485097242842, 138
0, pwrDraw , 1707485097262806, 138
0, pwrDraw , 1707485097282863, 145
0, pwrDraw , 1707485097302856, 139
0, pwrDraw , 1707485097322960, 140
0, pwrDraw , 1707485097342948, 140
0, pwrDraw , 1707485097362954, 140
0, pwrDraw , 1707485097383180, 142
0, pwrDraw , 1707485097403086, 137
0, pwrDraw , 1707485097423190, 140
0, pwrDraw , 1707485097443198, 143
0, pwrDraw , 1707485097463206, 140
0, pwrDraw , 1707485097483264, 143
0, pwrDraw , 1707485097503256, 137
0, pwrDraw , 1707485097523363, 139
0, pwrDraw , 1707485097543368, 141
0, pwrDraw , 1707485097563487, 141
0, pwrDraw , 1707485097583579, 141
0, pwrDraw , 1707485097603486, 140
0, pwrDraw , 1707485097623589, 139
0, pwrDraw , 1707485097643598, 142
0, pwrDraw , 1707485097663606, 140
0, pwrDraw , 1707485097683766, 141
0, pwrDraw , 1707485097703674, 137
0, pwrDraw , 1707485097723760, 140
0, pwrDraw , 1707485097743769, 143
0, pwrDraw , 1707485097763776, 141
0, pwrDraw , 1707485097783979, 141
0, pwrDraw , 1707485097803886, 139
0, pwrDraw , 1707485097823989, 140
0, pwrDraw , 1707485097843998, 140
0, pwrDraw , 1707485097864006, 136
0, pwrDraw , 1707485097884317, 139
0, pwrDraw , 1707485097904099, 143
0, pwrDraw , 1707485097924163, 139
0, pwrDraw , 1707485097944168, 142
0, pwrDraw , 1707485097964175, 137
0, pwrDraw , 1707485097984379, 141
0, pwrDraw , 1707485098004285, 141
0, pwrDraw , 1707485098024389, 142
0, pwrDraw , 1707485098044398, 142
0, pwrDraw , 1707485098064518, 139
0, pwrDraw , 1707485098084415, 139
0, pwrDraw , 1707485098104473, 143
0, pwrDraw , 1707485098124562, 140
0, pwrDraw , 1707485098144568, 141
0, pwrDraw , 1707485098164575, 138
0, pwrDraw , 1707485098184779, 137
0, pwrDraw , 1707485098204685, 145
0, pwrDraw , 1707485098224822, 141
0, pwrDraw , 1707485098244880, 140
0, pwrDraw , 1707485098264865, 141
0, pwrDraw , 1707485098284875, 140
0, pwrDraw , 1707485098304933, 139
0, pwrDraw , 1707485098325021, 139
0, pwrDraw , 1707485098345027, 141
0, pwrDraw , 1707485098365035, 138
0, pwrDraw , 1707485098385258, 140
0, pwrDraw , 1707485098405145, 140
0, pwrDraw , 1707485098425248, 136
0, pwrDraw , 1707485098445258, 139
0, pwrDraw , 1707485098465265, 140
0, pwrDraw , 1707485098485275, 138
0, pwrDraw , 1707485098505333, 140
0, pwrDraw , 1707485098525422, 137
0, pwrDraw , 1707485098545427, 140
0, pwrDraw , 1707485098565435, 142
0, pwrDraw , 1707485098585688, 140
0, pwrDraw , 1707485098605605, 143
0, pwrDraw , 1707485098625708, 138
0, pwrDraw , 1707485098645717, 140
0, pwrDraw , 1707485098665725, 141
0, pwrDraw , 1707485098685735, 140
0, pwrDraw , 1707485098705934, 142
0, pwrDraw , 1707485098725929, 138
0, pwrDraw , 1707485098745858, 140
0, pwrDraw , 1707485098765864, 137
0, pwrDraw , 1707485098786068, 140
0, pwrDraw , 1707485098805975, 142
0, pwrDraw , 1707485098826078, 138
0, pwrDraw , 1707485098846087, 139
0, pwrDraw , 1707485098866095, 141
0, pwrDraw , 1707485098886104, 142
0, pwrDraw , 1707485098906266, 141
0, pwrDraw , 1707485098926319, 139
0, pwrDraw , 1707485098946317, 138
0, pwrDraw , 1707485098966325, 146
0, pwrDraw , 1707485098986528, 139
0, pwrDraw , 1707485099006435, 141
0, pwrDraw , 1707485099026541, 141
0, pwrDraw , 1707485099046546, 140
0, pwrDraw , 1707485099066554, 141
0, pwrDraw , 1707485099086564, 137
0, pwrDraw , 1707485099106574, 140
0, pwrDraw , 1707485099126762, 143
0, pwrDraw , 1707485099146776, 140
0, pwrDraw , 1707485099166784, 142
0, pwrDraw , 1707485099195287, 137
0, pwrDraw , 1707485099208594, 139
0, pwrDraw , 1707485099228528, 144
0, pwrDraw , 1707485099248650, 142
0, pwrDraw , 1707485099268630, 142
0, pwrDraw , 1707485099288640, 139
0, pwrDraw , 1707485099308743, 140
0, pwrDraw , 1707485099328814, 146
0, pwrDraw , 1707485099348790, 141
0, pwrDraw , 1707485099368800, 142
0, pwrDraw , 1707485099389022, 140
0, pwrDraw , 1707485099409010, 142
0, pwrDraw , 1707485099428980, 142
0, pwrDraw , 1707485099448990, 140
0, pwrDraw , 1707485099469000, 142
0, pwrDraw , 1707485099489010, 142
0, pwrDraw , 1707485099509113, 141
0, pwrDraw , 1707485099529183, 143
0, pwrDraw , 1707485099549159, 139
0, pwrDraw , 1707485099569169, 140
0, pwrDraw , 1707485099589371, 144
0, pwrDraw , 1707485099609435, 141
0, pwrDraw , 1707485099629416, 144
0, pwrDraw , 1707485099649419, 139
0, pwrDraw , 1707485099669429, 141
0, pwrDraw , 1707485099689439, 143
0, pwrDraw , 1707485099709543, 142
0, pwrDraw , 1707485099729756, 144
0, pwrDraw , 1707485099749630, 140
0, pwrDraw , 1707485099769599, 140
0, pwrDraw , 1707485099789801, 144
0, pwrDraw , 1707485099809803, 143
0, pwrDraw , 1707485099829786, 144
0, pwrDraw , 1707485099849789, 140
0, pwrDraw , 1707485099869799, 141
0, pwrDraw , 1707485099889809, 146
0, pwrDraw , 1707485099910023, 142
0, pwrDraw , 1707485099930081, 143
0, pwrDraw , 1707485099949977, 140
0, pwrDraw , 1707485099969969, 142
0, pwrDraw , 1707485099990170, 142
0, pwrDraw , 1707485100010173, 140
0, pwrDraw , 1707485100030156, 142
0, pwrDraw , 1707485100050159, 141
0, pwrDraw , 1707485100070169, 141
0, pwrDraw , 1707485100090179, 142
0, pwrDraw , 1707485100110282, 138
0, pwrDraw , 1707485100130296, 141
0, pwrDraw , 1707485100150347, 143
0, pwrDraw , 1707485100170339, 140
0, pwrDraw , 1707485100190540, 143
0, pwrDraw , 1707485100210543, 139
0, pwrDraw , 1707485100230526, 141
0, pwrDraw , 1707485100250613, 144
0, pwrDraw , 1707485100270599, 142
0, pwrDraw , 1707485100290609, 144
0, pwrDraw , 1707485100310712, 140
0, pwrDraw , 1707485100330726, 141
0, pwrDraw , 1707485100350777, 143
0, pwrDraw , 1707485100370769, 143
0, pwrDraw , 1707485100390970, 143
0, pwrDraw , 1707485100411083, 141
0, pwrDraw , 1707485100430955, 141
0, pwrDraw , 1707485100450958, 145
0, pwrDraw , 1707485100470968, 142
0, pwrDraw , 1707485100490978, 143
0, pwrDraw , 1707485100511081, 140
0, pwrDraw , 1707485100531096, 139
0, pwrDraw , 1707485100551237, 147
0, pwrDraw , 1707485100571156, 142
0, pwrDraw , 1707485100591355, 142
0, pwrDraw , 1707485100611403, 142
0, pwrDraw , 1707485100631385, 141
0, pwrDraw , 1707485100651388, 141
0, pwrDraw , 1707485100671398, 139
0, pwrDraw , 1707485100691408, 142
0, pwrDraw , 1707485100711512, 143
0, pwrDraw , 1707485100731525, 142
0, pwrDraw , 1707485100751733, 143
0, pwrDraw , 1707485100771586, 139
0, pwrDraw , 1707485100791770, 140
0, pwrDraw , 1707485100811772, 144
0, pwrDraw , 1707485100831755, 142
0, pwrDraw , 1707485100851758, 145
0, pwrDraw , 1707485100871768, 140
0, pwrDraw , 1707485100891778, 142
0, pwrDraw , 1707485100911993, 143
0, pwrDraw , 1707485100931889, 143
0, pwrDraw , 1707485100952055, 144
0, pwrDraw , 1707485100971956, 141
0, pwrDraw , 1707485100992139, 141
0, pwrDraw , 1707485101012142, 144
0, pwrDraw , 1707485101032125, 143
0, pwrDraw , 1707485101052128, 144
0, pwrDraw , 1707485101072309, 140
0, pwrDraw , 1707485101092175, 140
0, pwrDraw , 1707485101112281, 145
0, pwrDraw , 1707485101132295, 141
0, pwrDraw , 1707485101152298, 143
0, pwrDraw , 1707485101172356, 140
0, pwrDraw , 1707485101192539, 141
0, pwrDraw , 1707485101212548, 143
0, pwrDraw , 1707485101233019, 141
0, pwrDraw , 1707485101252637, 143
0, pwrDraw , 1707485101272628, 142
0, pwrDraw , 1707485101292638, 142
0, pwrDraw , 1707485101312741, 144
0, pwrDraw , 1707485101332755, 138
0, pwrDraw , 1707485101352757, 141
0, pwrDraw , 1707485101372815, 144
0, pwrDraw , 1707485101393021, 140
0, pwrDraw , 1707485101413112, 144
0, pwrDraw , 1707485101432979, 139
0, pwrDraw , 1707485101452987, 142
0, pwrDraw , 1707485101472997, 143
0, pwrDraw , 1707485101493007, 142
0, pwrDraw , 1707485101513109, 144
0, pwrDraw , 1707485101533124, 141
0, pwrDraw , 1707485101553127, 141
0, pwrDraw , 1707485101573331, 144
0, pwrDraw , 1707485101593339, 142
0, pwrDraw , 1707485101613341, 144
0, pwrDraw , 1707485101633324, 140
0, pwrDraw , 1707485101653327, 141
0, pwrDraw , 1707485101673337, 146
0, pwrDraw , 1707485101693347, 141
0, pwrDraw , 1707485101713451, 144
0, pwrDraw , 1707485101733464, 140
0, pwrDraw , 1707485101753467, 141
0, pwrDraw , 1707485101773639, 146
0, pwrDraw , 1707485101793679, 141
0, pwrDraw , 1707485101813711, 143
0, pwrDraw , 1707485101833694, 143
0, pwrDraw , 1707485101853697, 142
0, pwrDraw , 1707485101873707, 144
0, pwrDraw , 1707485101893717, 140
0, pwrDraw , 1707485101913931, 141
0, pwrDraw , 1707485101933828, 144
0, pwrDraw , 1707485101953837, 142
0, pwrDraw , 1707485101973847, 145
0, pwrDraw , 1707485101994048, 140
0, pwrDraw , 1707485102014081, 142
0, pwrDraw , 1707485102034064, 143
0, pwrDraw , 1707485102054067, 143
0, pwrDraw , 1707485102074077, 144
0, pwrDraw , 1707485102094087, 140
0, pwrDraw , 1707485102114189, 142
0, pwrDraw , 1707485102134204, 142
0, pwrDraw , 1707485102154207, 143
0, pwrDraw , 1707485102174217, 144
0, pwrDraw , 1707485102194418, 140
0, pwrDraw , 1707485102214455, 141
0, pwrDraw , 1707485102234932, 146
0, pwrDraw , 1707485102254551, 141
0, pwrDraw , 1707485102274541, 144
0, pwrDraw , 1707485102294551, 139
0, pwrDraw , 1707485102314655, 141
0, pwrDraw , 1707485102334668, 147
0, pwrDraw , 1707485102354671, 141
0, pwrDraw , 1707485102374681, 143
0, pwrDraw , 1707485102394971, 142
0, pwrDraw , 1707485102414945, 141
0, pwrDraw , 1707485102434929, 144
0, pwrDraw , 1707485102454931, 138
0, pwrDraw , 1707485102474941, 142
0, pwrDraw , 1707485102494951, 144
0, pwrDraw , 1707485102515054, 142
0, pwrDraw , 1707485102535068, 145
0, pwrDraw , 1707485102555071, 140
0, pwrDraw , 1707485102575081, 143
0, pwrDraw , 1707485102595413, 143
0, pwrDraw , 1707485102615411, 142
0, pwrDraw , 1707485102635358, 145
0, pwrDraw , 1707485102655361, 141
0, pwrDraw , 1707485102675371, 142
0, pwrDraw , 1707485102695381, 142
0, pwrDraw , 1707485102715483, 143
0, pwrDraw , 1707485102735498, 144
0, pwrDraw , 1707485102755500, 140
0, pwrDraw , 1707485102775510, 141
0, pwrDraw , 1707485102795859, 146
0, pwrDraw , 1707485102815776, 142
0, pwrDraw , 1707485102835728, 144
0, pwrDraw , 1707485102855730, 139
0, pwrDraw , 1707485102875740, 141
0, pwrDraw , 1707485102895750, 147
0, pwrDraw , 1707485102915853, 141
0, pwrDraw , 1707485102935868, 143
0, pwrDraw , 1707485102955870, 142
0, pwrDraw , 1707485102975880, 142
0, pwrDraw , 1707485102996082, 144
0, pwrDraw , 1707485103016146, 139
0, pwrDraw , 1707485103036097, 142
0, pwrDraw , 1707485103056100, 144
0, pwrDraw , 1707485103076110, 141
0, pwrDraw , 1707485103096120, 144
0, pwrDraw , 1707485103116224, 139
0, pwrDraw , 1707485103136237, 142
0, pwrDraw , 1707485103156240, 144
0, pwrDraw , 1707485103176250, 140
0, pwrDraw , 1707485103196452, 144
0, pwrDraw , 1707485103216571, 141
0, pwrDraw , 1707485103237013, 142
0, pwrDraw , 1707485103256735, 143
0, pwrDraw , 1707485103276630, 143
0, pwrDraw , 1707485103296640, 143
0, pwrDraw , 1707485103316738, 141
0, pwrDraw , 1707485103336757, 141
0, pwrDraw , 1707485103356760, 142
0, pwrDraw , 1707485103376770, 142
0, pwrDraw , 1707485103396971, 143
0, pwrDraw , 1707485103417267, 140
0, pwrDraw , 1707485103437066, 141
0, pwrDraw , 1707485103457050, 144
0, pwrDraw , 1707485103477060, 142
0, pwrDraw , 1707485103497070, 142
0, pwrDraw , 1707485103517173, 139
0, pwrDraw , 1707485103537187, 141
0, pwrDraw , 1707485103557190, 143
0, pwrDraw , 1707485103577323, 142
0, pwrDraw , 1707485103597397, 143
0, pwrDraw , 1707485103617687, 140
0, pwrDraw , 1707485103637518, 140
0, pwrDraw , 1707485103657510, 145
0, pwrDraw , 1707485103677519, 142
0, pwrDraw , 1707485103697530, 143
0, pwrDraw , 1707485103717632, 138
0, pwrDraw , 1707485103737647, 142
0, pwrDraw , 1707485103757738, 144
0, pwrDraw , 1707485103777953, 141
0, pwrDraw , 1707485103797861, 141
0, pwrDraw , 1707485103817894, 139
0, pwrDraw , 1707485103837934, 141
0, pwrDraw , 1707485103857909, 147
0, pwrDraw , 1707485103877919, 141
0, pwrDraw , 1707485103897930, 143
0, pwrDraw , 1707485103918033, 143
0, pwrDraw , 1707485103938047, 142
0, pwrDraw , 1707485103958049, 143
0, pwrDraw , 1707485103978353, 139
0, pwrDraw , 1707485103998261, 142
0, pwrDraw , 1707485104018293, 144
0, pwrDraw , 1707485104038333, 142
0, pwrDraw , 1707485104058309, 145
0, pwrDraw , 1707485104078319, 140
0, pwrDraw , 1707485104098307, 143
0, pwrDraw , 1707485104118431, 144
0, pwrDraw , 1707485104138446, 141
0, pwrDraw , 1707485104158449, 145
0, pwrDraw , 1707485104178752, 140
0, pwrDraw , 1707485104198682, 142
0, pwrDraw , 1707485104218693, 143
0, pwrDraw , 1707485104239438, 143
0, pwrDraw , 1707485104258968, 144
0, pwrDraw , 1707485104278839, 140
0, pwrDraw , 1707485104298826, 141
0, pwrDraw , 1707485104318951, 146
0, pwrDraw , 1707485104338966, 143
0, pwrDraw , 1707485104358969, 143
0, pwrDraw , 1707485104379272, 140
0, pwrDraw , 1707485104399180, 141
0, pwrDraw , 1707485104419243, 147
0, pwrDraw , 1707485104439439, 141
0, pwrDraw , 1707485104459307, 143
0, pwrDraw , 1707485104479299, 143
0, pwrDraw , 1707485104499309, 142
0, pwrDraw , 1707485104519411, 144
0, pwrDraw , 1707485104539426, 139
0, pwrDraw , 1707485104559429, 142
0, pwrDraw , 1707485104579732, 144
0, pwrDraw , 1707485104599649, 142
0, pwrDraw , 1707485104619672, 145
0, pwrDraw , 1707485104639810, 140
0, pwrDraw , 1707485104659707, 143
0, pwrDraw , 1707485104679698, 144
0, pwrDraw , 1707485104699708, 143
0, pwrDraw , 1707485104719811, 145
0, pwrDraw , 1707485104739825, 140
0, pwrDraw , 1707485104759940, 143
0, pwrDraw , 1707485104780133, 143
0, pwrDraw , 1707485104800040, 144
0, pwrDraw , 1707485104820073, 144
0, pwrDraw , 1707485104840055, 140
0, pwrDraw , 1707485104860106, 141
0, pwrDraw , 1707485104880098, 146
0, pwrDraw , 1707485104900108, 143
0, pwrDraw , 1707485104920210, 143
0, pwrDraw , 1707485104940226, 140
0, pwrDraw , 1707485104960228, 141
0, pwrDraw , 1707485104980533, 147
0, pwrDraw , 1707485105000461, 142
0, pwrDraw , 1707485105020502, 144
0, pwrDraw , 1707485105040485, 143
0, pwrDraw , 1707485105060536, 142
0, pwrDraw , 1707485105080528, 143
0, pwrDraw , 1707485105100538, 139
0, pwrDraw , 1707485105120640, 142
0, pwrDraw , 1707485105140655, 144
0, pwrDraw , 1707485105160658, 142
0, pwrDraw , 1707485105180962, 145
0, pwrDraw , 1707485105200869, 140
0, pwrDraw , 1707485105220902, 143
0, pwrDraw , 1707485105241374, 144
0, pwrDraw , 1707485105261363, 143
0, pwrDraw , 1707485105281089, 145
0, pwrDraw , 1707485105301058, 141
0, pwrDraw , 1707485105321160, 143
0, pwrDraw , 1707485105341175, 143
0, pwrDraw , 1707485105361178, 144
0, pwrDraw , 1707485105381482, 144
0, pwrDraw , 1707485105401389, 140
0, pwrDraw , 1707485105421452, 141
0, pwrDraw , 1707485105441435, 146
0, pwrDraw , 1707485105461691, 142
0, pwrDraw , 1707485105481466, 144
0, pwrDraw , 1707485105501458, 140
0, pwrDraw , 1707485105521560, 142
0, pwrDraw , 1707485105541575, 147
0, pwrDraw , 1707485105561578, 142
0, pwrDraw , 1707485105581882, 144
0, pwrDraw , 1707485105601797, 143
0, pwrDraw , 1707485105621821, 142
0, pwrDraw , 1707485105641805, 144
0, pwrDraw , 1707485105661807, 140
0, pwrDraw , 1707485105681865, 142
0, pwrDraw , 1707485105701857, 145
0, pwrDraw , 1707485105721960, 142
0, pwrDraw , 1707485105741974, 145
0, pwrDraw , 1707485105762089, 140
0, pwrDraw , 1707485105782283, 143
0, pwrDraw , 1707485105802189, 144
0, pwrDraw , 1707485105822192, 143
0, pwrDraw , 1707485105842174, 145
0, pwrDraw , 1707485105862177, 140
0, pwrDraw , 1707485105882239, 142
0, pwrDraw , 1707485105902227, 143
0, pwrDraw , 1707485105922329, 143
0, pwrDraw , 1707485105942345, 144
0, pwrDraw , 1707485105962347, 140
0, pwrDraw , 1707485105982652, 141
0, pwrDraw , 1707485106002560, 147
0, pwrDraw , 1707485106022591, 143
0, pwrDraw , 1707485106042574, 143
0, pwrDraw , 1707485106062577, 140
0, pwrDraw , 1707485106082639, 141
0, pwrDraw , 1707485106102627, 148
0, pwrDraw , 1707485106122729, 141
0, pwrDraw , 1707485106142744, 143
0, pwrDraw , 1707485106162747, 143
0, pwrDraw , 1707485106183052, 142
0, pwrDraw , 1707485106202958, 143
0, pwrDraw , 1707485106222991, 139
0, pwrDraw , 1707485106243463, 142
0, pwrDraw , 1707485106263165, 145
0, pwrDraw , 1707485106283290, 142
0, pwrDraw , 1707485106303135, 145
0, pwrDraw , 1707485106323219, 139
0, pwrDraw , 1707485106343234, 142
0, pwrDraw , 1707485106363237, 144
0, pwrDraw , 1707485106383542, 141
0, pwrDraw , 1707485106403448, 145
0, pwrDraw , 1707485106423451, 140
0, pwrDraw , 1707485106443434, 142
0, pwrDraw , 1707485106463437, 143
0, pwrDraw , 1707485106483614, 143
0, pwrDraw , 1707485106503505, 144
0, pwrDraw , 1707485106523589, 141
0, pwrDraw , 1707485106543604, 141
0, pwrDraw , 1707485106563607, 145
0, pwrDraw , 1707485106583911, 143
0, pwrDraw , 1707485106603826, 143
0, pwrDraw , 1707485106623850, 140
0, pwrDraw , 1707485106643833, 141
0, pwrDraw , 1707485106663836, 148
0, pwrDraw , 1707485106683846, 141
0, pwrDraw , 1707485106703904, 142
0, pwrDraw , 1707485106723989, 143
0, pwrDraw , 1707485106744003, 142
0, pwrDraw , 1707485106764006, 143
0, pwrDraw , 1707485106784277, 139
0, pwrDraw , 1707485106804224, 141
0, pwrDraw , 1707485106824280, 145
0, pwrDraw , 1707485106844263, 142
0, pwrDraw , 1707485106864266, 144
0, pwrDraw , 1707485106884253, 139
0, pwrDraw , 1707485106904334, 141
0, pwrDraw , 1707485106924418, 145
0, pwrDraw , 1707485106944434, 141
0, pwrDraw , 1707485106964436, 145
0, pwrDraw , 1707485106984720, 141
0, pwrDraw , 1707485107004669, 142
0, pwrDraw , 1707485107024650, 143
0, pwrDraw , 1707485107044633, 144
0, pwrDraw , 1707485107064636, 144
0, pwrDraw , 1707485107084646, 142
0, pwrDraw , 1707485107104757, 141
0, pwrDraw , 1707485107124821, 145
0, pwrDraw , 1707485107144833, 145
0, pwrDraw , 1707485107164836, 143
0, pwrDraw , 1707485107185142, 141
0, pwrDraw , 1707485107205047, 140
0, pwrDraw , 1707485107225050, 148
0, pwrDraw , 1707485107245522, 142
0, pwrDraw , 1707485107265121, 142
0, pwrDraw , 1707485107285142, 141
0, pwrDraw , 1707485107305332, 142
0, pwrDraw , 1707485107325306, 143
0, pwrDraw , 1707485107345239, 140
0, pwrDraw , 1707485107365242, 141
0, pwrDraw , 1707485107385548, 145
0, pwrDraw , 1707485107405453, 142
0, pwrDraw , 1707485107425456, 144
0, pwrDraw , 1707485107445439, 140
0, pwrDraw , 1707485107465442, 140
0, pwrDraw , 1707485107485452, 145
0, pwrDraw , 1707485107505618, 142
0, pwrDraw , 1707485107525645, 145
0, pwrDraw , 1707485107545669, 141
0, pwrDraw , 1707485107565671, 142
0, pwrDraw , 1707485107585978, 143
0, pwrDraw , 1707485107606014, 144
0, pwrDraw , 1707485107625885, 144
0, pwrDraw , 1707485107645869, 143
0, pwrDraw , 1707485107665871, 142
0, pwrDraw , 1707485107685881, 144
0, pwrDraw , 1707485107705891, 145
0, pwrDraw , 1707485107726113, 143
0, pwrDraw , 1707485107746061, 141
0, pwrDraw , 1707485107766071, 140
0, pwrDraw , 1707485107786380, 148
0, pwrDraw , 1707485107806304, 143
0, pwrDraw , 1707485107826285, 143
0, pwrDraw , 1707485107846268, 140
0, pwrDraw , 1707485107866271, 142
0, pwrDraw , 1707485107886281, 144
0, pwrDraw , 1707485107906291, 141
0, pwrDraw , 1707485107926493, 142
0, pwrDraw , 1707485107946491, 144
0, pwrDraw , 1707485107966501, 142
0, pwrDraw , 1707485107986810, 144
0, pwrDraw , 1707485108006734, 139
0, pwrDraw , 1707485108026715, 141
0, pwrDraw , 1707485108046698, 145
0, pwrDraw , 1707485108066701, 141
0, pwrDraw , 1707485108086711, 145
0, pwrDraw , 1707485108106702, 139
0, pwrDraw , 1707485108127085, 142
0, pwrDraw , 1707485108146939, 144
0, pwrDraw , 1707485108166931, 143
0, pwrDraw , 1707485108187186, 145
0, pwrDraw , 1707485108207173, 141
0, pwrDraw , 1707485108227175, 142
0, pwrDraw , 1707485108247647, 143
0, pwrDraw , 1707485108267240, 144
0, pwrDraw , 1707485108287261, 144
0, pwrDraw , 1707485108307271, 141
0, pwrDraw , 1707485108327534, 142
0, pwrDraw , 1707485108347429, 142
0, pwrDraw , 1707485108367421, 143
0, pwrDraw , 1707485108387729, 144
0, pwrDraw , 1707485108407632, 140
0, pwrDraw , 1707485108427635, 141
0, pwrDraw , 1707485108447618, 145
0, pwrDraw , 1707485108467621, 144
0, pwrDraw , 1707485108487631, 144
0, pwrDraw , 1707485108507640, 136
0, pwrDraw , 1707485108527739, 138
0, pwrDraw , 1707485108547815, 144
0, pwrDraw , 1707485108567790, 144
0, pwrDraw , 1707485108588099, 145
0, pwrDraw , 1707485108608111, 141
0, pwrDraw , 1707485108628004, 141
0, pwrDraw , 1707485108647987, 147
0, pwrDraw , 1707485108667989, 143
0, pwrDraw , 1707485108688000, 144
0, pwrDraw , 1707485108708010, 141
0, pwrDraw , 1707485108728114, 142
0, pwrDraw , 1707485108748184, 148
0, pwrDraw , 1707485108768159, 142
0, pwrDraw , 1707485108788470, 144
0, pwrDraw , 1707485108808372, 139
0, pwrDraw , 1707485108828374, 142
0, pwrDraw , 1707485108848357, 144
0, pwrDraw , 1707485108868359, 141
0, pwrDraw , 1707485108888370, 143
0, pwrDraw , 1707485108908380, 142
0, pwrDraw , 1707485108928484, 142
0, pwrDraw , 1707485108948598, 143
0, pwrDraw , 1707485108968548, 139
0, pwrDraw , 1707485108988839, 142
0, pwrDraw , 1707485109008742, 145
0, pwrDraw , 1707485109028744, 142
0, pwrDraw , 1707485109048727, 145
0, pwrDraw , 1707485109068730, 140
0, pwrDraw , 1707485109088740, 142
0, pwrDraw , 1707485109108862, 145
0, pwrDraw , 1707485109128853, 143
0, pwrDraw , 1707485109149080, 145
0, pwrDraw , 1707485109168922, 141
0, pwrDraw , 1707485109189209, 143
0, pwrDraw , 1707485109209111, 144
0, pwrDraw , 1707485109229115, 144
0, pwrDraw , 1707485109249704, 143
0, pwrDraw , 1707485109269184, 141
0, pwrDraw , 1707485109289206, 141
0, pwrDraw , 1707485109309210, 146
0, pwrDraw , 1707485109329313, 143
0, pwrDraw , 1707485109349486, 139
0, pwrDraw , 1707485109369374, 139
0, pwrDraw , 1707485109389669, 95
0, pwrDraw , 1707485109409592, 62
0, pwrDraw , 1707485109429603, 53


==> data/power_measurements/GTX1080/yolov7-tiny-iteration14.csv <==
0, pwrDraw , 1707485416825250, 64
0, pwrDraw , 1707485416845194, 68
0, pwrDraw , 1707485416865201, 69
0, pwrDraw , 1707485416885211, 70
0, pwrDraw , 1707485416905221, 73
0, pwrDraw , 1707485416925359, 74
0, pwrDraw , 1707485416945334, 73
0, pwrDraw , 1707485416965566, 74
0, pwrDraw , 1707485416985723, 72
0, pwrDraw , 1707485417005609, 69
0, pwrDraw , 1707485417029983, 70
0, pwrDraw , 1707485417047525, 76
0, pwrDraw , 1707485417067506, 88
0, pwrDraw , 1707485417087537, 93
0, pwrDraw , 1707485417107547, 94
0, pwrDraw , 1707485417128260, 91
0, pwrDraw , 1707485417147714, 92
0, pwrDraw , 1707485417167891, 89
0, pwrDraw , 1707485417188092, 86
0, pwrDraw , 1707485417207968, 97
0, pwrDraw , 1707485417227919, 108
0, pwrDraw , 1707485417247948, 110
0, pwrDraw , 1707485417267958, 110
0, pwrDraw , 1707485417287968, 107
0, pwrDraw , 1707485417308072, 108
0, pwrDraw , 1707485417328080, 114
0, pwrDraw , 1707485417348088, 117
0, pwrDraw , 1707485417368257, 112
0, pwrDraw , 1707485417388448, 107
0, pwrDraw , 1707485417408391, 115
0, pwrDraw , 1707485417428399, 113
0, pwrDraw , 1707485417448408, 108
0, pwrDraw , 1707485417468418, 111
0, pwrDraw , 1707485417488427, 116
0, pwrDraw , 1707485417508527, 113
0, pwrDraw , 1707485417528669, 108
0, pwrDraw , 1707485417548548, 108
0, pwrDraw , 1707485417568558, 104
0, pwrDraw , 1707485417588908, 107
0, pwrDraw , 1707485417608863, 111
0, pwrDraw , 1707485417628860, 115
0, pwrDraw , 1707485417648868, 111
0, pwrDraw , 1707485417668879, 111
0, pwrDraw , 1707485417688889, 104
0, pwrDraw , 1707485417709023, 107
0, pwrDraw , 1707485417729001, 115
0, pwrDraw , 1707485417749008, 112
0, pwrDraw , 1707485417769018, 113
0, pwrDraw , 1707485417789368, 110
0, pwrDraw , 1707485417809322, 102
0, pwrDraw , 1707485417829318, 109
0, pwrDraw , 1707485417849328, 115
0, pwrDraw , 1707485417869338, 113
0, pwrDraw , 1707485417889341, 110
0, pwrDraw , 1707485417909452, 110
0, pwrDraw , 1707485417929459, 103
0, pwrDraw , 1707485417949467, 108
0, pwrDraw , 1707485417969478, 117
0, pwrDraw , 1707485417989969, 112
0, pwrDraw , 1707485418009753, 112
0, pwrDraw , 1707485418029861, 106
0, pwrDraw , 1707485418049827, 115
0, pwrDraw , 1707485418069828, 117
0, pwrDraw , 1707485418089838, 110
0, pwrDraw , 1707485418109941, 106
0, pwrDraw , 1707485418129950, 117
0, pwrDraw , 1707485418149958, 113
0, pwrDraw , 1707485418169968, 112
0, pwrDraw , 1707485418190431, 110
0, pwrDraw , 1707485418211486, 111
0, pwrDraw , 1707485418230531, 90
0, pwrDraw , 1707485418250506, 99
0, pwrDraw , 1707485418270516, 104
0, pwrDraw , 1707485418290526, 111
0, pwrDraw , 1707485418310536, 113
0, pwrDraw , 1707485418330644, 107
0, pwrDraw , 1707485418350648, 105
0, pwrDraw , 1707485418370656, 109
0, pwrDraw , 1707485418390961, 113
0, pwrDraw , 1707485418410890, 108
0, pwrDraw , 1707485418430933, 104
0, pwrDraw , 1707485418450906, 108
0, pwrDraw , 1707485418470916, 115
0, pwrDraw , 1707485418490926, 109
0, pwrDraw , 1707485418510936, 106
0, pwrDraw , 1707485418531151, 109
0, pwrDraw , 1707485418551047, 113
0, pwrDraw , 1707485418571056, 107
0, pwrDraw , 1707485418591362, 104
0, pwrDraw , 1707485418611283, 110
0, pwrDraw , 1707485418631344, 115
0, pwrDraw , 1707485418651306, 110
0, pwrDraw , 1707485418671316, 104
0, pwrDraw , 1707485418691326, 109
0, pwrDraw , 1707485418711336, 112
0, pwrDraw , 1707485418731438, 106
0, pwrDraw , 1707485418751449, 104
0, pwrDraw , 1707485418771456, 110
0, pwrDraw , 1707485418791762, 115
0, pwrDraw , 1707485418811710, 110
0, pwrDraw , 1707485418831760, 103
0, pwrDraw , 1707485418851706, 112
0, pwrDraw , 1707485418871716, 111
0, pwrDraw , 1707485418891726, 107
0, pwrDraw , 1707485418911736, 105
0, pwrDraw , 1707485418931835, 110
0, pwrDraw , 1707485418951849, 115
0, pwrDraw , 1707485418971856, 109
0, pwrDraw , 1707485418992162, 103
0, pwrDraw , 1707485419012209, 112
0, pwrDraw , 1707485419032268, 111
0, pwrDraw , 1707485419052174, 108
0, pwrDraw , 1707485419072177, 105
0, pwrDraw , 1707485419092187, 112
0, pwrDraw , 1707485419112197, 113
0, pwrDraw , 1707485419132304, 108
0, pwrDraw , 1707485419152309, 101
0, pwrDraw , 1707485419172317, 113
0, pwrDraw , 1707485419192623, 115
0, pwrDraw , 1707485419212711, 110
0, pwrDraw , 1707485419232651, 104
0, pwrDraw , 1707485419252597, 114
0, pwrDraw , 1707485419272607, 112
0, pwrDraw , 1707485419292617, 107
0, pwrDraw , 1707485419312627, 102
0, pwrDraw , 1707485419332731, 113
0, pwrDraw , 1707485419352739, 115
0, pwrDraw , 1707485419372747, 110
0, pwrDraw , 1707485419393054, 104
0, pwrDraw , 1707485419412959, 105
0, pwrDraw , 1707485419433114, 114
0, pwrDraw , 1707485419453057, 110
0, pwrDraw , 1707485419473067, 109
0, pwrDraw , 1707485419493077, 103
0, pwrDraw , 1707485419513087, 104
0, pwrDraw , 1707485419533302, 112
0, pwrDraw , 1707485419553199, 111
0, pwrDraw , 1707485419573207, 106
0, pwrDraw , 1707485419593514, 105
0, pwrDraw , 1707485419613445, 111
0, pwrDraw , 1707485419633564, 115
0, pwrDraw , 1707485419653487, 111
0, pwrDraw , 1707485419673497, 106
0, pwrDraw , 1707485419693511, 109
0, pwrDraw , 1707485419713517, 112
0, pwrDraw , 1707485419733620, 109
0, pwrDraw , 1707485419753630, 107
0, pwrDraw , 1707485419773637, 107
0, pwrDraw , 1707485419793944, 113
0, pwrDraw , 1707485419813871, 114
0, pwrDraw , 1707485419834161, 108
0, pwrDraw , 1707485419853940, 105
0, pwrDraw , 1707485419873928, 114
0, pwrDraw , 1707485419893938, 109
0, pwrDraw , 1707485419913948, 108
0, pwrDraw , 1707485419934050, 107
0, pwrDraw , 1707485419954060, 112
0, pwrDraw , 1707485419974068, 114
0, pwrDraw , 1707485419994375, 110
0, pwrDraw , 1707485420014306, 104
0, pwrDraw , 1707485420034660, 114
0, pwrDraw , 1707485420054385, 109
0, pwrDraw , 1707485420074358, 107
0, pwrDraw , 1707485420094368, 107
0, pwrDraw , 1707485420114378, 113
0, pwrDraw , 1707485420134482, 114
0, pwrDraw , 1707485420154490, 108
0, pwrDraw , 1707485420174498, 104
0, pwrDraw , 1707485420194805, 114
0, pwrDraw , 1707485420214724, 109
0, pwrDraw , 1707485420234745, 108
0, pwrDraw , 1707485420254775, 107
0, pwrDraw , 1707485420274758, 113
0, pwrDraw , 1707485420294772, 113
0, pwrDraw , 1707485420314778, 108
0, pwrDraw , 1707485420334882, 106
0, pwrDraw , 1707485420354890, 114
0, pwrDraw , 1707485420374898, 111
0, pwrDraw , 1707485420395206, 109
0, pwrDraw , 1707485420415165, 107
0, pwrDraw , 1707485420435175, 113
0, pwrDraw , 1707485420455205, 112
0, pwrDraw , 1707485420475188, 107
0, pwrDraw , 1707485420495176, 106
0, pwrDraw , 1707485420515208, 114
0, pwrDraw , 1707485420535316, 109
0, pwrDraw , 1707485420555321, 107
0, pwrDraw , 1707485420575295, 107
0, pwrDraw , 1707485420595636, 102
0, pwrDraw , 1707485420615562, 106
0, pwrDraw , 1707485420635576, 112
0, pwrDraw , 1707485420655605, 113
0, pwrDraw , 1707485420675589, 109
0, pwrDraw , 1707485420695599, 107
0, pwrDraw , 1707485420715609, 114
0, pwrDraw , 1707485420735711, 111
0, pwrDraw , 1707485420755721, 107
0, pwrDraw , 1707485420775729, 106
0, pwrDraw , 1707485420796036, 113
0, pwrDraw , 1707485420815962, 114
0, pwrDraw , 1707485420835976, 109
0, pwrDraw , 1707485420856145, 106
0, pwrDraw , 1707485420876019, 113
0, pwrDraw , 1707485420895999, 110
0, pwrDraw , 1707485420916009, 107
0, pwrDraw , 1707485420936111, 107
0, pwrDraw , 1707485420956121, 113
0, pwrDraw , 1707485420976129, 113
0, pwrDraw , 1707485420996435, 109
0, pwrDraw , 1707485421016363, 104
0, pwrDraw , 1707485421036435, 110
0, pwrDraw , 1707485421056573, 115
0, pwrDraw , 1707485421076461, 112
0, pwrDraw , 1707485421096459, 107
0, pwrDraw , 1707485421116469, 108
0, pwrDraw , 1707485421136571, 113
0, pwrDraw , 1707485421156582, 109
0, pwrDraw , 1707485421176589, 105
0, pwrDraw , 1707485421196897, 110
0, pwrDraw , 1707485421216810, 115
0, pwrDraw , 1707485421236836, 111
0, pwrDraw , 1707485421256809, 106
0, pwrDraw , 1707485421276876, 107
0, pwrDraw , 1707485421296859, 113
0, pwrDraw , 1707485421316869, 108
0, pwrDraw , 1707485421336972, 105
0, pwrDraw , 1707485421356982, 110
0, pwrDraw , 1707485421376968, 115
0, pwrDraw , 1707485421397303, 110
0, pwrDraw , 1707485421417201, 106
0, pwrDraw , 1707485421437207, 108
0, pwrDraw , 1707485421457179, 112
0, pwrDraw , 1707485421477246, 112
0, pwrDraw , 1707485421497230, 107
0, pwrDraw , 1707485421517239, 107
0, pwrDraw , 1707485421537342, 103
0, pwrDraw , 1707485421557313, 103
0, pwrDraw , 1707485421577360, 105
0, pwrDraw , 1707485421597668, 113
0, pwrDraw , 1707485421617586, 110
0, pwrDraw , 1707485421637637, 108
0, pwrDraw , 1707485421657614, 107
0, pwrDraw , 1707485421677702, 103
0, pwrDraw , 1707485421697684, 105
0, pwrDraw , 1707485421717670, 110
0, pwrDraw , 1707485421737774, 116
0, pwrDraw , 1707485421757782, 109
0, pwrDraw , 1707485421777790, 105
0, pwrDraw , 1707485421798103, 103
0, pwrDraw , 1707485421818027, 101
0, pwrDraw , 1707485421838007, 106
0, pwrDraw , 1707485421857980, 113
0, pwrDraw , 1707485421878290, 112
0, pwrDraw , 1707485421898092, 110
0, pwrDraw , 1707485421918070, 105
0, pwrDraw , 1707485421938172, 104
0, pwrDraw , 1707485421958149, 104
0, pwrDraw , 1707485421978190, 107
0, pwrDraw , 1707485421998499, 114
0, pwrDraw , 1707485422018402, 113
0, pwrDraw , 1707485422038496, 106
0, pwrDraw , 1707485422058478, 105
0, pwrDraw , 1707485422078659, 99
0, pwrDraw , 1707485422098502, 107
0, pwrDraw , 1707485422118500, 112
0, pwrDraw , 1707485422138604, 114
0, pwrDraw , 1707485422158611, 104
0, pwrDraw , 1707485422178598, 101
0, pwrDraw , 1707485422198934, 104
0, pwrDraw , 1707485422218828, 103
0, pwrDraw , 1707485422238928, 102
0, pwrDraw , 1707485422258867, 105
0, pwrDraw , 1707485422278914, 102
0, pwrDraw , 1707485422298986, 99
0, pwrDraw , 1707485422318961, 100
0, pwrDraw , 1707485422339064, 98
0, pwrDraw , 1707485422359073, 100
0, pwrDraw , 1707485422379196, 101
0, pwrDraw , 1707485422399404, 98
0, pwrDraw , 1707485422419292, 105
0, pwrDraw , 1707485422439298, 108
0, pwrDraw , 1707485422459237, 112
0, pwrDraw , 1707485422479285, 109
0, pwrDraw , 1707485422499347, 106
0, pwrDraw , 1707485422519331, 108
0, pwrDraw , 1707485422539435, 105
0, pwrDraw , 1707485422559444, 110
0, pwrDraw , 1707485422579429, 115
0, pwrDraw , 1707485422599802, 111
0, pwrDraw , 1707485422619663, 104
0, pwrDraw , 1707485422639679, 104
0, pwrDraw , 1707485422659641, 106
0, pwrDraw , 1707485422679651, 110
0, pwrDraw , 1707485422699854, 111
0, pwrDraw , 1707485422719742, 107
0, pwrDraw , 1707485422739803, 108
0, pwrDraw , 1707485422759814, 105
0, pwrDraw , 1707485422779820, 106
0, pwrDraw , 1707485422800169, 109
0, pwrDraw , 1707485422820058, 112
0, pwrDraw , 1707485422840048, 108
0, pwrDraw , 1707485422860010, 107
0, pwrDraw , 1707485422880136, 104
0, pwrDraw , 1707485422900193, 101
0, pwrDraw , 1707485422920082, 106
0, pwrDraw , 1707485422940173, 113
0, pwrDraw , 1707485422960183, 111
0, pwrDraw , 1707485422980190, 107
0, pwrDraw , 1707485423000546, 107
0, pwrDraw , 1707485423020428, 113
0, pwrDraw , 1707485423040451, 111
0, pwrDraw , 1707485423060448, 109
0, pwrDraw , 1707485423080454, 104
0, pwrDraw , 1707485423100461, 114
0, pwrDraw , 1707485423120516, 113
0, pwrDraw , 1707485423140604, 109
0, pwrDraw , 1707485423160613, 105
0, pwrDraw , 1707485423180621, 114
0, pwrDraw , 1707485423200976, 114
0, pwrDraw , 1707485423220829, 109
0, pwrDraw , 1707485423240939, 103
0, pwrDraw , 1707485423260901, 112
0, pwrDraw , 1707485423280911, 111
0, pwrDraw , 1707485423300921, 106
0, pwrDraw , 1707485423320988, 105
0, pwrDraw , 1707485423341063, 114
0, pwrDraw , 1707485423361073, 113
0, pwrDraw , 1707485423381193, 109
0, pwrDraw , 1707485423401432, 103
0, pwrDraw , 1707485423421293, 112
0, pwrDraw , 1707485423441309, 114
0, pwrDraw , 1707485423461271, 110
0, pwrDraw , 1707485423481281, 105
0, pwrDraw , 1707485423501291, 105
0, pwrDraw , 1707485423521468, 112
0, pwrDraw , 1707485423541485, 111
0, pwrDraw , 1707485423561414, 107
0, pwrDraw , 1707485423581421, 106
0, pwrDraw , 1707485423601772, 115
0, pwrDraw , 1707485423621633, 114
0, pwrDraw , 1707485423641649, 110
0, pwrDraw , 1707485423661611, 107
0, pwrDraw , 1707485423681621, 113
0, pwrDraw , 1707485423701631, 115
0, pwrDraw , 1707485423721836, 110
0, pwrDraw , 1707485423741807, 107
0, pwrDraw , 1707485423761814, 113
0, pwrDraw , 1707485423781821, 111
0, pwrDraw , 1707485423802173, 108
0, pwrDraw , 1707485423822033, 106
0, pwrDraw , 1707485423842050, 115
0, pwrDraw , 1707485423862012, 115
0, pwrDraw , 1707485423882134, 110
0, pwrDraw , 1707485423902032, 107
0, pwrDraw , 1707485423922201, 115
0, pwrDraw , 1707485423942293, 114
0, pwrDraw , 1707485423962272, 110
0, pwrDraw , 1707485423982282, 104
0, pwrDraw , 1707485424002635, 114
0, pwrDraw , 1707485424022519, 112
0, pwrDraw , 1707485424042558, 108
0, pwrDraw , 1707485424062566, 101
0, pwrDraw , 1707485424082572, 112
0, pwrDraw , 1707485424102582, 113
0, pwrDraw , 1707485424122592, 108
0, pwrDraw , 1707485424142793, 105
0, pwrDraw , 1707485424162792, 113
0, pwrDraw , 1707485424182802, 115
0, pwrDraw , 1707485424203155, 110
0, pwrDraw , 1707485424223010, 104
0, pwrDraw , 1707485424243120, 112
0, pwrDraw , 1707485424263082, 113
0, pwrDraw , 1707485424283092, 110
0, pwrDraw , 1707485424303102, 105
0, pwrDraw , 1707485424323112, 114
0, pwrDraw , 1707485424343311, 111
0, pwrDraw , 1707485424363312, 107
0, pwrDraw , 1707485424383434, 106
0, pwrDraw , 1707485424403598, 109
0, pwrDraw , 1707485424423586, 116
0, pwrDraw , 1707485424443600, 111
0, pwrDraw , 1707485424463572, 106
0, pwrDraw , 1707485424483582, 107
0, pwrDraw , 1707485424503592, 114
0, pwrDraw , 1707485424523602, 111
0, pwrDraw , 1707485424543999, 106
0, pwrDraw , 1707485424563829, 110
0, pwrDraw , 1707485424583813, 116
0, pwrDraw , 1707485424604125, 110
0, pwrDraw , 1707485424624054, 104
0, pwrDraw , 1707485424644071, 108
0, pwrDraw , 1707485424664033, 116
0, pwrDraw , 1707485424684043, 112
0, pwrDraw , 1707485424704053, 106
0, pwrDraw , 1707485424724063, 110
0, pwrDraw , 1707485424744358, 113
0, pwrDraw , 1707485424764225, 108
0, pwrDraw , 1707485424784213, 104
0, pwrDraw , 1707485424804586, 109
0, pwrDraw , 1707485424824424, 116
0, pwrDraw , 1707485424844441, 112
0, pwrDraw , 1707485424864407, 106
0, pwrDraw , 1707485424884413, 110
0, pwrDraw , 1707485424904423, 112
0, pwrDraw , 1707485424924433, 109
0, pwrDraw , 1707485424944541, 107
0, pwrDraw , 1707485424964611, 108
0, pwrDraw , 1707485424984583, 115
0, pwrDraw , 1707485425004917, 108
0, pwrDraw , 1707485425024821, 104
0, pwrDraw , 1707485425044874, 110
0, pwrDraw , 1707485425064897, 115
0, pwrDraw , 1707485425084903, 112
0, pwrDraw , 1707485425104913, 106
0, pwrDraw , 1707485425124923, 109
0, pwrDraw , 1707485425145027, 114
0, pwrDraw , 1707485425165097, 108
0, pwrDraw , 1707485425185073, 106
0, pwrDraw , 1707485425205525, 110
0, pwrDraw , 1707485425225221, 116
0, pwrDraw , 1707485425245301, 111
0, pwrDraw , 1707485425265263, 106
0, pwrDraw , 1707485425285273, 109
0, pwrDraw , 1707485425305283, 114
0, pwrDraw , 1707485425325293, 110
0, pwrDraw , 1707485425345402, 106
0, pwrDraw , 1707485425365659, 110
0, pwrDraw , 1707485425385443, 116
0, pwrDraw , 1707485425405735, 111
0, pwrDraw , 1707485425425686, 106
0, pwrDraw , 1707485425445691, 107
0, pwrDraw , 1707485425465641, 116
0, pwrDraw , 1707485425485674, 115
0, pwrDraw , 1707485425505684, 110
0, pwrDraw , 1707485425525694, 107
0, pwrDraw , 1707485425545801, 113
0, pwrDraw , 1707485425566046, 109
0, pwrDraw , 1707485425585866, 106
0, pwrDraw , 1707485425606025, 109
0, pwrDraw , 1707485425626055, 115
0, pwrDraw , 1707485425646121, 114
0, pwrDraw , 1707485425666097, 109
0, pwrDraw , 1707485425686104, 107
0, pwrDraw , 1707485425706114, 113
0, pwrDraw , 1707485425726111, 112
0, pwrDraw , 1707485425746228, 109
0, pwrDraw , 1707485425766360, 107
0, pwrDraw , 1707485425786297, 114
0, pwrDraw , 1707485425806569, 113
0, pwrDraw , 1707485425826549, 109
0, pwrDraw , 1707485425846551, 105
0, pwrDraw , 1707485425866502, 112
0, pwrDraw , 1707485425886534, 114
0, pwrDraw , 1707485425906544, 107
0, pwrDraw , 1707485425926554, 105
0, pwrDraw , 1707485425946652, 102
0, pwrDraw , 1707485425966666, 111
0, pwrDraw , 1707485425986727, 108
0, pwrDraw , 1707485426006870, 106
0, pwrDraw , 1707485426026972, 106
0, pwrDraw , 1707485426046995, 111
0, pwrDraw , 1707485426067014, 116
0, pwrDraw , 1707485426087024, 111
0, pwrDraw , 1707485426107034, 107
0, pwrDraw , 1707485426127044, 109
0, pwrDraw , 1707485426147143, 112
0, pwrDraw , 1707485426167157, 109
0, pwrDraw , 1707485426187217, 106
0, pwrDraw , 1707485426207602, 112
0, pwrDraw , 1707485426227572, 115
0, pwrDraw , 1707485426247502, 109
0, pwrDraw , 1707485426267474, 107
0, pwrDraw , 1707485426287484, 109
0, pwrDraw , 1707485426307495, 115
0, pwrDraw , 1707485426327505, 110
0, pwrDraw , 1707485426347608, 105
0, pwrDraw , 1707485426367617, 113
0, pwrDraw , 1707485426387837, 113
0, pwrDraw , 1707485426408062, 108
0, pwrDraw , 1707485426427942, 102
0, pwrDraw , 1707485426448003, 113
0, pwrDraw , 1707485426467965, 116
0, pwrDraw , 1707485426487975, 111
0, pwrDraw , 1707485426507985, 105
0, pwrDraw , 1707485426527995, 109
0, pwrDraw , 1707485426548103, 112
0, pwrDraw , 1707485426568108, 107
0, pwrDraw , 1707485426588340, 104
0, pwrDraw , 1707485426608680, 110
0, pwrDraw , 1707485426628399, 116
0, pwrDraw , 1707485426648493, 111
0, pwrDraw , 1707485426668455, 106
0, pwrDraw , 1707485426688465, 110
0, pwrDraw , 1707485426708475, 113
0, pwrDraw , 1707485426728597, 107
0, pwrDraw , 1707485426748589, 105
0, pwrDraw , 1707485426768597, 109
0, pwrDraw , 1707485426788605, 116
0, pwrDraw , 1707485426809032, 112
0, pwrDraw , 1707485426828867, 105
0, pwrDraw , 1707485426848942, 113
0, pwrDraw , 1707485426868915, 113
0, pwrDraw , 1707485426888948, 108
0, pwrDraw , 1707485426908965, 104
0, pwrDraw , 1707485426928975, 111
0, pwrDraw , 1707485426949078, 116
0, pwrDraw , 1707485426969088, 111
0, pwrDraw , 1707485426989095, 105
0, pwrDraw , 1707485427009578, 113
0, pwrDraw , 1707485427029387, 112
0, pwrDraw , 1707485427049522, 107
0, pwrDraw , 1707485427069525, 104
0, pwrDraw , 1707485427089535, 110
0, pwrDraw , 1707485427109546, 116
0, pwrDraw , 1707485427129522, 110
0, pwrDraw , 1707485427149663, 107
0, pwrDraw , 1707485427169668, 109
0, pwrDraw , 1707485427189676, 112
0, pwrDraw , 1707485427210295, 111
0, pwrDraw , 1707485427230066, 106
0, pwrDraw , 1707485427250043, 110
0, pwrDraw , 1707485427270016, 114
0, pwrDraw , 1707485427290026, 108
0, pwrDraw , 1707485427310036, 106
0, pwrDraw , 1707485427330046, 110
0, pwrDraw , 1707485427350154, 116
0, pwrDraw , 1707485427370158, 111
0, pwrDraw , 1707485427390166, 106
0, pwrDraw , 1707485427410743, 109
0, pwrDraw , 1707485427430517, 112
0, pwrDraw , 1707485427450563, 109
0, pwrDraw , 1707485427470536, 106
0, pwrDraw , 1707485427490546, 110
0, pwrDraw , 1707485427510556, 115
0, pwrDraw , 1707485427530566, 110
0, pwrDraw , 1707485427550670, 106
0, pwrDraw , 1707485427570679, 109
0, pwrDraw , 1707485427590686, 116
0, pwrDraw , 1707485427611163, 110
0, pwrDraw , 1707485427631101, 106
0, pwrDraw , 1707485427651118, 113
0, pwrDraw , 1707485427671086, 113
0, pwrDraw , 1707485427691096, 108
0, pwrDraw , 1707485427711106, 104
0, pwrDraw , 1707485427731228, 110
0, pwrDraw , 1707485427751215, 116
0, pwrDraw , 1707485427771229, 109
0, pwrDraw , 1707485427791236, 106
0, pwrDraw , 1707485427811649, 110
0, pwrDraw , 1707485427831488, 113
0, pwrDraw , 1707485427851584, 107
0, pwrDraw , 1707485427871546, 104
0, pwrDraw , 1707485427891556, 110
0, pwrDraw , 1707485427911566, 116
0, pwrDraw , 1707485427931576, 113
0, pwrDraw , 1707485427951684, 106
0, pwrDraw , 1707485427971688, 110
0, pwrDraw , 1707485427991696, 112
0, pwrDraw , 1707485428012263, 107
0, pwrDraw , 1707485428031949, 106
0, pwrDraw , 1707485428052083, 111
0, pwrDraw , 1707485428072096, 116
0, pwrDraw , 1707485428092106, 111
0, pwrDraw , 1707485428112116, 107
0, pwrDraw , 1707485428132126, 109
0, pwrDraw , 1707485428152235, 113
0, pwrDraw , 1707485428172239, 109
0, pwrDraw , 1707485428192247, 106
0, pwrDraw , 1707485428212625, 112
0, pwrDraw , 1707485428232637, 116
0, pwrDraw , 1707485428252625, 110
0, pwrDraw , 1707485428272587, 104
0, pwrDraw , 1707485428292597, 108
0, pwrDraw , 1707485428312607, 114
0, pwrDraw , 1707485428332616, 110
0, pwrDraw , 1707485428352725, 106
0, pwrDraw , 1707485428372729, 109
0, pwrDraw , 1707485428392737, 113
0, pwrDraw , 1707485428413220, 107
0, pwrDraw , 1707485428433194, 105
0, pwrDraw , 1707485428453161, 111
0, pwrDraw , 1707485428473107, 116
0, pwrDraw , 1707485428493117, 112
0, pwrDraw , 1707485428513127, 107
0, pwrDraw , 1707485428533137, 110
0, pwrDraw , 1707485428553235, 112
0, pwrDraw , 1707485428573250, 108
0, pwrDraw , 1707485428593257, 106
0, pwrDraw , 1707485428613829, 112
0, pwrDraw , 1707485428633697, 115
0, pwrDraw , 1707485428653714, 110
0, pwrDraw , 1707485428673657, 104
0, pwrDraw , 1707485428693667, 109
0, pwrDraw , 1707485428713677, 116
0, pwrDraw , 1707485428733799, 110
0, pwrDraw , 1707485428753792, 105
0, pwrDraw , 1707485428773800, 113
0, pwrDraw , 1707485428793807, 113
0, pwrDraw , 1707485428814105, 108
0, pwrDraw , 1707485428834003, 102
0, pwrDraw , 1707485428854145, 113
0, pwrDraw , 1707485428874087, 116
0, pwrDraw , 1707485428894097, 111
0, pwrDraw , 1707485428914107, 107
0, pwrDraw , 1707485428934117, 109
0, pwrDraw , 1707485428954220, 115
0, pwrDraw , 1707485428974230, 110
0, pwrDraw , 1707485428994237, 105
0, pwrDraw , 1707485429014610, 113
0, pwrDraw , 1707485429034403, 114
0, pwrDraw , 1707485429054559, 109
0, pwrDraw , 1707485429074572, 103
0, pwrDraw , 1707485429094558, 110
0, pwrDraw , 1707485429114568, 117
0, pwrDraw , 1707485429134578, 111
0, pwrDraw , 1707485429154681, 105
0, pwrDraw , 1707485429174690, 113
0, pwrDraw , 1707485429194698, 113
0, pwrDraw , 1707485429214996, 108
0, pwrDraw , 1707485429234871, 103
0, pwrDraw , 1707485429255213, 114
0, pwrDraw , 1707485429274971, 116
0, pwrDraw , 1707485429294958, 111
0, pwrDraw , 1707485429314968, 105
0, pwrDraw , 1707485429334956, 113
0, pwrDraw , 1707485429355080, 112
0, pwrDraw , 1707485429375090, 107
0, pwrDraw , 1707485429395098, 105
0, pwrDraw , 1707485429415432, 113
0, pwrDraw , 1707485429435323, 116
0, pwrDraw , 1707485429455607, 111
0, pwrDraw , 1707485429475390, 104
0, pwrDraw , 1707485429495388, 109
0, pwrDraw , 1707485429515398, 112
0, pwrDraw , 1707485429535408, 108
0, pwrDraw , 1707485429555510, 104
0, pwrDraw , 1707485429575521, 110
0, pwrDraw , 1707485429595528, 116
0, pwrDraw , 1707485429615817, 115
0, pwrDraw , 1707485429635702, 108
0, pwrDraw , 1707485429655786, 109
0, pwrDraw , 1707485429675800, 114
0, pwrDraw , 1707485429695788, 108
0, pwrDraw , 1707485429715798, 106
0, pwrDraw , 1707485429735809, 111
0, pwrDraw , 1707485429755939, 116
0, pwrDraw , 1707485429775918, 111
0, pwrDraw , 1707485429795928, 107
0, pwrDraw , 1707485429816220, 108
0, pwrDraw , 1707485429836102, 115
0, pwrDraw , 1707485429856187, 111
0, pwrDraw , 1707485429876200, 107
0, pwrDraw , 1707485429896189, 111
0, pwrDraw , 1707485429916199, 114
0, pwrDraw , 1707485429936208, 109
0, pwrDraw , 1707485429956312, 106
0, pwrDraw , 1707485429976321, 110
0, pwrDraw , 1707485429996329, 117
0, pwrDraw , 1707485430016617, 112
0, pwrDraw , 1707485430036886, 106
0, pwrDraw , 1707485430056697, 107
0, pwrDraw , 1707485430076917, 116
0, pwrDraw , 1707485430096799, 112
0, pwrDraw , 1707485430116809, 107
0, pwrDraw , 1707485430137013, 107
0, pwrDraw , 1707485430157014, 114
0, pwrDraw , 1707485430177021, 108
0, pwrDraw , 1707485430197029, 105
0, pwrDraw , 1707485430217376, 106
0, pwrDraw , 1707485430237761, 113
0, pwrDraw , 1707485430257417, 111
0, pwrDraw , 1707485430277567, 109
0, pwrDraw , 1707485430297432, 105
0, pwrDraw , 1707485430317419, 115
0, pwrDraw , 1707485430337996, 115
0, pwrDraw , 1707485430357676, 110
0, pwrDraw , 1707485430377661, 107
0, pwrDraw , 1707485430397669, 114
0, pwrDraw , 1707485430418003, 110
0, pwrDraw , 1707485430438550, 106
0, pwrDraw , 1707485430458023, 109
0, pwrDraw , 1707485430478204, 116
0, pwrDraw , 1707485430498101, 115
0, pwrDraw , 1707485430518089, 109
0, pwrDraw , 1707485430538746, 107
0, pwrDraw , 1707485430558263, 109
0, pwrDraw , 1707485430578376, 113
0, pwrDraw , 1707485430598280, 110
0, pwrDraw , 1707485430618571, 105
0, pwrDraw , 1707485430639112, 109
0, pwrDraw , 1707485430658574, 117
0, pwrDraw , 1707485430678590, 112
0, pwrDraw , 1707485430698664, 108
0, pwrDraw , 1707485430718640, 109
0, pwrDraw , 1707485430739302, 115
0, pwrDraw , 1707485430758841, 108
0, pwrDraw , 1707485430778849, 105
0, pwrDraw , 1707485430798860, 111
0, pwrDraw , 1707485430819097, 116
0, pwrDraw , 1707485430839621, 112
0, pwrDraw , 1707485430859124, 107
0, pwrDraw , 1707485430879140, 110
0, pwrDraw , 1707485430899214, 112
0, pwrDraw , 1707485430919190, 109
0, pwrDraw , 1707485430939822, 106
0, pwrDraw , 1707485430959356, 111
0, pwrDraw , 1707485430979370, 116
0, pwrDraw , 1707485430999380, 111
0, pwrDraw , 1707485431019608, 107
0, pwrDraw , 1707485431040143, 109
0, pwrDraw , 1707485431059617, 116
0, pwrDraw , 1707485431079806, 110
0, pwrDraw , 1707485431099971, 106
0, pwrDraw , 1707485431119744, 111
0, pwrDraw , 1707485431140375, 115
0, pwrDraw , 1707485431159911, 111
0, pwrDraw , 1707485431179920, 105
0, pwrDraw , 1707485431199930, 110
0, pwrDraw , 1707485431220170, 116
0, pwrDraw , 1707485431240693, 113
0, pwrDraw , 1707485431260167, 107
0, pwrDraw , 1707485431280180, 110
0, pwrDraw , 1707485431300415, 113
0, pwrDraw , 1707485431320277, 108
0, pwrDraw , 1707485431340891, 105
0, pwrDraw , 1707485431360431, 111
0, pwrDraw , 1707485431380440, 116
0, pwrDraw , 1707485431400450, 113
0, pwrDraw , 1707485431444273, 113
0, pwrDraw , 1707485431462916, 111
0, pwrDraw , 1707485431482870, 109
0, pwrDraw , 1707485431503041, 105
0, pwrDraw , 1707485431522932, 114
0, pwrDraw , 1707485431542929, 110
0, pwrDraw , 1707485431563036, 108
0, pwrDraw , 1707485431583153, 105
0, pwrDraw , 1707485431603049, 114
0, pwrDraw , 1707485431623344, 110
0, pwrDraw , 1707485431643240, 107
0, pwrDraw , 1707485431663293, 102
0, pwrDraw , 1707485431683272, 112
0, pwrDraw , 1707485431703279, 111
0, pwrDraw , 1707485431723337, 107
0, pwrDraw , 1707485431743329, 102
0, pwrDraw , 1707485431763456, 110
0, pwrDraw , 1707485431783441, 116
0, pwrDraw , 1707485431803449, 111
0, pwrDraw , 1707485431823754, 107
0, pwrDraw , 1707485431843640, 110
0, pwrDraw , 1707485431863694, 117
0, pwrDraw , 1707485431883672, 111
0, pwrDraw , 1707485431903678, 106
0, pwrDraw , 1707485431923746, 111
0, pwrDraw , 1707485431943729, 117
0, pwrDraw , 1707485431963836, 112
0, pwrDraw , 1707485431983842, 109
0, pwrDraw , 1707485432003850, 110
0, pwrDraw , 1707485432024138, 116
0, pwrDraw , 1707485432044017, 113
0, pwrDraw , 1707485432064148, 108
0, pwrDraw , 1707485432084246, 109
0, pwrDraw , 1707485432104140, 115
0, pwrDraw , 1707485432124197, 114
0, pwrDraw , 1707485432144190, 108
0, pwrDraw , 1707485432164297, 108
0, pwrDraw , 1707485432184302, 113
0, pwrDraw , 1707485432204310, 114
0, pwrDraw , 1707485432224609, 110
0, pwrDraw , 1707485432244502, 104
0, pwrDraw , 1707485432264604, 114
0, pwrDraw , 1707485432284532, 113
0, pwrDraw , 1707485432304540, 110
0, pwrDraw , 1707485432324737, 104
0, pwrDraw , 1707485432344608, 114
0, pwrDraw , 1707485432364694, 113
0, pwrDraw , 1707485432384702, 109
0, pwrDraw , 1707485432404711, 104
0, pwrDraw , 1707485432425027, 113
0, pwrDraw , 1707485432444912, 113
0, pwrDraw , 1707485432464986, 109
0, pwrDraw , 1707485432484963, 104
0, pwrDraw , 1707485432504969, 112
0, pwrDraw , 1707485432525140, 111
0, pwrDraw , 1707485432545038, 108
0, pwrDraw , 1707485432565127, 105
0, pwrDraw , 1707485432585244, 108
0, pwrDraw , 1707485432605140, 111
0, pwrDraw , 1707485432625435, 107
0, pwrDraw , 1707485432645332, 104
0, pwrDraw , 1707485432665385, 108
0, pwrDraw , 1707485432685362, 113
0, pwrDraw , 1707485432705369, 108
0, pwrDraw , 1707485432725380, 105
0, pwrDraw , 1707485432745439, 107
0, pwrDraw , 1707485432765557, 115
0, pwrDraw , 1707485432785533, 114
0, pwrDraw , 1707485432805540, 108
0, pwrDraw , 1707485432825835, 110
0, pwrDraw , 1707485432845732, 116
0, pwrDraw , 1707485432865785, 115
0, pwrDraw , 1707485432885763, 109
0, pwrDraw , 1707485432905748, 108
0, pwrDraw , 1707485432925781, 114
0, pwrDraw , 1707485432945838, 115
0, pwrDraw , 1707485432965927, 109
0, pwrDraw , 1707485432985933, 107
0, pwrDraw , 1707485433005941, 113
0, pwrDraw , 1707485433026285, 113
0, pwrDraw , 1707485433046103, 109
0, pwrDraw , 1707485433066214, 106
0, pwrDraw , 1707485433086302, 113
0, pwrDraw , 1707485433106201, 113
0, pwrDraw , 1707485433126211, 109
0, pwrDraw , 1707485433146424, 103
0, pwrDraw , 1707485433166386, 107
0, pwrDraw , 1707485433186393, 85
0, pwrDraw , 1707485433206401, 57
0, pwrDraw , 1707485433226716, 51


==> data/power_measurements/GTX1080/yolov7-tiny-iteration3.csv <==
0, pwrDraw , 1707485254044480, 48
0, pwrDraw , 1707485254064495, 72
0, pwrDraw , 1707485254084500, 81
0, pwrDraw , 1707485254109151, 82
0, pwrDraw , 1707485254126860, 88
0, pwrDraw , 1707485254147039, 94
0, pwrDraw , 1707485254167240, 95
0, pwrDraw , 1707485254187105, 93
0, pwrDraw , 1707485254207716, 91
0, pwrDraw , 1707485254227270, 96
0, pwrDraw , 1707485254247284, 95
0, pwrDraw , 1707485254267260, 92
0, pwrDraw , 1707485254287455, 109
0, pwrDraw , 1707485254307408, 126
0, pwrDraw , 1707485254327416, 130
0, pwrDraw , 1707485254347589, 129
0, pwrDraw , 1707485254390947, 129
0, pwrDraw , 1707485254410492, 127
0, pwrDraw , 1707485254430446, 134
0, pwrDraw , 1707485254450459, 132
0, pwrDraw , 1707485254470469, 133
0, pwrDraw , 1707485254490479, 128
0, pwrDraw , 1707485254510583, 129
0, pwrDraw , 1707485254530587, 132
0, pwrDraw , 1707485254550599, 135
0, pwrDraw , 1707485254570948, 134
0, pwrDraw , 1707485254590846, 132
0, pwrDraw , 1707485254611063, 128
0, pwrDraw , 1707485254630941, 132
0, pwrDraw , 1707485254650949, 135
0, pwrDraw , 1707485254670959, 134
0, pwrDraw , 1707485254690969, 131
0, pwrDraw , 1707485254711072, 131
0, pwrDraw , 1707485254731077, 132
0, pwrDraw , 1707485254751089, 136
0, pwrDraw , 1707485254771438, 134
0, pwrDraw , 1707485254791321, 134
0, pwrDraw , 1707485254811423, 130
0, pwrDraw , 1707485254831397, 130
0, pwrDraw , 1707485254851409, 135
0, pwrDraw , 1707485254871419, 138
0, pwrDraw , 1707485254891429, 134
0, pwrDraw , 1707485254911533, 131
0, pwrDraw , 1707485254931537, 129
0, pwrDraw , 1707485254951549, 131
0, pwrDraw , 1707485254972140, 136
0, pwrDraw , 1707485254991737, 135
0, pwrDraw , 1707485255011794, 132
0, pwrDraw , 1707485255031767, 128
0, pwrDraw , 1707485255051780, 133
0, pwrDraw , 1707485255071790, 137
0, pwrDraw , 1707485255091800, 136
0, pwrDraw , 1707485255112008, 134
0, pwrDraw , 1707485255131906, 129
0, pwrDraw , 1707485255151920, 131
0, pwrDraw , 1707485255172408, 136
0, pwrDraw , 1707485255192139, 133
0, pwrDraw , 1707485255212224, 127
0, pwrDraw , 1707485255232197, 128
0, pwrDraw , 1707485255252210, 132
0, pwrDraw , 1707485255272220, 137
0, pwrDraw , 1707485255292230, 136
0, pwrDraw , 1707485255312333, 133
0, pwrDraw , 1707485255332337, 128
0, pwrDraw , 1707485255352350, 131
0, pwrDraw , 1707485255372827, 137
0, pwrDraw , 1707485255392501, 132
0, pwrDraw , 1707485255412589, 132
0, pwrDraw , 1707485255432567, 132
0, pwrDraw , 1707485255452580, 131
0, pwrDraw , 1707485255472590, 137
0, pwrDraw , 1707485255492600, 135
0, pwrDraw , 1707485255512703, 134
0, pwrDraw , 1707485255532707, 129
0, pwrDraw , 1707485255552720, 128
0, pwrDraw , 1707485255596115, 131
0, pwrDraw , 1707485255615900, 134
0, pwrDraw , 1707485255635693, 129
0, pwrDraw , 1707485255655696, 128
0, pwrDraw , 1707485255675706, 127
0, pwrDraw , 1707485255695716, 131
0, pwrDraw , 1707485255715820, 132
0, pwrDraw , 1707485255735829, 130
0, pwrDraw , 1707485255755836, 128
0, pwrDraw , 1707485255776134, 128
0, pwrDraw , 1707485255796032, 133
0, pwrDraw , 1707485255816110, 132
0, pwrDraw , 1707485255836089, 129
0, pwrDraw , 1707485255856097, 128
0, pwrDraw , 1707485255876107, 127
0, pwrDraw , 1707485255896117, 132
0, pwrDraw , 1707485255916224, 131
0, pwrDraw , 1707485255936229, 129
0, pwrDraw , 1707485255956237, 128
0, pwrDraw , 1707485255976524, 129
0, pwrDraw , 1707485255996420, 132
0, pwrDraw , 1707485256016510, 131
0, pwrDraw , 1707485256036489, 130
0, pwrDraw , 1707485256056497, 125
0, pwrDraw , 1707485256076507, 127
0, pwrDraw , 1707485256096517, 133
0, pwrDraw , 1707485256116731, 133
0, pwrDraw , 1707485256136628, 130
0, pwrDraw , 1707485256156637, 124
0, pwrDraw , 1707485256176928, 126
0, pwrDraw , 1707485256196972, 132
0, pwrDraw , 1707485256216911, 133
0, pwrDraw , 1707485256236889, 130
0, pwrDraw , 1707485256256897, 127
0, pwrDraw , 1707485256276907, 125
0, pwrDraw , 1707485256296916, 130
0, pwrDraw , 1707485256317025, 133
0, pwrDraw , 1707485256337029, 130
0, pwrDraw , 1707485256357037, 127
0, pwrDraw , 1707485256377324, 125
0, pwrDraw , 1707485256397385, 130
0, pwrDraw , 1707485256417380, 132
0, pwrDraw , 1707485256437349, 130
0, pwrDraw , 1707485256457357, 129
0, pwrDraw , 1707485256477367, 125
0, pwrDraw , 1707485256497377, 130
0, pwrDraw , 1707485256517475, 132
0, pwrDraw , 1707485256537489, 130
0, pwrDraw , 1707485256557497, 129
0, pwrDraw , 1707485256577790, 125
0, pwrDraw , 1707485256597694, 128
0, pwrDraw , 1707485256618003, 133
0, pwrDraw , 1707485256637873, 130
0, pwrDraw , 1707485256657881, 130
0, pwrDraw , 1707485256677887, 125
0, pwrDraw , 1707485256697897, 128
0, pwrDraw , 1707485256718005, 133
0, pwrDraw , 1707485256738009, 130
0, pwrDraw , 1707485256758021, 130
0, pwrDraw , 1707485256778356, 125
0, pwrDraw , 1707485256798165, 129
0, pwrDraw , 1707485256818341, 134
0, pwrDraw , 1707485256838329, 131
0, pwrDraw , 1707485256858337, 129
0, pwrDraw , 1707485256878347, 128
0, pwrDraw , 1707485256898357, 129
0, pwrDraw , 1707485256918465, 134
0, pwrDraw , 1707485256938469, 131
0, pwrDraw , 1707485256958477, 129
0, pwrDraw , 1707485256978765, 128
0, pwrDraw , 1707485256998675, 128
0, pwrDraw , 1707485257019030, 133
0, pwrDraw , 1707485257038870, 132
0, pwrDraw , 1707485257058856, 129
0, pwrDraw , 1707485257078867, 126
0, pwrDraw , 1707485257098877, 128
0, pwrDraw , 1707485257118979, 133
0, pwrDraw , 1707485257138990, 132
0, pwrDraw , 1707485257158997, 130
0, pwrDraw , 1707485257179351, 127
0, pwrDraw , 1707485257199138, 129
0, pwrDraw , 1707485257219391, 134
0, pwrDraw , 1707485257239234, 131
0, pwrDraw , 1707485257259226, 132
0, pwrDraw , 1707485257279237, 127
0, pwrDraw , 1707485257299247, 129
0, pwrDraw , 1707485257319355, 133
0, pwrDraw , 1707485257339360, 131
0, pwrDraw , 1707485257359370, 132
0, pwrDraw , 1707485257379733, 127
0, pwrDraw , 1707485257399538, 127
0, pwrDraw , 1707485257419767, 132
0, pwrDraw , 1707485257439634, 134
0, pwrDraw , 1707485257459801, 132
0, pwrDraw , 1707485257479667, 127
0, pwrDraw , 1707485257499677, 126
0, pwrDraw , 1707485257519755, 131
0, pwrDraw , 1707485257539760, 134
0, pwrDraw , 1707485257559767, 131
0, pwrDraw , 1707485257580085, 128
0, pwrDraw , 1707485257599917, 126
0, pwrDraw , 1707485257620067, 130
0, pwrDraw , 1707485257640149, 131
0, pwrDraw , 1707485257660117, 131
0, pwrDraw , 1707485257680127, 128
0, pwrDraw , 1707485257700137, 125
0, pwrDraw , 1707485257720240, 129
0, pwrDraw , 1707485257740250, 131
0, pwrDraw , 1707485257760257, 131
0, pwrDraw , 1707485257780605, 129
0, pwrDraw , 1707485257800368, 126
0, pwrDraw , 1707485257820472, 129
0, pwrDraw , 1707485257840512, 133
0, pwrDraw , 1707485257860487, 131
0, pwrDraw , 1707485257880497, 129
0, pwrDraw , 1707485257900507, 126
0, pwrDraw , 1707485257920615, 129
0, pwrDraw , 1707485257940620, 133
0, pwrDraw , 1707485257960624, 132
0, pwrDraw , 1707485257980896, 130
0, pwrDraw , 1707485258000717, 128
0, pwrDraw , 1707485258020842, 129
0, pwrDraw , 1707485258041057, 134
0, pwrDraw , 1707485258060874, 132
0, pwrDraw , 1707485258080868, 130
0, pwrDraw , 1707485258100878, 129
0, pwrDraw , 1707485258120980, 129
0, pwrDraw , 1707485258140991, 133
0, pwrDraw , 1707485258160998, 132
0, pwrDraw , 1707485258181211, 130
0, pwrDraw , 1707485258201138, 129
0, pwrDraw , 1707485258221242, 129
0, pwrDraw , 1707485258241382, 134
0, pwrDraw , 1707485258261274, 132
0, pwrDraw , 1707485258281267, 130
0, pwrDraw , 1707485258301278, 129
0, pwrDraw , 1707485258321381, 129
0, pwrDraw , 1707485258341390, 133
0, pwrDraw , 1707485258361398, 132
0, pwrDraw , 1707485258381679, 130
0, pwrDraw , 1707485258401570, 129
0, pwrDraw , 1707485258421672, 129
0, pwrDraw , 1707485258441650, 133
0, pwrDraw , 1707485258461704, 132
0, pwrDraw , 1707485258481698, 130
0, pwrDraw , 1707485258501708, 125
0, pwrDraw , 1707485258521810, 128
0, pwrDraw , 1707485258541820, 133
0, pwrDraw , 1707485258561828, 132
0, pwrDraw , 1707485258582064, 130
0, pwrDraw , 1707485258601970, 125
0, pwrDraw , 1707485258622121, 128
0, pwrDraw , 1707485258642115, 133
0, pwrDraw , 1707485258662163, 133
0, pwrDraw , 1707485258682158, 131
0, pwrDraw , 1707485258702168, 127
0, pwrDraw , 1707485258722270, 126
0, pwrDraw , 1707485258742280, 131
0, pwrDraw , 1707485258762288, 134
0, pwrDraw , 1707485258782590, 130
0, pwrDraw , 1707485258802460, 127
0, pwrDraw , 1707485258822562, 126
0, pwrDraw , 1707485258842540, 131
0, pwrDraw , 1707485258862672, 133
0, pwrDraw , 1707485258882604, 130
0, pwrDraw , 1707485258902598, 129
0, pwrDraw , 1707485258922706, 126
0, pwrDraw , 1707485258942710, 131
0, pwrDraw , 1707485258962834, 132
0, pwrDraw , 1707485258983006, 130
0, pwrDraw , 1707485259002890, 129
0, pwrDraw , 1707485259022992, 126
0, pwrDraw , 1707485259042970, 129
0, pwrDraw , 1707485259063084, 133
0, pwrDraw , 1707485259083040, 130
0, pwrDraw , 1707485259103028, 130
0, pwrDraw , 1707485259123130, 126
0, pwrDraw , 1707485259143140, 129
0, pwrDraw , 1707485259163148, 133
0, pwrDraw , 1707485259183409, 130
0, pwrDraw , 1707485259203290, 130
0, pwrDraw , 1707485259223392, 126
0, pwrDraw , 1707485259243369, 129
0, pwrDraw , 1707485259263537, 135
0, pwrDraw , 1707485259283441, 131
0, pwrDraw , 1707485259303428, 130
0, pwrDraw , 1707485259323531, 126
0, pwrDraw , 1707485259343540, 128
0, pwrDraw , 1707485259363548, 134
0, pwrDraw , 1707485259383792, 131
0, pwrDraw , 1707485259403691, 129
0, pwrDraw , 1707485259423793, 128
0, pwrDraw , 1707485259443771, 128
0, pwrDraw , 1707485259463890, 134
0, pwrDraw , 1707485259483859, 131
0, pwrDraw , 1707485259503828, 130
0, pwrDraw , 1707485259523931, 129
0, pwrDraw , 1707485259543940, 128
0, pwrDraw , 1707485259563948, 135
0, pwrDraw , 1707485259584292, 132
0, pwrDraw , 1707485259604060, 131
0, pwrDraw , 1707485259624212, 128
0, pwrDraw , 1707485259644229, 128
0, pwrDraw , 1707485259664238, 133
0, pwrDraw , 1707485259684294, 132
0, pwrDraw , 1707485259704288, 131
0, pwrDraw , 1707485259724392, 128
0, pwrDraw , 1707485259744400, 128
0, pwrDraw , 1707485259764409, 133
0, pwrDraw , 1707485259784680, 131
0, pwrDraw , 1707485259804550, 131
0, pwrDraw , 1707485259824653, 126
0, pwrDraw , 1707485259844631, 126
0, pwrDraw , 1707485259864638, 133
0, pwrDraw , 1707485259884872, 131
0, pwrDraw , 1707485259904705, 131
0, pwrDraw , 1707485259924796, 126
0, pwrDraw , 1707485259944800, 126
0, pwrDraw , 1707485259964930, 132
0, pwrDraw , 1707485259985055, 135
0, pwrDraw , 1707485260004981, 131
0, pwrDraw , 1707485260025083, 128
0, pwrDraw , 1707485260045037, 125
0, pwrDraw , 1707485260065067, 132
0, pwrDraw , 1707485260085272, 135
0, pwrDraw , 1707485260105133, 131
0, pwrDraw , 1707485260125219, 128
0, pwrDraw , 1707485260145230, 126
0, pwrDraw , 1707485260165237, 131
0, pwrDraw , 1707485260185509, 133
0, pwrDraw , 1707485260205409, 130
0, pwrDraw , 1707485260225511, 130
0, pwrDraw , 1707485260245489, 123
0, pwrDraw , 1707485260265497, 132
0, pwrDraw , 1707485260285507, 131
0, pwrDraw , 1707485260305574, 133
0, pwrDraw , 1707485260325649, 127
0, pwrDraw , 1707485260345660, 127
0, pwrDraw , 1707485260365667, 133
0, pwrDraw , 1707485260385899, 135
0, pwrDraw , 1707485260405787, 131
0, pwrDraw , 1707485260425911, 127
0, pwrDraw , 1707485260445889, 128
0, pwrDraw , 1707485260466010, 133
0, pwrDraw , 1707485260485907, 133
0, pwrDraw , 1707485260505964, 130
0, pwrDraw , 1707485260526050, 125
0, pwrDraw , 1707485260546060, 128
0, pwrDraw , 1707485260566067, 133
0, pwrDraw , 1707485260586385, 132
0, pwrDraw , 1707485260606239, 130
0, pwrDraw , 1707485260626389, 125
0, pwrDraw , 1707485260646407, 128
0, pwrDraw , 1707485260666417, 133
0, pwrDraw , 1707485260686427, 132
0, pwrDraw , 1707485260706498, 128
0, pwrDraw , 1707485260726575, 126
0, pwrDraw , 1707485260746580, 129
0, pwrDraw , 1707485260766587, 134
0, pwrDraw , 1707485260786806, 131
0, pwrDraw , 1707485260806729, 131
0, pwrDraw , 1707485260826831, 128
0, pwrDraw , 1707485260846810, 130
0, pwrDraw , 1707485260866818, 134
0, pwrDraw , 1707485260886827, 131
0, pwrDraw , 1707485260907030, 131
0, pwrDraw , 1707485260926972, 126
0, pwrDraw , 1707485260946980, 126
0, pwrDraw , 1707485260967099, 134
0, pwrDraw , 1707485260987349, 136
0, pwrDraw , 1707485261007190, 132
0, pwrDraw , 1707485261027291, 126
0, pwrDraw , 1707485261047270, 126
0, pwrDraw , 1707485261067277, 132
0, pwrDraw , 1707485261087287, 136
0, pwrDraw , 1707485261107457, 131
0, pwrDraw , 1707485261127500, 128
0, pwrDraw , 1707485261147501, 126
0, pwrDraw , 1707485261167508, 132
0, pwrDraw , 1707485261187799, 133
0, pwrDraw , 1707485261207620, 131
0, pwrDraw , 1707485261227722, 129
0, pwrDraw , 1707485261247700, 127
0, pwrDraw , 1707485261267708, 131
0, pwrDraw , 1707485261287718, 133
0, pwrDraw , 1707485261307728, 131
0, pwrDraw , 1707485261327912, 131
0, pwrDraw , 1707485261347930, 127
0, pwrDraw , 1707485261367938, 131
0, pwrDraw , 1707485261388165, 133
0, pwrDraw , 1707485261408050, 132
0, pwrDraw , 1707485261428152, 131
0, pwrDraw , 1707485261448130, 127
0, pwrDraw , 1707485261468138, 130
0, pwrDraw , 1707485261488148, 135
0, pwrDraw , 1707485261508158, 133
0, pwrDraw , 1707485261528356, 132
0, pwrDraw , 1707485261548360, 127
0, pwrDraw , 1707485261568368, 130
0, pwrDraw , 1707485261588569, 134
0, pwrDraw , 1707485261608480, 133
0, pwrDraw , 1707485261628587, 132
0, pwrDraw , 1707485261648648, 128
0, pwrDraw , 1707485261668628, 130
0, pwrDraw , 1707485261688638, 134
0, pwrDraw , 1707485261708648, 134
0, pwrDraw , 1707485261728891, 131
0, pwrDraw , 1707485261748864, 128
0, pwrDraw , 1707485261768858, 130
0, pwrDraw , 1707485261789059, 134
0, pwrDraw , 1707485261808970, 133
0, pwrDraw , 1707485261829075, 130
0, pwrDraw , 1707485261849050, 129
0, pwrDraw , 1707485261869058, 128
0, pwrDraw , 1707485261889068, 133
0, pwrDraw , 1707485261909078, 133
0, pwrDraw , 1707485261929384, 130
0, pwrDraw , 1707485261949241, 129
0, pwrDraw , 1707485261969228, 129
0, pwrDraw , 1707485261989440, 133
0, pwrDraw , 1707485262009400, 132
0, pwrDraw , 1707485262029502, 130
0, pwrDraw , 1707485262049480, 125
0, pwrDraw , 1707485262069488, 128
0, pwrDraw , 1707485262089498, 133
0, pwrDraw , 1707485262109508, 132
0, pwrDraw , 1707485262129770, 130
0, pwrDraw , 1707485262149675, 125
0, pwrDraw , 1707485262169658, 128
0, pwrDraw , 1707485262189859, 133
0, pwrDraw , 1707485262209770, 133
0, pwrDraw , 1707485262229872, 132
0, pwrDraw , 1707485262249850, 127
0, pwrDraw , 1707485262269858, 127
0, pwrDraw , 1707485262289868, 134
0, pwrDraw , 1707485262309934, 133
0, pwrDraw , 1707485262329986, 132
0, pwrDraw , 1707485262350052, 127
0, pwrDraw , 1707485262370028, 127
0, pwrDraw , 1707485262390255, 132
0, pwrDraw , 1707485262410140, 134
0, pwrDraw , 1707485262430242, 131
0, pwrDraw , 1707485262450220, 129
0, pwrDraw , 1707485262470228, 127
0, pwrDraw , 1707485262490238, 132
0, pwrDraw , 1707485262510248, 133
0, pwrDraw , 1707485262530350, 131
0, pwrDraw , 1707485262550422, 129
0, pwrDraw , 1707485262570398, 127
0, pwrDraw , 1707485262590622, 131
0, pwrDraw , 1707485262610510, 133
0, pwrDraw , 1707485262630653, 131
0, pwrDraw , 1707485262650673, 129
0, pwrDraw , 1707485262670658, 127
0, pwrDraw , 1707485262690668, 131
0, pwrDraw , 1707485262710678, 133
0, pwrDraw , 1707485262730782, 131
0, pwrDraw , 1707485262750995, 130
0, pwrDraw , 1707485262770851, 127
0, pwrDraw , 1707485262791030, 130
0, pwrDraw , 1707485262811038, 135
0, pwrDraw , 1707485262831042, 132
0, pwrDraw , 1707485262851020, 130
0, pwrDraw , 1707485262871028, 127
0, pwrDraw , 1707485262891038, 130
0, pwrDraw , 1707485262911048, 134
0, pwrDraw , 1707485262931152, 132
0, pwrDraw , 1707485262951322, 130
0, pwrDraw , 1707485262971228, 129
0, pwrDraw , 1707485262991452, 130
0, pwrDraw , 1707485263011370, 135
0, pwrDraw , 1707485263031472, 133
0, pwrDraw , 1707485263051451, 130
0, pwrDraw , 1707485263071458, 129
0, pwrDraw , 1707485263091468, 130
0, pwrDraw , 1707485263111478, 134
0, pwrDraw , 1707485263131587, 133
0, pwrDraw , 1707485263151591, 131
0, pwrDraw , 1707485263171651, 129
0, pwrDraw , 1707485263191856, 129
0, pwrDraw , 1707485263211740, 134
0, pwrDraw , 1707485263231843, 133
0, pwrDraw , 1707485263251821, 131
0, pwrDraw , 1707485263271828, 130
0, pwrDraw , 1707485263291838, 129
0, pwrDraw , 1707485263311965, 134
0, pwrDraw , 1707485263331957, 132
0, pwrDraw , 1707485263351961, 131
0, pwrDraw , 1707485263372015, 130
0, pwrDraw , 1707485263392226, 130
0, pwrDraw , 1707485263412111, 134
0, pwrDraw , 1707485263432213, 132
0, pwrDraw , 1707485263452191, 131
0, pwrDraw , 1707485263472199, 125
0, pwrDraw , 1707485263492209, 128
0, pwrDraw , 1707485263512219, 134
0, pwrDraw , 1707485263532327, 132
0, pwrDraw , 1707485263552331, 131
0, pwrDraw , 1707485263572444, 126
0, pwrDraw , 1707485263592558, 128
0, pwrDraw , 1707485263612510, 134
0, pwrDraw , 1707485263632618, 134
0, pwrDraw , 1707485263652679, 132
0, pwrDraw , 1707485263672659, 127
0, pwrDraw , 1707485263692669, 127
0, pwrDraw , 1707485263712679, 134
0, pwrDraw , 1707485263732782, 134
0, pwrDraw , 1707485263752791, 132
0, pwrDraw , 1707485263772868, 127
0, pwrDraw , 1707485263792988, 127
0, pwrDraw , 1707485263813032, 132
0, pwrDraw , 1707485263833043, 133
0, pwrDraw , 1707485263853021, 131
0, pwrDraw , 1707485263873029, 130
0, pwrDraw , 1707485263893039, 127
0, pwrDraw , 1707485263913049, 132
0, pwrDraw , 1707485263933153, 133
0, pwrDraw , 1707485263953161, 130
0, pwrDraw , 1707485263973326, 130
0, pwrDraw , 1707485263993387, 127
0, pwrDraw , 1707485264013340, 130
0, pwrDraw , 1707485264033443, 134
0, pwrDraw , 1707485264053421, 131
0, pwrDraw , 1707485264073429, 130
0, pwrDraw , 1707485264093439, 127
0, pwrDraw , 1707485264113449, 129
0, pwrDraw , 1707485264133557, 134
0, pwrDraw , 1707485264153562, 131
0, pwrDraw , 1707485264173569, 131
0, pwrDraw , 1707485264193793, 127
0, pwrDraw , 1707485264213687, 129
0, pwrDraw , 1707485264233813, 135
0, pwrDraw , 1707485264253791, 132
0, pwrDraw , 1707485264273799, 131
0, pwrDraw , 1707485264293809, 126
0, pwrDraw , 1707485264313931, 130
0, pwrDraw , 1707485264333927, 136
0, pwrDraw , 1707485264353931, 133
0, pwrDraw , 1707485264373939, 131
0, pwrDraw , 1707485264394141, 129
0, pwrDraw , 1707485264414079, 129
0, pwrDraw , 1707485264434183, 135
0, pwrDraw , 1707485264454161, 133
0, pwrDraw , 1707485264474169, 131
0, pwrDraw , 1707485264494179, 129
0, pwrDraw , 1707485264514193, 130
0, pwrDraw , 1707485264534297, 135
0, pwrDraw , 1707485264554301, 134
0, pwrDraw , 1707485264574309, 131
0, pwrDraw , 1707485264617560, 131
0, pwrDraw , 1707485264637194, 129
0, pwrDraw , 1707485264657142, 133
0, pwrDraw , 1707485264677128, 130
0, pwrDraw , 1707485264697138, 129
0, pwrDraw , 1707485264717148, 126
0, pwrDraw , 1707485264737251, 130
0, pwrDraw , 1707485264757260, 133
0, pwrDraw , 1707485264777268, 131
0, pwrDraw , 1707485264797561, 130
0, pwrDraw , 1707485264817502, 126
0, pwrDraw , 1707485264837482, 131
0, pwrDraw , 1707485264857460, 133
0, pwrDraw , 1707485264877468, 131
0, pwrDraw , 1707485264897478, 129
0, pwrDraw , 1707485264917488, 126
0, pwrDraw , 1707485264937592, 130
0, pwrDraw , 1707485264957600, 135
0, pwrDraw , 1707485264977608, 131
0, pwrDraw , 1707485264998014, 128
0, pwrDraw , 1707485265017826, 126
0, pwrDraw , 1707485265037912, 131
0, pwrDraw , 1707485265057890, 133
0, pwrDraw , 1707485265077898, 131
0, pwrDraw , 1707485265097907, 129
0, pwrDraw , 1707485265117917, 126
0, pwrDraw , 1707485265138021, 131
0, pwrDraw , 1707485265158030, 136
0, pwrDraw , 1707485265178037, 131
0, pwrDraw , 1707485265198241, 128
0, pwrDraw , 1707485265218201, 126
0, pwrDraw , 1707485265238282, 131
0, pwrDraw , 1707485265258260, 128
0, pwrDraw , 1707485265278267, 130
0, pwrDraw , 1707485265298277, 126
0, pwrDraw , 1707485265318399, 129
0, pwrDraw , 1707485265338391, 133
0, pwrDraw , 1707485265358399, 134
0, pwrDraw , 1707485265378407, 131
0, pwrDraw , 1707485265398614, 127
0, pwrDraw , 1707485265418570, 128
0, pwrDraw , 1707485265438651, 132
0, pwrDraw , 1707485265458630, 130
0, pwrDraw , 1707485265478637, 130
0, pwrDraw , 1707485265498647, 127
0, pwrDraw , 1707485265518657, 130
0, pwrDraw , 1707485265538761, 134
0, pwrDraw , 1707485265558770, 132
0, pwrDraw , 1707485265578777, 131
0, pwrDraw , 1707485265598981, 127
0, pwrDraw , 1707485265619120, 130
0, pwrDraw , 1707485265639054, 135
0, pwrDraw , 1707485265659112, 132
0, pwrDraw , 1707485265679097, 130
0, pwrDraw , 1707485265699107, 127
0, pwrDraw , 1707485265719118, 130
0, pwrDraw , 1707485265739220, 132
0, pwrDraw , 1707485265759230, 131
0, pwrDraw , 1707485265779238, 130
0, pwrDraw , 1707485265799462, 126
0, pwrDraw , 1707485265819537, 129
0, pwrDraw , 1707485265839582, 133
0, pwrDraw , 1707485265859550, 131
0, pwrDraw , 1707485265879558, 129
0, pwrDraw , 1707485265899567, 127
0, pwrDraw , 1707485265919578, 130
0, pwrDraw , 1707485265939681, 132
0, pwrDraw , 1707485265959690, 132
0, pwrDraw , 1707485265979697, 131
0, pwrDraw , 1707485265999915, 126
0, pwrDraw , 1707485266019867, 129
0, pwrDraw , 1707485266040072, 133
0, pwrDraw , 1707485266060040, 131
0, pwrDraw , 1707485266080047, 129
0, pwrDraw , 1707485266100058, 127
0, pwrDraw , 1707485266120068, 130
0, pwrDraw , 1707485266140171, 132
0, pwrDraw , 1707485266160234, 132
0, pwrDraw , 1707485266180187, 131
0, pwrDraw , 1707485266200410, 126
0, pwrDraw , 1707485266220297, 129
0, pwrDraw , 1707485266240502, 133
0, pwrDraw , 1707485266260470, 131
0, pwrDraw , 1707485266280478, 129
0, pwrDraw , 1707485266300488, 127
0, pwrDraw , 1707485266320498, 130
0, pwrDraw , 1707485266340632, 132
0, pwrDraw , 1707485266360610, 132
0, pwrDraw , 1707485266380618, 131
0, pwrDraw , 1707485266400840, 126
0, pwrDraw , 1707485266420728, 129
0, pwrDraw , 1707485266440953, 133
0, pwrDraw , 1707485266460898, 131
0, pwrDraw , 1707485266480908, 129
0, pwrDraw , 1707485266500918, 127
0, pwrDraw , 1707485266520928, 130
0, pwrDraw , 1707485266541035, 132
0, pwrDraw , 1707485266561040, 132
0, pwrDraw , 1707485266581048, 131
0, pwrDraw , 1707485266601251, 126
0, pwrDraw , 1707485266621135, 129
0, pwrDraw , 1707485266641501, 134
0, pwrDraw , 1707485266661430, 131
0, pwrDraw , 1707485266681428, 129
0, pwrDraw , 1707485266701438, 128
0, pwrDraw , 1707485266721448, 131
0, pwrDraw , 1707485266741551, 132
0, pwrDraw , 1707485266761560, 132
0, pwrDraw , 1707485266781568, 131
0, pwrDraw , 1707485266801771, 127
0, pwrDraw , 1707485266821738, 129
0, pwrDraw , 1707485266841982, 134
0, pwrDraw , 1707485266861836, 131
0, pwrDraw , 1707485266881828, 129
0, pwrDraw , 1707485266901838, 127
0, pwrDraw , 1707485266921848, 131
0, pwrDraw , 1707485266941955, 132
0, pwrDraw , 1707485266961960, 132
0, pwrDraw , 1707485266981968, 131
0, pwrDraw , 1707485267002176, 127
0, pwrDraw , 1707485267022104, 131
0, pwrDraw , 1707485267042243, 133
0, pwrDraw , 1707485267062282, 131
0, pwrDraw , 1707485267082258, 129
0, pwrDraw , 1707485267102268, 128
0, pwrDraw , 1707485267122278, 130
0, pwrDraw , 1707485267142385, 131
0, pwrDraw , 1707485267162524, 132
0, pwrDraw , 1707485267182398, 131
0, pwrDraw , 1707485267202601, 126
0, pwrDraw , 1707485267222508, 131
0, pwrDraw , 1707485267242614, 133
0, pwrDraw , 1707485267262652, 130
0, pwrDraw , 1707485267282628, 129
0, pwrDraw , 1707485267302638, 127
0, pwrDraw , 1707485267322648, 130
0, pwrDraw , 1707485267342782, 132
0, pwrDraw , 1707485267362760, 132
0, pwrDraw , 1707485267382768, 130
0, pwrDraw , 1707485267402971, 127
0, pwrDraw , 1707485267422878, 131
0, pwrDraw , 1707485267442984, 133
0, pwrDraw , 1707485267463138, 131
0, pwrDraw , 1707485267483016, 129
0, pwrDraw , 1707485267503008, 127
0, pwrDraw , 1707485267523018, 131
0, pwrDraw , 1707485267543122, 132
0, pwrDraw , 1707485267563130, 132
0, pwrDraw , 1707485267583138, 129
0, pwrDraw , 1707485267603341, 128
0, pwrDraw , 1707485267623226, 132
0, pwrDraw , 1707485267643405, 134
0, pwrDraw , 1707485267663709, 131
0, pwrDraw , 1707485267683429, 130
0, pwrDraw , 1707485267703408, 127
0, pwrDraw , 1707485267723418, 132
0, pwrDraw , 1707485267743521, 134
0, pwrDraw , 1707485267763531, 132
0, pwrDraw , 1707485267783538, 129
0, pwrDraw , 1707485267803761, 127
0, pwrDraw , 1707485267823649, 132
0, pwrDraw , 1707485267843775, 134
0, pwrDraw , 1707485267863761, 131
0, pwrDraw , 1707485267883816, 130
0, pwrDraw , 1707485267903808, 127
0, pwrDraw , 1707485267923818, 132
0, pwrDraw , 1707485267943922, 134
0, pwrDraw , 1707485267963930, 132
0, pwrDraw , 1707485267983938, 129
0, pwrDraw , 1707485268004146, 127
0, pwrDraw , 1707485268024109, 131
0, pwrDraw , 1707485268044212, 133
0, pwrDraw , 1707485268064221, 130
0, pwrDraw , 1707485268084277, 129
0, pwrDraw , 1707485268104268, 127
0, pwrDraw , 1707485268124278, 132
0, pwrDraw , 1707485268144385, 134
0, pwrDraw , 1707485268164502, 132
0, pwrDraw , 1707485268184399, 130
0, pwrDraw , 1707485268204602, 127
0, pwrDraw , 1707485268224509, 131
0, pwrDraw , 1707485268244612, 133
0, pwrDraw , 1707485268264621, 131
0, pwrDraw , 1707485268284681, 127
0, pwrDraw , 1707485268304669, 127
0, pwrDraw , 1707485268324678, 132
0, pwrDraw , 1707485268344805, 134
0, pwrDraw , 1707485268364791, 132
0, pwrDraw , 1707485268384799, 129
0, pwrDraw , 1707485268405021, 127
0, pwrDraw , 1707485268424908, 131
0, pwrDraw , 1707485268445012, 133
0, pwrDraw , 1707485268465021, 131
0, pwrDraw , 1707485268485228, 127
0, pwrDraw , 1707485268505095, 127
0, pwrDraw , 1707485268525079, 132
0, pwrDraw , 1707485268545186, 134
0, pwrDraw , 1707485268565191, 132
0, pwrDraw , 1707485268585197, 130
0, pwrDraw , 1707485268605421, 127
0, pwrDraw , 1707485268625309, 131
0, pwrDraw , 1707485268645937, 133
0, pwrDraw , 1707485268665607, 131
0, pwrDraw , 1707485268685661, 127
0, pwrDraw , 1707485268705572, 127
0, pwrDraw , 1707485268725569, 132
0, pwrDraw , 1707485268745676, 134
0, pwrDraw , 1707485268765681, 132
0, pwrDraw , 1707485268785666, 130
0, pwrDraw , 1707485268805911, 128
0, pwrDraw , 1707485268825799, 131
0, pwrDraw , 1707485268845926, 133
0, pwrDraw , 1707485268865911, 132
0, pwrDraw , 1707485268885919, 128
0, pwrDraw , 1707485268905977, 127
0, pwrDraw , 1707485268925969, 132
0, pwrDraw , 1707485268946073, 134
0, pwrDraw , 1707485268966081, 132
0, pwrDraw , 1707485268986089, 129
0, pwrDraw , 1707485269006286, 127
0, pwrDraw , 1707485269026289, 132
0, pwrDraw , 1707485269046392, 137
0, pwrDraw , 1707485269066401, 132
0, pwrDraw , 1707485269086409, 128
0, pwrDraw , 1707485269106467, 127
0, pwrDraw , 1707485269126459, 132
0, pwrDraw , 1707485269146563, 133
0, pwrDraw , 1707485269166683, 131
0, pwrDraw , 1707485269186579, 129
0, pwrDraw , 1707485269206801, 127
0, pwrDraw , 1707485269226689, 133
0, pwrDraw , 1707485269246792, 137
0, pwrDraw , 1707485269266801, 132
0, pwrDraw , 1707485269286809, 129
0, pwrDraw , 1707485269306921, 127
0, pwrDraw , 1707485269326877, 131
0, pwrDraw , 1707485269346986, 133
0, pwrDraw , 1707485269366971, 131
0, pwrDraw , 1707485269386979, 127
0, pwrDraw , 1707485269407202, 127
0, pwrDraw , 1707485269427089, 132
0, pwrDraw , 1707485269447192, 136
0, pwrDraw , 1707485269467201, 132
0, pwrDraw , 1707485269487209, 129
0, pwrDraw , 1707485269507326, 127
0, pwrDraw , 1707485269527277, 131
0, pwrDraw , 1707485269547363, 133
0, pwrDraw , 1707485269567371, 131
0, pwrDraw , 1707485269587379, 127
0, pwrDraw , 1707485269607602, 127
0, pwrDraw , 1707485269627489, 132
0, pwrDraw , 1707485269648111, 136
0, pwrDraw , 1707485269667783, 132
0, pwrDraw , 1707485269687699, 129
0, pwrDraw , 1707485269707868, 127
0, pwrDraw , 1707485269727763, 131
0, pwrDraw , 1707485269747856, 133
0, pwrDraw , 1707485269767862, 132
0, pwrDraw , 1707485269787869, 127
0, pwrDraw , 1707485269808092, 127
0, pwrDraw , 1707485269827979, 133
0, pwrDraw , 1707485269848106, 137
0, pwrDraw , 1707485269868091, 132
0, pwrDraw , 1707485269888099, 129
0, pwrDraw , 1707485269908109, 127
0, pwrDraw , 1707485269928167, 132
0, pwrDraw , 1707485269948256, 134
0, pwrDraw , 1707485269968262, 132
0, pwrDraw , 1707485269988269, 127
0, pwrDraw , 1707485270008478, 127
0, pwrDraw , 1707485270028469, 133
0, pwrDraw , 1707485270048573, 136
0, pwrDraw , 1707485270068582, 132
0, pwrDraw , 1707485270088589, 128
0, pwrDraw , 1707485270108599, 127
0, pwrDraw , 1707485270128657, 132
0, pwrDraw , 1707485270148746, 134
0, pwrDraw , 1707485270168752, 133
0, pwrDraw , 1707485270188759, 127
0, pwrDraw , 1707485270208962, 127
0, pwrDraw , 1707485270228869, 133
0, pwrDraw , 1707485270248973, 136
0, pwrDraw , 1707485270268982, 132
0, pwrDraw , 1707485270288990, 125
0, pwrDraw , 1707485270309000, 127
0, pwrDraw , 1707485270329233, 134
0, pwrDraw , 1707485270349194, 133
0, pwrDraw , 1707485270369211, 132
0, pwrDraw , 1707485270389220, 130
0, pwrDraw , 1707485270409442, 129
0, pwrDraw , 1707485270429330, 135
0, pwrDraw , 1707485270449433, 131
0, pwrDraw , 1707485270469441, 128
0, pwrDraw , 1707485270489480, 126
0, pwrDraw , 1707485270509610, 130
0, pwrDraw , 1707485270529697, 134
0, pwrDraw , 1707485270549704, 131
0, pwrDraw , 1707485270569672, 131
0, pwrDraw , 1707485270589680, 127
0, pwrDraw , 1707485270609902, 131
0, pwrDraw , 1707485270629790, 133
0, pwrDraw , 1707485270650411, 132
0, pwrDraw , 1707485270669972, 131
0, pwrDraw , 1707485270690000, 127
0, pwrDraw , 1707485270710010, 131
0, pwrDraw , 1707485270730020, 134
0, pwrDraw , 1707485270750203, 131
0, pwrDraw , 1707485270770222, 127
0, pwrDraw , 1707485270790230, 128
0, pwrDraw , 1707485270810434, 132
0, pwrDraw , 1707485270830340, 134
0, pwrDraw , 1707485270850477, 132
0, pwrDraw , 1707485270870452, 129
0, pwrDraw , 1707485270890460, 127
0, pwrDraw , 1707485270910470, 131
0, pwrDraw , 1707485270930480, 135
0, pwrDraw , 1707485270950701, 132
0, pwrDraw , 1707485270970615, 128
0, pwrDraw , 1707485270990660, 128
0, pwrDraw , 1707485271010879, 132
0, pwrDraw , 1707485271030770, 134
0, pwrDraw , 1707485271050869, 132
0, pwrDraw , 1707485271070862, 130
0, pwrDraw , 1707485271090890, 127
0, pwrDraw , 1707485271110900, 133
0, pwrDraw , 1707485271130910, 135
0, pwrDraw , 1707485271151130, 132
0, pwrDraw , 1707485271171087, 128
0, pwrDraw , 1707485271191120, 128
0, pwrDraw , 1707485271211323, 132
0, pwrDraw , 1707485271231230, 135
0, pwrDraw , 1707485271251334, 133
0, pwrDraw , 1707485271271342, 130
0, pwrDraw , 1707485271291350, 127
0, pwrDraw , 1707485271311360, 133
0, pwrDraw , 1707485271331370, 135
0, pwrDraw , 1707485271351732, 131
0, pwrDraw , 1707485271371588, 127
0, pwrDraw , 1707485271391580, 128
0, pwrDraw , 1707485271411783, 133
0, pwrDraw , 1707485271431690, 134
0, pwrDraw , 1707485271451794, 132
0, pwrDraw , 1707485271471803, 130
0, pwrDraw , 1707485271491810, 128
0, pwrDraw , 1707485271511952, 133
0, pwrDraw , 1707485271531830, 136
0, pwrDraw , 1707485271552093, 132
0, pwrDraw , 1707485271571988, 128
0, pwrDraw , 1707485271591980, 128
0, pwrDraw , 1707485271612183, 132
0, pwrDraw , 1707485271632090, 134
0, pwrDraw , 1707485271652710, 132
0, pwrDraw , 1707485271672285, 130
0, pwrDraw , 1707485271692300, 128
0, pwrDraw , 1707485271712310, 133
0, pwrDraw , 1707485271732320, 136
0, pwrDraw , 1707485271752424, 132
0, pwrDraw , 1707485271772494, 128
0, pwrDraw , 1707485271792470, 128
0, pwrDraw , 1707485271812674, 132
0, pwrDraw , 1707485271832580, 135
0, pwrDraw , 1707485271852711, 132
0, pwrDraw , 1707485271872690, 129
0, pwrDraw , 1707485271892700, 127
0, pwrDraw , 1707485271912710, 134
0, pwrDraw , 1707485271932720, 135
0, pwrDraw , 1707485271952824, 132
0, pwrDraw , 1707485271972894, 128
0, pwrDraw , 1707485271992870, 128
0, pwrDraw , 1707485272013181, 132
0, pwrDraw , 1707485272032980, 135
0, pwrDraw , 1707485272053084, 133
0, pwrDraw , 1707485272073093, 128
0, pwrDraw , 1707485272093101, 127
0, pwrDraw , 1707485272113110, 134
0, pwrDraw , 1707485272133120, 135
0, pwrDraw , 1707485272153224, 132
0, pwrDraw , 1707485272173434, 128
0, pwrDraw , 1707485272193343, 128
0, pwrDraw , 1707485272213504, 132
0, pwrDraw , 1707485272233411, 135
0, pwrDraw , 1707485272253514, 133
0, pwrDraw , 1707485272273523, 128
0, pwrDraw , 1707485272293531, 127
0, pwrDraw , 1707485272313540, 134
0, pwrDraw , 1707485272333551, 135
0, pwrDraw , 1707485272353683, 132
0, pwrDraw , 1707485272373884, 128
0, pwrDraw , 1707485272393718, 128
0, pwrDraw , 1707485272413904, 132
0, pwrDraw , 1707485272433811, 132
0, pwrDraw , 1707485272453914, 133
0, pwrDraw , 1707485272473923, 128
0, pwrDraw , 1707485272493930, 127
0, pwrDraw , 1707485272514053, 133
0, pwrDraw , 1707485272533950, 136
0, pwrDraw , 1707485272554054, 132
0, pwrDraw , 1707485272574063, 128
0, pwrDraw , 1707485272594118, 128
0, pwrDraw , 1707485272614304, 133
0, pwrDraw , 1707485272634211, 133
0, pwrDraw , 1707485272654840, 133
0, pwrDraw , 1707485272674400, 128
0, pwrDraw , 1707485272694421, 128
0, pwrDraw , 1707485272714431, 134
0, pwrDraw , 1707485272734441, 137
0, pwrDraw , 1707485272754544, 133
0, pwrDraw , 1707485272774553, 129
0, pwrDraw , 1707485272794609, 128
0, pwrDraw , 1707485272814794, 133
0, pwrDraw , 1707485272834701, 134
0, pwrDraw , 1707485272854834, 133
0, pwrDraw , 1707485272874811, 128
0, pwrDraw , 1707485272894821, 128
0, pwrDraw , 1707485272914831, 134
0, pwrDraw , 1707485272934841, 137
0, pwrDraw , 1707485272954945, 132
0, pwrDraw , 1707485272974953, 127
0, pwrDraw , 1707485272995009, 128
0, pwrDraw , 1707485273015301, 134
0, pwrDraw , 1707485273035101, 134
0, pwrDraw , 1707485273055204, 133
0, pwrDraw , 1707485273075213, 128
0, pwrDraw , 1707485273095221, 128
0, pwrDraw , 1707485273115231, 134
0, pwrDraw , 1707485273135241, 137
0, pwrDraw , 1707485273155345, 132
0, pwrDraw , 1707485273175353, 126
0, pwrDraw , 1707485273195578, 128
0, pwrDraw , 1707485273215538, 134
0, pwrDraw , 1707485273235501, 134
0, pwrDraw , 1707485273255604, 133
0, pwrDraw , 1707485273275613, 128
0, pwrDraw , 1707485273295621, 128
0, pwrDraw , 1707485273315631, 134
0, pwrDraw , 1707485273335641, 133
0, pwrDraw , 1707485273355774, 132
0, pwrDraw , 1707485273375751, 127
0, pwrDraw , 1707485273395924, 128
0, pwrDraw , 1707485273415939, 134
0, pwrDraw , 1707485273435901, 134
0, pwrDraw , 1707485273456004, 133
0, pwrDraw , 1707485273476013, 128
0, pwrDraw , 1707485273496021, 128
0, pwrDraw , 1707485273516143, 135
0, pwrDraw , 1707485273536041, 132
0, pwrDraw , 1707485273556144, 133
0, pwrDraw , 1707485273576153, 127
0, pwrDraw , 1707485273596161, 128
0, pwrDraw , 1707485273616364, 134
0, pwrDraw , 1707485273636301, 134
0, pwrDraw , 1707485273656924, 133
0, pwrDraw , 1707485273676494, 128
0, pwrDraw , 1707485273696511, 128
0, pwrDraw , 1707485273716521, 135
0, pwrDraw , 1707485273736531, 133
0, pwrDraw , 1707485273756634, 133
0, pwrDraw , 1707485273776644, 127
0, pwrDraw , 1707485273796651, 128
0, pwrDraw , 1707485273816858, 134
0, pwrDraw , 1707485273836791, 134
0, pwrDraw , 1707485273856922, 133
0, pwrDraw , 1707485273876901, 128
0, pwrDraw , 1707485273896911, 131
0, pwrDraw , 1707485273916921, 135
0, pwrDraw , 1707485273936931, 133
0, pwrDraw , 1707485273957035, 133
0, pwrDraw , 1707485273977044, 127
0, pwrDraw , 1707485273997051, 128
0, pwrDraw , 1707485274017464, 135
0, pwrDraw , 1707485274037218, 134
0, pwrDraw , 1707485274057295, 133
0, pwrDraw , 1707485274077304, 128
0, pwrDraw , 1707485274097311, 131
0, pwrDraw , 1707485274117321, 135
0, pwrDraw , 1707485274137331, 133
0, pwrDraw , 1707485274157434, 133
0, pwrDraw , 1707485274177444, 127
0, pwrDraw , 1707485274197451, 128
0, pwrDraw , 1707485274217699, 135
0, pwrDraw , 1707485274237557, 134
0, pwrDraw , 1707485274257668, 133
0, pwrDraw , 1707485274277674, 127
0, pwrDraw , 1707485274297681, 130
0, pwrDraw , 1707485274317691, 135
0, pwrDraw , 1707485274337701, 133
0, pwrDraw , 1707485274357832, 133
0, pwrDraw , 1707485274377812, 127
0, pwrDraw , 1707485274397821, 128
0, pwrDraw , 1707485274418190, 134
0, pwrDraw , 1707485274437958, 133
0, pwrDraw , 1707485274458068, 132
0, pwrDraw , 1707485274478074, 128
0, pwrDraw , 1707485274498082, 131
0, pwrDraw , 1707485274518092, 135
0, pwrDraw , 1707485274538101, 133
0, pwrDraw , 1707485274558204, 133
0, pwrDraw , 1707485274578214, 127
0, pwrDraw , 1707485274598222, 130
0, pwrDraw , 1707485274618425, 135
0, pwrDraw , 1707485274638358, 134
0, pwrDraw , 1707485274658996, 132
0, pwrDraw , 1707485274678521, 128
0, pwrDraw , 1707485274698542, 131
0, pwrDraw , 1707485274718552, 135
0, pwrDraw , 1707485274738561, 133
0, pwrDraw , 1707485274758665, 133
0, pwrDraw , 1707485274778674, 127
0, pwrDraw , 1707485274798681, 130
0, pwrDraw , 1707485274818885, 135
0, pwrDraw , 1707485274838867, 133
0, pwrDraw , 1707485274858921, 132
0, pwrDraw , 1707485274878932, 128
0, pwrDraw , 1707485274898941, 131
0, pwrDraw , 1707485274918952, 135
0, pwrDraw , 1707485274938962, 133
0, pwrDraw , 1707485274959065, 133
0, pwrDraw , 1707485274979074, 130
0, pwrDraw , 1707485274999082, 130
0, pwrDraw , 1707485275019285, 134
0, pwrDraw , 1707485275039463, 133
0, pwrDraw , 1707485275059338, 132
0, pwrDraw , 1707485275079334, 128
0, pwrDraw , 1707485275099342, 131
0, pwrDraw , 1707485275119352, 135
0, pwrDraw , 1707485275139362, 133
0, pwrDraw , 1707485275159465, 133
0, pwrDraw , 1707485275179474, 130
0, pwrDraw , 1707485275199482, 131
0, pwrDraw , 1707485275219704, 134
0, pwrDraw , 1707485275239761, 135
0, pwrDraw , 1707485275259797, 132
0, pwrDraw , 1707485275279764, 128
0, pwrDraw , 1707485275299772, 130
0, pwrDraw , 1707485275319782, 130
0, pwrDraw , 1707485275339792, 131
0, pwrDraw , 1707485275359892, 130
0, pwrDraw , 1707485275379903, 128
0, pwrDraw , 1707485275399913, 131
0, pwrDraw , 1707485275420116, 135
0, pwrDraw , 1707485275440022, 133
0, pwrDraw , 1707485275460207, 132
0, pwrDraw , 1707485275480225, 127
0, pwrDraw , 1707485275500233, 131
0, pwrDraw , 1707485275520243, 134
0, pwrDraw , 1707485275540253, 132
0, pwrDraw , 1707485275560356, 129
0, pwrDraw , 1707485275580365, 128
0, pwrDraw , 1707485275600373, 132
0, pwrDraw , 1707485275620576, 137
0, pwrDraw , 1707485275640483, 133
0, pwrDraw , 1707485275661198, 129
0, pwrDraw , 1707485275680732, 128
0, pwrDraw , 1707485275700753, 132
0, pwrDraw , 1707485275720763, 134
0, pwrDraw , 1707485275740774, 133
0, pwrDraw , 1707485275760877, 128
0, pwrDraw , 1707485275780885, 129
0, pwrDraw , 1707485275800893, 134
0, pwrDraw , 1707485275821116, 133
0, pwrDraw , 1707485275841004, 132
0, pwrDraw , 1707485275861389, 127
0, pwrDraw , 1707485275881250, 130
0, pwrDraw , 1707485275901213, 135
0, pwrDraw , 1707485275921223, 133
0, pwrDraw , 1707485275941232, 132
0, pwrDraw , 1707485275961340, 131
0, pwrDraw , 1707485275981346, 130
0, pwrDraw , 1707485276001353, 135
0, pwrDraw , 1707485276021556, 134
0, pwrDraw , 1707485276041462, 132
0, pwrDraw , 1707485276061712, 128
0, pwrDraw , 1707485276081621, 131
0, pwrDraw , 1707485276101613, 135
0, pwrDraw , 1707485276121623, 134
0, pwrDraw , 1707485276141632, 132
0, pwrDraw , 1707485276161737, 130
0, pwrDraw , 1707485276181746, 130
0, pwrDraw , 1707485276201753, 135
0, pwrDraw , 1707485276221976, 134
0, pwrDraw , 1707485276241863, 132
0, pwrDraw , 1707485276262123, 127
0, pwrDraw , 1707485276282021, 131
0, pwrDraw , 1707485276302013, 135
0, pwrDraw , 1707485276322024, 135
0, pwrDraw , 1707485276342011, 132
0, pwrDraw , 1707485276362248, 130
0, pwrDraw , 1707485276382145, 130
0, pwrDraw , 1707485276402153, 135
0, pwrDraw , 1707485276422376, 133
0, pwrDraw , 1707485276442264, 132
0, pwrDraw , 1707485276462367, 127
0, pwrDraw , 1707485276482438, 130
0, pwrDraw , 1707485276502413, 135
0, pwrDraw , 1707485276522423, 135
0, pwrDraw , 1707485276542433, 132
0, pwrDraw , 1707485276562540, 130
0, pwrDraw , 1707485276582546, 130
0, pwrDraw , 1707485276602553, 135
0, pwrDraw , 1707485276622776, 133
0, pwrDraw , 1707485276642663, 132
0, pwrDraw , 1707485276663479, 128
0, pwrDraw , 1707485276682945, 131
0, pwrDraw , 1707485276702934, 136
0, pwrDraw , 1707485276722944, 135
0, pwrDraw , 1707485276742953, 132
0, pwrDraw , 1707485276763057, 129
0, pwrDraw , 1707485276783066, 130
0, pwrDraw , 1707485276803073, 135
0, pwrDraw , 1707485276823277, 133
0, pwrDraw , 1707485276843184, 132
0, pwrDraw , 1707485276863393, 127
0, pwrDraw , 1707485276883537, 130
0, pwrDraw , 1707485276903352, 135
0, pwrDraw , 1707485276923344, 135
0, pwrDraw , 1707485276943354, 132
0, pwrDraw , 1707485276963460, 130
0, pwrDraw , 1707485276983466, 130
0, pwrDraw , 1707485277003474, 135
0, pwrDraw , 1707485277023696, 133
0, pwrDraw , 1707485277043584, 132
0, pwrDraw , 1707485277063687, 131
0, pwrDraw , 1707485277083893, 130
0, pwrDraw , 1707485277103752, 136
0, pwrDraw , 1707485277123744, 135
0, pwrDraw , 1707485277143754, 132
0, pwrDraw , 1707485277163861, 130
0, pwrDraw , 1707485277183866, 130
0, pwrDraw , 1707485277203874, 135
0, pwrDraw , 1707485277224096, 134
0, pwrDraw , 1707485277243984, 132
0, pwrDraw , 1707485277264082, 131
0, pwrDraw , 1707485277284096, 130
0, pwrDraw , 1707485277304152, 135
0, pwrDraw , 1707485277324144, 135
0, pwrDraw , 1707485277344154, 132
0, pwrDraw , 1707485277364367, 130
0, pwrDraw , 1707485277384265, 130
0, pwrDraw , 1707485277404274, 136
0, pwrDraw , 1707485277424477, 134
0, pwrDraw , 1707485277444384, 132
0, pwrDraw , 1707485277464488, 131
0, pwrDraw , 1707485277484496, 131
0, pwrDraw , 1707485277504552, 136
0, pwrDraw , 1707485277524544, 135
0, pwrDraw , 1707485277544554, 133
0, pwrDraw , 1707485277564661, 130
0, pwrDraw , 1707485277584666, 130
0, pwrDraw , 1707485277604674, 135
0, pwrDraw , 1707485277624877, 134
0, pwrDraw , 1707485277644784, 132
0, pwrDraw , 1707485277665260, 131
0, pwrDraw , 1707485277685014, 131
0, pwrDraw , 1707485277705101, 136
0, pwrDraw , 1707485277725064, 135
0, pwrDraw , 1707485277745074, 132
0, pwrDraw , 1707485277765181, 130
0, pwrDraw , 1707485277785186, 130
0, pwrDraw , 1707485277805194, 136
0, pwrDraw , 1707485277825397, 134
0, pwrDraw , 1707485277845304, 132
0, pwrDraw , 1707485277865519, 131
0, pwrDraw , 1707485277885416, 130
0, pwrDraw , 1707485277905612, 136
0, pwrDraw , 1707485277925486, 135
0, pwrDraw , 1707485277945474, 132
0, pwrDraw , 1707485277965581, 130
0, pwrDraw , 1707485277985586, 130
0, pwrDraw , 1707485278005594, 135
0, pwrDraw , 1707485278025801, 134
0, pwrDraw , 1707485278045704, 132
0, pwrDraw , 1707485278065807, 131
0, pwrDraw , 1707485278085816, 130
0, pwrDraw , 1707485278105986, 135
0, pwrDraw , 1707485278125882, 135
0, pwrDraw , 1707485278145874, 132
0, pwrDraw , 1707485278165978, 131
0, pwrDraw , 1707485278185987, 130
0, pwrDraw , 1707485278205994, 136
0, pwrDraw , 1707485278226217, 134
0, pwrDraw , 1707485278246104, 132
0, pwrDraw , 1707485278266208, 131
0, pwrDraw , 1707485278286217, 130
0, pwrDraw , 1707485278306224, 135
0, pwrDraw , 1707485278326287, 135
0, pwrDraw , 1707485278346274, 133
0, pwrDraw , 1707485278366488, 131
0, pwrDraw , 1707485278386386, 131
0, pwrDraw , 1707485278406394, 136
0, pwrDraw , 1707485278426598, 134
0, pwrDraw , 1707485278446504, 132
0, pwrDraw , 1707485278466608, 131
0, pwrDraw , 1707485278486616, 131
0, pwrDraw , 1707485278506624, 135
0, pwrDraw , 1707485278526682, 135
0, pwrDraw , 1707485278546675, 133
0, pwrDraw , 1707485278566778, 132
0, pwrDraw , 1707485278586787, 131
0, pwrDraw , 1707485278606795, 136
0, pwrDraw , 1707485278626998, 134
0, pwrDraw , 1707485278646905, 132
0, pwrDraw , 1707485278667480, 131
0, pwrDraw , 1707485278687164, 131
0, pwrDraw , 1707485278707174, 136
0, pwrDraw , 1707485278727293, 135
0, pwrDraw , 1707485278747243, 133
0, pwrDraw , 1707485278767331, 132
0, pwrDraw , 1707485278787337, 131
0, pwrDraw , 1707485278807345, 136
0, pwrDraw , 1707485278827567, 134
0, pwrDraw , 1707485278847454, 132
0, pwrDraw , 1707485278867558, 131
0, pwrDraw , 1707485278887567, 131
0, pwrDraw , 1707485278907575, 136
0, pwrDraw , 1707485278927649, 134
0, pwrDraw , 1707485278947673, 133
0, pwrDraw , 1707485278967761, 131
0, pwrDraw , 1707485278987767, 131
0, pwrDraw , 1707485279007775, 136
0, pwrDraw , 1707485279027997, 134
0, pwrDraw , 1707485279047885, 132
0, pwrDraw , 1707485279067988, 131
0, pwrDraw , 1707485279087997, 132
0, pwrDraw , 1707485279108005, 136
0, pwrDraw , 1707485279128170, 129
0, pwrDraw , 1707485279148073, 119
0, pwrDraw , 1707485279168158, 65
0, pwrDraw , 1707485279188167, 54


==> data/power_measurements/Jetson/yolov7-tiny-iteration0.csv <==
date,value,t
11-20-2023 10:07:07,4.1739999999999995,13097222.22222223
11-20-2023 10:07:07,4.76,13208333.333333341
11-20-2023 10:07:07,5.112,13319444.444444453
11-20-2023 10:07:07,5.152,13430555.555555565
11-20-2023 10:07:07,5.428,13541666.666666677
11-20-2023 10:07:07,5.622999999999999,13652777.77777779
11-20-2023 10:07:07,5.116999999999999,13763888.888888901
11-20-2023 10:07:07,5.116999999999999,13875000.000000013
11-20-2023 10:07:08,5.427,14000000.000000013
11-20-2023 10:07:08,6.398999999999999,14125000.000000013
11-20-2023 10:07:08,7.058999999999999,14250000.000000013
11-20-2023 10:07:08,7.523,14375000.000000013
11-20-2023 10:07:08,8.028,14500000.000000013
11-20-2023 10:07:08,8.182,14625000.000000013
11-20-2023 10:07:08,8.646,14750000.000000013
11-20-2023 10:07:08,8.802,14875000.000000013
11-20-2023 10:07:09,8.802,15000000.000000013
11-20-2023 10:07:09,8.954,15125000.000000013
11-20-2023 10:07:09,8.954,15250000.000000013
11-20-2023 10:07:09,8.954,15375000.000000013
11-20-2023 10:07:09,9.109,15500000.000000013
11-20-2023 10:07:09,9.109,15625000.000000013
11-20-2023 10:07:09,9.109,15750000.000000013
11-20-2023 10:07:09,9.109,15875000.000000013
11-20-2023 10:07:10,9.109,16000000.000000013
11-20-2023 10:07:10,9.109,16125000.000000013
11-20-2023 10:07:10,9.264,16250000.000000013
11-20-2023 10:07:10,9.419,16375000.000000013
11-20-2023 10:07:10,9.264,16500000.000000013
11-20-2023 10:07:10,9.109,16625000.000000013
11-20-2023 10:07:10,9.264,16750000.000000013
11-20-2023 10:07:10,9.264,16875000.000000015
11-20-2023 10:07:11,9.264,16986111.111111127
11-20-2023 10:07:11,9.109,17097222.22222224
11-20-2023 10:07:11,9.264,17208333.33333335
11-20-2023 10:07:11,9.264,17319444.444444463
11-20-2023 10:07:11,9.109,17430555.555555575
11-20-2023 10:07:11,9.264,17541666.666666687
11-20-2023 10:07:11,9.264,17652777.7777778
11-20-2023 10:07:11,9.264,17763888.88888891
11-20-2023 10:07:11,9.264,17875000.000000022
11-20-2023 10:07:12,9.264,18000000.000000022
11-20-2023 10:07:12,9.419,18125000.000000022
11-20-2023 10:07:12,9.264,18250000.000000022
11-20-2023 10:07:12,9.264,18375000.000000022
11-20-2023 10:07:12,9.264,18500000.000000022
11-20-2023 10:07:12,9.264,18625000.000000022
11-20-2023 10:07:12,9.264,18750000.000000022
11-20-2023 10:07:12,9.419,18875000.000000022
11-20-2023 10:07:13,9.264,19000000.000000022
11-20-2023 10:07:13,9.264,19125000.000000022
11-20-2023 10:07:13,9.264,19250000.000000022
11-20-2023 10:07:13,9.264,19375000.000000022
11-20-2023 10:07:13,9.305,19500000.000000022
11-20-2023 10:07:13,9.46,19625000.000000022
11-20-2023 10:07:13,9.305,19750000.000000022
11-20-2023 10:07:13,9.305,19875000.000000022
11-20-2023 10:07:14,9.264,19986111.111111134
11-20-2023 10:07:14,9.264,20097222.222222246
11-20-2023 10:07:14,9.264,20208333.33333336
11-20-2023 10:07:14,9.264,20319444.44444447
11-20-2023 10:07:14,9.264,20430555.555555582
11-20-2023 10:07:14,9.264,20541666.666666694
11-20-2023 10:07:14,9.264,20652777.777777806
11-20-2023 10:07:14,9.264,20763888.888888918
11-20-2023 10:07:14,9.264,20875000.00000003
11-20-2023 10:07:15,9.264,21000000.00000003
11-20-2023 10:07:15,9.264,21125000.00000003
11-20-2023 10:07:15,9.264,21250000.00000003
11-20-2023 10:07:15,9.264,21375000.00000003
11-20-2023 10:07:15,9.264,21500000.00000003
11-20-2023 10:07:15,9.264,21625000.00000003
11-20-2023 10:07:15,9.264,21750000.00000003
11-20-2023 10:07:15,9.109,21875000.00000003
11-20-2023 10:07:16,9.419,22000000.00000003
11-20-2023 10:07:16,9.419,22125000.00000003
11-20-2023 10:07:16,9.419,22250000.00000003
11-20-2023 10:07:16,9.264,22375000.00000003
11-20-2023 10:07:16,9.264,22500000.00000003
11-20-2023 10:07:16,9.109,22625000.00000003
11-20-2023 10:07:16,9.264,22750000.00000003
11-20-2023 10:07:16,9.264,22875000.00000003
11-20-2023 10:07:17,9.264,22986111.11111114
11-20-2023 10:07:17,9.264,23097222.222222254
11-20-2023 10:07:17,9.264,23208333.333333366
11-20-2023 10:07:17,9.264,23319444.444444478
11-20-2023 10:07:17,9.264,23430555.55555559
11-20-2023 10:07:17,9.264,23541666.6666667
11-20-2023 10:07:17,9.264,23652777.777777813
11-20-2023 10:07:17,9.264,23763888.888888925
11-20-2023 10:07:17,9.419,23875000.000000037
11-20-2023 10:07:18,9.264,24000000.000000037
11-20-2023 10:07:18,9.264,24125000.000000037
11-20-2023 10:07:18,9.264,24250000.000000037
11-20-2023 10:07:18,9.264,24375000.000000037
11-20-2023 10:07:18,9.264,24500000.000000037
11-20-2023 10:07:18,9.305,24625000.000000037
11-20-2023 10:07:18,9.305,24750000.000000037
11-20-2023 10:07:18,9.305,24875000.000000037
11-20-2023 10:07:19,9.264,25000000.000000037
11-20-2023 10:07:19,9.264,25125000.000000037
11-20-2023 10:07:19,9.264,25250000.000000037
11-20-2023 10:07:19,9.264,25375000.000000037
11-20-2023 10:07:19,9.264,25500000.000000037
11-20-2023 10:07:19,9.264,25625000.000000037
11-20-2023 10:07:19,9.264,25750000.000000037
11-20-2023 10:07:19,9.264,25875000.000000037
11-20-2023 10:07:20,9.264,26000000.000000037
11-20-2023 10:07:20,9.264,26125000.000000037
11-20-2023 10:07:20,9.264,26250000.000000037
11-20-2023 10:07:20,9.264,26375000.000000037
11-20-2023 10:07:20,9.264,26500000.000000037
11-20-2023 10:07:20,9.264,26625000.000000037
11-20-2023 10:07:20,9.264,26750000.000000037
11-20-2023 10:07:20,9.264,26875000.000000037
11-20-2023 10:07:21,9.264,26986111.11111115
11-20-2023 10:07:21,9.264,27097222.22222226
11-20-2023 10:07:21,9.264,27208333.333333373
11-20-2023 10:07:21,9.264,27319444.444444485
11-20-2023 10:07:21,9.264,27430555.555555597
11-20-2023 10:07:21,9.264,27541666.66666671
11-20-2023 10:07:21,9.264,27652777.77777782
11-20-2023 10:07:21,9.264,27763888.888888933
11-20-2023 10:07:21,9.264,27875000.000000045
11-20-2023 10:07:22,9.264,28000000.000000045
11-20-2023 10:07:22,9.264,28125000.000000045
11-20-2023 10:07:22,9.267,28250000.000000045
11-20-2023 10:07:22,9.267,28375000.000000045
11-20-2023 10:07:22,9.264,28500000.000000045
11-20-2023 10:07:22,9.264,28625000.000000045
11-20-2023 10:07:22,9.264,28750000.000000045
11-20-2023 10:07:22,9.264,28875000.000000045
11-20-2023 10:07:23,9.419,29000000.000000045
11-20-2023 10:07:23,9.264,29125000.000000045
11-20-2023 10:07:23,9.264,29250000.000000045
11-20-2023 10:07:23,9.264,29375000.000000045
11-20-2023 10:07:23,9.264,29500000.000000045
11-20-2023 10:07:23,9.264,29625000.000000045
11-20-2023 10:07:23,9.264,29750000.000000045
11-20-2023 10:07:23,9.305,29875000.000000045
11-20-2023 10:07:24,9.305,29986111.111111157
11-20-2023 10:07:24,9.305,30097222.22222227
11-20-2023 10:07:24,9.264,30208333.33333338
11-20-2023 10:07:24,9.264,30319444.444444492
11-20-2023 10:07:24,9.264,30430555.555555604
11-20-2023 10:07:24,9.264,30541666.666666716
11-20-2023 10:07:24,9.264,30652777.77777783
11-20-2023 10:07:24,9.264,30763888.88888894
11-20-2023 10:07:24,9.264,30875000.000000052
11-20-2023 10:07:25,9.264,31000000.000000052
11-20-2023 10:07:25,9.264,31125000.000000052
11-20-2023 10:07:25,9.264,31250000.000000052
11-20-2023 10:07:25,9.264,31375000.000000052
11-20-2023 10:07:25,9.264,31500000.000000052
11-20-2023 10:07:25,9.264,31625000.000000052
11-20-2023 10:07:25,9.264,31750000.000000052
11-20-2023 10:07:25,9.264,31875000.000000052
11-20-2023 10:07:26,9.264,32000000.000000052
11-20-2023 10:07:26,9.264,32125000.000000052
11-20-2023 10:07:26,9.264,32250000.000000052
11-20-2023 10:07:26,9.264,32375000.000000052
11-20-2023 10:07:26,9.264,32500000.000000052
11-20-2023 10:07:26,9.264,32625000.000000052
11-20-2023 10:07:26,9.264,32750000.000000052
11-20-2023 10:07:26,9.264,32875000.000000052
11-20-2023 10:07:27,9.264,32986111.111111164
11-20-2023 10:07:27,9.264,33097222.222222276
11-20-2023 10:07:27,9.264,33208333.333333388
11-20-2023 10:07:27,9.264,33319444.4444445
11-20-2023 10:07:27,9.264,33430555.55555561
11-20-2023 10:07:27,9.264,33541666.666666724
11-20-2023 10:07:27,8.998,33652777.777777836
11-20-2023 10:07:27,7.717999999999999,33763888.88888895
11-20-2023 10:07:27,6.789,33875000.00000006
11-20-2023 10:07:28,6.014,34000000.00000006
11-20-2023 10:07:28,5.508,34125000.00000006
11-20-2023 10:07:28,5.353,34250000.00000006
11-20-2023 10:07:28,5.199,34375000.00000006


==> data/power_measurements/Jetson/yolov7-tiny-iteration0.txt <==
11-20-2023 10:06:54 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [20%@1190,7%@1190,6%@1191,0%@1191,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31C CPU@32C thermal@31.4C Tboard@32C AO@30.5C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1413mW/1413mW
11-20-2023 10:06:54 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.4C Tboard@32C AO@30.5C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1373mW/1393mW
11-20-2023 10:06:54 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1188,20%@1189,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.4C Tboard@32C AO@30.5C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1373mW/1386mW
11-20-2023 10:06:54 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1188,15%@1189,0%@1188,0%@1187,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.4C Tboard@32C AO@30.5C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1372mW
11-20-2023 10:06:54 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,7%@1190,0%@1189,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.4C Tboard@32C AO@30.5C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1364mW
11-20-2023 10:06:54 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,15%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.4C Tboard@32C AO@30.5C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1359mW
11-20-2023 10:06:54 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,0%@1190,0%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.4C Tboard@32C AO@31C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1355mW
11-20-2023 10:06:54 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,15%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.4C Tboard@32C AO@31C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1352mW
11-20-2023 10:06:55 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,0%@1190,0%@1190,0%@1188,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.4C Tboard@32C AO@30.5C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1350mW
11-20-2023 10:06:55 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,7%@1190,0%@1189,7%@1189,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.4C Tboard@32C AO@30.5C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1348mW
11-20-2023 10:06:55 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [15%@1189,0%@1190,0%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31C CPU@32C thermal@31.4C Tboard@32C AO@30.5C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1346mW
11-20-2023 10:06:55 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,0%@1188,0%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31C CPU@32C thermal@31.6C Tboard@32C AO@31C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1330mW/1345mW
11-20-2023 10:06:55 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [15%@1190,0%@1186,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.6C Tboard@32C AO@30.5C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1344mW
11-20-2023 10:06:55 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.6C Tboard@32C AO@31C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1290mW/1340mW
11-20-2023 10:06:55 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [15%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.6C Tboard@32C AO@31C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1337mW
11-20-2023 10:06:56 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [14%@1189,7%@1190,0%@1189,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31C CPU@32C thermal@31.6C Tboard@32C AO@30.5C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1334mW
11-20-2023 10:06:56 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1186,0%@1190,0%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.6C Tboard@32C AO@31C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1331mW
11-20-2023 10:06:56 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [15%@1189,0%@1189,0%@1189,0%@1189,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.6C Tboard@32C AO@30.5C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1329mW
11-20-2023 10:06:56 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@1191,0%@1190,0%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.6C Tboard@32C AO@30.5C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1290mW/1327mW
11-20-2023 10:06:56 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,0%@1189,0%@1188,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31C CPU@32C thermal@31.6C Tboard@32C AO@31C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1290mW/1325mW
11-20-2023 10:06:56 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1188,8%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31C CPU@32C thermal@31.6C Tboard@32C AO@30.5C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1290mW/1324mW
11-20-2023 10:06:56 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [21%@1190,7%@1190,0%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.6C Tboard@32C AO@30.5C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1330mW/1324mW
11-20-2023 10:06:56 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [15%@1190,0%@1190,7%@1189,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31C CPU@32C thermal@31.6C Tboard@32C AO@30.5C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1324mW
11-20-2023 10:06:57 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@1190,0%@1188,0%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.6C Tboard@32C AO@30.5C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1324mW
11-20-2023 10:06:57 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [14%@1190,0%@1190,0%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.6C Tboard@32C AO@30.5C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1325mW
11-20-2023 10:06:57 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1188,8%@1190,0%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.6C Tboard@32C AO@30.5C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1325mW
11-20-2023 10:06:57 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [15%@1190,7%@1188,0%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.6C Tboard@32C AO@30.5C GPU@32C Tdiode@34C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1325mW
11-20-2023 10:06:57 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@1190,0%@1187,0%@1189,0%@1188,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.6C Tboard@32C AO@30.5C GPU@32C Tdiode@34C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1325mW
11-20-2023 10:06:57 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [26%@1189,0%@1190,0%@1189,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.4C Tboard@32C AO@30.5C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1330mW/1326mW
11-20-2023 10:06:57 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@1190,0%@1191,13%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.4C Tboard@32C AO@30.5C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1326mW
11-20-2023 10:06:57 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [15%@1190,7%@1188,0%@1190,7%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.4C Tboard@32C AO@30.5C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1330mW/1326mW
11-20-2023 10:06:58 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@1191,0%@1189,0%@1187,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31C CPU@32C thermal@31.4C Tboard@32C AO@31C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1326mW
11-20-2023 10:06:58 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,0%@1188,0%@1190,0%@1188,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.4C Tboard@32C AO@31C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1326mW
11-20-2023 10:06:58 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [15%@1188,7%@1190,0%@1190,0%@1187,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.4C Tboard@32C AO@31C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1326mW
11-20-2023 10:06:58 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@1190,0%@1188,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31C CPU@32C thermal@31.4C Tboard@32C AO@31C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1327mW
11-20-2023 10:06:58 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [15%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.4C Tboard@32C AO@30.5C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1327mW
11-20-2023 10:06:58 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [15%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.4C Tboard@32C AO@31C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1327mW
11-20-2023 10:06:58 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@1190,0%@1190,0%@1189,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.6C Tboard@32C AO@30.5C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1327mW
11-20-2023 10:06:58 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1188,7%@1192,0%@1190,0%@1187,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.6C Tboard@32C AO@30.5C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1326mW
11-20-2023 10:06:59 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,8%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.6C Tboard@32C AO@30.5C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1325mW
11-20-2023 10:06:59 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,7%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.6C Tboard@32C AO@30.5C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1324mW
11-20-2023 10:06:59 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1192,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.6C Tboard@32C AO@31C GPU@32C Tdiode@34C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1324mW
11-20-2023 10:06:59 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,7%@1190,0%@1189,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31C CPU@32C thermal@31.6C Tboard@32C AO@30.5C GPU@32C Tdiode@34C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1323mW
11-20-2023 10:06:59 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [14%@1191,0%@1190,0%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31C CPU@32C thermal@31.6C Tboard@32C AO@30.5C GPU@32C Tdiode@33.5C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1322mW
11-20-2023 10:06:59 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [15%@1189,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.6C Tboard@32C AO@30.5C GPU@32C Tdiode@33.5C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1321mW
11-20-2023 10:06:59 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1187,7%@1190,0%@1188,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31C CPU@32C thermal@31.6C Tboard@32C AO@31C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1321mW
11-20-2023 10:06:59 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@1188,14%@1188,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.4C Tboard@32C AO@30.5C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1320mW
11-20-2023 10:07:00 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [15%@1189,0%@1190,0%@1187,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.4C Tboard@32C AO@30.5C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1320mW
11-20-2023 10:07:00 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@1190,0%@1189,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.4C Tboard@32C AO@30.5C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1319mW
11-20-2023 10:07:00 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@1189,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.4C Tboard@32C AO@30.5C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1318mW
11-20-2023 10:07:00 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [20%@1497,7%@1266,0%@1267,42%@1267,off,off,off,off] EMC_FREQ 0%@800 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.4C Tboard@32C AO@30.5C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1319mW
11-20-2023 10:07:00 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,7%@1190,0%@1189,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.4C Tboard@32C AO@30.5C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1319mW
11-20-2023 10:07:00 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,0%@1189,7%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.4C Tboard@32C AO@31C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1319mW
11-20-2023 10:07:00 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,7%@1189,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.4C Tboard@32C AO@30.5C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1319mW
11-20-2023 10:07:00 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1188,8%@1190,7%@1190,7%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31C CPU@32C thermal@31.4C Tboard@32C AO@30.5C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1320mW
11-20-2023 10:07:01 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,0%@1190,0%@1189,0%@1191,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.6C Tboard@32C AO@30.5C GPU@32C Tdiode@34C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1320mW
11-20-2023 10:07:01 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,21%@1190,0%@1191,0%@1189,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.6C Tboard@32C AO@30.5C GPU@32C Tdiode@34C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1320mW
11-20-2023 10:07:01 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,7%@1187,0%@1189,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.6C Tboard@32C AO@30.5C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1320mW
11-20-2023 10:07:01 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1189,7%@1189,0%@1189,7%@1189,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.6C Tboard@32C AO@31C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1320mW
11-20-2023 10:07:01 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,15%@1190,0%@1189,0%@1186,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.6C Tboard@32C AO@30.5C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1319mW
11-20-2023 10:07:01 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,14%@1190,0%@1190,7%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.6C Tboard@32C AO@31C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1319mW
11-20-2023 10:07:01 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,0%@1189,0%@1188,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.6C Tboard@32C AO@30.5C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1290mW/1318mW
11-20-2023 10:07:02 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,0%@1190,0%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.6C Tboard@32C AO@30.5C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1318mW
11-20-2023 10:07:02 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@1188,7%@1190,0%@1190,7%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.4C Tboard@32C AO@31C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1318mW
11-20-2023 10:07:02 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [14%@1190,0%@1189,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.4C Tboard@32C AO@31C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1290mW/1317mW
11-20-2023 10:07:02 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,15%@1190,7%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.4C Tboard@32C AO@30.5C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1317mW
11-20-2023 10:07:02 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1189,7%@1189,0%@1189,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.4C Tboard@32C AO@30.5C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1316mW
11-20-2023 10:07:02 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1188,7%@1189,0%@1190,0%@1188,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.4C Tboard@32C AO@30.5C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1290mW/1316mW
11-20-2023 10:07:02 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,0%@1190,7%@1189,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.4C Tboard@32C AO@30.5C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1290mW/1316mW
11-20-2023 10:07:02 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,0%@1190,8%@1189,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.4C Tboard@32C AO@30.5C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1290mW/1315mW
11-20-2023 10:07:03 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1188,0%@1190,7%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.4C Tboard@32C AO@30.5C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1290mW/1315mW
11-20-2023 10:07:03 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,0%@1190,8%@1187,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.4C Tboard@32C AO@30.5C GPU@32C Tdiode@33.5C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1315mW
11-20-2023 10:07:03 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [15%@1190,0%@1187,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.4C Tboard@32C AO@30.5C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1315mW
11-20-2023 10:07:03 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@1189,0%@1189,0%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.4C Tboard@32C AO@30.5C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1315mW
11-20-2023 10:07:03 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@1189,0%@1189,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.4C Tboard@32C AO@30.5C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1316mW
11-20-2023 10:07:03 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1188,8%@1190,0%@1190,0%@1188,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.4C Tboard@32C AO@30.5C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1316mW
11-20-2023 10:07:03 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1191,7%@1188,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.4C Tboard@32C AO@30.5C GPU@32C Tdiode@34C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1316mW
11-20-2023 10:07:03 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,0%@1190,0%@1187,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.4C Tboard@32C AO@30.5C GPU@32C Tdiode@34C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1316mW
11-20-2023 10:07:04 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,15%@1189,0%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.4C Tboard@32C AO@30.5C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1315mW
11-20-2023 10:07:04 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1189,7%@1190,0%@1189,0%@1191,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.4C Tboard@32C AO@30.5C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1315mW
11-20-2023 10:07:04 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,8%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.4C Tboard@32C AO@30.5C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1315mW
11-20-2023 10:07:04 RAM 835/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@1190,8%@1189,0%@1188,0%@1184,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.4C Tboard@32C AO@31C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1315mW
11-20-2023 10:07:04 RAM 836/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@1189,15%@1191,16%@1188,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.4C Tboard@32C AO@30.5C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 621mW/467mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1373mW/1315mW
11-20-2023 10:07:04 RAM 836/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [15%@1190,0%@1189,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.4C Tboard@32C AO@30.5C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/467mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1373mW/1316mW
11-20-2023 10:07:04 RAM 836/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [21%@1190,0%@1189,7%@1189,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31C CPU@32C thermal@31.4C Tboard@32C AO@30.5C GPU@32C Tdiode@33.5C PMIC@50C GPU 0mW/0mW CPU 466mW/467mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1373mW/1317mW
11-20-2023 10:07:04 RAM 836/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,7%@1190,0%@1190,0%@1188,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.4C Tboard@32C AO@30.5C GPU@32C Tdiode@33.5C PMIC@50C GPU 0mW/0mW CPU 466mW/467mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1317mW
11-20-2023 10:07:05 RAM 836/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,7%@1189,7%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.4C Tboard@32C AO@30.5C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/467mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1317mW
11-20-2023 10:07:05 RAM 836/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,15%@1190,0%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.4C Tboard@32C AO@30.5C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/467mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1317mW
11-20-2023 10:07:05 RAM 836/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1193,7%@1190,0%@1190,0%@1192,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.4C Tboard@32C AO@30.5C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/467mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1317mW
11-20-2023 10:07:05 RAM 836/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,15%@1190,0%@1189,0%@1189,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.4C Tboard@32C AO@30.5C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/467mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1317mW
11-20-2023 10:07:05 RAM 836/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,7%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.4C Tboard@32C AO@30.5C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/467mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1318mW
11-20-2023 10:07:05 RAM 836/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,14%@1190,0%@1190,0%@1186,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.4C Tboard@32C AO@30.5C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/467mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1318mW
11-20-2023 10:07:05 RAM 836/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,0%@1191,0%@1188,0%@1188,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.4C Tboard@32C AO@30.5C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/467mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1318mW
11-20-2023 10:07:05 RAM 836/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [14%@1189,7%@1190,0%@1189,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.4C Tboard@32C AO@30.5C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/467mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1318mW
11-20-2023 10:07:06 RAM 836/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,15%@1190,7%@1188,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.4C Tboard@32C AO@30.5C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/467mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1318mW
11-20-2023 10:07:06 RAM 836/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,7%@1190,0%@1188,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.4C Tboard@32C AO@30.5C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/467mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1290mW/1318mW
11-20-2023 10:07:06 RAM 836/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1188,8%@1190,0%@1189,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.4C Tboard@32C AO@30.5C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/467mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1317mW
11-20-2023 10:07:06 RAM 836/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1187,7%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.4C Tboard@32C AO@30.5C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/467mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1317mW
11-20-2023 10:07:06 RAM 836/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1189,7%@1189,0%@1186,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32C thermal@31.4C Tboard@32C AO@30.5C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/467mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1317mW
11-20-2023 10:07:06 RAM 836/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,8%@1190,0%@1185,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31C CPU@32C thermal@31.4C Tboard@32C AO@30.5C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/467mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1316mW
11-20-2023 10:07:06 RAM 841/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [33%@1190,23%@1190,7%@1190,20%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31C CPU@32C thermal@31.4C Tboard@32C AO@30.5C GPU@32C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 466mW/467mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1317mW
11-20-2023 10:07:07 RAM 841/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2185,92%@2185,0%@2188,8%@2186,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31C CPU@32.5C thermal@31.4C Tboard@32C AO@30.5C GPU@32.5C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 932mW/472mW SOC 932mW/778mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1413mW/1318mW
11-20-2023 10:07:07 RAM 842/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [36%@2188,85%@2188,0%@2188,16%@2188,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@33C thermal@31.4C Tboard@32C AO@30.5C GPU@33C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 1553mW/482mW SOC 932mW/780mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1534mW/1320mW
11-20-2023 10:07:07 RAM 846/14907MB (lfb 3324x4MB) SWAP 0/7453MB (cached 0MB) CPU [38%@2188,41%@2188,9%@2187,25%@2189,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32.5C thermal@31.4C Tboard@32C AO@31C GPU@32.5C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 1863mW/495mW SOC 1087mW/782mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1655mW/1323mW
11-20-2023 10:07:07 RAM 854/14907MB (lfb 3321x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,0%@2188,0%@2188,92%@2189,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31C CPU@33C thermal@31.4C Tboard@32C AO@30.5C GPU@33C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 2174mW/511mW SOC 1087mW/785mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1696mW/1326mW
11-20-2023 10:07:07 RAM 854/14907MB (lfb 3321x4MB) SWAP 0/7453MB (cached 0MB) CPU [69%@2188,8%@2188,0%@2181,23%@2188,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31C CPU@33C thermal@31.4C Tboard@32C AO@31C GPU@33C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 2174mW/527mW SOC 1087mW/788mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1736mW/1330mW
11-20-2023 10:07:07 RAM 880/14907MB (lfb 3313x4MB) SWAP 0/7453MB (cached 0MB) CPU [25%@2188,61%@2189,0%@2192,0%@2188,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 32%@[318] VIC_FREQ 1036 APE 150 AUX@31C CPU@33C thermal@31.4C Tboard@32C AO@30.5C GPU@30.5C Tdiode@33.75C PMIC@50C GPU 0mW/0mW CPU 2174mW/542mW SOC 1242mW/792mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1857mW/1335mW
11-20-2023 10:07:07 RAM 967/14907MB (lfb 3291x4MB) SWAP 0/7453MB (cached 0MB) CPU [15%@2189,33%@2188,33%@2188,0%@2188,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 3%@[318] VIC_FREQ 1036 APE 150 AUX@31C CPU@32.5C thermal@31.45C Tboard@32C AO@30.5C GPU@30.5C Tdiode@33.75C PMIC@50C GPU 155mW/1mW CPU 2173mW/558mW SOC 1242mW/797mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1898mW/1340mW
11-20-2023 10:07:07 RAM 968/14907MB (lfb 3291x4MB) SWAP 0/7453MB (cached 0MB) CPU [15%@2185,14%@1190,0%@1189,0%@1190,off,off,off,off] EMC_FREQ 1%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31C CPU@32.5C thermal@31.45C Tboard@32C AO@30.5C GPU@30.5C Tdiode@33.75C PMIC@50C GPU 310mW/4mW CPU 1708mW/568mW SOC 1087mW/799mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1857mW/1345mW
11-20-2023 10:07:07 RAM 971/14907MB (lfb 3291x4MB) SWAP 0/7453MB (cached 0MB) CPU [25%@2188,91%@2189,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31C CPU@33C thermal@31.45C Tboard@32C AO@30.5C GPU@30.5C Tdiode@33.75C PMIC@50C GPU 310mW/7mW CPU 1708mW/578mW SOC 1087mW/802mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1857mW/1350mW
11-20-2023 10:07:08 RAM 971/14907MB (lfb 3291x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@1189,0%@1191,0%@1189,0%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 99%@[624] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@32.5C thermal@31.45C Tboard@32C AO@30.5C GPU@31C Tdiode@34C PMIC@50C GPU 776mW/13mW CPU 1397mW/586mW SOC 1242mW/806mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1857mW/1354mW
11-20-2023 10:07:08 RAM 971/14907MB (lfb 3291x4MB) SWAP 0/7453MB (cached 0MB) CPU [14%@1190,15%@1190,0%@1190,0%@1189,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@31C CPU@32.5C thermal@31.45C Tboard@32C AO@30.5C GPU@31.5C Tdiode@34C PMIC@50C GPU 1707mW/29mW CPU 1242mW/592mW SOC 1242mW/810mW CV 0mW/0mW VDDRQ 310mW/156mW SYS5V 1898mW/1359mW
11-20-2023 10:07:08 RAM 971/14907MB (lfb 3291x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2186,100%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@30.5C CPU@33C thermal@31.45C Tboard@32C AO@31C GPU@31.5C Tdiode@34C PMIC@50C GPU 2173mW/48mW CPU 1396mW/599mW SOC 1242mW/814mW CV 0mW/0mW VDDRQ 310mW/157mW SYS5V 1938mW/1364mW
11-20-2023 10:07:08 RAM 971/14907MB (lfb 3291x4MB) SWAP 0/7453MB (cached 0MB) CPU [16%@2188,100%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@31C CPU@33C thermal@31.45C Tboard@32C AO@31C GPU@31.5C Tdiode@34C PMIC@50C GPU 2638mW/70mW CPU 1396mW/606mW SOC 1241mW/817mW CV 0mW/0mW VDDRQ 310mW/159mW SYS5V 1938mW/1369mW
11-20-2023 10:07:08 RAM 971/14907MB (lfb 3291x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2189,100%@2189,0%@2189,0%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@31C CPU@33C thermal@31.45C Tboard@32C AO@31C GPU@31.5C Tdiode@34.25C PMIC@50C GPU 2948mW/95mW CPU 1551mW/614mW SOC 1241mW/821mW CV 0mW/0mW VDDRQ 310mW/160mW SYS5V 1978mW/1375mW
11-20-2023 10:07:08 RAM 971/14907MB (lfb 3291x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2187,100%@2188,0%@2189,0%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@31C CPU@33C thermal@31.45C Tboard@32C AO@31.5C GPU@31.5C Tdiode@34.25C PMIC@50C GPU 3102mW/121mW CPU 1551mW/622mW SOC 1241mW/825mW CV 0mW/0mW VDDRQ 310mW/161mW SYS5V 1978mW/1380mW
11-20-2023 10:07:08 RAM 971/14907MB (lfb 3291x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2188,100%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@31C CPU@33C thermal@31.9C Tboard@32C AO@31C GPU@31.5C Tdiode@34.25C PMIC@50C GPU 3412mW/149mW CPU 1705mW/631mW SOC 1241mW/828mW CV 0mW/0mW VDDRQ 310mW/162mW SYS5V 1978mW/1385mW
11-20-2023 10:07:08 RAM 971/14907MB (lfb 3291x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2189,0%@2192,0%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@31C CPU@33C thermal@31.9C Tboard@32C AO@31.5C GPU@31.5C Tdiode@34.25C PMIC@50C GPU 3568mW/178mW CPU 1705mW/640mW SOC 1241mW/832mW CV 0mW/0mW VDDRQ 310mW/164mW SYS5V 1978mW/1390mW
11-20-2023 10:07:09 RAM 971/14907MB (lfb 3291x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2188,100%@2188,7%@2186,0%@2181,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@31C CPU@33C thermal@31.9C Tboard@32C AO@31.5C GPU@32C Tdiode@34.5C PMIC@50C GPU 3568mW/207mW CPU 1705mW/649mW SOC 1241mW/835mW CV 0mW/0mW VDDRQ 310mW/165mW SYS5V 1978mW/1395mW
11-20-2023 10:07:09 RAM 971/14907MB (lfb 3291x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2189,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@31C CPU@33C thermal@31.9C Tboard@32C AO@31.5C GPU@32C Tdiode@34.5C PMIC@50C GPU 3721mW/236mW CPU 1705mW/658mW SOC 1240mW/838mW CV 0mW/0mW VDDRQ 310mW/166mW SYS5V 1978mW/1400mW
11-20-2023 10:07:09 RAM 971/14907MB (lfb 3291x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2189,100%@2184,0%@2188,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@31C CPU@33C thermal@31.9C Tboard@32C AO@31.5C GPU@32C Tdiode@34.25C PMIC@50C GPU 3721mW/265mW CPU 1705mW/667mW SOC 1240mW/842mW CV 0mW/0mW VDDRQ 310mW/167mW SYS5V 1978mW/1405mW
11-20-2023 10:07:09 RAM 971/14907MB (lfb 3291x4MB) SWAP 0/7453MB (cached 0MB) CPU [9%@2188,100%@2188,0%@2185,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@31C CPU@33C thermal@31.9C Tboard@32C AO@31.5C GPU@32C Tdiode@34.25C PMIC@50C GPU 3721mW/293mW CPU 1705mW/675mW SOC 1240mW/845mW CV 0mW/0mW VDDRQ 310mW/168mW SYS5V 1978mW/1409mW
11-20-2023 10:07:09 RAM 971/14907MB (lfb 3291x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2184,100%@2188,0%@2182,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@31C CPU@33C thermal@31.9C Tboard@32C AO@31.5C GPU@32C Tdiode@34.5C PMIC@50C GPU 3876mW/322mW CPU 1705mW/684mW SOC 1240mW/848mW CV 0mW/0mW VDDRQ 310mW/170mW SYS5V 1978mW/1414mW
11-20-2023 10:07:09 RAM 971/14907MB (lfb 3291x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2188,100%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@31C CPU@33.5C thermal@31.9C Tboard@32C AO@31.5C GPU@32C Tdiode@34.5C PMIC@50C GPU 3876mW/351mW CPU 1705mW/692mW SOC 1240mW/851mW CV 0mW/0mW VDDRQ 310mW/171mW SYS5V 1978mW/1418mW
11-20-2023 10:07:09 RAM 971/14907MB (lfb 3291x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2188,100%@2189,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@31C CPU@33C thermal@31.9C Tboard@32C AO@31.5C GPU@32C Tdiode@34.5C PMIC@50C GPU 3876mW/379mW CPU 1705mW/700mW SOC 1240mW/854mW CV 0mW/0mW VDDRQ 310mW/172mW SYS5V 1978mW/1423mW
11-20-2023 10:07:09 RAM 971/14907MB (lfb 3291x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2188,100%@2184,0%@2188,0%@2193,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@31C CPU@33C thermal@31.9C Tboard@32C AO@31.5C GPU@32C Tdiode@34.5C PMIC@50C GPU 3876mW/407mW CPU 1705mW/708mW SOC 1240mW/858mW CV 0mW/0mW VDDRQ 310mW/173mW SYS5V 1978mW/1427mW
11-20-2023 10:07:10 RAM 971/14907MB (lfb 3291x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2188,100%@2188,7%@2189,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@31C CPU@33.5C thermal@31.9C Tboard@32C AO@31.5C GPU@31.5C Tdiode@34.5C PMIC@50C GPU 3876mW/434mW CPU 1705mW/716mW SOC 1240mW/861mW CV 0mW/0mW VDDRQ 310mW/174mW SYS5V 1978mW/1432mW
11-20-2023 10:07:10 RAM 971/14907MB (lfb 3291x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2188,100%@2188,0%@2189,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@31C CPU@33.5C thermal@31.9C Tboard@32C AO@31.5C GPU@32C Tdiode@34.5C PMIC@50C GPU 3876mW/461mW CPU 1705mW/724mW SOC 1240mW/864mW CV 0mW/0mW VDDRQ 310mW/175mW SYS5V 1978mW/1436mW
11-20-2023 10:07:10 RAM 971/14907MB (lfb 3291x4MB) SWAP 0/7453MB (cached 0MB) CPU [15%@2188,100%@2184,0%@2189,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@31C CPU@33C thermal@31.9C Tboard@32C AO@31.5C GPU@32C Tdiode@34.5C PMIC@50C GPU 3876mW/488mW CPU 1860mW/732mW SOC 1240mW/866mW CV 0mW/0mW VDDRQ 310mW/176mW SYS5V 1978mW/1440mW
11-20-2023 10:07:10 RAM 971/14907MB (lfb 3291x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2188,100%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@31C CPU@33.5C thermal@31.9C Tboard@32C AO@31.5C GPU@32C Tdiode@34.5C PMIC@50C GPU 3876mW/514mW CPU 1860mW/741mW SOC 1395mW/870mW CV 0mW/0mW VDDRQ 310mW/177mW SYS5V 1978mW/1444mW
11-20-2023 10:07:10 RAM 971/14907MB (lfb 3291x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2188,0%@2189,0%@2189,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@31C CPU@33.5C thermal@31.9C Tboard@32C AO@31.5C GPU@32C Tdiode@34.5C PMIC@50C GPU 3876mW/539mW CPU 1705mW/748mW SOC 1395mW/874mW CV 0mW/0mW VDDRQ 310mW/178mW SYS5V 1978mW/1448mW
11-20-2023 10:07:10 RAM 971/14907MB (lfb 3291x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2188,100%@2188,0%@2189,0%@2189,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@31C CPU@33.5C thermal@31.9C Tboard@32C AO@32C GPU@32C Tdiode@34.75C PMIC@50C GPU 3876mW/565mW CPU 1705mW/756mW SOC 1240mW/877mW CV 0mW/0mW VDDRQ 310mW/179mW SYS5V 1978mW/1452mW
11-20-2023 10:07:10 RAM 971/14907MB (lfb 3291x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2187,100%@2189,0%@2189,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@31C CPU@33.5C thermal@31.9C Tboard@32C AO@32C GPU@32C Tdiode@34.75C PMIC@50C GPU 3876mW/589mW CPU 1705mW/763mW SOC 1395mW/881mW CV 0mW/0mW VDDRQ 310mW/180mW SYS5V 1978mW/1456mW
11-20-2023 10:07:10 RAM 971/14907MB (lfb 3291x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2187,100%@2188,0%@2189,0%@2190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@31C CPU@33.5C thermal@31.9C Tboard@32C AO@32C GPU@32C Tdiode@34.75C PMIC@50C GPU 3876mW/614mW CPU 1705mW/770mW SOC 1395mW/885mW CV 0mW/0mW VDDRQ 310mW/181mW SYS5V 1978mW/1460mW
11-20-2023 10:07:11 RAM 971/14907MB (lfb 3291x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2188,100%@2186,7%@2189,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@31C CPU@33.5C thermal@31.9C Tboard@32C AO@31.5C GPU@32C Tdiode@34.75C PMIC@50C GPU 3876mW/638mW CPU 1705mW/777mW SOC 1395mW/889mW CV 0mW/0mW VDDRQ 310mW/182mW SYS5V 1978mW/1464mW
11-20-2023 10:07:11 RAM 971/14907MB (lfb 3291x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2188,0%@2187,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33.5C thermal@32.25C Tboard@32C AO@31.5C GPU@32.5C Tdiode@34.75C PMIC@50C GPU 3876mW/662mW CPU 1705mW/783mW SOC 1240mW/891mW CV 0mW/0mW VDDRQ 310mW/183mW SYS5V 1978mW/1468mW
11-20-2023 10:07:11 RAM 971/14907MB (lfb 3291x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2188,100%@2189,0%@2187,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@31C CPU@33.5C thermal@32.25C Tboard@32C AO@31.5C GPU@32.5C Tdiode@34.75C PMIC@50C GPU 3876mW/685mW CPU 1705mW/790mW SOC 1395mW/895mW CV 0mW/0mW VDDRQ 310mW/184mW SYS5V 1978mW/1471mW
11-20-2023 10:07:11 RAM 971/14907MB (lfb 3291x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2188,100%@2186,0%@2188,0%@2186,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33.5C thermal@32.25C Tboard@33C AO@31.5C GPU@32.5C Tdiode@34.75C PMIC@50C GPU 3876mW/709mW CPU 1705mW/797mW SOC 1395mW/899mW CV 0mW/0mW VDDRQ 310mW/185mW SYS5V 1978mW/1475mW
11-20-2023 10:07:11 RAM 971/14907MB (lfb 3291x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2189,100%@2188,8%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@31C CPU@33.5C thermal@32.25C Tboard@33C AO@32C GPU@32.5C Tdiode@34.75C PMIC@50C GPU 3876mW/731mW CPU 1705mW/803mW SOC 1240mW/901mW CV 0mW/0mW VDDRQ 310mW/186mW SYS5V 1978mW/1479mW
11-20-2023 10:07:11 RAM 971/14907MB (lfb 3291x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2189,100%@2189,8%@2189,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33.5C thermal@32.25C Tboard@33C AO@32C GPU@32C Tdiode@34.75C PMIC@50C GPU 3876mW/754mW CPU 1705mW/810mW SOC 1395mW/905mW CV 0mW/0mW VDDRQ 310mW/187mW SYS5V 1978mW/1482mW
11-20-2023 10:07:11 RAM 971/14907MB (lfb 3291x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2188,100%@2188,14%@2184,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33.5C thermal@32.25C Tboard@33C AO@32C GPU@32C Tdiode@34.75C PMIC@50C GPU 3876mW/776mW CPU 1705mW/816mW SOC 1395mW/908mW CV 0mW/0mW VDDRQ 310mW/187mW SYS5V 1978mW/1486mW
11-20-2023 10:07:11 RAM 971/14907MB (lfb 3291x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2191,100%@2185,0%@2188,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33.5C thermal@32.25C Tboard@33C AO@32C GPU@32.5C Tdiode@34.75C PMIC@50C GPU 3876mW/798mW CPU 1705mW/822mW SOC 1395mW/911mW CV 0mW/0mW VDDRQ 310mW/188mW SYS5V 1978mW/1489mW
11-20-2023 10:07:11 RAM 971/14907MB (lfb 3291x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2191,100%@2187,0%@2183,7%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33.5C thermal@32.25C Tboard@33C AO@31.5C GPU@32C Tdiode@34.75C PMIC@50C GPU 3876mW/819mW CPU 1705mW/829mW SOC 1395mW/915mW CV 0mW/0mW VDDRQ 310mW/189mW SYS5V 1978mW/1493mW
11-20-2023 10:07:12 RAM 971/14907MB (lfb 3291x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2188,100%@2188,0%@2189,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33.5C thermal@32.25C Tboard@33C AO@32C GPU@32.5C Tdiode@34.75C PMIC@50C GPU 3876mW/840mW CPU 1705mW/835mW SOC 1395mW/918mW CV 0mW/0mW VDDRQ 310mW/190mW SYS5V 1978mW/1496mW
11-20-2023 10:07:12 RAM 971/14907MB (lfb 3291x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2189,100%@2187,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33.5C thermal@32.4C Tboard@33C AO@32C GPU@32C Tdiode@34.75C PMIC@50C GPU 3876mW/861mW CPU 1860mW/842mW SOC 1395mW/921mW CV 0mW/0mW VDDRQ 310mW/191mW SYS5V 1978mW/1499mW
11-20-2023 10:07:12 RAM 971/14907MB (lfb 3291x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2188,8%@2182,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33.5C thermal@32.4C Tboard@33C AO@32C GPU@32.5C Tdiode@35C PMIC@50C GPU 3876mW/882mW CPU 1705mW/848mW SOC 1395mW/925mW CV 0mW/0mW VDDRQ 310mW/192mW SYS5V 1978mW/1503mW
11-20-2023 10:07:12 RAM 971/14907MB (lfb 3291x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2188,100%@2185,15%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@34C thermal@32.4C Tboard@33C AO@32C GPU@32.5C Tdiode@35C PMIC@50C GPU 3876mW/902mW CPU 1860mW/855mW SOC 1240mW/927mW CV 0mW/0mW VDDRQ 310mW/192mW SYS5V 1978mW/1506mW
11-20-2023 10:07:12 RAM 971/14907MB (lfb 3291x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2189,7%@2190,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33.5C thermal@32.4C Tboard@33C AO@32C GPU@32.5C Tdiode@34.75C PMIC@50C GPU 3876mW/923mW CPU 1705mW/860mW SOC 1395mW/930mW CV 0mW/0mW VDDRQ 310mW/193mW SYS5V 1978mW/1509mW
11-20-2023 10:07:12 RAM 971/14907MB (lfb 3291x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2188,100%@2189,0%@2187,7%@2185,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33.5C thermal@32.4C Tboard@33C AO@32C GPU@32.5C Tdiode@34.75C PMIC@50C GPU 3876mW/942mW CPU 1705mW/866mW SOC 1395mW/933mW CV 0mW/0mW VDDRQ 310mW/194mW SYS5V 1978mW/1512mW
11-20-2023 10:07:12 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2187,100%@2187,0%@2182,15%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33.5C thermal@32.4C Tboard@33C AO@32C GPU@32.5C Tdiode@35C PMIC@50C GPU 3876mW/962mW CPU 1705mW/872mW SOC 1395mW/936mW CV 0mW/0mW VDDRQ 310mW/195mW SYS5V 1978mW/1515mW
11-20-2023 10:07:12 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2189,100%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@34C thermal@32.4C Tboard@33C AO@32C GPU@32.5C Tdiode@35C PMIC@50C GPU 3876mW/981mW CPU 1860mW/878mW SOC 1395mW/939mW CV 0mW/0mW VDDRQ 310mW/196mW SYS5V 1978mW/1518mW
11-20-2023 10:07:13 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2188,0%@2188,7%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@34C thermal@32.4C Tboard@33C AO@32C GPU@32.5C Tdiode@35C PMIC@50C GPU 3876mW/1000mW CPU 1705mW/884mW SOC 1395mW/942mW CV 0mW/0mW VDDRQ 310mW/196mW SYS5V 1978mW/1521mW
11-20-2023 10:07:13 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2190,100%@2188,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@34C thermal@32.4C Tboard@33C AO@32C GPU@32.5C Tdiode@35C PMIC@50C GPU 3876mW/1019mW CPU 1705mW/889mW SOC 1395mW/945mW CV 0mW/0mW VDDRQ 310mW/197mW SYS5V 1978mW/1524mW
11-20-2023 10:07:13 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2188,100%@2188,0%@2185,8%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@34C thermal@32.4C Tboard@33C AO@32C GPU@32.5C Tdiode@35C PMIC@50C GPU 3876mW/1038mW CPU 1705mW/894mW SOC 1395mW/948mW CV 0mW/0mW VDDRQ 310mW/198mW SYS5V 1978mW/1527mW
11-20-2023 10:07:13 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2188,100%@2189,0%@2188,7%@2185,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@34C thermal@32.4C Tboard@33C AO@32C GPU@32.5C Tdiode@35C PMIC@50C GPU 3876mW/1056mW CPU 1705mW/899mW SOC 1395mW/951mW CV 0mW/0mW VDDRQ 310mW/199mW SYS5V 1978mW/1530mW
11-20-2023 10:07:13 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2188,100%@2189,8%@2186,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32C CPU@34C thermal@32.4C Tboard@33C AO@32C GPU@32.5C Tdiode@35.25C PMIC@50C GPU 3876mW/1074mW CPU 1705mW/905mW SOC 1395mW/954mW CV 0mW/0mW VDDRQ 310mW/199mW SYS5V 2019mW/1533mW
11-20-2023 10:07:13 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2189,100%@2193,0%@2188,14%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@34C thermal@32.4C Tboard@33C AO@32C GPU@32.5C Tdiode@35.25C PMIC@50C GPU 3876mW/1092mW CPU 1860mW/911mW SOC 1395mW/957mW CV 0mW/0mW VDDRQ 310mW/200mW SYS5V 2019mW/1536mW
11-20-2023 10:07:13 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2183,100%@2189,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@34C thermal@32.4C Tboard@33C AO@32C GPU@32.5C Tdiode@35.25C PMIC@50C GPU 3876mW/1109mW CPU 1705mW/916mW SOC 1395mW/959mW CV 0mW/0mW VDDRQ 310mW/201mW SYS5V 2019mW/1539mW
11-20-2023 10:07:13 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2188,0%@2188,0%@2185,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32C CPU@34C thermal@32.4C Tboard@33C AO@32C GPU@32.5C Tdiode@35.25C PMIC@50C GPU 3876mW/1127mW CPU 1705mW/921mW SOC 1395mW/962mW CV 0mW/0mW VDDRQ 310mW/201mW SYS5V 2019mW/1542mW
11-20-2023 10:07:14 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2187,100%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32C CPU@34C thermal@32.4C Tboard@33C AO@32C GPU@32.5C Tdiode@35.25C PMIC@50C GPU 3876mW/1144mW CPU 1705mW/926mW SOC 1395mW/965mW CV 0mW/0mW VDDRQ 310mW/202mW SYS5V 1978mW/1545mW
11-20-2023 10:07:14 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2188,100%@2188,0%@2188,15%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32C CPU@34C thermal@32.4C Tboard@33C AO@32C GPU@32.5C Tdiode@35C PMIC@50C GPU 3876mW/1161mW CPU 1705mW/930mW SOC 1395mW/968mW CV 0mW/0mW VDDRQ 310mW/203mW SYS5V 1978mW/1548mW
11-20-2023 10:07:14 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2188,100%@2188,0%@2188,0%@2182,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32C CPU@34C thermal@32.4C Tboard@33C AO@32C GPU@33C Tdiode@35C PMIC@50C GPU 3876mW/1178mW CPU 1705mW/935mW SOC 1395mW/970mW CV 0mW/0mW VDDRQ 310mW/203mW SYS5V 1978mW/1551mW
11-20-2023 10:07:14 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2195,0%@2189,0%@2186,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32C CPU@34C thermal@32.4C Tboard@33C AO@32.5C GPU@32.5C Tdiode@35.25C PMIC@50C GPU 3876mW/1194mW CPU 1705mW/940mW SOC 1395mW/973mW CV 0mW/0mW VDDRQ 310mW/204mW SYS5V 1978mW/1553mW
11-20-2023 10:07:14 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2188,0%@2185,7%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32C CPU@34C thermal@32.9C Tboard@33C AO@32C GPU@32.5C Tdiode@35.25C PMIC@50C GPU 3876mW/1211mW CPU 1705mW/945mW SOC 1395mW/975mW CV 0mW/0mW VDDRQ 310mW/205mW SYS5V 1978mW/1556mW
11-20-2023 10:07:14 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2185,100%@2182,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32C CPU@34C thermal@32.9C Tboard@33C AO@32.5C GPU@33C Tdiode@35.25C PMIC@50C GPU 3876mW/1227mW CPU 1705mW/949mW SOC 1395mW/978mW CV 0mW/0mW VDDRQ 310mW/205mW SYS5V 1978mW/1558mW
11-20-2023 10:07:14 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2187,0%@2186,7%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32C CPU@34C thermal@32.9C Tboard@33C AO@32C GPU@33C Tdiode@35.25C PMIC@50C GPU 3876mW/1243mW CPU 1705mW/954mW SOC 1395mW/980mW CV 0mW/0mW VDDRQ 310mW/206mW SYS5V 1978mW/1561mW
11-20-2023 10:07:14 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2188,0%@2188,15%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32C CPU@34C thermal@32.9C Tboard@33C AO@32.5C GPU@33C Tdiode@35.25C PMIC@50C GPU 3876mW/1258mW CPU 1705mW/958mW SOC 1395mW/983mW CV 0mW/0mW VDDRQ 310mW/206mW SYS5V 1978mW/1563mW
11-20-2023 10:07:14 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2188,100%@2188,0%@2188,0%@2184,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32C CPU@34C thermal@32.9C Tboard@33C AO@32.5C GPU@33C Tdiode@35.25C PMIC@50C GPU 3876mW/1274mW CPU 1705mW/963mW SOC 1395mW/985mW CV 0mW/0mW VDDRQ 310mW/207mW SYS5V 1978mW/1566mW
11-20-2023 10:07:15 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2189,100%@2188,14%@2188,0%@2178,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32C CPU@34C thermal@32.9C Tboard@33C AO@32C GPU@33C Tdiode@35.5C PMIC@50C GPU 3876mW/1289mW CPU 1705mW/967mW SOC 1395mW/988mW CV 0mW/0mW VDDRQ 310mW/208mW SYS5V 1978mW/1568mW
11-20-2023 10:07:15 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2189,100%@2188,0%@2188,7%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32C CPU@34C thermal@32.9C Tboard@33C AO@32.5C GPU@33C Tdiode@35.5C PMIC@50C GPU 3876mW/1305mW CPU 1705mW/971mW SOC 1395mW/990mW CV 0mW/0mW VDDRQ 310mW/208mW SYS5V 1978mW/1571mW
11-20-2023 10:07:15 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [15%@2189,100%@2181,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32C CPU@34C thermal@32.9C Tboard@33C AO@32C GPU@33C Tdiode@35.25C PMIC@50C GPU 3876mW/1320mW CPU 1705mW/976mW SOC 1395mW/992mW CV 0mW/0mW VDDRQ 310mW/209mW SYS5V 1978mW/1573mW
11-20-2023 10:07:15 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2188,0%@2189,7%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32C CPU@34C thermal@32.9C Tboard@33C AO@32.5C GPU@33C Tdiode@35.25C PMIC@50C GPU 3876mW/1335mW CPU 1705mW/980mW SOC 1395mW/995mW CV 0mW/0mW VDDRQ 310mW/209mW SYS5V 1978mW/1575mW
11-20-2023 10:07:15 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2185,100%@2189,0%@2189,8%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32C CPU@34C thermal@32.9C Tboard@33C AO@32.5C GPU@33C Tdiode@35.25C PMIC@50C GPU 3876mW/1349mW CPU 1705mW/984mW SOC 1395mW/997mW CV 0mW/0mW VDDRQ 310mW/210mW SYS5V 1978mW/1578mW
11-20-2023 10:07:15 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [14%@2183,100%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32C CPU@34C thermal@32.9C Tboard@33C AO@32.5C GPU@33C Tdiode@35.25C PMIC@50C GPU 3876mW/1364mW CPU 1705mW/988mW SOC 1395mW/999mW CV 0mW/0mW VDDRQ 310mW/211mW SYS5V 1978mW/1580mW
11-20-2023 10:07:15 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32C CPU@34C thermal@32.9C Tboard@33C AO@32.5C GPU@33C Tdiode@35.5C PMIC@50C GPU 3876mW/1378mW CPU 1705mW/992mW SOC 1395mW/1002mW CV 0mW/0mW VDDRQ 310mW/211mW SYS5V 1978mW/1582mW
11-20-2023 10:07:15 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2187,0%@2187,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32C CPU@34.5C thermal@32.9C Tboard@33C AO@32.5C GPU@33C Tdiode@35.5C PMIC@50C GPU 3876mW/1392mW CPU 1705mW/996mW SOC 1240mW/1003mW CV 0mW/0mW VDDRQ 310mW/212mW SYS5V 1978mW/1585mW
11-20-2023 10:07:16 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2189,100%@2188,14%@2188,0%@2189,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32C CPU@34.5C thermal@32.9C Tboard@33C AO@32.5C GPU@33C Tdiode@35.5C PMIC@50C GPU 3876mW/1406mW CPU 1860mW/1001mW SOC 1395mW/1005mW CV 0mW/0mW VDDRQ 310mW/212mW SYS5V 1978mW/1587mW
11-20-2023 10:07:16 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2189,100%@2189,0%@2187,0%@2189,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32C CPU@34C thermal@32.9C Tboard@33C AO@32.5C GPU@33C Tdiode@35.5C PMIC@50C GPU 3876mW/1420mW CPU 1860mW/1006mW SOC 1395mW/1007mW CV 0mW/0mW VDDRQ 310mW/213mW SYS5V 1978mW/1589mW
11-20-2023 10:07:16 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2183,100%@2188,8%@2181,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32C CPU@34.5C thermal@32.9C Tboard@33C AO@32.5C GPU@33C Tdiode@35.5C PMIC@50C GPU 3876mW/1434mW CPU 1860mW/1011mW SOC 1395mW/1010mW CV 0mW/0mW VDDRQ 310mW/213mW SYS5V 1978mW/1591mW
11-20-2023 10:07:16 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2186,100%@2186,7%@2182,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32C CPU@34.5C thermal@32.9C Tboard@33C AO@32.5C GPU@33C Tdiode@35.5C PMIC@50C GPU 3876mW/1447mW CPU 1705mW/1015mW SOC 1395mW/1012mW CV 0mW/0mW VDDRQ 310mW/214mW SYS5V 1978mW/1593mW
11-20-2023 10:07:16 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2193,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32C CPU@34C thermal@32.9C Tboard@33C AO@32.5C GPU@33C Tdiode@35.5C PMIC@50C GPU 3876mW/1461mW CPU 1705mW/1018mW SOC 1395mW/1014mW CV 0mW/0mW VDDRQ 310mW/214mW SYS5V 1978mW/1595mW
11-20-2023 10:07:16 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [9%@2188,100%@2188,0%@2187,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32C CPU@34C thermal@32.9C Tboard@33C AO@32.5C GPU@33C Tdiode@35.5C PMIC@50C GPU 3876mW/1474mW CPU 1705mW/1022mW SOC 1240mW/1015mW CV 0mW/0mW VDDRQ 310mW/215mW SYS5V 1978mW/1597mW
11-20-2023 10:07:16 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2188,100%@2189,0%@2186,0%@2185,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32C CPU@34.5C thermal@32.9C Tboard@33C AO@32.5C GPU@33C Tdiode@35.5C PMIC@50C GPU 3876mW/1487mW CPU 1705mW/1026mW SOC 1395mW/1017mW CV 0mW/0mW VDDRQ 310mW/215mW SYS5V 1978mW/1600mW
11-20-2023 10:07:16 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [15%@2188,100%@2188,8%@2188,0%@2181,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32C CPU@34C thermal@32.9C Tboard@33C AO@32.5C GPU@33C Tdiode@35.5C PMIC@50C GPU 3876mW/1500mW CPU 1705mW/1030mW SOC 1395mW/1019mW CV 0mW/0mW VDDRQ 310mW/216mW SYS5V 1978mW/1602mW
11-20-2023 10:07:17 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2189,100%@2183,20%@2187,0%@2183,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@34C thermal@32.9C Tboard@33C AO@32.5C GPU@33C Tdiode@35.5C PMIC@50C GPU 3876mW/1513mW CPU 1705mW/1033mW SOC 1395mW/1021mW CV 0mW/0mW VDDRQ 310mW/217mW SYS5V 1978mW/1604mW
11-20-2023 10:07:17 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2186,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@34C thermal@32.9C Tboard@33C AO@33C GPU@33C Tdiode@35.5C PMIC@50C GPU 3876mW/1526mW CPU 1705mW/1037mW SOC 1395mW/1023mW CV 0mW/0mW VDDRQ 310mW/217mW SYS5V 1978mW/1606mW
11-20-2023 10:07:17 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@34.5C thermal@32.9C Tboard@33C AO@32.5C GPU@33C Tdiode@35.5C PMIC@50C GPU 3876mW/1538mW CPU 1705mW/1040mW SOC 1395mW/1025mW CV 0mW/0mW VDDRQ 310mW/217mW SYS5V 1978mW/1608mW
11-20-2023 10:07:17 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2188,100%@2189,0%@2188,7%@2186,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@34C thermal@32.9C Tboard@33C AO@32.5C GPU@33C Tdiode@35.5C PMIC@50C GPU 3876mW/1551mW CPU 1705mW/1044mW SOC 1395mW/1027mW CV 0mW/0mW VDDRQ 310mW/218mW SYS5V 1978mW/1610mW
11-20-2023 10:07:17 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2189,100%@2187,0%@2182,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@34.5C thermal@32.9C Tboard@33C AO@33C GPU@33.5C Tdiode@35.5C PMIC@50C GPU 3876mW/1563mW CPU 1705mW/1048mW SOC 1395mW/1029mW CV 0mW/0mW VDDRQ 310mW/218mW SYS5V 1978mW/1612mW
11-20-2023 10:07:17 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2188,100%@2189,0%@2189,8%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32C CPU@34.5C thermal@32.9C Tboard@33C AO@33C GPU@33C Tdiode@35.5C PMIC@50C GPU 3876mW/1575mW CPU 1705mW/1051mW SOC 1395mW/1031mW CV 0mW/0mW VDDRQ 310mW/219mW SYS5V 1978mW/1613mW
11-20-2023 10:07:17 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2190,100%@2188,0%@2188,7%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32C CPU@34.5C thermal@32.9C Tboard@33C AO@32.5C GPU@33C Tdiode@35.5C PMIC@50C GPU 3876mW/1587mW CPU 1705mW/1054mW SOC 1395mW/1033mW CV 0mW/0mW VDDRQ 310mW/219mW SYS5V 1978mW/1615mW
11-20-2023 10:07:17 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2188,100%@2188,0%@2189,8%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@34.5C thermal@33.25C Tboard@33C AO@32.5C GPU@33C Tdiode@35.5C PMIC@50C GPU 3876mW/1599mW CPU 1705mW/1058mW SOC 1395mW/1035mW CV 0mW/0mW VDDRQ 310mW/220mW SYS5V 1978mW/1617mW
11-20-2023 10:07:17 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2187,100%@2186,0%@2191,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32C CPU@34.5C thermal@33.25C Tboard@33C AO@32.5C GPU@33C Tdiode@35.5C PMIC@50C GPU 3876mW/1611mW CPU 1860mW/1062mW SOC 1395mW/1037mW CV 0mW/0mW VDDRQ 310mW/220mW SYS5V 1978mW/1619mW
11-20-2023 10:07:18 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2187,100%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@34.5C thermal@33.25C Tboard@33C AO@33C GPU@33.5C Tdiode@35.75C PMIC@50C GPU 3876mW/1623mW CPU 1705mW/1065mW SOC 1395mW/1039mW CV 0mW/0mW VDDRQ 310mW/221mW SYS5V 1978mW/1621mW
11-20-2023 10:07:18 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2189,100%@2187,0%@2188,8%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@34.5C thermal@33.25C Tboard@33C AO@33C GPU@33C Tdiode@35.75C PMIC@50C GPU 3876mW/1634mW CPU 1705mW/1069mW SOC 1395mW/1040mW CV 0mW/0mW VDDRQ 310mW/221mW SYS5V 1978mW/1623mW
11-20-2023 10:07:18 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2189,100%@2185,0%@2188,7%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@34.5C thermal@33.25C Tboard@33C AO@33C GPU@33.5C Tdiode@35.75C PMIC@50C GPU 3876mW/1646mW CPU 1705mW/1072mW SOC 1395mW/1042mW CV 0mW/0mW VDDRQ 310mW/222mW SYS5V 1978mW/1625mW
11-20-2023 10:07:18 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2193,100%@2183,0%@2182,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@34.5C thermal@33.25C Tboard@33C AO@33C GPU@33.5C Tdiode@35.75C PMIC@50C GPU 3876mW/1657mW CPU 1705mW/1075mW SOC 1395mW/1044mW CV 0mW/0mW VDDRQ 310mW/222mW SYS5V 1978mW/1626mW
11-20-2023 10:07:18 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2185,0%@2188,0%@2189,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@34.5C thermal@33.25C Tboard@33C AO@33C GPU@33C Tdiode@35.75C PMIC@50C GPU 3876mW/1668mW CPU 1705mW/1078mW SOC 1395mW/1046mW CV 0mW/0mW VDDRQ 310mW/223mW SYS5V 1978mW/1628mW
11-20-2023 10:07:18 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [15%@2189,100%@2188,7%@2189,7%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@34.5C thermal@33.25C Tboard@33C AO@33C GPU@33.5C Tdiode@35.75C PMIC@50C GPU 3876mW/1679mW CPU 1705mW/1081mW SOC 1395mW/1048mW CV 0mW/0mW VDDRQ 310mW/223mW SYS5V 2019mW/1630mW
11-20-2023 10:07:18 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2189,100%@2180,0%@2188,0%@2189,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@34.5C thermal@33.25C Tboard@33C AO@33C GPU@33.5C Tdiode@35.75C PMIC@50C GPU 3876mW/1690mW CPU 1705mW/1084mW SOC 1395mW/1049mW CV 0mW/0mW VDDRQ 310mW/223mW SYS5V 2019mW/1632mW
11-20-2023 10:07:18 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2188,100%@2188,0%@2189,8%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@34.5C thermal@33.4C Tboard@33C AO@33C GPU@33.5C Tdiode@35.75C PMIC@50C GPU 3876mW/1701mW CPU 1705mW/1088mW SOC 1395mW/1051mW CV 0mW/0mW VDDRQ 310mW/224mW SYS5V 2019mW/1634mW
11-20-2023 10:07:19 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2187,100%@2188,0%@2189,7%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@34.5C thermal@33.4C Tboard@33C AO@33C GPU@33.5C Tdiode@35.75C PMIC@50C GPU 3876mW/1712mW CPU 1705mW/1091mW SOC 1395mW/1053mW CV 0mW/0mW VDDRQ 310mW/224mW SYS5V 1978mW/1636mW
11-20-2023 10:07:19 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2188,100%@2187,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@34.5C thermal@33.4C Tboard@33C AO@32.5C GPU@33.5C Tdiode@35.75C PMIC@50C GPU 3876mW/1723mW CPU 1705mW/1094mW SOC 1395mW/1054mW CV 0mW/0mW VDDRQ 310mW/225mW SYS5V 1978mW/1637mW
11-20-2023 10:07:19 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2189,0%@2188,0%@2191,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@34.5C thermal@33.4C Tboard@33C AO@33C GPU@33.5C Tdiode@35.75C PMIC@50C GPU 3876mW/1733mW CPU 1705mW/1097mW SOC 1395mW/1056mW CV 0mW/0mW VDDRQ 310mW/225mW SYS5V 1978mW/1639mW
11-20-2023 10:07:19 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2186,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@34.5C thermal@33.4C Tboard@33C AO@33C GPU@33.5C Tdiode@35.75C PMIC@50C GPU 3876mW/1744mW CPU 1705mW/1100mW SOC 1395mW/1058mW CV 0mW/0mW VDDRQ 310mW/226mW SYS5V 1978mW/1641mW
11-20-2023 10:07:19 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2184,100%@2189,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@34.5C thermal@33.4C Tboard@33C AO@33C GPU@33.5C Tdiode@36C PMIC@50C GPU 3876mW/1754mW CPU 1705mW/1102mW SOC 1395mW/1059mW CV 0mW/0mW VDDRQ 310mW/226mW SYS5V 1978mW/1642mW
11-20-2023 10:07:19 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2182,100%@2188,7%@2189,0%@2189,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@35C thermal@33.4C Tboard@33C AO@33C GPU@33.5C Tdiode@36C PMIC@50C GPU 3876mW/1764mW CPU 1705mW/1105mW SOC 1395mW/1061mW CV 0mW/0mW VDDRQ 310mW/226mW SYS5V 1978mW/1644mW
11-20-2023 10:07:19 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2187,100%@2188,0%@2188,8%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@35C thermal@33.4C Tboard@33C AO@33C GPU@33.5C Tdiode@36C PMIC@50C GPU 3876mW/1774mW CPU 1705mW/1108mW SOC 1395mW/1063mW CV 0mW/0mW VDDRQ 310mW/227mW SYS5V 1978mW/1646mW
11-20-2023 10:07:19 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2191,100%@2187,0%@2181,8%@2184,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@35C thermal@33.4C Tboard@33C AO@33C GPU@33.5C Tdiode@36C PMIC@50C GPU 3876mW/1784mW CPU 1705mW/1111mW SOC 1395mW/1064mW CV 0mW/0mW VDDRQ 310mW/227mW SYS5V 1978mW/1647mW
11-20-2023 10:07:20 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2189,0%@2189,7%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@35C thermal@33.55C Tboard@33C AO@33C GPU@33.5C Tdiode@36C PMIC@50C GPU 3876mW/1794mW CPU 1705mW/1114mW SOC 1395mW/1066mW CV 0mW/0mW VDDRQ 310mW/228mW SYS5V 1978mW/1649mW
11-20-2023 10:07:20 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2186,100%@2184,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@34.5C thermal@33.55C Tboard@33C AO@33C GPU@33.5C Tdiode@36C PMIC@50C GPU 3876mW/1804mW CPU 1705mW/1117mW SOC 1395mW/1067mW CV 0mW/0mW VDDRQ 310mW/228mW SYS5V 1978mW/1650mW
11-20-2023 10:07:20 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2189,100%@2187,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@35C thermal@33.55C Tboard@33C AO@33C GPU@33.5C Tdiode@36C PMIC@50C GPU 3876mW/1814mW CPU 1705mW/1120mW SOC 1395mW/1069mW CV 0mW/0mW VDDRQ 310mW/228mW SYS5V 1978mW/1652mW
11-20-2023 10:07:20 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2188,100%@2187,8%@2189,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@35C thermal@33.55C Tboard@33C AO@33C GPU@33.5C Tdiode@36C PMIC@50C GPU 3876mW/1824mW CPU 1705mW/1122mW SOC 1395mW/1070mW CV 0mW/0mW VDDRQ 310mW/229mW SYS5V 1978mW/1653mW
11-20-2023 10:07:20 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2189,100%@2188,0%@2187,7%@2183,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@34.5C thermal@33.55C Tboard@33C AO@33C GPU@33.5C Tdiode@36C PMIC@50C GPU 3876mW/1833mW CPU 1705mW/1125mW SOC 1395mW/1072mW CV 0mW/0mW VDDRQ 310mW/229mW SYS5V 1978mW/1655mW
11-20-2023 10:07:20 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [15%@2188,100%@2188,0%@2189,21%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@35C thermal@33.55C Tboard@33C AO@33C GPU@33.5C Tdiode@36C PMIC@50C GPU 3876mW/1843mW CPU 1705mW/1128mW SOC 1395mW/1073mW CV 0mW/0mW VDDRQ 310mW/229mW SYS5V 1978mW/1656mW
11-20-2023 10:07:20 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2189,0%@2189,0%@2186,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@35C thermal@33.55C Tboard@33C AO@33C GPU@33.5C Tdiode@36C PMIC@50C GPU 3876mW/1852mW CPU 1705mW/1130mW SOC 1395mW/1075mW CV 0mW/0mW VDDRQ 310mW/230mW SYS5V 1978mW/1658mW
11-20-2023 10:07:20 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2187,100%@2189,0%@2193,8%@2189,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@35C thermal@33.55C Tboard@33C AO@33C GPU@33.5C Tdiode@36C PMIC@50C GPU 3876mW/1861mW CPU 1705mW/1133mW SOC 1395mW/1076mW CV 0mW/0mW VDDRQ 310mW/230mW SYS5V 1978mW/1659mW
11-20-2023 10:07:21 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2189,100%@2189,0%@2189,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@35C thermal@33.55C Tboard@33C AO@33C GPU@33.5C Tdiode@36C PMIC@50C GPU 3876mW/1871mW CPU 1705mW/1136mW SOC 1395mW/1078mW CV 0mW/0mW VDDRQ 310mW/231mW SYS5V 1978mW/1661mW
11-20-2023 10:07:21 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2189,100%@2188,0%@2187,7%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@35C thermal@33.55C Tboard@33C AO@33C GPU@33.5C Tdiode@36C PMIC@50C GPU 3876mW/1880mW CPU 1705mW/1138mW SOC 1395mW/1079mW CV 0mW/0mW VDDRQ 310mW/231mW SYS5V 1978mW/1662mW
11-20-2023 10:07:21 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2185,100%@2187,0%@2189,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@35C thermal@33.55C Tboard@33C AO@33C GPU@33.5C Tdiode@36C PMIC@50C GPU 3876mW/1889mW CPU 1705mW/1141mW SOC 1395mW/1081mW CV 0mW/0mW VDDRQ 310mW/231mW SYS5V 1978mW/1664mW
11-20-2023 10:07:21 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2183,100%@2188,0%@2189,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@35C thermal@33.55C Tboard@33C AO@33C GPU@33.5C Tdiode@36C PMIC@50C GPU 3876mW/1898mW CPU 1705mW/1143mW SOC 1395mW/1082mW CV 0mW/0mW VDDRQ 310mW/232mW SYS5V 1978mW/1665mW
11-20-2023 10:07:21 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2187,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@35C thermal@33.55C Tboard@33C AO@33C GPU@33.5C Tdiode@36C PMIC@50C GPU 3876mW/1907mW CPU 1705mW/1146mW SOC 1395mW/1083mW CV 0mW/0mW VDDRQ 310mW/232mW SYS5V 1978mW/1666mW
11-20-2023 10:07:21 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2187,100%@2186,0%@2189,8%@2189,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@35C thermal@33.55C Tboard@33C AO@33C GPU@33.5C Tdiode@36C PMIC@50C GPU 3876mW/1916mW CPU 1705mW/1148mW SOC 1395mW/1085mW CV 0mW/0mW VDDRQ 310mW/232mW SYS5V 1978mW/1668mW
11-20-2023 10:07:21 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2192,100%@2182,0%@2186,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@35C thermal@33.55C Tboard@33C AO@33C GPU@33.5C Tdiode@36C PMIC@50C GPU 3876mW/1924mW CPU 1705mW/1151mW SOC 1395mW/1086mW CV 0mW/0mW VDDRQ 310mW/233mW SYS5V 1978mW/1669mW
11-20-2023 10:07:21 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2194,0%@2187,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@35C thermal@33.55C Tboard@33C AO@33C GPU@33.5C Tdiode@36.25C PMIC@50C GPU 3876mW/1933mW CPU 1705mW/1153mW SOC 1395mW/1088mW CV 0mW/0mW VDDRQ 310mW/233mW SYS5V 1978mW/1671mW
11-20-2023 10:07:21 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2188,0%@2189,7%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@35C thermal@33.55C Tboard@33C AO@33C GPU@33.5C Tdiode@36.25C PMIC@50C GPU 3876mW/1942mW CPU 1705mW/1156mW SOC 1395mW/1089mW CV 0mW/0mW VDDRQ 310mW/233mW SYS5V 1978mW/1672mW
11-20-2023 10:07:22 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2188,100%@2188,0%@2188,0%@2190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@35C thermal@33.55C Tboard@33C AO@33C GPU@33.5C Tdiode@36.25C PMIC@50C GPU 3876mW/1950mW CPU 1705mW/1158mW SOC 1395mW/1090mW CV 0mW/0mW VDDRQ 310mW/234mW SYS5V 1978mW/1673mW
11-20-2023 10:07:22 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2188,0%@2185,7%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@35C thermal@33.55C Tboard@33C AO@33C GPU@33.5C Tdiode@36.25C PMIC@50C GPU 3876mW/1959mW CPU 1705mW/1161mW SOC 1395mW/1092mW CV 0mW/0mW VDDRQ 310mW/234mW SYS5V 1978mW/1675mW
11-20-2023 10:07:22 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2189,100%@2188,0%@2189,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@35C thermal@33.55C Tboard@33C AO@33C GPU@33.5C Tdiode@36.25C PMIC@50C GPU 3876mW/1967mW CPU 1705mW/1163mW SOC 1395mW/1093mW CV 0mW/0mW VDDRQ 310mW/234mW SYS5V 1981mW/1676mW
11-20-2023 10:07:22 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2189,100%@2185,0%@2184,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@35C thermal@33.55C Tboard@33C AO@33C GPU@33.5C Tdiode@36.25C PMIC@50C GPU 3876mW/1975mW CPU 1705mW/1165mW SOC 1395mW/1094mW CV 0mW/0mW VDDRQ 310mW/235mW SYS5V 1981mW/1677mW
11-20-2023 10:07:22 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2188,100%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35C thermal@33.55C Tboard@33C AO@33C GPU@33.5C Tdiode@36.25C PMIC@50C GPU 3876mW/1984mW CPU 1705mW/1168mW SOC 1395mW/1096mW CV 0mW/0mW VDDRQ 310mW/235mW SYS5V 1978mW/1679mW
11-20-2023 10:07:22 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2188,100%@2189,0%@2189,8%@2183,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@35C thermal@33.55C Tboard@33C AO@33C GPU@33.5C Tdiode@36.25C PMIC@50C GPU 3876mW/1992mW CPU 1705mW/1170mW SOC 1395mW/1097mW CV 0mW/0mW VDDRQ 310mW/235mW SYS5V 1978mW/1680mW
11-20-2023 10:07:22 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2186,100%@2188,0%@2180,8%@2189,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35C thermal@33.55C Tboard@33C AO@33.5C GPU@33.5C Tdiode@36.25C PMIC@50C GPU 3876mW/2000mW CPU 1705mW/1172mW SOC 1395mW/1098mW CV 0mW/0mW VDDRQ 310mW/236mW SYS5V 1978mW/1681mW
11-20-2023 10:07:22 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2188,0%@2184,0%@2189,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@35C thermal@33.55C Tboard@33C AO@33C GPU@34C Tdiode@36.25C PMIC@50C GPU 3876mW/2008mW CPU 1705mW/1175mW SOC 1395mW/1099mW CV 0mW/0mW VDDRQ 310mW/236mW SYS5V 1978mW/1682mW
11-20-2023 10:07:23 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2188,100%@2188,0%@2189,8%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35C thermal@33.55C Tboard@33C AO@33.5C GPU@33.5C Tdiode@36.25C PMIC@50C GPU 3876mW/2016mW CPU 1860mW/1177mW SOC 1395mW/1101mW CV 0mW/0mW VDDRQ 310mW/236mW SYS5V 1978mW/1684mW
11-20-2023 10:07:23 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@35C thermal@33.55C Tboard@33C AO@33.5C GPU@33.5C Tdiode@36.25C PMIC@50C GPU 3876mW/2024mW CPU 1705mW/1180mW SOC 1395mW/1102mW CV 0mW/0mW VDDRQ 310mW/237mW SYS5V 1978mW/1685mW
11-20-2023 10:07:23 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2188,100%@2188,0%@2188,7%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@35C thermal@33.55C Tboard@33C AO@33C GPU@33.5C Tdiode@36.25C PMIC@50C GPU 3876mW/2031mW CPU 1705mW/1182mW SOC 1395mW/1103mW CV 0mW/0mW VDDRQ 310mW/237mW SYS5V 1978mW/1686mW
11-20-2023 10:07:23 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2188,100%@2188,0%@2184,0%@2189,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@35C thermal@33.75C Tboard@33C AO@33C GPU@33.5C Tdiode@36.25C PMIC@50C GPU 3876mW/2039mW CPU 1705mW/1184mW SOC 1395mW/1104mW CV 0mW/0mW VDDRQ 310mW/237mW SYS5V 1978mW/1687mW
11-20-2023 10:07:23 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2189,8%@2188,0%@2189,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35C thermal@33.75C Tboard@33C AO@33.5C GPU@33.5C Tdiode@36.25C PMIC@50C GPU 3876mW/2047mW CPU 1705mW/1186mW SOC 1395mW/1106mW CV 0mW/0mW VDDRQ 310mW/238mW SYS5V 1978mW/1689mW
11-20-2023 10:07:23 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2189,0%@2188,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35C thermal@33.75C Tboard@33C AO@33.5C GPU@33.5C Tdiode@36.25C PMIC@50C GPU 3876mW/2054mW CPU 1705mW/1188mW SOC 1395mW/1107mW CV 0mW/0mW VDDRQ 310mW/238mW SYS5V 1978mW/1690mW
11-20-2023 10:07:23 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2188,100%@2188,7%@2186,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35C thermal@33.75C Tboard@33C AO@33.5C GPU@34C Tdiode@36.25C PMIC@50C GPU 3876mW/2062mW CPU 1705mW/1191mW SOC 1395mW/1108mW CV 0mW/0mW VDDRQ 310mW/238mW SYS5V 1978mW/1691mW
11-20-2023 10:07:23 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [15%@2190,100%@2188,0%@2188,0%@2191,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35C thermal@33.75C Tboard@33C AO@33C GPU@34C Tdiode@36.25C PMIC@50C GPU 3876mW/2070mW CPU 1705mW/1193mW SOC 1395mW/1109mW CV 0mW/0mW VDDRQ 310mW/238mW SYS5V 2019mW/1692mW
11-20-2023 10:07:24 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2188,0%@2189,0%@2186,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35C thermal@33.75C Tboard@33C AO@33C GPU@34C Tdiode@36.25C PMIC@50C GPU 3876mW/2077mW CPU 1705mW/1195mW SOC 1395mW/1110mW CV 0mW/0mW VDDRQ 310mW/239mW SYS5V 2019mW/1694mW
11-20-2023 10:07:24 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2187,100%@2188,0%@2189,0%@2190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35C thermal@33.75C Tboard@33C AO@33C GPU@34C Tdiode@36.25C PMIC@50C GPU 3876mW/2084mW CPU 1705mW/1197mW SOC 1395mW/1111mW CV 0mW/0mW VDDRQ 310mW/239mW SYS5V 2019mW/1695mW
11-20-2023 10:07:24 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [15%@2188,100%@2191,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35C thermal@33.75C Tboard@33C AO@33C GPU@34C Tdiode@36.5C PMIC@50C GPU 3876mW/2092mW CPU 1705mW/1199mW SOC 1395mW/1113mW CV 0mW/0mW VDDRQ 310mW/239mW SYS5V 1978mW/1696mW
11-20-2023 10:07:24 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [9%@2188,100%@2189,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@35C thermal@33.75C Tboard@33C AO@33.5C GPU@34C Tdiode@36.5C PMIC@50C GPU 3876mW/2099mW CPU 1705mW/1201mW SOC 1395mW/1114mW CV 0mW/0mW VDDRQ 310mW/240mW SYS5V 1978mW/1697mW
11-20-2023 10:07:24 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2188,100%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35C thermal@33.75C Tboard@33C AO@33.5C GPU@34C Tdiode@36.5C PMIC@50C GPU 3876mW/2106mW CPU 1705mW/1203mW SOC 1395mW/1115mW CV 0mW/0mW VDDRQ 310mW/240mW SYS5V 1978mW/1698mW
11-20-2023 10:07:24 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [15%@2188,100%@2189,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35C thermal@33.75C Tboard@33C AO@33C GPU@34C Tdiode@36.5C PMIC@50C GPU 3876mW/2113mW CPU 1705mW/1205mW SOC 1395mW/1116mW CV 0mW/0mW VDDRQ 310mW/240mW SYS5V 1978mW/1700mW
11-20-2023 10:07:24 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2195,7%@2189,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35C thermal@33.75C Tboard@33C AO@33.5C GPU@34C Tdiode@36.5C PMIC@50C GPU 3876mW/2120mW CPU 1705mW/1207mW SOC 1395mW/1117mW CV 0mW/0mW VDDRQ 310mW/240mW SYS5V 1978mW/1701mW
11-20-2023 10:07:24 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2188,100%@2188,0%@2188,0%@2189,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35C thermal@33.75C Tboard@33C AO@33.5C GPU@34C Tdiode@36.25C PMIC@50C GPU 3876mW/2127mW CPU 1705mW/1209mW SOC 1395mW/1118mW CV 0mW/0mW VDDRQ 310mW/241mW SYS5V 1978mW/1702mW
11-20-2023 10:07:24 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2188,100%@2187,0%@2188,0%@2179,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35C thermal@33.75C Tboard@33C AO@33C GPU@34C Tdiode@36.25C PMIC@50C GPU 3876mW/2134mW CPU 1705mW/1211mW SOC 1395mW/1119mW CV 0mW/0mW VDDRQ 310mW/241mW SYS5V 1978mW/1703mW
11-20-2023 10:07:25 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2189,0%@2189,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35C thermal@33.75C Tboard@33C AO@33.5C GPU@34C Tdiode@36.5C PMIC@50C GPU 3876mW/2141mW CPU 1705mW/1213mW SOC 1395mW/1120mW CV 0mW/0mW VDDRQ 310mW/241mW SYS5V 1978mW/1704mW
11-20-2023 10:07:25 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2188,100%@2189,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35C thermal@33.75C Tboard@33C AO@33.5C GPU@33.5C Tdiode@36.5C PMIC@50C GPU 3876mW/2148mW CPU 1705mW/1215mW SOC 1395mW/1122mW CV 0mW/0mW VDDRQ 310mW/241mW SYS5V 1978mW/1705mW
11-20-2023 10:07:25 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2189,0%@2189,0%@2189,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35C thermal@33.75C Tboard@33C AO@33.5C GPU@34C Tdiode@36.5C PMIC@50C GPU 3876mW/2155mW CPU 1705mW/1217mW SOC 1395mW/1123mW CV 0mW/0mW VDDRQ 310mW/242mW SYS5V 1978mW/1706mW
11-20-2023 10:07:25 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2182,100%@2188,0%@2187,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35C thermal@33.75C Tboard@33C AO@33.5C GPU@34C Tdiode@36.5C PMIC@50C GPU 3876mW/2162mW CPU 1705mW/1219mW SOC 1395mW/1124mW CV 0mW/0mW VDDRQ 310mW/242mW SYS5V 1978mW/1707mW
11-20-2023 10:07:25 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2188,100%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35C thermal@33.75C Tboard@33C AO@33.5C GPU@34C Tdiode@36.5C PMIC@50C GPU 3876mW/2168mW CPU 1705mW/1221mW SOC 1395mW/1125mW CV 0mW/0mW VDDRQ 310mW/242mW SYS5V 1978mW/1708mW
11-20-2023 10:07:25 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2188,7%@2188,0%@2185,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35.5C thermal@33.9C Tboard@33C AO@33.5C GPU@34C Tdiode@36.5C PMIC@50C GPU 3876mW/2175mW CPU 1705mW/1223mW SOC 1395mW/1126mW CV 0mW/0mW VDDRQ 310mW/243mW SYS5V 1978mW/1709mW
11-20-2023 10:07:25 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [15%@2188,100%@2188,0%@2186,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35.5C thermal@33.9C Tboard@33C AO@33.5C GPU@33.5C Tdiode@36.5C PMIC@50C GPU 3876mW/2182mW CPU 1705mW/1224mW SOC 1395mW/1127mW CV 0mW/0mW VDDRQ 310mW/243mW SYS5V 1978mW/1710mW
11-20-2023 10:07:25 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2187,100%@2185,7%@2187,7%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35C thermal@33.9C Tboard@33C AO@33.5C GPU@34C Tdiode@36.5C PMIC@50C GPU 3876mW/2188mW CPU 1705mW/1226mW SOC 1395mW/1128mW CV 0mW/0mW VDDRQ 310mW/243mW SYS5V 1978mW/1711mW
11-20-2023 10:07:26 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2184,100%@2184,8%@2196,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35C thermal@33.9C Tboard@33C AO@33.5C GPU@34C Tdiode@36.5C PMIC@50C GPU 3876mW/2195mW CPU 1705mW/1228mW SOC 1395mW/1129mW CV 0mW/0mW VDDRQ 310mW/243mW SYS5V 1978mW/1712mW
11-20-2023 10:07:26 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2188,8%@2188,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35C thermal@33.9C Tboard@33C AO@33.5C GPU@34C Tdiode@36.5C PMIC@50C GPU 3876mW/2201mW CPU 1705mW/1230mW SOC 1395mW/1130mW CV 0mW/0mW VDDRQ 310mW/244mW SYS5V 1978mW/1713mW
11-20-2023 10:07:26 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2189,100%@2188,7%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35C thermal@33.9C Tboard@33C AO@33.5C GPU@34C Tdiode@36.5C PMIC@50C GPU 3876mW/2207mW CPU 1705mW/1232mW SOC 1395mW/1131mW CV 0mW/0mW VDDRQ 310mW/244mW SYS5V 1978mW/1714mW
11-20-2023 10:07:26 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2188,0%@2188,0%@2179,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35C thermal@33.9C Tboard@33C AO@33.5C GPU@34C Tdiode@36.5C PMIC@50C GPU 3876mW/2214mW CPU 1705mW/1234mW SOC 1395mW/1132mW CV 0mW/0mW VDDRQ 310mW/244mW SYS5V 1978mW/1715mW
11-20-2023 10:07:26 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2186,100%@2184,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35.5C thermal@33.9C Tboard@33C AO@33.5C GPU@34C Tdiode@36.75C PMIC@50C GPU 3876mW/2220mW CPU 1705mW/1235mW SOC 1395mW/1133mW CV 0mW/0mW VDDRQ 310mW/244mW SYS5V 1978mW/1716mW
11-20-2023 10:07:26 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2188,100%@2188,7%@2189,0%@2179,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35C thermal@33.9C Tboard@33C AO@33.5C GPU@34C Tdiode@36.75C PMIC@50C GPU 3876mW/2226mW CPU 1705mW/1237mW SOC 1395mW/1134mW CV 0mW/0mW VDDRQ 310mW/245mW SYS5V 1978mW/1717mW
11-20-2023 10:07:26 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2182,100%@2188,8%@2189,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35.5C thermal@34.25C Tboard@33C AO@33.5C GPU@34C Tdiode@36.5C PMIC@50C GPU 3876mW/2232mW CPU 1705mW/1239mW SOC 1395mW/1135mW CV 0mW/0mW VDDRQ 310mW/245mW SYS5V 1978mW/1718mW
11-20-2023 10:07:26 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2193,0%@2189,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35C thermal@34.25C Tboard@33C AO@33.5C GPU@34C Tdiode@36.5C PMIC@50C GPU 3876mW/2239mW CPU 1705mW/1241mW SOC 1395mW/1136mW CV 0mW/0mW VDDRQ 310mW/245mW SYS5V 1978mW/1719mW
11-20-2023 10:07:27 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2188,100%@2186,0%@2186,0%@2185,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35.5C thermal@34.25C Tboard@33C AO@33.5C GPU@34C Tdiode@36.5C PMIC@50C GPU 3876mW/2245mW CPU 1705mW/1242mW SOC 1395mW/1137mW CV 0mW/0mW VDDRQ 310mW/245mW SYS5V 1978mW/1720mW
11-20-2023 10:07:27 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2189,100%@2186,15%@2189,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35.5C thermal@34.25C Tboard@33C AO@33.5C GPU@34C Tdiode@36.5C PMIC@50C GPU 3876mW/2251mW CPU 1705mW/1244mW SOC 1395mW/1138mW CV 0mW/0mW VDDRQ 310mW/246mW SYS5V 1978mW/1721mW
11-20-2023 10:07:27 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2188,100%@2189,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35.5C thermal@34.25C Tboard@33C AO@33.5C GPU@34C Tdiode@36.5C PMIC@50C GPU 3876mW/2257mW CPU 1705mW/1246mW SOC 1395mW/1139mW CV 0mW/0mW VDDRQ 310mW/246mW SYS5V 1978mW/1722mW
11-20-2023 10:07:27 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2186,100%@2186,8%@2187,7%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35.5C thermal@34.25C Tboard@33C AO@33.5C GPU@34C Tdiode@36.5C PMIC@50C GPU 3876mW/2263mW CPU 1705mW/1247mW SOC 1395mW/1140mW CV 0mW/0mW VDDRQ 310mW/246mW SYS5V 1978mW/1723mW
11-20-2023 10:07:27 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2187,100%@2188,8%@2188,0%@2189,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35.5C thermal@34.25C Tboard@33C AO@33.5C GPU@34C Tdiode@36.5C PMIC@50C GPU 3876mW/2269mW CPU 1705mW/1249mW SOC 1395mW/1141mW CV 0mW/0mW VDDRQ 310mW/246mW SYS5V 1978mW/1724mW
11-20-2023 10:07:27 RAM 971/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2190,100%@2182,7%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35.5C thermal@34.25C Tboard@33C AO@33.5C GPU@34C Tdiode@36.5C PMIC@50C GPU 3876mW/2275mW CPU 1705mW/1251mW SOC 1395mW/1142mW CV 0mW/0mW VDDRQ 310mW/246mW SYS5V 1978mW/1725mW
11-20-2023 10:07:27 RAM 970/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2112,57%@2111,0%@2114,7%@2111,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@34.25C Tboard@33C AO@33.5C GPU@33.5C Tdiode@36.5C PMIC@50C GPU 3568mW/2279mW CPU 1705mW/1252mW SOC 1396mW/1142mW CV 0mW/0mW VDDRQ 310mW/247mW SYS5V 2019mW/1726mW
11-20-2023 10:07:27 RAM 970/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1189,0%@1190,0%@1187,0%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35C thermal@34.25C Tboard@33C AO@33.5C GPU@33.5C Tdiode@36.5C PMIC@50C GPU 2793mW/2281mW CPU 1396mW/1253mW SOC 1241mW/1143mW CV 0mW/0mW VDDRQ 310mW/247mW SYS5V 1978mW/1727mW
11-20-2023 10:07:27 RAM 970/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [14%@1189,8%@1190,0%@1187,0%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.65C Tboard@33C AO@33.5C GPU@33C Tdiode@36.5C PMIC@50C GPU 2173mW/2281mW CPU 1086mW/1252mW SOC 1242mW/1143mW CV 0mW/0mW VDDRQ 310mW/247mW SYS5V 1978mW/1728mW
11-20-2023 10:07:28 RAM 970/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,0%@1190,0%@1189,0%@1191,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.65C Tboard@33C AO@33.5C GPU@33C Tdiode@36.5C PMIC@50C GPU 1708mW/2279mW CPU 931mW/1251mW SOC 1242mW/1144mW CV 0mW/0mW VDDRQ 155mW/247mW SYS5V 1978mW/1729mW
11-20-2023 10:07:28 RAM 970/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1189,15%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.65C Tboard@33C AO@33.5C GPU@33C Tdiode@36.5C PMIC@50C GPU 1397mW/2276mW CPU 776mW/1249mW SOC 1242mW/1144mW CV 0mW/0mW VDDRQ 155mW/246mW SYS5V 1938mW/1730mW
11-20-2023 10:07:28 RAM 945/14907MB (lfb 3291x4MB) SWAP 0/7453MB (cached 0MB) CPU [25%@1189,38%@1189,33%@1188,0%@1190,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.65C Tboard@33C AO@33.5C GPU@33C Tdiode@36.25C PMIC@50C GPU 1242mW/2272mW CPU 776mW/1248mW SOC 1242mW/1144mW CV 0mW/0mW VDDRQ 155mW/246mW SYS5V 1938mW/1730mW
11-20-2023 10:07:28 RAM 945/14907MB (lfb 3291x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,0%@1187,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.65C Tboard@33C AO@33.5C GPU@33C Tdiode@36.25C PMIC@50C GPU 1087mW/2268mW CPU 776mW/1246mW SOC 1243mW/1145mW CV 0mW/0mW VDDRQ 155mW/246mW SYS5V 1938mW/1731mW
11-20-2023 10:07:28 RAM 945/14907MB (lfb 3291x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,0%@1189,0%@1190,0%@1189,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.65C Tboard@33C AO@33.5C GPU@33C Tdiode@36.25C PMIC@50C GPU 932mW/2263mW CPU 621mW/1244mW SOC 1243mW/1145mW CV 0mW/0mW VDDRQ 155mW/246mW SYS5V 1938mW/1732mW
11-20-2023 10:07:28 RAM 945/14907MB (lfb 3291x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,14%@1189,0%@1208,7%@1379,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.65C Tboard@34C AO@33.5C GPU@33C Tdiode@36.25C PMIC@50C GPU 776mW/2258mW CPU 621mW/1242mW SOC 1243mW/1145mW CV 0mW/0mW VDDRQ 155mW/245mW SYS5V 1938mW/1733mW
11-20-2023 10:07:28 RAM 945/14907MB (lfb 3291x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,15%@1190,0%@1190,0%@1192,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.65C Tboard@34C AO@33.5C GPU@33C Tdiode@36.25C PMIC@50C GPU 776mW/2252mW CPU 465mW/1239mW SOC 1243mW/1146mW CV 0mW/0mW VDDRQ 155mW/245mW SYS5V 1938mW/1733mW
11-20-2023 10:07:28 RAM 945/14907MB (lfb 3291x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,7%@1189,0%@1194,0%@1190,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.65C Tboard@34C AO@33.5C GPU@33C Tdiode@36.25C PMIC@50C GPU 621mW/2247mW CPU 466mW/1236mW SOC 1243mW/1146mW CV 0mW/0mW VDDRQ 155mW/245mW SYS5V 1938mW/1734mW
11-20-2023 10:07:29 RAM 945/14907MB (lfb 3291x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,8%@1190,7%@1193,0%@1190,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.3C Tboard@34C AO@33C GPU@32.5C Tdiode@36.25C PMIC@50C GPU 621mW/2241mW CPU 466mW/1233mW SOC 1243mW/1146mW CV 0mW/0mW VDDRQ 155mW/244mW SYS5V 1938mW/1735mW
11-20-2023 10:07:29 RAM 945/14907MB (lfb 3291x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1189,7%@1190,0%@1189,0%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.3C Tboard@34C AO@33C GPU@32.5C Tdiode@36.25C PMIC@50C GPU 621mW/2235mW CPU 466mW/1231mW SOC 1243mW/1147mW CV 0mW/0mW VDDRQ 155mW/244mW SYS5V 1938mW/1735mW
11-20-2023 10:07:29 RAM 945/14907MB (lfb 3291x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,15%@1189,0%@1188,0%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.3C Tboard@34C AO@33.5C GPU@32.5C Tdiode@36.25C PMIC@50C GPU 621mW/2230mW CPU 466mW/1228mW SOC 1243mW/1147mW CV 0mW/0mW VDDRQ 155mW/244mW SYS5V 1938mW/1736mW
11-20-2023 10:07:29 RAM 945/14907MB (lfb 3291x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,0%@1189,0%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@34C thermal@33.3C Tboard@34C AO@33.5C GPU@33C Tdiode@36.25C PMIC@50C GPU 621mW/2224mW CPU 466mW/1225mW SOC 1243mW/1147mW CV 0mW/0mW VDDRQ 155mW/243mW SYS5V 1938mW/1737mW
11-20-2023 10:07:29 RAM 945/14907MB (lfb 3291x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,0%@1189,0%@1188,0%@1189,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.3C Tboard@34C AO@33.5C GPU@33C Tdiode@36C PMIC@50C GPU 466mW/2218mW CPU 466mW/1223mW SOC 1243mW/1148mW CV 0mW/0mW VDDRQ 155mW/243mW SYS5V 1938mW/1738mW
11-20-2023 10:07:29 RAM 945/14907MB (lfb 3291x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,14%@1189,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.3C Tboard@34C AO@33C GPU@32.5C Tdiode@36C PMIC@50C GPU 466mW/2212mW CPU 466mW/1220mW SOC 1243mW/1148mW CV 0mW/0mW VDDRQ 155mW/243mW SYS5V 1938mW/1738mW
11-20-2023 10:07:29 RAM 945/14907MB (lfb 3291x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@1190,8%@1190,0%@1191,0%@1189,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.3C Tboard@34C AO@33.5C GPU@32.5C Tdiode@36C PMIC@50C GPU 466mW/2206mW CPU 466mW/1218mW SOC 1243mW/1148mW CV 0mW/0mW VDDRQ 155mW/242mW SYS5V 1938mW/1739mW
11-20-2023 10:07:29 RAM 945/14907MB (lfb 3291x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,7%@1189,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.3C Tboard@34C AO@33C GPU@32.5C Tdiode@36C PMIC@50C GPU 466mW/2200mW CPU 466mW/1215mW SOC 1243mW/1149mW CV 0mW/0mW VDDRQ 155mW/242mW SYS5V 1938mW/1740mW
11-20-2023 10:07:30 RAM 945/14907MB (lfb 3291x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,8%@1190,0%@1189,0%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@34C thermal@33.3C Tboard@34C AO@33C GPU@32.5C Tdiode@36.25C PMIC@50C GPU 466mW/2194mW CPU 466mW/1213mW SOC 1243mW/1149mW CV 0mW/0mW VDDRQ 155mW/242mW SYS5V 1938mW/1740mW


==> data/power_measurements/Jetson/yolov7-tiny-iteration14.csv <==
date,value,t
11-20-2023 10:12:16,4.255,9625000.0
11-20-2023 10:12:16,4.491,9750000.0
11-20-2023 10:12:17,4.491,9875000.0
11-20-2023 10:12:17,4.726,10000000.0
11-20-2023 10:12:17,5.853,10125000.0
11-20-2023 10:12:17,6.8229999999999995,10250000.0
11-20-2023 10:12:17,7.327999999999999,10375000.0
11-20-2023 10:12:17,7.833,10500000.0
11-20-2023 10:12:17,7.9879999999999995,10625000.0
11-20-2023 10:12:17,8.337,10750000.0
11-20-2023 10:12:18,8.646,10875000.0
11-20-2023 10:12:18,8.646,11000000.0
11-20-2023 10:12:18,8.802,11125000.0
11-20-2023 10:12:18,8.802,11250000.0
11-20-2023 10:12:18,8.957,11375000.0
11-20-2023 10:12:18,8.955,11500000.0
11-20-2023 10:12:18,8.954,11625000.0
11-20-2023 10:12:18,8.954,11750000.0
11-20-2023 10:12:19,8.954,11861111.111111112
11-20-2023 10:12:19,9.109,11972222.222222224
11-20-2023 10:12:19,8.954,12083333.333333336
11-20-2023 10:12:19,9.109,12194444.444444448
11-20-2023 10:12:19,9.109,12305555.55555556
11-20-2023 10:12:19,9.109,12416666.666666672
11-20-2023 10:12:19,9.109,12527777.777777784
11-20-2023 10:12:19,9.109,12638888.888888896
11-20-2023 10:12:19,9.264000000000001,12750000.000000007
11-20-2023 10:12:20,9.264000000000001,12875000.000000007
11-20-2023 10:12:20,9.109,13000000.000000007
11-20-2023 10:12:20,9.109,13125000.000000007
11-20-2023 10:12:20,9.109,13250000.000000007
11-20-2023 10:12:20,9.109,13375000.000000007
11-20-2023 10:12:20,9.109,13500000.000000007
11-20-2023 10:12:20,9.109,13625000.000000007
11-20-2023 10:12:20,9.109,13750000.000000007
11-20-2023 10:12:21,9.109,13875000.000000007
11-20-2023 10:12:21,9.109,14000000.000000007
11-20-2023 10:12:21,9.264,14125000.000000007
11-20-2023 10:12:21,9.109,14250000.000000007
11-20-2023 10:12:21,9.109,14375000.000000007
11-20-2023 10:12:21,9.264,14500000.000000007
11-20-2023 10:12:21,9.109,14625000.000000007
11-20-2023 10:12:21,9.109,14750000.000000007
11-20-2023 10:12:22,9.264,14861111.11111112
11-20-2023 10:12:22,9.109,14972222.222222231
11-20-2023 10:12:22,9.109,15083333.333333343
11-20-2023 10:12:22,9.109,15194444.444444455
11-20-2023 10:12:22,9.109,15305555.555555567
11-20-2023 10:12:22,9.109,15416666.66666668
11-20-2023 10:12:22,9.109,15527777.777777791
11-20-2023 10:12:22,9.149999999999999,15638888.888888903
11-20-2023 10:12:22,9.149999999999999,15750000.000000015
11-20-2023 10:12:23,9.149999999999999,15875000.000000015
11-20-2023 10:12:23,9.149999999999999,16000000.000000015
11-20-2023 10:12:23,9.264,16125000.000000015
11-20-2023 10:12:23,9.109,16250000.000000015
11-20-2023 10:12:23,9.109,16375000.000000015
11-20-2023 10:12:23,9.264,16500000.000000015
11-20-2023 10:12:23,9.109,16625000.000000015
11-20-2023 10:12:23,9.109,16750000.000000015
11-20-2023 10:12:24,9.109,16875000.000000015
11-20-2023 10:12:24,9.109,17000000.000000015
11-20-2023 10:12:24,9.109,17125000.000000015
11-20-2023 10:12:24,9.109,17250000.000000015
11-20-2023 10:12:24,9.109,17375000.000000015
11-20-2023 10:12:24,8.027999999999999,17500000.000000015
11-20-2023 10:12:24,7.098999999999999,17625000.000000015
11-20-2023 10:12:24,6.169,17750000.000000015
11-20-2023 10:12:25,5.707,17875000.000000015
11-20-2023 10:12:25,5.396,18000000.000000015
11-20-2023 10:12:25,5.202,18125000.000000015

==> data/power_measurements/Jetson/yolov7-tiny-iteration14.txt <==
11-20-2023 10:12:07 RAM 950/14907MB (lfb 3283x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@800 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@33.5C thermal@33.1C Tboard@34C AO@32.5C GPU@33.5C Tdiode@35.25C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1413mW/1413mW
11-20-2023 10:12:07 RAM 950/14907MB (lfb 3283x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@33.5C thermal@33.1C Tboard@34C AO@32.5C GPU@33.5C Tdiode@35.25C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1373mW/1393mW
11-20-2023 10:12:07 RAM 950/14907MB (lfb 3283x4MB) SWAP 0/7453MB (cached 0MB) CPU [15%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@33.5C thermal@33.1C Tboard@34C AO@32.5C GPU@33.5C Tdiode@35.25C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1373mW/1386mW
11-20-2023 10:12:07 RAM 950/14907MB (lfb 3283x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@1190,0%@1191,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@33.5C thermal@33.1C Tboard@34C AO@32.5C GPU@33.5C Tdiode@35.25C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1372mW
11-20-2023 10:12:08 RAM 950/14907MB (lfb 3283x4MB) SWAP 0/7453MB (cached 0MB) CPU [15%@1191,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@33.5C thermal@33.1C Tboard@34C AO@32.5C GPU@33.5C Tdiode@35.25C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1364mW
11-20-2023 10:12:08 RAM 950/14907MB (lfb 3283x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,0%@1190,8%@1189,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32C CPU@33.5C thermal@33.1C Tboard@34C AO@32.5C GPU@33.5C Tdiode@35.25C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1359mW
11-20-2023 10:12:08 RAM 950/14907MB (lfb 3283x4MB) SWAP 0/7453MB (cached 0MB) CPU [15%@1189,7%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@33.5C thermal@33.1C Tboard@34C AO@32.5C GPU@33.5C Tdiode@35.25C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1355mW
11-20-2023 10:12:08 RAM 950/14907MB (lfb 3283x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@1189,0%@1190,0%@1189,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@33.5C thermal@33.1C Tboard@34C AO@32.5C GPU@33.5C Tdiode@35.25C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1352mW
11-20-2023 10:12:08 RAM 950/14907MB (lfb 3283x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,7%@1189,0%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@33C thermal@33.1C Tboard@34C AO@32C GPU@33C Tdiode@35.25C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1350mW
11-20-2023 10:12:08 RAM 950/14907MB (lfb 3283x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,0%@1190,0%@1187,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@33.5C thermal@33.1C Tboard@34C AO@32.5C GPU@33.5C Tdiode@35.5C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1348mW
11-20-2023 10:12:08 RAM 950/14907MB (lfb 3283x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,7%@1189,0%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@33.5C thermal@33.1C Tboard@34C AO@32C GPU@33.5C Tdiode@35.5C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1346mW
11-20-2023 10:12:08 RAM 950/14907MB (lfb 3283x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,7%@1190,0%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@33.5C thermal@33.1C Tboard@34C AO@32.5C GPU@33.5C Tdiode@35.25C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1345mW
11-20-2023 10:12:09 RAM 950/14907MB (lfb 3283x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@1189,0%@1190,0%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@33.5C thermal@33.1C Tboard@34C AO@32.5C GPU@33.5C Tdiode@35.25C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1344mW
11-20-2023 10:12:09 RAM 950/14907MB (lfb 3283x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@1190,0%@1190,0%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@33.5C thermal@33.1C Tboard@34C AO@32.5C GPU@33.5C Tdiode@35.25C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1343mW
11-20-2023 10:12:09 RAM 950/14907MB (lfb 3283x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,14%@1190,0%@1189,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@33.5C thermal@33.1C Tboard@34C AO@32.5C GPU@33.5C Tdiode@35.25C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1342mW
11-20-2023 10:12:09 RAM 950/14907MB (lfb 3283x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,8%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@33.5C thermal@33.1C Tboard@34C AO@32.5C GPU@33.5C Tdiode@35.25C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1342mW
11-20-2023 10:12:09 RAM 950/14907MB (lfb 3283x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1189,7%@1189,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32C CPU@33.5C thermal@33.1C Tboard@34C AO@32C GPU@33.5C Tdiode@35.25C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1341mW
11-20-2023 10:12:09 RAM 950/14907MB (lfb 3283x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1191,0%@1190,0%@1189,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@33C thermal@33.1C Tboard@34C AO@32.5C GPU@33.5C Tdiode@35.25C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1341mW
11-20-2023 10:12:09 RAM 950/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1189,20%@1190,16%@1188,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@33C thermal@33.1C Tboard@34C AO@32.5C GPU@33C Tdiode@35.25C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1340mW
11-20-2023 10:12:09 RAM 950/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1187,8%@1191,0%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@33C thermal@33.1C Tboard@34C AO@32.5C GPU@33C Tdiode@35.25C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1340mW
11-20-2023 10:12:10 RAM 950/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,14%@1190,0%@1189,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@33.5C thermal@33.1C Tboard@34C AO@32.5C GPU@33.5C Tdiode@35.25C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1339mW
11-20-2023 10:12:10 RAM 950/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1189,8%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@33.5C thermal@32.8C Tboard@34C AO@32.5C GPU@33.5C Tdiode@35.5C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1339mW
11-20-2023 10:12:10 RAM 950/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1189,7%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@33.5C thermal@32.8C Tboard@34C AO@32.5C GPU@33.5C Tdiode@35.5C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1339mW
11-20-2023 10:12:10 RAM 950/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [50%@1226,14%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32C CPU@33.5C thermal@32.8C Tboard@34C AO@32.5C GPU@33.5C Tdiode@35.25C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1338mW
11-20-2023 10:12:10 RAM 950/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1189,8%@1190,0%@1189,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@33.5C thermal@32.8C Tboard@34C AO@32.5C GPU@33.5C Tdiode@35.25C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1338mW
11-20-2023 10:12:10 RAM 950/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1189,0%@1189,0%@1190,7%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@33C thermal@32.8C Tboard@34C AO@32.5C GPU@33C Tdiode@35.25C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1338mW
11-20-2023 10:12:10 RAM 950/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1189,8%@1188,0%@1191,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@33.5C thermal@32.8C Tboard@34C AO@32.5C GPU@33.5C Tdiode@35.25C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1338mW
11-20-2023 10:12:10 RAM 950/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,14%@1189,0%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@33C thermal@32.8C Tboard@34C AO@32.5C GPU@33C Tdiode@35.25C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1337mW
11-20-2023 10:12:11 RAM 950/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,15%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@33.5C thermal@32.8C Tboard@34C AO@32.5C GPU@33.5C Tdiode@35.25C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1337mW
11-20-2023 10:12:11 RAM 950/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1188,7%@1188,0%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32C CPU@33.5C thermal@32.8C Tboard@34C AO@32.5C GPU@33.5C Tdiode@35.5C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1337mW
11-20-2023 10:12:11 RAM 950/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1189,8%@1190,0%@1190,0%@1193,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@33.5C thermal@32.9C Tboard@34C AO@32.5C GPU@33.5C Tdiode@35.5C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1337mW
11-20-2023 10:12:11 RAM 950/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1191,7%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@33C thermal@32.9C Tboard@34C AO@32.5C GPU@33C Tdiode@35.5C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1337mW
11-20-2023 10:12:11 RAM 950/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,15%@1189,0%@1190,0%@1188,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@33.5C thermal@32.9C Tboard@34C AO@32.5C GPU@33.5C Tdiode@35.25C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1336mW
11-20-2023 10:12:11 RAM 950/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [14%@1190,7%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@33.5C thermal@32.9C Tboard@34C AO@32C GPU@33.5C Tdiode@35.25C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1336mW
11-20-2023 10:12:11 RAM 950/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1189,7%@1191,0%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32C CPU@33.5C thermal@32.9C Tboard@34C AO@32C GPU@33.5C Tdiode@35.25C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1336mW
11-20-2023 10:12:11 RAM 950/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@33C thermal@32.9C Tboard@34C AO@32C GPU@33C Tdiode@35.25C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1336mW
11-20-2023 10:12:12 RAM 950/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,7%@1190,7%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@33.5C thermal@32.9C Tboard@34C AO@32.5C GPU@33.5C Tdiode@35.5C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1336mW
11-20-2023 10:12:12 RAM 950/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,8%@1193,0%@1189,0%@1188,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@33.5C thermal@32.9C Tboard@34C AO@32.5C GPU@33.5C Tdiode@35.5C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1336mW
11-20-2023 10:12:12 RAM 950/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,7%@1187,7%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@33.5C thermal@32.9C Tboard@34C AO@32.5C GPU@33.5C Tdiode@35.25C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1336mW
11-20-2023 10:12:12 RAM 950/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,8%@1190,0%@1191,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@33.5C thermal@32.9C Tboard@34C AO@32C GPU@33C Tdiode@35.25C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1336mW
11-20-2023 10:12:12 RAM 950/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@1190,7%@1191,0%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32C CPU@33.5C thermal@32.9C Tboard@34C AO@32.5C GPU@33.5C Tdiode@35.5C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1335mW
11-20-2023 10:12:12 RAM 950/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1189,0%@1187,0%@1190,0%@1192,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32C CPU@33C thermal@32.9C Tboard@34C AO@32C GPU@33C Tdiode@35.5C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1335mW
11-20-2023 10:12:12 RAM 950/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,14%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@33.5C thermal@32.9C Tboard@34C AO@32.5C GPU@33.5C Tdiode@35.25C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1335mW
11-20-2023 10:12:13 RAM 950/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1188,7%@1187,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32C CPU@33.5C thermal@32.9C Tboard@34C AO@32.5C GPU@33.5C Tdiode@35.25C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1335mW
11-20-2023 10:12:13 RAM 950/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,8%@1187,0%@1190,7%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32C CPU@33.5C thermal@32.9C Tboard@34C AO@32.5C GPU@33.5C Tdiode@35.5C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1335mW
11-20-2023 10:12:13 RAM 950/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1187,0%@1189,7%@1189,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@33.5C thermal@32.9C Tboard@34C AO@32C GPU@33.5C Tdiode@35.5C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1335mW
11-20-2023 10:12:13 RAM 950/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,8%@1190,0%@1190,0%@1188,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@33.5C thermal@32.9C Tboard@34C AO@32.5C GPU@33.5C Tdiode@35.5C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1335mW
11-20-2023 10:12:13 RAM 950/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1188,0%@1190,23%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@33.5C thermal@32.8C Tboard@34C AO@32.5C GPU@33.5C Tdiode@35.5C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1335mW
11-20-2023 10:12:13 RAM 950/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,7%@1190,0%@1189,0%@1189,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@33.5C thermal@32.8C Tboard@34C AO@32.5C GPU@33.5C Tdiode@35.25C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1335mW
11-20-2023 10:12:13 RAM 950/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [15%@1189,0%@1189,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@33.5C thermal@32.8C Tboard@34C AO@32.5C GPU@33.5C Tdiode@35.25C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1335mW
11-20-2023 10:12:13 RAM 950/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [15%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@33.5C thermal@32.8C Tboard@34C AO@32.5C GPU@33.5C Tdiode@35.5C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1335mW
11-20-2023 10:12:14 RAM 950/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1192,0%@1189,0%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@33.5C thermal@32.8C Tboard@34C AO@32.5C GPU@33.5C Tdiode@35.5C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1335mW
11-20-2023 10:12:14 RAM 950/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [15%@1190,0%@1190,0%@1191,0%@1187,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32C CPU@33C thermal@32.8C Tboard@34C AO@32C GPU@33C Tdiode@35.5C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1335mW
11-20-2023 10:12:14 RAM 950/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1189,7%@1190,0%@1189,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@33.5C thermal@32.8C Tboard@34C AO@32.5C GPU@33.5C Tdiode@35.5C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1335mW
11-20-2023 10:12:14 RAM 950/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1188,15%@1188,7%@1190,7%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@33.5C thermal@32.8C Tboard@34C AO@32C GPU@33.5C Tdiode@35.5C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1334mW
11-20-2023 10:12:14 RAM 951/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,7%@1190,0%@1187,16%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@33.5C thermal@32.8C Tboard@34C AO@32.5C GPU@33.5C Tdiode@35.5C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1373mW/1335mW
11-20-2023 10:12:14 RAM 951/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,0%@1190,7%@1186,8%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@33C thermal@33.1C Tboard@34C AO@32.5C GPU@33C Tdiode@35.25C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1373mW/1336mW
11-20-2023 10:12:14 RAM 951/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,0%@1189,0%@1190,7%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@33.5C thermal@33.1C Tboard@34C AO@32.5C GPU@33.5C Tdiode@35.25C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1373mW/1336mW
11-20-2023 10:12:14 RAM 951/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,0%@1189,0%@1188,14%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32C CPU@33.5C thermal@33.1C Tboard@34C AO@32C GPU@33.5C Tdiode@35.25C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1373mW/1337mW
11-20-2023 10:12:15 RAM 951/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1189,0%@1189,0%@1190,8%@1192,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32C CPU@33.5C thermal@33.1C Tboard@34C AO@32.5C GPU@33.5C Tdiode@35.25C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1373mW/1338mW
11-20-2023 10:12:15 RAM 951/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [14%@1190,0%@1190,7%@1190,7%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@33.5C thermal@33.1C Tboard@34C AO@32C GPU@33.5C Tdiode@35.25C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1373mW/1338mW
11-20-2023 10:12:15 RAM 951/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1191,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32C CPU@33.5C thermal@33.1C Tboard@34C AO@32.5C GPU@33.5C Tdiode@35.25C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1373mW/1339mW
11-20-2023 10:12:15 RAM 951/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,0%@1189,7%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32C CPU@33.5C thermal@33.1C Tboard@34C AO@32.5C GPU@33.5C Tdiode@35.5C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1373mW/1339mW
11-20-2023 10:12:15 RAM 951/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [15%@1190,0%@1190,0%@1188,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32C CPU@33.5C thermal@33.1C Tboard@34C AO@32C GPU@33.5C Tdiode@35.5C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1339mW
11-20-2023 10:12:15 RAM 951/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1187,8%@1190,0%@1189,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@33.5C thermal@33.1C Tboard@34C AO@32C GPU@33.5C Tdiode@35.25C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1339mW
11-20-2023 10:12:15 RAM 951/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1188,0%@1191,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@33.5C thermal@33.1C Tboard@34C AO@32C GPU@33.5C Tdiode@35.25C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1339mW
11-20-2023 10:12:15 RAM 951/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1189,0%@1189,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@33.5C thermal@33.1C Tboard@34C AO@32.5C GPU@33.5C Tdiode@35.25C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1339mW
11-20-2023 10:12:16 RAM 951/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1189,14%@1188,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@33.5C thermal@33.1C Tboard@34C AO@32.5C GPU@33.5C Tdiode@35.25C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1339mW
11-20-2023 10:12:16 RAM 951/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [14%@1192,0%@1190,0%@1189,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@33C thermal@33.1C Tboard@34C AO@32.5C GPU@33C Tdiode@35.25C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1339mW
11-20-2023 10:12:16 RAM 951/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,0%@1187,0%@1190,7%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@33.5C thermal@33.1C Tboard@34C AO@32.5C GPU@33.5C Tdiode@35.25C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1339mW
11-20-2023 10:12:16 RAM 953/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [14%@1190,28%@1188,0%@1190,7%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@33.5C thermal@33.1C Tboard@34C AO@32.5C GPU@33.5C Tdiode@35.25C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/777mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1373mW/1339mW
11-20-2023 10:12:16 RAM 957/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [18%@2188,58%@2188,41%@2188,15%@2188,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@34C thermal@33.1C Tboard@34C AO@32C GPU@34C Tdiode@35.25C PMIC@50C GPU 0mW/0mW CPU 932mW/472mW SOC 932mW/779mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1453mW/1341mW
11-20-2023 10:12:16 RAM 959/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1728,38%@1727,64%@1727,7%@1728,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@34C thermal@33.1C Tboard@34C AO@32.5C GPU@34C Tdiode@35.5C PMIC@50C GPU 0mW/0mW CPU 1243mW/483mW SOC 932mW/781mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1534mW/1343mW
11-20-2023 10:12:16 RAM 959/14907MB (lfb 3279x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2188,75%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 29%@[318] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@34.5C thermal@33.1C Tboard@34C AO@32.5C GPU@32C Tdiode@35.5C PMIC@50C GPU 155mW/2mW CPU 1243mW/493mW SOC 1087mW/785mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1615mW/1347mW
11-20-2023 10:12:16 RAM 957/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [15%@2188,28%@1266,0%@1263,0%@1341,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@34C thermal@32.75C Tboard@34C AO@32.5C GPU@32C Tdiode@35.25C PMIC@50C GPU 310mW/6mW CPU 1243mW/503mW SOC 1087mW/789mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1696mW/1352mW
11-20-2023 10:12:17 RAM 962/14907MB (lfb 3279x4MB) SWAP 0/7453MB (cached 0MB) CPU [35%@2189,54%@2189,0%@2187,0%@2189,off,off,off,off] EMC_FREQ 0%@800 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@34C thermal@32.75C Tboard@34C AO@32.5C GPU@31.5C Tdiode@35.25C PMIC@50C GPU 310mW/10mW CPU 1243mW/513mW SOC 1087mW/793mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1696mW/1356mW
11-20-2023 10:12:17 RAM 961/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2187,21%@1189,0%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 99%@[318] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@34C thermal@32.75C Tboard@34C AO@32.5C GPU@32C Tdiode@35.5C PMIC@50C GPU 621mW/18mW CPU 1087mW/520mW SOC 1087mW/797mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1776mW/1362mW
11-20-2023 10:12:17 RAM 961/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [9%@2188,83%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@34.5C thermal@32.75C Tboard@34C AO@32.5C GPU@32.5C Tdiode@35.5C PMIC@50C GPU 1397mW/35mW CPU 1242mW/529mW SOC 1087mW/800mW CV 0mW/0mW VDDRQ 310mW/156mW SYS5V 1817mW/1367mW
11-20-2023 10:12:17 RAM 961/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2190,100%@2188,0%@2185,0%@2188,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@34.5C thermal@32.75C Tboard@34C AO@33C GPU@33C Tdiode@35.5C PMIC@50C GPU 2018mW/60mW CPU 1396mW/540mW SOC 1242mW/806mW CV 0mW/0mW VDDRQ 310mW/158mW SYS5V 1857mW/1374mW
11-20-2023 10:12:17 RAM 961/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2185,100%@2189,0%@2189,0%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@34.5C thermal@32.75C Tboard@34C AO@32.5C GPU@33C Tdiode@35.5C PMIC@50C GPU 2483mW/91mW CPU 1396mW/551mW SOC 1241mW/811mW CV 0mW/0mW VDDRQ 310mW/160mW SYS5V 1898mW/1380mW
11-20-2023 10:12:17 RAM 961/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2187,100%@2189,0%@2189,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@34.5C thermal@32.75C Tboard@34C AO@32.5C GPU@33C Tdiode@35.75C PMIC@50C GPU 2793mW/124mW CPU 1551mW/563mW SOC 1241mW/817mW CV 0mW/0mW VDDRQ 310mW/162mW SYS5V 1938mW/1387mW
11-20-2023 10:12:17 RAM 961/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [14%@2188,100%@2188,0%@2183,0%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@34.5C thermal@32.75C Tboard@34C AO@33C GPU@33C Tdiode@35.75C PMIC@50C GPU 2948mW/158mW CPU 1551mW/575mW SOC 1241mW/822mW CV 0mW/0mW VDDRQ 310mW/164mW SYS5V 1938mW/1394mW
11-20-2023 10:12:17 RAM 961/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2189,100%@2188,0%@2188,0%@2189,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@34.5C thermal@32.75C Tboard@34C AO@33C GPU@33C Tdiode@35.75C PMIC@50C GPU 3257mW/196mW CPU 1551mW/587mW SOC 1241mW/827mW CV 0mW/0mW VDDRQ 310mW/166mW SYS5V 1978mW/1401mW
11-20-2023 10:12:18 RAM 961/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [15%@2185,100%@2188,0%@2189,0%@2189,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@35C thermal@33.25C Tboard@34C AO@32.5C GPU@33C Tdiode@35.75C PMIC@50C GPU 3412mW/234mW CPU 1705mW/600mW SOC 1241mW/832mW CV 0mW/0mW VDDRQ 310mW/167mW SYS5V 1978mW/1408mW
11-20-2023 10:12:18 RAM 961/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2185,100%@2189,0%@2189,0%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@34.5C thermal@33.25C Tboard@34C AO@33C GPU@33.5C Tdiode@35.75C PMIC@50C GPU 3412mW/271mW CPU 1705mW/613mW SOC 1241mW/837mW CV 0mW/0mW VDDRQ 310mW/169mW SYS5V 1978mW/1414mW
11-20-2023 10:12:18 RAM 961/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2187,100%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@35C thermal@33.25C Tboard@34C AO@33C GPU@33.5C Tdiode@35.75C PMIC@50C GPU 3568mW/310mW CPU 1705mW/626mW SOC 1241mW/841mW CV 0mW/0mW VDDRQ 310mW/171mW SYS5V 1978mW/1421mW
11-20-2023 10:12:18 RAM 961/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2188,100%@2189,8%@2188,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@34.5C thermal@33.25C Tboard@34C AO@33C GPU@33.5C Tdiode@35.75C PMIC@50C GPU 3568mW/347mW CPU 1705mW/638mW SOC 1241mW/846mW CV 0mW/0mW VDDRQ 310mW/172mW SYS5V 1978mW/1427mW
11-20-2023 10:12:18 RAM 961/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2188,0%@2189,7%@2189,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@35C thermal@33.25C Tboard@34C AO@33C GPU@33C Tdiode@35.75C PMIC@50C GPU 3723mW/386mW CPU 1705mW/651mW SOC 1241mW/850mW CV 0mW/0mW VDDRQ 310mW/174mW SYS5V 1978mW/1433mW
11-20-2023 10:12:18 RAM 961/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2188,100%@2188,0%@2188,0%@2189,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.25C Tboard@34C AO@32.5C GPU@33.5C Tdiode@36C PMIC@50C GPU 3721mW/423mW CPU 1705mW/662mW SOC 1241mW/855mW CV 0mW/0mW VDDRQ 310mW/175mW SYS5V 1978mW/1440mW
11-20-2023 10:12:18 RAM 961/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2182,0%@2188,8%@2189,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35C thermal@33.25C Tboard@34C AO@33C GPU@33.5C Tdiode@36C PMIC@50C GPU 3721mW/460mW CPU 1705mW/674mW SOC 1240mW/859mW CV 0mW/0mW VDDRQ 310mW/177mW SYS5V 1978mW/1446mW
11-20-2023 10:12:18 RAM 961/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2187,0%@2188,7%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35C thermal@33.25C Tboard@34C AO@33C GPU@33.5C Tdiode@36C PMIC@50C GPU 3721mW/496mW CPU 1705mW/685mW SOC 1240mW/863mW CV 0mW/0mW VDDRQ 310mW/178mW SYS5V 1978mW/1451mW
11-20-2023 10:12:19 RAM 961/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2188,100%@2188,0%@2189,8%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35C thermal@33.25C Tboard@34C AO@33C GPU@33.5C Tdiode@36C PMIC@50C GPU 3721mW/531mW CPU 1705mW/696mW SOC 1240mW/867mW CV 0mW/0mW VDDRQ 310mW/180mW SYS5V 1978mW/1457mW
11-20-2023 10:12:19 RAM 961/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2193,100%@2179,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@35C thermal@33.75C Tboard@34C AO@33C GPU@33.5C Tdiode@36C PMIC@50C GPU 3721mW/565mW CPU 1705mW/707mW SOC 1395mW/873mW CV 0mW/0mW VDDRQ 310mW/181mW SYS5V 1978mW/1463mW
11-20-2023 10:12:19 RAM 961/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2186,100%@2188,0%@2188,8%@2183,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35C thermal@33.75C Tboard@34C AO@33C GPU@33.5C Tdiode@36C PMIC@50C GPU 3721mW/598mW CPU 1705mW/718mW SOC 1240mW/877mW CV 0mW/0mW VDDRQ 310mW/183mW SYS5V 1978mW/1468mW
11-20-2023 10:12:19 RAM 961/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2188,0%@2189,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35C thermal@33.75C Tboard@34C AO@33C GPU@33.5C Tdiode@36.25C PMIC@50C GPU 3721mW/631mW CPU 1705mW/728mW SOC 1395mW/882mW CV 0mW/0mW VDDRQ 310mW/184mW SYS5V 1978mW/1474mW
11-20-2023 10:12:19 RAM 961/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2187,100%@2186,7%@2182,7%@2183,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35C thermal@33.75C Tboard@34C AO@33C GPU@33.5C Tdiode@36.25C PMIC@50C GPU 3721mW/663mW CPU 1705mW/738mW SOC 1395mW/888mW CV 0mW/0mW VDDRQ 310mW/185mW SYS5V 1978mW/1479mW
11-20-2023 10:12:19 RAM 961/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2187,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35C thermal@33.75C Tboard@34C AO@33C GPU@33.5C Tdiode@36C PMIC@50C GPU 3721mW/695mW CPU 1705mW/748mW SOC 1395mW/893mW CV 0mW/0mW VDDRQ 310mW/186mW SYS5V 1978mW/1484mW
11-20-2023 10:12:19 RAM 961/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2189,0%@2187,14%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35C thermal@33.75C Tboard@34C AO@33C GPU@33.5C Tdiode@36C PMIC@50C GPU 3721mW/726mW CPU 1705mW/758mW SOC 1395mW/898mW CV 0mW/0mW VDDRQ 310mW/188mW SYS5V 1978mW/1489mW
11-20-2023 10:12:19 RAM 961/14907MB (lfb 3280x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2189,100%@2188,0%@2184,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@35C thermal@33.75C Tboard@34C AO@33.5C GPU@33.5C Tdiode@36.25C PMIC@50C GPU 3721mW/756mW CPU 1705mW/768mW SOC 1395mW/903mW CV 0mW/0mW VDDRQ 310mW/189mW SYS5V 1978mW/1494mW
11-20-2023 10:12:19 RAM 962/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2189,100%@2188,9%@2188,15%@2189,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35C thermal@33.75C Tboard@34C AO@33C GPU@33.5C Tdiode@36.25C PMIC@50C GPU 3721mW/786mW CPU 1860mW/779mW SOC 1395mW/908mW CV 0mW/0mW VDDRQ 310mW/190mW SYS5V 1978mW/1499mW
11-20-2023 10:12:20 RAM 962/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2179,0%@2189,7%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35C thermal@33.75C Tboard@34C AO@33C GPU@33.5C Tdiode@36.25C PMIC@50C GPU 3721mW/815mW CPU 1860mW/789mW SOC 1395mW/913mW CV 0mW/0mW VDDRQ 310mW/191mW SYS5V 1978mW/1504mW
11-20-2023 10:12:20 RAM 962/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [15%@2187,100%@2185,0%@2188,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35C thermal@33.75C Tboard@34C AO@33C GPU@33.5C Tdiode@36.25C PMIC@50C GPU 3721mW/843mW CPU 1705mW/798mW SOC 1395mW/917mW CV 0mW/0mW VDDRQ 310mW/192mW SYS5V 1978mW/1508mW
11-20-2023 10:12:20 RAM 962/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2189,0%@2189,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35C thermal@33.75C Tboard@34C AO@33.5C GPU@33.5C Tdiode@36.25C PMIC@50C GPU 3721mW/871mW CPU 1705mW/807mW SOC 1395mW/922mW CV 0mW/0mW VDDRQ 310mW/194mW SYS5V 1978mW/1513mW
11-20-2023 10:12:20 RAM 962/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2185,0%@2188,0%@2189,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35C thermal@33.75C Tboard@34C AO@33C GPU@34C Tdiode@36.25C PMIC@50C GPU 3721mW/899mW CPU 1705mW/816mW SOC 1395mW/927mW CV 0mW/0mW VDDRQ 310mW/195mW SYS5V 1978mW/1517mW
11-20-2023 10:12:20 RAM 962/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2187,100%@2188,8%@2184,0%@2189,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35C thermal@33.75C Tboard@34C AO@33.5C GPU@33.5C Tdiode@36.25C PMIC@50C GPU 3721mW/926mW CPU 1705mW/824mW SOC 1395mW/931mW CV 0mW/0mW VDDRQ 310mW/196mW SYS5V 1978mW/1522mW
11-20-2023 10:12:20 RAM 962/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2187,100%@2186,0%@2188,7%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35.5C thermal@33.75C Tboard@34C AO@33.5C GPU@33.5C Tdiode@36.25C PMIC@50C GPU 3721mW/952mW CPU 1705mW/832mW SOC 1395mW/935mW CV 0mW/0mW VDDRQ 310mW/197mW SYS5V 1978mW/1526mW
11-20-2023 10:12:20 RAM 962/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2188,0%@2193,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35C thermal@33.75C Tboard@34C AO@33.5C GPU@34C Tdiode@36.25C PMIC@50C GPU 3721mW/978mW CPU 1705mW/841mW SOC 1395mW/940mW CV 0mW/0mW VDDRQ 310mW/198mW SYS5V 1978mW/1530mW
11-20-2023 10:12:20 RAM 962/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2188,100%@2185,7%@2188,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35C thermal@33.75C Tboard@34C AO@33.5C GPU@34C Tdiode@36.5C PMIC@50C GPU 3721mW/1003mW CPU 1705mW/849mW SOC 1395mW/944mW CV 0mW/0mW VDDRQ 310mW/199mW SYS5V 1978mW/1534mW
11-20-2023 10:12:21 RAM 962/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2187,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35C thermal@33.75C Tboard@34C AO@33.5C GPU@33.5C Tdiode@36.5C PMIC@50C GPU 3721mW/1028mW CPU 1705mW/856mW SOC 1395mW/948mW CV 0mW/0mW VDDRQ 310mW/200mW SYS5V 1978mW/1538mW
11-20-2023 10:12:21 RAM 962/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2183,100%@2188,0%@2188,0%@2181,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35.5C thermal@33.75C Tboard@34C AO@33.5C GPU@34C Tdiode@36.5C PMIC@50C GPU 3721mW/1053mW CPU 1705mW/864mW SOC 1395mW/952mW CV 0mW/0mW VDDRQ 310mW/201mW SYS5V 1978mW/1542mW
11-20-2023 10:12:21 RAM 962/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2181,100%@2188,0%@2189,0%@2189,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35.5C thermal@33.75C Tboard@34C AO@33.5C GPU@34C Tdiode@36.5C PMIC@50C GPU 3876mW/1078mW CPU 1705mW/872mW SOC 1395mW/956mW CV 0mW/0mW VDDRQ 310mW/202mW SYS5V 1978mW/1546mW
11-20-2023 10:12:21 RAM 962/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2188,100%@2189,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35.5C thermal@34.25C Tboard@34C AO@33.5C GPU@34C Tdiode@36.5C PMIC@50C GPU 3721mW/1102mW CPU 1705mW/879mW SOC 1395mW/960mW CV 0mW/0mW VDDRQ 310mW/203mW SYS5V 1978mW/1550mW
11-20-2023 10:12:21 RAM 962/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2188,0%@2194,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35.5C thermal@34.25C Tboard@34C AO@33.5C GPU@34C Tdiode@36.5C PMIC@50C GPU 3721mW/1125mW CPU 1705mW/886mW SOC 1395mW/964mW CV 0mW/0mW VDDRQ 310mW/204mW SYS5V 1978mW/1554mW
11-20-2023 10:12:21 RAM 962/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2189,100%@2185,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35.5C thermal@34.25C Tboard@34C AO@33.5C GPU@34C Tdiode@36.5C PMIC@50C GPU 3876mW/1149mW CPU 1705mW/894mW SOC 1395mW/968mW CV 0mW/0mW VDDRQ 310mW/205mW SYS5V 1978mW/1558mW
11-20-2023 10:12:21 RAM 962/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2184,100%@2188,0%@2188,0%@2186,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35.5C thermal@34.25C Tboard@34C AO@33.5C GPU@34C Tdiode@36.5C PMIC@50C GPU 3721mW/1171mW CPU 1705mW/901mW SOC 1395mW/971mW CV 0mW/0mW VDDRQ 310mW/206mW SYS5V 1978mW/1561mW
11-20-2023 10:12:21 RAM 962/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2188,8%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35.5C thermal@34.25C Tboard@34C AO@33.5C GPU@34C Tdiode@36.5C PMIC@50C GPU 3721mW/1193mW CPU 1705mW/908mW SOC 1395mW/975mW CV 0mW/0mW VDDRQ 310mW/207mW SYS5V 1978mW/1565mW
11-20-2023 10:12:22 RAM 962/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2188,100%@2188,0%@2190,8%@2185,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35.5C thermal@34.25C Tboard@34C AO@33.5C GPU@34C Tdiode@36.5C PMIC@50C GPU 3876mW/1216mW CPU 1705mW/914mW SOC 1395mW/979mW CV 0mW/0mW VDDRQ 310mW/207mW SYS5V 1978mW/1568mW
11-20-2023 10:12:22 RAM 962/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2189,0%@2187,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35.5C thermal@34.25C Tboard@34C AO@33.5C GPU@34C Tdiode@36.5C PMIC@50C GPU 3721mW/1237mW CPU 1705mW/921mW SOC 1395mW/982mW CV 0mW/0mW VDDRQ 310mW/208mW SYS5V 1978mW/1572mW
11-20-2023 10:12:22 RAM 962/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [14%@2186,100%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35.5C thermal@34.25C Tboard@34C AO@33.5C GPU@34C Tdiode@36.5C PMIC@50C GPU 3721mW/1258mW CPU 1705mW/928mW SOC 1395mW/986mW CV 0mW/0mW VDDRQ 310mW/209mW SYS5V 1978mW/1575mW
11-20-2023 10:12:22 RAM 962/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2188,0%@2189,0%@2183,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 98%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35.5C thermal@34.25C Tboard@34C AO@33.5C GPU@34C Tdiode@36.5C PMIC@50C GPU 3721mW/1279mW CPU 1705mW/934mW SOC 1395mW/989mW CV 0mW/0mW VDDRQ 310mW/210mW SYS5V 1978mW/1579mW
11-20-2023 10:12:22 RAM 962/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2188,8%@2188,0%@2190,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35.5C thermal@34.25C Tboard@34C AO@33.5C GPU@34C Tdiode@36.5C PMIC@50C GPU 3721mW/1299mW CPU 1705mW/941mW SOC 1395mW/992mW CV 0mW/0mW VDDRQ 310mW/211mW SYS5V 1978mW/1582mW
11-20-2023 10:12:22 RAM 962/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2190,100%@2189,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35.5C thermal@34.25C Tboard@34C AO@33.5C GPU@34C Tdiode@36.75C PMIC@50C GPU 3721mW/1319mW CPU 1705mW/947mW SOC 1395mW/996mW CV 0mW/0mW VDDRQ 310mW/212mW SYS5V 1978mW/1585mW
11-20-2023 10:12:22 RAM 962/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2188,0%@2188,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35.5C thermal@34.25C Tboard@34C AO@34C GPU@34C Tdiode@36.75C PMIC@50C GPU 3721mW/1338mW CPU 1705mW/953mW SOC 1395mW/999mW CV 0mW/0mW VDDRQ 310mW/212mW SYS5V 1978mW/1588mW
11-20-2023 10:12:22 RAM 962/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [9%@2183,100%@2188,0%@2188,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35.5C thermal@34.25C Tboard@34C AO@33.5C GPU@34C Tdiode@36.75C PMIC@50C GPU 3721mW/1358mW CPU 1705mW/959mW SOC 1395mW/1002mW CV 0mW/0mW VDDRQ 310mW/213mW SYS5V 2019mW/1592mW
11-20-2023 10:12:22 RAM 962/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2192,100%@2188,0%@2188,8%@2179,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35.5C thermal@34.25C Tboard@34C AO@33.5C GPU@34C Tdiode@36.75C PMIC@50C GPU 3721mW/1376mW CPU 1705mW/965mW SOC 1395mW/1005mW CV 0mW/0mW VDDRQ 310mW/214mW SYS5V 2019mW/1595mW
11-20-2023 10:12:23 RAM 962/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2192,100%@2187,0%@2188,0%@2189,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35.5C thermal@34.25C Tboard@34C AO@33.5C GPU@34C Tdiode@36.75C PMIC@50C GPU 3721mW/1395mW CPU 1705mW/971mW SOC 1395mW/1008mW CV 0mW/0mW VDDRQ 310mW/215mW SYS5V 2019mW/1599mW
11-20-2023 10:12:23 RAM 962/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2192,100%@2188,0%@2189,8%@2189,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35.5C thermal@34.25C Tboard@34C AO@33.5C GPU@34C Tdiode@36.75C PMIC@50C GPU 3721mW/1413mW CPU 1705mW/977mW SOC 1395mW/1011mW CV 0mW/0mW VDDRQ 310mW/216mW SYS5V 2019mW/1602mW
11-20-2023 10:12:23 RAM 962/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2188,100%@2188,7%@2184,8%@2185,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35.5C thermal@34.25C Tboard@34C AO@33.5C GPU@34C Tdiode@36.75C PMIC@50C GPU 3876mW/1433mW CPU 1705mW/982mW SOC 1395mW/1014mW CV 0mW/0mW VDDRQ 310mW/216mW SYS5V 1978mW/1605mW
11-20-2023 10:12:23 RAM 962/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2188,100%@2188,0%@2188,7%@2189,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35.5C thermal@34.25C Tboard@34C AO@33.5C GPU@34.5C Tdiode@36.75C PMIC@50C GPU 3721mW/1450mW CPU 1705mW/988mW SOC 1395mW/1017mW CV 0mW/0mW VDDRQ 310mW/217mW SYS5V 1978mW/1608mW
11-20-2023 10:12:23 RAM 962/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2191,100%@2182,0%@2188,8%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35.5C thermal@34.2C Tboard@34C AO@34C GPU@34.5C Tdiode@37C PMIC@50C GPU 3721mW/1468mW CPU 1705mW/993mW SOC 1395mW/1020mW CV 0mW/0mW VDDRQ 310mW/218mW SYS5V 1978mW/1611mW
11-20-2023 10:12:23 RAM 962/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2180,100%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35.5C thermal@34.2C Tboard@34C AO@34C GPU@34.5C Tdiode@37C PMIC@50C GPU 3876mW/1486mW CPU 1705mW/999mW SOC 1395mW/1023mW CV 0mW/0mW VDDRQ 310mW/218mW SYS5V 1978mW/1613mW
11-20-2023 10:12:23 RAM 962/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2188,0%@2188,15%@2192,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35.5C thermal@34.2C Tboard@34C AO@34C GPU@34.5C Tdiode@36.75C PMIC@50C GPU 3721mW/1503mW CPU 1705mW/1004mW SOC 1395mW/1026mW CV 0mW/0mW VDDRQ 310mW/219mW SYS5V 1978mW/1616mW
11-20-2023 10:12:23 RAM 962/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2185,100%@2188,0%@2188,8%@2186,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@36C thermal@34.2C Tboard@34C AO@34C GPU@34.5C Tdiode@36.75C PMIC@50C GPU 3721mW/1520mW CPU 1705mW/1009mW SOC 1395mW/1029mW CV 0mW/0mW VDDRQ 310mW/220mW SYS5V 1978mW/1619mW
11-20-2023 10:12:24 RAM 962/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2188,100%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35.5C thermal@34.2C Tboard@34C AO@33.5C GPU@34.5C Tdiode@36.75C PMIC@50C GPU 3721mW/1536mW CPU 1705mW/1015mW SOC 1395mW/1031mW CV 0mW/0mW VDDRQ 310mW/220mW SYS5V 1978mW/1621mW
11-20-2023 10:12:24 RAM 962/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [15%@2187,100%@2188,0%@2189,0%@2186,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@36C thermal@34.2C Tboard@34C AO@34C GPU@34C Tdiode@37C PMIC@50C GPU 3721mW/1552mW CPU 1705mW/1020mW SOC 1395mW/1034mW CV 0mW/0mW VDDRQ 310mW/221mW SYS5V 1978mW/1624mW
11-20-2023 10:12:24 RAM 962/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2187,100%@2189,0%@2188,8%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35.5C thermal@34.2C Tboard@34C AO@34C GPU@34.5C Tdiode@37C PMIC@50C GPU 3721mW/1568mW CPU 1705mW/1025mW SOC 1395mW/1037mW CV 0mW/0mW VDDRQ 310mW/222mW SYS5V 1978mW/1627mW
11-20-2023 10:12:24 RAM 962/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2189,0%@2188,7%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@36C thermal@34.2C Tboard@34C AO@34C GPU@34.5C Tdiode@37C PMIC@50C GPU 3721mW/1584mW CPU 1705mW/1030mW SOC 1395mW/1039mW CV 0mW/0mW VDDRQ 310mW/222mW SYS5V 1978mW/1629mW
11-20-2023 10:12:24 RAM 962/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2191,0%@2189,0%@2191,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@36C thermal@34.2C Tboard@34C AO@34C GPU@34.5C Tdiode@37C PMIC@50C GPU 3721mW/1600mW CPU 1705mW/1035mW SOC 1395mW/1042mW CV 0mW/0mW VDDRQ 310mW/223mW SYS5V 1978mW/1632mW
11-20-2023 10:12:24 RAM 962/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1189,0%@1190,0%@1189,14%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@34.2C Tboard@34C AO@34C GPU@33.5C Tdiode@37C PMIC@50C GPU 2948mW/1609mW CPU 1396mW/1037mW SOC 1396mW/1044mW CV 0mW/0mW VDDRQ 310mW/224mW SYS5V 1978mW/1634mW
11-20-2023 10:12:24 RAM 962/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,0%@1190,14%@1190,7%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@33.95C Tboard@34C AO@33.5C GPU@33.5C Tdiode@37C PMIC@50C GPU 2328mW/1614mW CPU 1241mW/1039mW SOC 1242mW/1046mW CV 0mW/0mW VDDRQ 310mW/224mW SYS5V 1978mW/1637mW
11-20-2023 10:12:24 RAM 962/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35.5C thermal@33.95C Tboard@34C AO@33.5C GPU@33.5C Tdiode@37C PMIC@50C GPU 1863mW/1616mW CPU 931mW/1038mW SOC 1242mW/1047mW CV 0mW/0mW VDDRQ 155mW/224mW SYS5V 1978mW/1639mW
11-20-2023 10:12:25 RAM 962/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1189,0%@1190,0%@1189,7%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@33.95C Tboard@34C AO@33.5C GPU@33.5C Tdiode@37C PMIC@50C GPU 1553mW/1616mW CPU 776mW/1036mW SOC 1242mW/1049mW CV 0mW/0mW VDDRQ 155mW/223mW SYS5V 1981mW/1642mW
11-20-2023 10:12:25 RAM 945/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [15%@1189,30%@1190,0%@1191,36%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@33.95C Tboard@34C AO@33.5C GPU@33.5C Tdiode@36.75C PMIC@50C GPU 1242mW/1613mW CPU 776mW/1034mW SOC 1242mW/1050mW CV 0mW/0mW VDDRQ 155mW/223mW SYS5V 1981mW/1644mW
11-20-2023 10:12:25 RAM 945/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1189,0%@1190,0%@1188,7%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@33.95C Tboard@34C AO@33.5C GPU@33.5C Tdiode@36.75C PMIC@50C GPU 1087mW/1609mW CPU 776mW/1032mW SOC 1243mW/1051mW CV 0mW/0mW VDDRQ 155mW/222mW SYS5V 1941mW/1646mW
11-20-2023 10:12:25 RAM 945/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,21%@1190,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@33.95C Tboard@34C AO@34C GPU@33.5C Tdiode@36.75C PMIC@50C GPU 932mW/1605mW CPU 621mW/1030mW SOC 1243mW/1053mW CV 0mW/0mW VDDRQ 155mW/222mW SYS5V 1941mW/1648mW
11-20-2023 10:12:25 RAM 945/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [14%@1192,0%@1190,0%@1190,0%@1188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@33.95C Tboard@34C AO@34C GPU@33.5C Tdiode@36.75C PMIC@50C GPU 776mW/1599mW CPU 621mW/1027mW SOC 1243mW/1054mW CV 0mW/0mW VDDRQ 155mW/221mW SYS5V 1941mW/1650mW
11-20-2023 10:12:25 RAM 945/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1252,0%@1190,0%@1189,0%@1190,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@33.95C Tboard@34C AO@33.5C GPU@33C Tdiode@36.5C PMIC@50C GPU 776mW/1593mW CPU 465mW/1023mW SOC 1243mW/1055mW CV 0mW/0mW VDDRQ 155mW/221mW SYS5V 1941mW/1652mW
11-20-2023 10:12:25 RAM 945/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,14%@1187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@33.95C Tboard@34C AO@33.5C GPU@33.5C Tdiode@36.5C PMIC@50C GPU 621mW/1587mW CPU 466mW/1019mW SOC 1243mW/1056mW CV 0mW/0mW VDDRQ 155mW/220mW SYS5V 1941mW/1654mW
11-20-2023 10:12:25 RAM 945/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1189,0%@1190,0%@1189,0%@1190,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@33.95C Tboard@34C AO@33.5C GPU@33.5C Tdiode@36.75C PMIC@50C GPU 621mW/1580mW CPU 466mW/1016mW SOC 1243mW/1058mW CV 0mW/0mW VDDRQ 155mW/220mW SYS5V 1941mW/1656mW
11-20-2023 10:12:26 RAM 945/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,0%@1189,0%@1190,7%@1190,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@33.95C Tboard@34C AO@33.5C GPU@33C Tdiode@36.75C PMIC@50C GPU 621mW/1574mW CPU 466mW/1012mW SOC 1243mW/1059mW CV 0mW/0mW VDDRQ 155mW/220mW SYS5V 1941mW/1658mW
11-20-2023 10:12:26 RAM 945/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,0%@1191,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@33.95C Tboard@34C AO@33.5C GPU@33.5C Tdiode@36.75C PMIC@50C GPU 621mW/1568mW CPU 466mW/1008mW SOC 1243mW/1060mW CV 0mW/0mW VDDRQ 155mW/219mW SYS5V 1941mW/1660mW
11-20-2023 10:12:26 RAM 945/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1188,0%@1189,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@33.95C Tboard@34C AO@33.5C GPU@33C Tdiode@36.75C PMIC@50C GPU 621mW/1561mW CPU 466mW/1005mW SOC 1243mW/1061mW CV 0mW/0mW VDDRQ 155mW/219mW SYS5V 1941mW/1661mW
11-20-2023 10:12:26 RAM 945/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1188,0%@1189,0%@1189,8%@1191,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@33.95C Tboard@34C AO@34C GPU@33.5C Tdiode@36.75C PMIC@50C GPU 621mW/1555mW CPU 466mW/1001mW SOC 1243mW/1063mW CV 0mW/0mW VDDRQ 155mW/218mW SYS5V 1941mW/1663mW
11-20-2023 10:12:26 RAM 945/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,0%@1189,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@34.5C thermal@33.95C Tboard@34C AO@33.5C GPU@33C Tdiode@36.75C PMIC@50C GPU 466mW/1548mW CPU 466mW/998mW SOC 1243mW/1064mW CV 0mW/0mW VDDRQ 155mW/218mW SYS5V 1941mW/1665mW
11-20-2023 10:12:26 RAM 945/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1188,0%@1190,0%@1192,0%@1189,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@33.95C Tboard@34C AO@33.5C GPU@33.5C Tdiode@36.75C PMIC@50C GPU 466mW/1541mW CPU 466mW/994mW SOC 1243mW/1065mW CV 0mW/0mW VDDRQ 155mW/218mW SYS5V 1941mW/1667mW
11-20-2023 10:12:26 RAM 945/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1187,0%@1190,0%@1190,7%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@33.95C Tboard@34C AO@33.5C GPU@33C Tdiode@36.75C PMIC@50C GPU 466mW/1534mW CPU 466mW/991mW SOC 1243mW/1066mW CV 0mW/0mW VDDRQ 155mW/217mW SYS5V 1941mW/1669mW
11-20-2023 10:12:26 RAM 945/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@1190,0%@1190,0%@1190,15%@1189,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@33.95C Tboard@34C AO@33.5C GPU@33.5C Tdiode@36.75C PMIC@50C GPU 466mW/1527mW CPU 466mW/987mW SOC 1243mW/1067mW CV 0mW/0mW VDDRQ 155mW/217mW SYS5V 1941mW/1670mW
11-20-2023 10:12:27 RAM 945/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,0%@1189,0%@1190,8%@1193,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@33.95C Tboard@34C AO@33.5C GPU@33.5C Tdiode@36.75C PMIC@50C GPU 466mW/1521mW CPU 466mW/984mW SOC 1243mW/1068mW CV 0mW/0mW VDDRQ 155mW/216mW SYS5V 1941mW/1672mW
11-20-2023 10:12:27 RAM 945/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1187,0%@1189,0%@1189,0%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@33.95C Tboard@34C AO@33.5C GPU@33.5C Tdiode@36.5C PMIC@50C GPU 466mW/1514mW CPU 466mW/981mW SOC 1243mW/1069mW CV 0mW/0mW VDDRQ 155mW/216mW SYS5V 1941mW/1674mW
11-20-2023 10:12:27 RAM 945/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1189,0%@1187,7%@1190,14%@1189,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@33.95C Tboard@34C AO@33.5C GPU@33C Tdiode@36.5C PMIC@50C GPU 466mW/1508mW CPU 466mW/978mW SOC 1243mW/1070mW CV 0mW/0mW VDDRQ 155mW/216mW SYS5V 1941mW/1675mW
11-20-2023 10:12:27 RAM 945/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,0%@1188,0%@1190,8%@1189,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@33.95C Tboard@35C AO@33.5C GPU@33.5C Tdiode@36.75C PMIC@50C GPU 466mW/1501mW CPU 466mW/975mW SOC 1243mW/1071mW CV 0mW/0mW VDDRQ 155mW/215mW SYS5V 1941mW/1677mW
11-20-2023 10:12:27 RAM 945/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1189,0%@1189,0%@1188,0%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@33.95C Tboard@35C AO@33.5C GPU@33C Tdiode@36.75C PMIC@50C GPU 466mW/1495mW CPU 466mW/971mW SOC 1243mW/1073mW CV 0mW/0mW VDDRQ 155mW/215mW SYS5V 1941mW/1679mW
11-20-2023 10:12:27 RAM 945/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,0%@1190,0%@1187,8%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@33.95C Tboard@35C AO@33.5C GPU@33C Tdiode@36.5C PMIC@50C GPU 466mW/1488mW CPU 466mW/968mW SOC 1243mW/1074mW CV 0mW/0mW VDDRQ 155mW/214mW SYS5V 1941mW/1680mW
11-20-2023 10:12:27 RAM 945/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,0%@1190,0%@1190,7%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@34.5C thermal@33.95C Tboard@35C AO@33.5C GPU@33C Tdiode@36.5C PMIC@50C GPU 466mW/1482mW CPU 466mW/965mW SOC 1243mW/1075mW CV 0mW/0mW VDDRQ 155mW/214mW SYS5V 1941mW/1682mW
11-20-2023 10:12:27 RAM 945/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1189,0%@1189,7%@1190,8%@1189,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@33.95C Tboard@35C AO@33.5C GPU@33C Tdiode@36.5C PMIC@50C GPU 466mW/1476mW CPU 466mW/962mW SOC 1243mW/1076mW CV 0mW/0mW VDDRQ 155mW/214mW SYS5V 1941mW/1683mW
11-20-2023 10:12:28 RAM 945/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,0%@1188,0%@1190,7%@1187,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@34.5C thermal@33.8C Tboard@35C AO@33.5C GPU@33C Tdiode@36.5C PMIC@50C GPU 466mW/1470mW CPU 466mW/959mW SOC 1243mW/1077mW CV 0mW/0mW VDDRQ 155mW/213mW SYS5V 1941mW/1685mW
11-20-2023 10:12:28 RAM 945/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,0%@1190,0%@1190,8%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@33.8C Tboard@35C AO@33.5C GPU@33C Tdiode@36.75C PMIC@50C GPU 466mW/1464mW CPU 466mW/956mW SOC 1243mW/1078mW CV 0mW/0mW VDDRQ 155mW/213mW SYS5V 1941mW/1687mW
11-20-2023 10:12:28 RAM 945/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@1189,0%@1190,0%@1189,0%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@33.8C Tboard@35C AO@33.5C GPU@33C Tdiode@36.75C PMIC@50C GPU 466mW/1458mW CPU 466mW/953mW SOC 1243mW/1079mW CV 0mW/0mW VDDRQ 155mW/213mW SYS5V 1941mW/1688mW
11-20-2023 10:12:28 RAM 945/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,8%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@33.8C Tboard@35C AO@33.5C GPU@33C Tdiode@36.75C PMIC@50C GPU 466mW/1452mW CPU 466mW/950mW SOC 1243mW/1080mW CV 0mW/0mW VDDRQ 155mW/212mW SYS5V 1941mW/1690mW
11-20-2023 10:12:28 RAM 945/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,0%@1190,0%@1190,14%@1189,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@33.8C Tboard@35C AO@33.5C GPU@33C Tdiode@36.75C PMIC@50C GPU 466mW/1446mW CPU 466mW/948mW SOC 1243mW/1081mW CV 0mW/0mW VDDRQ 155mW/212mW SYS5V 1941mW/1691mW
11-20-2023 10:12:28 RAM 945/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,0%@1187,0%@1190,0%@1187,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@34.5C thermal@33.8C Tboard@35C AO@33.5C GPU@33C Tdiode@36.5C PMIC@50C GPU 466mW/1441mW CPU 466mW/945mW SOC 1243mW/1081mW CV 0mW/0mW VDDRQ 155mW/212mW SYS5V 1941mW/1692mW
11-20-2023 10:12:28 RAM 945/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1188,0%@1190,0%@1189,8%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@33.8C Tboard@35C AO@33.5C GPU@33C Tdiode@36.5C PMIC@50C GPU 466mW/1435mW CPU 466mW/942mW SOC 1243mW/1082mW CV 0mW/0mW VDDRQ 155mW/211mW SYS5V 1941mW/1694mW
11-20-2023 10:12:28 RAM 945/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,0%@1190,0%@1190,7%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@33.8C Tboard@35C AO@33.5C GPU@33C Tdiode@36.5C PMIC@50C GPU 466mW/1429mW CPU 466mW/939mW SOC 1243mW/1083mW CV 0mW/0mW VDDRQ 155mW/211mW SYS5V 1941mW/1695mW
11-20-2023 10:12:29 RAM 945/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,8%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@33.8C Tboard@35C AO@33.5C GPU@33C Tdiode@36.5C PMIC@50C GPU 466mW/1424mW CPU 466mW/936mW SOC 1243mW/1084mW CV 0mW/0mW VDDRQ 155mW/211mW SYS5V 1941mW/1697mW
11-20-2023 10:12:29 RAM 945/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,0%@1190,0%@1190,14%@1187,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@33.8C Tboard@35C AO@33.5C GPU@33C Tdiode@36.5C PMIC@50C GPU 466mW/1418mW CPU 466mW/934mW SOC 1243mW/1085mW CV 0mW/0mW VDDRQ 155mW/210mW SYS5V 1941mW/1698mW
11-20-2023 10:12:29 RAM 945/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1189,0%@1187,0%@1190,0%@1186,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@33.8C Tboard@35C AO@33.5C GPU@33C Tdiode@36.5C PMIC@50C GPU 466mW/1413mW CPU 466mW/931mW SOC 1243mW/1086mW CV 0mW/0mW VDDRQ 155mW/210mW SYS5V 1941mW/1700mW
11-20-2023 10:12:29 RAM 945/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@1190,0%@1189,0%@1190,0%@1184,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@33.8C Tboard@35C AO@33.5C GPU@33C Tdiode@36.5C PMIC@50C GPU 466mW/1407mW CPU 466mW/928mW SOC 1243mW/1087mW CV 0mW/0mW VDDRQ 155mW/210mW SYS5V 1941mW/1701mW
11-20-2023 10:12:29 RAM 945/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,0%@1189,0%@1190,8%@1189,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@33.8C Tboard@35C AO@33.5C GPU@33C Tdiode@36.5C PMIC@50C GPU 466mW/1402mW CPU 466mW/926mW SOC 1243mW/1088mW CV 0mW/0mW VDDRQ 155mW/209mW SYS5V 1941mW/1702mW
11-20-2023 10:12:29 RAM 945/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1189,0%@1190,0%@1189,7%@1189,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@33.8C Tboard@35C AO@33.5C GPU@33C Tdiode@36.75C PMIC@50C GPU 466mW/1397mW CPU 466mW/923mW SOC 1243mW/1089mW CV 0mW/0mW VDDRQ 155mW/209mW SYS5V 1941mW/1704mW
11-20-2023 10:12:29 RAM 945/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1188,0%@1190,0%@1188,0%@1189,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@33.8C Tboard@35C AO@33.5C GPU@33C Tdiode@36.75C PMIC@50C GPU 466mW/1392mW CPU 466mW/921mW SOC 1243mW/1090mW CV 0mW/0mW VDDRQ 155mW/209mW SYS5V 1941mW/1705mW
11-20-2023 10:12:29 RAM 945/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1189,0%@1190,0%@1190,7%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@33.8C Tboard@35C AO@33C GPU@33C Tdiode@36.5C PMIC@50C GPU 466mW/1387mW CPU 466mW/918mW SOC 1243mW/1090mW CV 0mW/0mW VDDRQ 155mW/208mW SYS5V 1941mW/1706mW
11-20-2023 10:12:30 RAM 945/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1189,0%@1190,0%@1190,15%@1191,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@34.5C thermal@33.8C Tboard@35C AO@33.5C GPU@33C Tdiode@36.5C PMIC@50C GPU 466mW/1382mW CPU 466mW/916mW SOC 1243mW/1091mW CV 0mW/0mW VDDRQ 155mW/208mW SYS5V 1941mW/1707mW
11-20-2023 10:12:30 RAM 945/14907MB (lfb 3276x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,15%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@33.8C Tboard@35C AO@33.5C GPU@33C Tdiode@36.75C PMIC@50C GPU 466mW/1377mW CPU 466mW/913mW SOC 1243mW/1092mW CV 0mW/0mW VDDRQ 155mW/208mW SYS5V 1941mW/1709mW
11-20-2023 10:12:30 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,0%@1190,15%@1189,0%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@34.5C thermal@33.65C Tboard@35C AO@33.5C GPU@33C Tdiode@36.75C PMIC@50C GPU 466mW/1372mW CPU 466mW/911mW SOC 1243mW/1093mW CV 0mW/0mW VDDRQ 155mW/208mW SYS5V 1941mW/1710mW
11-20-2023 10:12:30 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1188,0%@1190,0%@1190,8%@1189,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@33.65C Tboard@35C AO@33.5C GPU@33C Tdiode@36.5C PMIC@50C GPU 466mW/1367mW CPU 466mW/908mW SOC 1243mW/1094mW CV 0mW/0mW VDDRQ 155mW/207mW SYS5V 1941mW/1711mW
11-20-2023 10:12:30 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1188,0%@1190,0%@1187,7%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@34.5C thermal@33.65C Tboard@35C AO@33.5C GPU@33C Tdiode@36.5C PMIC@50C GPU 466mW/1362mW CPU 466mW/906mW SOC 1243mW/1094mW CV 0mW/0mW VDDRQ 155mW/207mW SYS5V 1941mW/1712mW
11-20-2023 10:12:30 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,0%@1188,0%@1190,8%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@33.65C Tboard@35C AO@33.5C GPU@33C Tdiode@36.75C PMIC@50C GPU 466mW/1357mW CPU 466mW/904mW SOC 1243mW/1095mW CV 0mW/0mW VDDRQ 155mW/207mW SYS5V 1941mW/1714mW
11-20-2023 10:12:30 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@1190,0%@1191,0%@1190,14%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@33.65C Tboard@35C AO@33.5C GPU@33C Tdiode@36.75C PMIC@50C GPU 466mW/1352mW CPU 466mW/901mW SOC 1243mW/1096mW CV 0mW/0mW VDDRQ 155mW/206mW SYS5V 1941mW/1715mW
11-20-2023 10:12:30 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,8%@1191,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@34.5C thermal@33.65C Tboard@35C AO@33.5C GPU@33C Tdiode@36.5C PMIC@50C GPU 466mW/1348mW CPU 466mW/899mW SOC 1243mW/1097mW CV 0mW/0mW VDDRQ 155mW/206mW SYS5V 1941mW/1716mW
11-20-2023 10:12:31 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,0%@1190,0%@1189,7%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@34.5C thermal@33.65C Tboard@35C AO@33.5C GPU@33C Tdiode@36.5C PMIC@50C GPU 466mW/1343mW CPU 466mW/897mW SOC 1243mW/1098mW CV 0mW/0mW VDDRQ 155mW/206mW SYS5V 1941mW/1717mW
11-20-2023 10:12:31 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,0%@1187,0%@1190,0%@1191,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@34.5C thermal@33.65C Tboard@35C AO@33.5C GPU@33C Tdiode@36.5C PMIC@50C GPU 466mW/1338mW CPU 466mW/895mW SOC 1243mW/1098mW CV 0mW/0mW VDDRQ 155mW/206mW SYS5V 1941mW/1718mW
11-20-2023 10:12:31 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,0%@1190,7%@1189,14%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@34.5C thermal@33.65C Tboard@35C AO@33.5C GPU@33C Tdiode@36.5C PMIC@50C GPU 466mW/1334mW CPU 466mW/892mW SOC 1243mW/1099mW CV 0mW/0mW VDDRQ 155mW/205mW SYS5V 1941mW/1720mW
11-20-2023 10:12:31 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,0%@1190,0%@1190,8%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@33.65C Tboard@35C AO@33.5C GPU@33C Tdiode@36.75C PMIC@50C GPU 466mW/1329mW CPU 466mW/890mW SOC 1243mW/1100mW CV 0mW/0mW VDDRQ 155mW/205mW SYS5V 1941mW/1721mW
11-20-2023 10:12:31 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1188,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@33.65C Tboard@35C AO@33.5C GPU@33C Tdiode@36.75C PMIC@50C GPU 466mW/1325mW CPU 466mW/888mW SOC 1243mW/1101mW CV 0mW/0mW VDDRQ 155mW/205mW SYS5V 1938mW/1722mW
11-20-2023 10:12:31 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,0%@1188,0%@1190,8%@1189,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@34.5C thermal@33.65C Tboard@35C AO@33.5C GPU@33C Tdiode@36.5C PMIC@50C GPU 466mW/1321mW CPU 466mW/886mW SOC 1243mW/1101mW CV 0mW/0mW VDDRQ 155mW/205mW SYS5V 1938mW/1723mW
11-20-2023 10:12:31 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@1389,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@34.5C thermal@33.65C Tboard@35C AO@33C GPU@33C Tdiode@36.5C PMIC@50C GPU 466mW/1316mW CPU 466mW/884mW SOC 1243mW/1102mW CV 0mW/0mW VDDRQ 155mW/204mW SYS5V 1938mW/1724mW
11-20-2023 10:12:31 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,0%@1190,0%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@34.5C thermal@33.65C Tboard@35C AO@33.5C GPU@33C Tdiode@36.5C PMIC@50C GPU 466mW/1312mW CPU 466mW/881mW SOC 1243mW/1103mW CV 0mW/0mW VDDRQ 155mW/204mW SYS5V 1938mW/1725mW
11-20-2023 10:12:32 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1189,0%@1190,0%@1191,7%@1189,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@34.5C thermal@33.65C Tboard@35C AO@33C GPU@33C Tdiode@36.5C PMIC@50C GPU 466mW/1308mW CPU 466mW/879mW SOC 1243mW/1103mW CV 0mW/0mW VDDRQ 155mW/204mW SYS5V 1938mW/1726mW
11-20-2023 10:12:32 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,0%@1190,0%@1190,8%@1192,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@34.5C thermal@33.65C Tboard@35C AO@33.5C GPU@33C Tdiode@36.5C PMIC@50C GPU 466mW/1303mW CPU 466mW/877mW SOC 1243mW/1104mW CV 0mW/0mW VDDRQ 155mW/204mW SYS5V 1938mW/1727mW
11-20-2023 10:12:32 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,0%@1190,0%@1190,7%@1189,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@34.5C thermal@33.65C Tboard@35C AO@33.5C GPU@33C Tdiode@36.5C PMIC@50C GPU 466mW/1299mW CPU 466mW/875mW SOC 1243mW/1105mW CV 0mW/0mW VDDRQ 155mW/203mW SYS5V 1938mW/1728mW
11-20-2023 10:12:32 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@34.5C thermal@33.65C Tboard@35C AO@33.5C GPU@33C Tdiode@36.5C PMIC@50C GPU 466mW/1295mW CPU 466mW/873mW SOC 1243mW/1106mW CV 0mW/0mW VDDRQ 155mW/203mW SYS5V 1938mW/1729mW
11-20-2023 10:12:32 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,0%@1188,0%@1189,8%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@34.5C thermal@33.65C Tboard@35C AO@33C GPU@33C Tdiode@36.5C PMIC@50C GPU 466mW/1291mW CPU 466mW/871mW SOC 1243mW/1106mW CV 0mW/0mW VDDRQ 155mW/203mW SYS5V 1938mW/1730mW
11-20-2023 10:12:32 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,0%@1188,0%@1190,0%@1188,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.65C Tboard@35C AO@33.5C GPU@33C Tdiode@36.5C PMIC@50C GPU 466mW/1287mW CPU 466mW/869mW SOC 1243mW/1107mW CV 0mW/0mW VDDRQ 155mW/203mW SYS5V 1938mW/1731mW
11-20-2023 10:12:32 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,0%@1190,7%@1188,8%@1189,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@34.5C thermal@33.65C Tboard@35C AO@33C GPU@33C Tdiode@36.5C PMIC@50C GPU 466mW/1283mW CPU 466mW/867mW SOC 1243mW/1108mW CV 0mW/0mW VDDRQ 155mW/202mW SYS5V 1938mW/1732mW
11-20-2023 10:12:32 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1187,7%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@34.5C thermal@33.65C Tboard@35C AO@33.5C GPU@33C Tdiode@36.5C PMIC@50C GPU 466mW/1279mW CPU 466mW/865mW SOC 1243mW/1108mW CV 0mW/0mW VDDRQ 155mW/202mW SYS5V 1938mW/1733mW
11-20-2023 10:12:33 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1188,0%@1190,0%@1187,8%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@33.65C Tboard@35C AO@33C GPU@33C Tdiode@36.5C PMIC@50C GPU 466mW/1275mW CPU 466mW/863mW SOC 1243mW/1109mW CV 0mW/0mW VDDRQ 155mW/202mW SYS5V 1938mW/1734mW
11-20-2023 10:12:33 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,8%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@33.65C Tboard@35C AO@33.5C GPU@33C Tdiode@36.25C PMIC@50C GPU 466mW/1271mW CPU 466mW/861mW SOC 1243mW/1109mW CV 0mW/0mW VDDRQ 155mW/202mW SYS5V 1938mW/1735mW
11-20-2023 10:12:33 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@1188,0%@1189,0%@1190,7%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@34.5C thermal@33.65C Tboard@35C AO@33C GPU@33C Tdiode@36.25C PMIC@50C GPU 466mW/1267mW CPU 466mW/859mW SOC 1243mW/1110mW CV 0mW/0mW VDDRQ 155mW/201mW SYS5V 1938mW/1736mW
11-20-2023 10:12:33 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,0%@1190,7%@1187,8%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@34.5C thermal@33.65C Tboard@35C AO@33C GPU@33C Tdiode@36.25C PMIC@50C GPU 466mW/1263mW CPU 466mW/858mW SOC 1243mW/1111mW CV 0mW/0mW VDDRQ 155mW/201mW SYS5V 1938mW/1737mW
11-20-2023 10:12:33 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1371,0%@1190,0%@1191,7%@1189,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@34.5C thermal@33.65C Tboard@35C AO@33C GPU@33C Tdiode@36.25C PMIC@50C GPU 466mW/1259mW CPU 466mW/856mW SOC 1243mW/1111mW CV 0mW/0mW VDDRQ 155mW/201mW SYS5V 1938mW/1738mW
11-20-2023 10:12:33 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,0%@1190,0%@1189,21%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@34.5C thermal@33.65C Tboard@35C AO@33C GPU@33C Tdiode@36.5C PMIC@50C GPU 466mW/1256mW CPU 466mW/854mW SOC 1243mW/1112mW CV 0mW/0mW VDDRQ 155mW/201mW SYS5V 1938mW/1739mW
11-20-2023 10:12:33 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,0%@1190,7%@1186,0%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@34.5C thermal@33.65C Tboard@35C AO@33.5C GPU@33C Tdiode@36.5C PMIC@50C GPU 466mW/1252mW CPU 466mW/852mW SOC 1243mW/1113mW CV 0mW/0mW VDDRQ 155mW/201mW SYS5V 1938mW/1740mW
11-20-2023 10:12:33 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1191,0%@1190,0%@1190,8%@1189,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.65C Tboard@35C AO@33.5C GPU@33C Tdiode@36.5C PMIC@50C GPU 466mW/1248mW CPU 466mW/850mW SOC 1243mW/1113mW CV 0mW/0mW VDDRQ 155mW/200mW SYS5V 1938mW/1741mW
11-20-2023 10:12:34 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,7%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.65C Tboard@35C AO@33.5C GPU@33C Tdiode@36.5C PMIC@50C GPU 466mW/1245mW CPU 466mW/848mW SOC 1243mW/1114mW CV 0mW/0mW VDDRQ 155mW/200mW SYS5V 1941mW/1742mW
11-20-2023 10:12:34 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1189,0%@1190,0%@1187,8%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@34.5C thermal@33.65C Tboard@35C AO@33.5C GPU@33C Tdiode@36.25C PMIC@50C GPU 466mW/1241mW CPU 466mW/847mW SOC 1243mW/1114mW CV 0mW/0mW VDDRQ 155mW/200mW SYS5V 1941mW/1743mW
11-20-2023 10:12:34 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,0%@1187,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.65C Tboard@35C AO@33.5C GPU@33C Tdiode@36.25C PMIC@50C GPU 466mW/1237mW CPU 466mW/845mW SOC 1243mW/1115mW CV 0mW/0mW VDDRQ 155mW/200mW SYS5V 1941mW/1744mW
11-20-2023 10:12:34 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1187,8%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@34.5C thermal@33.65C Tboard@35C AO@33.5C GPU@33C Tdiode@36.25C PMIC@50C GPU 466mW/1234mW CPU 466mW/843mW SOC 1243mW/1116mW CV 0mW/0mW VDDRQ 155mW/200mW SYS5V 1941mW/1745mW
11-20-2023 10:12:34 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1189,0%@1190,0%@1189,0%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.65C Tboard@35C AO@33C GPU@33C Tdiode@36.25C PMIC@50C GPU 466mW/1230mW CPU 466mW/841mW SOC 1243mW/1116mW CV 0mW/0mW VDDRQ 155mW/199mW SYS5V 1941mW/1746mW
11-20-2023 10:12:34 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1189,0%@1190,7%@1190,7%@1189,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@33.65C Tboard@35C AO@33.5C GPU@33C Tdiode@36.5C PMIC@50C GPU 466mW/1227mW CPU 466mW/840mW SOC 1243mW/1117mW CV 0mW/0mW VDDRQ 155mW/199mW SYS5V 1941mW/1747mW
11-20-2023 10:12:34 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,7%@1190,0%@1190,8%@1189,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@34.5C thermal@33.65C Tboard@35C AO@33C GPU@33C Tdiode@36.5C PMIC@50C GPU 466mW/1223mW CPU 466mW/838mW SOC 1243mW/1117mW CV 0mW/0mW VDDRQ 155mW/199mW SYS5V 1941mW/1747mW
11-20-2023 10:12:34 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1188,0%@1190,0%@1189,7%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@33.65C Tboard@35C AO@33C GPU@33C Tdiode@36.5C PMIC@50C GPU 466mW/1220mW CPU 466mW/836mW SOC 1243mW/1118mW CV 0mW/0mW VDDRQ 155mW/199mW SYS5V 1941mW/1748mW
11-20-2023 10:12:35 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,0%@1189,0%@1190,8%@1187,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@33.65C Tboard@35C AO@33C GPU@33C Tdiode@36.5C PMIC@50C GPU 466mW/1217mW CPU 466mW/835mW SOC 1243mW/1118mW CV 0mW/0mW VDDRQ 155mW/198mW SYS5V 1941mW/1749mW
11-20-2023 10:12:35 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,7%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@33.65C Tboard@35C AO@33.5C GPU@33C Tdiode@36.25C PMIC@50C GPU 466mW/1213mW CPU 466mW/833mW SOC 1243mW/1119mW CV 0mW/0mW VDDRQ 155mW/198mW SYS5V 1941mW/1750mW
11-20-2023 10:12:35 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1191,7%@1188,0%@1189,8%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35C thermal@33.65C Tboard@35C AO@33C GPU@33C Tdiode@36.25C PMIC@50C GPU 466mW/1210mW CPU 466mW/831mW SOC 1243mW/1120mW CV 0mW/0mW VDDRQ 155mW/198mW SYS5V 1941mW/1751mW
11-20-2023 10:12:35 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1189,0%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.65C Tboard@35C AO@33.5C GPU@33C Tdiode@36.5C PMIC@50C GPU 466mW/1207mW CPU 466mW/830mW SOC 1243mW/1120mW CV 0mW/0mW VDDRQ 155mW/198mW SYS5V 1941mW/1752mW
11-20-2023 10:12:35 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,8%@1189,0%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@34.5C thermal@33.65C Tboard@35C AO@33.5C GPU@33C Tdiode@36.5C PMIC@50C GPU 466mW/1203mW CPU 466mW/828mW SOC 1243mW/1121mW CV 0mW/0mW VDDRQ 155mW/198mW SYS5V 1941mW/1753mW
11-20-2023 10:12:35 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,0%@1189,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@34.5C thermal@33.65C Tboard@35C AO@33.5C GPU@33C Tdiode@36.25C PMIC@50C GPU 466mW/1200mW CPU 466mW/827mW SOC 1243mW/1121mW CV 0mW/0mW VDDRQ 155mW/198mW SYS5V 1941mW/1753mW
11-20-2023 10:12:35 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,14%@1190,0%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.65C Tboard@35C AO@33.5C GPU@33C Tdiode@36.25C PMIC@50C GPU 466mW/1197mW CPU 466mW/825mW SOC 1243mW/1122mW CV 0mW/0mW VDDRQ 155mW/197mW SYS5V 1941mW/1754mW
11-20-2023 10:12:35 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,0%@1187,0%@1190,0%@1184,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@33.45C Tboard@35C AO@33C GPU@33C Tdiode@36.5C PMIC@50C GPU 466mW/1194mW CPU 466mW/823mW SOC 1243mW/1122mW CV 0mW/0mW VDDRQ 155mW/197mW SYS5V 1941mW/1755mW
11-20-2023 10:12:36 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1188,7%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.45C Tboard@35C AO@33.5C GPU@33C Tdiode@36.5C PMIC@50C GPU 466mW/1190mW CPU 466mW/822mW SOC 1243mW/1123mW CV 0mW/0mW VDDRQ 155mW/197mW SYS5V 1941mW/1756mW
11-20-2023 10:12:36 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,8%@1190,0%@1189,0%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@34.5C thermal@33.45C Tboard@35C AO@33C GPU@33C Tdiode@36.5C PMIC@50C GPU 466mW/1187mW CPU 466mW/820mW SOC 1243mW/1123mW CV 0mW/0mW VDDRQ 155mW/197mW SYS5V 1941mW/1757mW
11-20-2023 10:12:36 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [14%@1189,0%@1190,0%@1190,0%@1185,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@34.5C thermal@33.45C Tboard@35C AO@33.5C GPU@33C Tdiode@36.5C PMIC@50C GPU 466mW/1184mW CPU 466mW/819mW SOC 1243mW/1124mW CV 0mW/0mW VDDRQ 155mW/197mW SYS5V 1941mW/1757mW
11-20-2023 10:12:36 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1189,8%@1188,0%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@34.5C thermal@33.45C Tboard@35C AO@33.5C GPU@33C Tdiode@36.25C PMIC@50C GPU 466mW/1181mW CPU 466mW/817mW SOC 1243mW/1124mW CV 0mW/0mW VDDRQ 155mW/196mW SYS5V 1941mW/1758mW
11-20-2023 10:12:36 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1189,7%@1192,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@34.5C thermal@33.45C Tboard@35C AO@33C GPU@33C Tdiode@36.25C PMIC@50C GPU 466mW/1178mW CPU 466mW/816mW SOC 1243mW/1125mW CV 0mW/0mW VDDRQ 155mW/196mW SYS5V 1941mW/1759mW
11-20-2023 10:12:36 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,8%@1188,0%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.45C Tboard@35C AO@33C GPU@33C Tdiode@36.5C PMIC@50C GPU 466mW/1175mW CPU 466mW/814mW SOC 1243mW/1125mW CV 0mW/0mW VDDRQ 155mW/196mW SYS5V 1941mW/1760mW
11-20-2023 10:12:36 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1189,0%@1188,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@34.5C thermal@33.45C Tboard@35C AO@33.5C GPU@33C Tdiode@36.5C PMIC@50C GPU 466mW/1172mW CPU 466mW/813mW SOC 1243mW/1126mW CV 0mW/0mW VDDRQ 155mW/196mW SYS5V 1941mW/1761mW
11-20-2023 10:12:36 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,15%@1189,0%@1189,0%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@34.5C thermal@33.45C Tboard@35C AO@33C GPU@33C Tdiode@36.25C PMIC@50C GPU 466mW/1169mW CPU 466mW/811mW SOC 1243mW/1126mW CV 0mW/0mW VDDRQ 155mW/196mW SYS5V 1941mW/1761mW
11-20-2023 10:12:37 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1189,7%@1190,7%@1192,0%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35C thermal@33.8C Tboard@35C AO@33C GPU@33C Tdiode@36.25C PMIC@50C GPU 466mW/1166mW CPU 466mW/810mW SOC 1243mW/1127mW CV 0mW/0mW VDDRQ 155mW/196mW SYS5V 1941mW/1762mW
11-20-2023 10:12:37 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,0%@1190,0%@1189,0%@1190,off,off,off,off] EMC_FREQ 0%@1065 GR3D_FREQ 0%@[420] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@33.8C Tboard@35C AO@33.5C GPU@33C Tdiode@36.5C PMIC@50C GPU 466mW/1163mW CPU 466mW/808mW SOC 1243mW/1127mW CV 0mW/0mW VDDRQ 155mW/195mW SYS5V 1901mW/1763mW
11-20-2023 10:12:37 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2187,7%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@34.5C thermal@33.8C Tboard@35C AO@33.5C GPU@33C Tdiode@36.5C PMIC@50C GPU 466mW/1160mW CPU 466mW/807mW SOC 1088mW/1127mW CV 0mW/0mW VDDRQ 155mW/195mW SYS5V 1860mW/1763mW
11-20-2023 10:12:37 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,13%@1189,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@34.5C thermal@33.8C Tboard@35C AO@33C GPU@33C Tdiode@36.5C PMIC@50C GPU 466mW/1157mW CPU 466mW/806mW SOC 1088mW/1127mW CV 0mW/0mW VDDRQ 155mW/195mW SYS5V 1817mW/1763mW
11-20-2023 10:12:37 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [13%@2187,0%@1190,0%@1190,6%@1190,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@34.5C thermal@33.8C Tboard@35C AO@33C GPU@33C Tdiode@36.5C PMIC@50C GPU 466mW/1154mW CPU 466mW/804mW SOC 1088mW/1127mW CV 0mW/0mW VDDRQ 155mW/195mW SYS5V 1776mW/1763mW
11-20-2023 10:12:37 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [6%@2190,0%@1286,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@34.5C thermal@33.8C Tboard@35C AO@33.5C GPU@33C Tdiode@36.5C PMIC@50C GPU 466mW/1152mW CPU 466mW/803mW SOC 1088mW/1127mW CV 0mW/0mW VDDRQ 155mW/195mW SYS5V 1736mW/1763mW
11-20-2023 10:12:37 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,8%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@34.5C thermal@33.8C Tboard@35C AO@33C GPU@33C Tdiode@36.5C PMIC@50C GPU 466mW/1149mW CPU 466mW/801mW SOC 932mW/1126mW CV 0mW/0mW VDDRQ 155mW/195mW SYS5V 1696mW/1763mW
11-20-2023 10:12:37 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2188,7%@1190,0%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@34.5C thermal@33.8C Tboard@35C AO@33C GPU@33C Tdiode@36.5C PMIC@50C GPU 466mW/1146mW CPU 466mW/800mW SOC 932mW/1125mW CV 0mW/0mW VDDRQ 155mW/194mW SYS5V 1696mW/1763mW
11-20-2023 10:12:38 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [6%@2190,6%@1266,0%@1190,0%@1187,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@34.5C thermal@33.5C Tboard@35C AO@33.5C GPU@33C Tdiode@36.5C PMIC@50C GPU 466mW/1143mW CPU 466mW/799mW SOC 932mW/1124mW CV 0mW/0mW VDDRQ 155mW/194mW SYS5V 1696mW/1762mW
11-20-2023 10:12:38 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2189,0%@1268,7%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.5C Tboard@35C AO@33C GPU@33C Tdiode@36.5C PMIC@50C GPU 466mW/1141mW CPU 466mW/797mW SOC 932mW/1123mW CV 0mW/0mW VDDRQ 155mW/194mW SYS5V 1696mW/1762mW
11-20-2023 10:12:38 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [14%@1190,0%@1188,7%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.5C Tboard@35C AO@33C GPU@32.5C Tdiode@36.5C PMIC@50C GPU 466mW/1138mW CPU 466mW/796mW SOC 932mW/1123mW CV 0mW/0mW VDDRQ 155mW/194mW SYS5V 1696mW/1762mW
11-20-2023 10:12:38 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2184,0%@1190,0%@1190,7%@1190,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@34.5C thermal@33.5C Tboard@35C AO@33.5C GPU@33C Tdiode@36.25C PMIC@50C GPU 466mW/1135mW CPU 466mW/795mW SOC 932mW/1122mW CV 0mW/0mW VDDRQ 155mW/194mW SYS5V 1696mW/1762mW
11-20-2023 10:12:38 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2185,0%@1189,0%@1189,0%@1187,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.5C Tboard@35C AO@33.5C GPU@33C Tdiode@36.25C PMIC@50C GPU 466mW/1132mW CPU 466mW/793mW SOC 932mW/1121mW CV 0mW/0mW VDDRQ 155mW/194mW SYS5V 1696mW/1761mW
11-20-2023 10:12:38 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2185,0%@1189,0%@1190,7%@1188,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.5C Tboard@35C AO@33.5C GPU@33C Tdiode@36.5C PMIC@50C GPU 466mW/1130mW CPU 466mW/792mW SOC 932mW/1120mW CV 0mW/0mW VDDRQ 155mW/193mW SYS5V 1696mW/1761mW
11-20-2023 10:12:38 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1189,0%@1190,0%@1190,7%@1190,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.5C Tboard@35C AO@33C GPU@32.5C Tdiode@36.5C PMIC@50C GPU 466mW/1127mW CPU 466mW/791mW SOC 932mW/1120mW CV 0mW/0mW VDDRQ 155mW/193mW SYS5V 1655mW/1761mW
11-20-2023 10:12:39 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2188,0%@1189,7%@1190,7%@1188,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.5C Tboard@35C AO@33.5C GPU@32.5C Tdiode@36.25C PMIC@50C GPU 466mW/1125mW CPU 466mW/789mW SOC 932mW/1119mW CV 0mW/0mW VDDRQ 155mW/193mW SYS5V 1655mW/1760mW
11-20-2023 10:12:39 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2188,0%@1189,0%@1190,7%@1190,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.5C Tboard@35C AO@33C GPU@32.5C Tdiode@36.25C PMIC@50C GPU 466mW/1122mW CPU 466mW/788mW SOC 932mW/1118mW CV 0mW/0mW VDDRQ 155mW/193mW SYS5V 1655mW/1760mW
11-20-2023 10:12:39 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2189,0%@1190,0%@1189,0%@1189,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.45C Tboard@35C AO@33C GPU@33C Tdiode@36.25C PMIC@50C GPU 466mW/1119mW CPU 466mW/787mW SOC 932mW/1117mW CV 0mW/0mW VDDRQ 155mW/193mW SYS5V 1655mW/1759mW
11-20-2023 10:12:39 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,0%@1189,0%@1190,0%@1192,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@34.5C thermal@33.45C Tboard@35C AO@33.5C GPU@32.5C Tdiode@36.25C PMIC@50C GPU 466mW/1117mW CPU 466mW/786mW SOC 932mW/1117mW CV 0mW/0mW VDDRQ 155mW/193mW SYS5V 1655mW/1759mW
11-20-2023 10:12:39 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2189,0%@1260,6%@1190,6%@1189,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.45C Tboard@35C AO@33.5C GPU@33C Tdiode@36.25C PMIC@50C GPU 466mW/1114mW CPU 466mW/784mW SOC 932mW/1116mW CV 0mW/0mW VDDRQ 155mW/192mW SYS5V 1655mW/1759mW
11-20-2023 10:12:39 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,0%@1190,0%@1191,0%@1190,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.45C Tboard@35C AO@33.5C GPU@33C Tdiode@36.25C PMIC@50C GPU 466mW/1112mW CPU 466mW/783mW SOC 932mW/1115mW CV 0mW/0mW VDDRQ 155mW/192mW SYS5V 1655mW/1758mW
11-20-2023 10:12:39 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2188,0%@1190,0%@1190,7%@1190,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.45C Tboard@35C AO@33.5C GPU@32.5C Tdiode@36.25C PMIC@50C GPU 466mW/1109mW CPU 466mW/782mW SOC 932mW/1115mW CV 0mW/0mW VDDRQ 155mW/192mW SYS5V 1655mW/1758mW
11-20-2023 10:12:40 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2188,0%@1190,0%@1190,7%@1190,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@34.5C thermal@33.45C Tboard@35C AO@33C GPU@32.5C Tdiode@36.25C PMIC@50C GPU 466mW/1107mW CPU 466mW/781mW SOC 932mW/1114mW CV 0mW/0mW VDDRQ 155mW/192mW SYS5V 1696mW/1757mW
11-20-2023 10:12:40 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2188,0%@1189,7%@1189,0%@1188,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.45C Tboard@35C AO@33.5C GPU@32.5C Tdiode@36.25C PMIC@50C GPU 466mW/1104mW CPU 466mW/779mW SOC 932mW/1113mW CV 0mW/0mW VDDRQ 155mW/192mW SYS5V 1696mW/1757mW
11-20-2023 10:12:40 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [6%@2189,0%@1267,0%@1189,0%@1190,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.45C Tboard@35C AO@33C GPU@32.5C Tdiode@36.25C PMIC@50C GPU 466mW/1102mW CPU 466mW/778mW SOC 932mW/1112mW CV 0mW/0mW VDDRQ 155mW/192mW SYS5V 1696mW/1757mW
11-20-2023 10:12:40 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,0%@1188,7%@1190,7%@1191,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.3C Tboard@35C AO@33C GPU@33C Tdiode@36.25C PMIC@50C GPU 466mW/1099mW CPU 466mW/777mW SOC 932mW/1112mW CV 0mW/0mW VDDRQ 155mW/192mW SYS5V 1696mW/1757mW
11-20-2023 10:12:40 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,0%@1188,0%@1191,0%@1190,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@34.5C thermal@33.3C Tboard@35C AO@33.5C GPU@32.5C Tdiode@36.25C PMIC@50C GPU 466mW/1097mW CPU 466mW/776mW SOC 932mW/1111mW CV 0mW/0mW VDDRQ 155mW/191mW SYS5V 1696mW/1757mW
11-20-2023 10:12:40 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [13%@2188,0%@1190,14%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.3C Tboard@35C AO@33C GPU@32.5C Tdiode@36.25C PMIC@50C GPU 466mW/1095mW CPU 466mW/775mW SOC 932mW/1110mW CV 0mW/0mW VDDRQ 155mW/191mW SYS5V 1696mW/1756mW
11-20-2023 10:12:40 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2189,0%@1257,6%@1190,17%@1190,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.3C Tboard@35C AO@33C GPU@32.5C Tdiode@36.25C PMIC@50C GPU 466mW/1092mW CPU 466mW/774mW SOC 932mW/1110mW CV 0mW/0mW VDDRQ 155mW/191mW SYS5V 1696mW/1756mW
11-20-2023 10:12:41 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [13%@2188,0%@1190,0%@1185,7%@1190,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.3C Tboard@35C AO@33C GPU@32.5C Tdiode@36.25C PMIC@50C GPU 466mW/1090mW CPU 466mW/772mW SOC 932mW/1109mW CV 0mW/0mW VDDRQ 155mW/191mW SYS5V 1696mW/1756mW
11-20-2023 10:12:41 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1188,0%@1189,0%@1190,14%@1190,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.3C Tboard@35C AO@33C GPU@33C Tdiode@36.25C PMIC@50C GPU 466mW/1088mW CPU 466mW/771mW SOC 932mW/1108mW CV 0mW/0mW VDDRQ 155mW/191mW SYS5V 1655mW/1755mW
11-20-2023 10:12:41 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2188,0%@1189,0%@1190,7%@1190,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.3C Tboard@35C AO@33C GPU@32.5C Tdiode@36.25C PMIC@50C GPU 466mW/1085mW CPU 466mW/770mW SOC 932mW/1108mW CV 0mW/0mW VDDRQ 155mW/191mW SYS5V 1655mW/1755mW
11-20-2023 10:12:41 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1187,0%@1190,0%@1189,0%@1190,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.3C Tboard@35C AO@33C GPU@33C Tdiode@36.25C PMIC@50C GPU 466mW/1083mW CPU 466mW/769mW SOC 932mW/1107mW CV 0mW/0mW VDDRQ 155mW/191mW SYS5V 1696mW/1755mW
11-20-2023 10:12:41 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [6%@2191,0%@1254,0%@1190,6%@1189,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34C thermal@33.15C Tboard@35C AO@33.5C GPU@32.5C Tdiode@36C PMIC@50C GPU 466mW/1081mW CPU 466mW/768mW SOC 932mW/1106mW CV 0mW/0mW VDDRQ 155mW/191mW SYS5V 1696mW/1755mW
11-20-2023 10:12:41 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2188,0%@1190,0%@1189,14%@1190,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.15C Tboard@35C AO@33C GPU@32.5C Tdiode@36C PMIC@50C GPU 466mW/1078mW CPU 466mW/767mW SOC 932mW/1106mW CV 0mW/0mW VDDRQ 155mW/190mW SYS5V 1696mW/1754mW
11-20-2023 10:12:41 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1189,0%@1188,0%@1189,7%@1190,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@34.5C thermal@33.15C Tboard@35C AO@33C GPU@32.5C Tdiode@36.25C PMIC@50C GPU 466mW/1076mW CPU 466mW/766mW SOC 932mW/1105mW CV 0mW/0mW VDDRQ 155mW/190mW SYS5V 1696mW/1754mW
11-20-2023 10:12:41 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2185,6%@1190,0%@1190,13%@1190,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@34.5C thermal@33.15C Tboard@35C AO@33C GPU@33C Tdiode@36.25C PMIC@50C GPU 466mW/1074mW CPU 466mW/765mW SOC 932mW/1105mW CV 0mW/0mW VDDRQ 155mW/190mW SYS5V 1655mW/1754mW
11-20-2023 10:12:42 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2191,0%@1255,6%@1189,7%@1189,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@34.5C thermal@33.15C Tboard@35C AO@33C GPU@33C Tdiode@36.25C PMIC@50C GPU 466mW/1072mW CPU 466mW/764mW SOC 932mW/1104mW CV 0mW/0mW VDDRQ 155mW/190mW SYS5V 1696mW/1754mW
11-20-2023 10:12:42 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [13%@2188,0%@1189,0%@1186,7%@1189,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.15C Tboard@35C AO@33C GPU@32.5C Tdiode@36.25C PMIC@50C GPU 466mW/1070mW CPU 466mW/762mW SOC 932mW/1103mW CV 0mW/0mW VDDRQ 155mW/190mW SYS5V 1696mW/1753mW
11-20-2023 10:12:42 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2189,0%@1309,0%@1190,6%@1189,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.15C Tboard@35C AO@33C GPU@32.5C Tdiode@36.5C PMIC@50C GPU 466mW/1067mW CPU 466mW/761mW SOC 932mW/1103mW CV 0mW/0mW VDDRQ 155mW/190mW SYS5V 1696mW/1753mW
11-20-2023 10:12:42 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2188,0%@1189,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.15C Tboard@35C AO@33C GPU@32.5C Tdiode@36.25C PMIC@50C GPU 466mW/1065mW CPU 466mW/760mW SOC 932mW/1102mW CV 0mW/0mW VDDRQ 155mW/190mW SYS5V 1696mW/1753mW
11-20-2023 10:12:42 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,0%@1189,0%@1190,0%@1239,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@34.5C thermal@33.3C Tboard@35C AO@33C GPU@33C Tdiode@36.25C PMIC@50C GPU 466mW/1063mW CPU 466mW/759mW SOC 932mW/1101mW CV 0mW/0mW VDDRQ 155mW/190mW SYS5V 1696mW/1753mW
11-20-2023 10:12:42 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2188,7%@1190,0%@1189,0%@1191,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.3C Tboard@35C AO@33C GPU@32.5C Tdiode@36.25C PMIC@50C GPU 466mW/1061mW CPU 466mW/758mW SOC 932mW/1101mW CV 0mW/0mW VDDRQ 155mW/189mW SYS5V 1696mW/1753mW
11-20-2023 10:12:42 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2184,0%@1189,0%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.3C Tboard@35C AO@33C GPU@33C Tdiode@36.25C PMIC@50C GPU 466mW/1059mW CPU 466mW/757mW SOC 932mW/1100mW CV 0mW/0mW VDDRQ 155mW/189mW SYS5V 1696mW/1752mW
11-20-2023 10:12:43 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2188,7%@1190,6%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.3C Tboard@35C AO@33C GPU@33C Tdiode@36.25C PMIC@50C GPU 466mW/1057mW CPU 466mW/756mW SOC 932mW/1100mW CV 0mW/0mW VDDRQ 155mW/189mW SYS5V 1696mW/1752mW
11-20-2023 10:12:43 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2187,13%@1188,0%@1190,0%@1191,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.3C Tboard@35C AO@33C GPU@33C Tdiode@36.25C PMIC@50C GPU 466mW/1055mW CPU 466mW/755mW SOC 932mW/1099mW CV 0mW/0mW VDDRQ 155mW/189mW SYS5V 1655mW/1752mW
11-20-2023 10:12:43 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [13%@2188,13%@1189,0%@1189,0%@1190,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.3C Tboard@35C AO@33C GPU@32.5C Tdiode@36C PMIC@50C GPU 466mW/1053mW CPU 466mW/754mW SOC 932mW/1098mW CV 0mW/0mW VDDRQ 155mW/189mW SYS5V 1655mW/1752mW
11-20-2023 10:12:43 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2186,0%@1190,0%@1188,0%@1190,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.3C Tboard@35C AO@33C GPU@32.5C Tdiode@36C PMIC@50C GPU 466mW/1051mW CPU 466mW/753mW SOC 932mW/1098mW CV 0mW/0mW VDDRQ 155mW/189mW SYS5V 1655mW/1751mW
11-20-2023 10:12:43 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2189,6%@1252,6%@1190,6%@1189,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.3C Tboard@35C AO@33.5C GPU@33C Tdiode@36.25C PMIC@50C GPU 466mW/1048mW CPU 466mW/752mW SOC 932mW/1097mW CV 0mW/0mW VDDRQ 155mW/189mW SYS5V 1696mW/1751mW
11-20-2023 10:12:43 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1332,0%@1190,13%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.45C Tboard@35C AO@33.5C GPU@32.5C Tdiode@36.25C PMIC@50C GPU 466mW/1046mW CPU 466mW/751mW SOC 932mW/1097mW CV 0mW/0mW VDDRQ 155mW/189mW SYS5V 1696mW/1751mW
11-20-2023 10:12:43 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [6%@2188,0%@1189,7%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.45C Tboard@35C AO@33C GPU@32.5C Tdiode@36.25C PMIC@50C GPU 466mW/1044mW CPU 466mW/750mW SOC 932mW/1096mW CV 0mW/0mW VDDRQ 155mW/188mW SYS5V 1696mW/1751mW
11-20-2023 10:12:44 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2189,6%@1271,0%@1189,0%@1190,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@34.5C thermal@33.45C Tboard@35C AO@33C GPU@32.5C Tdiode@36.5C PMIC@50C GPU 466mW/1042mW CPU 466mW/749mW SOC 932mW/1096mW CV 0mW/0mW VDDRQ 155mW/188mW SYS5V 1696mW/1750mW
11-20-2023 10:12:44 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2188,7%@1188,0%@1189,0%@1190,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.45C Tboard@35C AO@33.5C GPU@32.5C Tdiode@36.5C PMIC@50C GPU 466mW/1040mW CPU 466mW/748mW SOC 932mW/1095mW CV 0mW/0mW VDDRQ 155mW/188mW SYS5V 1696mW/1750mW
11-20-2023 10:12:44 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2188,0%@1190,0%@1189,0%@1188,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.45C Tboard@35C AO@33.5C GPU@32.5C Tdiode@36.25C PMIC@50C GPU 466mW/1038mW CPU 466mW/747mW SOC 932mW/1094mW CV 0mW/0mW VDDRQ 155mW/188mW SYS5V 1655mW/1750mW
11-20-2023 10:12:44 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,7%@1190,0%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.45C Tboard@35C AO@33.5C GPU@32.5C Tdiode@36.25C PMIC@50C GPU 466mW/1037mW CPU 466mW/746mW SOC 932mW/1094mW CV 0mW/0mW VDDRQ 155mW/188mW SYS5V 1655mW/1750mW
11-20-2023 10:12:44 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [6%@2189,6%@1253,0%@1189,0%@1190,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.45C Tboard@35C AO@33.5C GPU@32.5C Tdiode@36C PMIC@50C GPU 466mW/1035mW CPU 466mW/745mW SOC 932mW/1093mW CV 0mW/0mW VDDRQ 155mW/188mW SYS5V 1655mW/1749mW
11-20-2023 10:12:44 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2188,7%@1189,0%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34C thermal@33.45C Tboard@35C AO@33C GPU@32.5C Tdiode@36C PMIC@50C GPU 466mW/1033mW CPU 466mW/744mW SOC 932mW/1093mW CV 0mW/0mW VDDRQ 155mW/188mW SYS5V 1655mW/1749mW
11-20-2023 10:12:44 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1188,7%@1190,0%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.15C Tboard@35C AO@33C GPU@32.5C Tdiode@36.25C PMIC@50C GPU 466mW/1031mW CPU 466mW/743mW SOC 932mW/1092mW CV 0mW/0mW VDDRQ 155mW/188mW SYS5V 1655mW/1749mW
11-20-2023 10:12:45 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2189,6%@1275,0%@1189,0%@1190,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.15C Tboard@35C AO@33C GPU@32.5C Tdiode@36.25C PMIC@50C GPU 466mW/1029mW CPU 466mW/742mW SOC 932mW/1092mW CV 0mW/0mW VDDRQ 155mW/187mW SYS5V 1655mW/1748mW
11-20-2023 10:12:45 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [6%@2190,7%@1242,0%@1190,6%@1190,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.15C Tboard@35C AO@33C GPU@32.5C Tdiode@36.25C PMIC@50C GPU 466mW/1027mW CPU 466mW/741mW SOC 932mW/1091mW CV 0mW/0mW VDDRQ 155mW/187mW SYS5V 1696mW/1748mW
11-20-2023 10:12:45 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1187,20%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@34.5C thermal@33.15C Tboard@35C AO@33C GPU@32.5C Tdiode@36C PMIC@50C GPU 466mW/1025mW CPU 466mW/741mW SOC 932mW/1091mW CV 0mW/0mW VDDRQ 155mW/187mW SYS5V 1696mW/1748mW
11-20-2023 10:12:45 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,0%@1189,6%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.15C Tboard@35C AO@33C GPU@32.5C Tdiode@36C PMIC@50C GPU 466mW/1023mW CPU 466mW/740mW SOC 932mW/1090mW CV 0mW/0mW VDDRQ 155mW/187mW SYS5V 1696mW/1748mW
11-20-2023 10:12:45 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2190,13%@1260,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.15C Tboard@35C AO@33C GPU@32.5C Tdiode@36.25C PMIC@50C GPU 466mW/1021mW CPU 466mW/739mW SOC 932mW/1090mW CV 0mW/0mW VDDRQ 155mW/187mW SYS5V 1696mW/1748mW
11-20-2023 10:12:45 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2191,6%@1265,6%@1189,0%@1187,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.15C Tboard@35C AO@33C GPU@32.5C Tdiode@36.25C PMIC@50C GPU 466mW/1019mW CPU 466mW/738mW SOC 932mW/1089mW CV 0mW/0mW VDDRQ 155mW/187mW SYS5V 1696mW/1747mW
11-20-2023 10:12:45 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [13%@2187,0%@1189,0%@1189,0%@1190,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.15C Tboard@35C AO@33C GPU@32.5C Tdiode@36.25C PMIC@50C GPU 466mW/1018mW CPU 466mW/737mW SOC 932mW/1089mW CV 0mW/0mW VDDRQ 155mW/187mW SYS5V 1696mW/1747mW
11-20-2023 10:12:46 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,14%@1190,0%@1188,0%@1190,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.3C Tboard@35C AO@33.5C GPU@32.5C Tdiode@36.25C PMIC@50C GPU 466mW/1016mW CPU 466mW/736mW SOC 932mW/1088mW CV 0mW/0mW VDDRQ 155mW/187mW SYS5V 1696mW/1747mW
11-20-2023 10:12:46 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [6%@2189,6%@1251,0%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.3C Tboard@35C AO@33.5C GPU@32.5C Tdiode@36.25C PMIC@50C GPU 466mW/1014mW CPU 466mW/735mW SOC 932mW/1087mW CV 0mW/0mW VDDRQ 155mW/187mW SYS5V 1696mW/1747mW
11-20-2023 10:12:46 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,7%@1188,0%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.3C Tboard@35C AO@33.5C GPU@32.5C Tdiode@36.25C PMIC@50C GPU 466mW/1012mW CPU 466mW/734mW SOC 932mW/1087mW CV 0mW/0mW VDDRQ 155mW/187mW SYS5V 1655mW/1747mW
11-20-2023 10:12:46 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1656,7%@1189,0%@1187,0%@1190,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.3C Tboard@35C AO@33C GPU@32.5C Tdiode@36.25C PMIC@50C GPU 466mW/1010mW CPU 466mW/733mW SOC 932mW/1086mW CV 0mW/0mW VDDRQ 155mW/186mW SYS5V 1655mW/1746mW
11-20-2023 10:12:46 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,7%@1190,0%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@34.5C thermal@33.3C Tboard@35C AO@33C GPU@32.5C Tdiode@36C PMIC@50C GPU 466mW/1009mW CPU 466mW/732mW SOC 932mW/1086mW CV 0mW/0mW VDDRQ 155mW/186mW SYS5V 1655mW/1746mW
11-20-2023 10:12:46 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [6%@2189,6%@1252,0%@1189,0%@1187,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.3C Tboard@35C AO@33C GPU@32.5C Tdiode@36C PMIC@50C GPU 466mW/1007mW CPU 466mW/732mW SOC 932mW/1085mW CV 0mW/0mW VDDRQ 155mW/186mW SYS5V 1655mW/1746mW
11-20-2023 10:12:46 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2189,6%@1311,0%@1190,0%@1188,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.3C Tboard@35C AO@33C GPU@32.5C Tdiode@36.25C PMIC@50C GPU 466mW/1005mW CPU 466mW/731mW SOC 932mW/1085mW CV 0mW/0mW VDDRQ 155mW/186mW SYS5V 1696mW/1746mW
11-20-2023 10:12:47 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2191,0%@1300,0%@1189,0%@1189,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.3C Tboard@35C AO@33C GPU@32.5C Tdiode@36.25C PMIC@50C GPU 466mW/1003mW CPU 466mW/730mW SOC 932mW/1084mW CV 0mW/0mW VDDRQ 155mW/186mW SYS5V 1696mW/1745mW
11-20-2023 10:12:47 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [14%@2188,0%@1188,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.3C Tboard@35C AO@33.5C GPU@32.5C Tdiode@36.25C PMIC@50C GPU 466mW/1002mW CPU 466mW/729mW SOC 932mW/1084mW CV 0mW/0mW VDDRQ 155mW/186mW SYS5V 1696mW/1745mW
11-20-2023 10:12:47 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [13%@2185,0%@1190,0%@1190,0%@1191,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.3C Tboard@35C AO@33C GPU@32.5C Tdiode@36.25C PMIC@50C GPU 466mW/1000mW CPU 466mW/728mW SOC 932mW/1083mW CV 0mW/0mW VDDRQ 155mW/186mW SYS5V 1655mW/1745mW
11-20-2023 10:12:47 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,0%@1190,0%@1189,0%@1190,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.3C Tboard@35C AO@33C GPU@32.5C Tdiode@36.25C PMIC@50C GPU 466mW/998mW CPU 466mW/727mW SOC 932mW/1083mW CV 0mW/0mW VDDRQ 155mW/186mW SYS5V 1655mW/1745mW
11-20-2023 10:12:47 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2188,0%@1189,0%@1190,0%@1187,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.3C Tboard@35C AO@33C GPU@32.5C Tdiode@36C PMIC@50C GPU 466mW/996mW CPU 466mW/726mW SOC 932mW/1083mW CV 0mW/0mW VDDRQ 155mW/186mW SYS5V 1655mW/1744mW
11-20-2023 10:12:47 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2188,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.3C Tboard@35C AO@33C GPU@32.5C Tdiode@36C PMIC@50C GPU 466mW/995mW CPU 466mW/726mW SOC 932mW/1082mW CV 0mW/0mW VDDRQ 155mW/186mW SYS5V 1655mW/1744mW
11-20-2023 10:12:47 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2189,13%@1269,0%@1189,0%@1190,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34C thermal@33.3C Tboard@35C AO@33C GPU@32.5C Tdiode@36.25C PMIC@50C GPU 466mW/993mW CPU 466mW/725mW SOC 932mW/1082mW CV 0mW/0mW VDDRQ 155mW/185mW SYS5V 1655mW/1744mW
11-20-2023 10:12:47 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,7%@1190,0%@1188,0%@1190,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34C thermal@33.3C Tboard@35C AO@33C GPU@32.5C Tdiode@36.25C PMIC@50C GPU 466mW/991mW CPU 466mW/724mW SOC 932mW/1081mW CV 0mW/0mW VDDRQ 155mW/185mW SYS5V 1655mW/1744mW
11-20-2023 10:12:48 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [12%@2191,12%@1208,0%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.3C Tboard@35C AO@33C GPU@32.5C Tdiode@36C PMIC@50C GPU 466mW/990mW CPU 466mW/723mW SOC 932mW/1081mW CV 0mW/0mW VDDRQ 155mW/185mW SYS5V 1696mW/1743mW
11-20-2023 10:12:48 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2188,0%@1189,0%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.15C Tboard@35C AO@33C GPU@32.5C Tdiode@36C PMIC@50C GPU 466mW/988mW CPU 466mW/722mW SOC 932mW/1080mW CV 0mW/0mW VDDRQ 155mW/185mW SYS5V 1655mW/1743mW
11-20-2023 10:12:48 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2188,0%@1190,0%@1185,0%@1190,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.15C Tboard@35C AO@33C GPU@32.5C Tdiode@36.25C PMIC@50C GPU 466mW/987mW CPU 466mW/722mW SOC 932mW/1080mW CV 0mW/0mW VDDRQ 155mW/185mW SYS5V 1655mW/1743mW
11-20-2023 10:12:48 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2188,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.15C Tboard@35C AO@33C GPU@32.5C Tdiode@36C PMIC@50C GPU 466mW/985mW CPU 466mW/721mW SOC 932mW/1079mW CV 0mW/0mW VDDRQ 155mW/185mW SYS5V 1655mW/1743mW
11-20-2023 10:12:48 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2188,0%@1190,6%@1189,0%@1189,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.15C Tboard@35C AO@33C GPU@32.5C Tdiode@36C PMIC@50C GPU 466mW/983mW CPU 466mW/720mW SOC 932mW/1079mW CV 0mW/0mW VDDRQ 155mW/185mW SYS5V 1655mW/1742mW
11-20-2023 10:12:48 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2189,0%@1190,0%@1186,0%@1190,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34C thermal@33.15C Tboard@35C AO@33C GPU@32.5C Tdiode@36C PMIC@50C GPU 466mW/982mW CPU 466mW/719mW SOC 932mW/1078mW CV 0mW/0mW VDDRQ 155mW/185mW SYS5V 1696mW/1742mW
11-20-2023 10:12:48 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2186,7%@1190,7%@1187,0%@1187,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.15C Tboard@35C AO@33C GPU@32.5C Tdiode@36C PMIC@50C GPU 466mW/980mW CPU 466mW/718mW SOC 932mW/1078mW CV 0mW/0mW VDDRQ 155mW/185mW SYS5V 1655mW/1742mW
11-20-2023 10:12:49 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,0%@1190,0%@1188,7%@1190,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.15C Tboard@35C AO@33C GPU@32.5C Tdiode@36.25C PMIC@50C GPU 466mW/979mW CPU 466mW/718mW SOC 932mW/1077mW CV 0mW/0mW VDDRQ 155mW/185mW SYS5V 1655mW/1742mW
11-20-2023 10:12:49 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2188,0%@1189,0%@1189,0%@1190,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.15C Tboard@35C AO@33C GPU@32.5C Tdiode@36.25C PMIC@50C GPU 466mW/977mW CPU 466mW/717mW SOC 932mW/1077mW CV 0mW/0mW VDDRQ 155mW/184mW SYS5V 1655mW/1741mW
11-20-2023 10:12:49 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2189,6%@1261,0%@1190,0%@1187,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.3C Tboard@35C AO@33C GPU@32.5C Tdiode@36.25C PMIC@50C GPU 466mW/975mW CPU 466mW/716mW SOC 932mW/1077mW CV 0mW/0mW VDDRQ 155mW/184mW SYS5V 1696mW/1741mW
11-20-2023 10:12:49 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [12%@2190,0%@1249,0%@1189,12%@1189,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.3C Tboard@35C AO@33C GPU@32.5C Tdiode@36.25C PMIC@50C GPU 466mW/974mW CPU 466mW/715mW SOC 932mW/1076mW CV 0mW/0mW VDDRQ 155mW/184mW SYS5V 1696mW/1741mW
11-20-2023 10:12:49 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,0%@1191,0%@1190,13%@1184,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.3C Tboard@35C AO@33C GPU@32.5C Tdiode@36.25C PMIC@50C GPU 466mW/972mW CPU 466mW/715mW SOC 932mW/1076mW CV 0mW/0mW VDDRQ 155mW/184mW SYS5V 1655mW/1741mW
11-20-2023 10:12:49 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1189,0%@1190,0%@1190,8%@1190,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.3C Tboard@35C AO@33C GPU@32.5C Tdiode@36.25C PMIC@50C GPU 466mW/971mW CPU 466mW/714mW SOC 932mW/1075mW CV 0mW/0mW VDDRQ 155mW/184mW SYS5V 1655mW/1740mW
11-20-2023 10:12:49 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2188,0%@1189,0%@1189,7%@1190,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34C thermal@33.3C Tboard@35C AO@33C GPU@32.5C Tdiode@36.25C PMIC@50C GPU 466mW/969mW CPU 466mW/713mW SOC 932mW/1075mW CV 0mW/0mW VDDRQ 155mW/184mW SYS5V 1655mW/1740mW
11-20-2023 10:12:50 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2188,0%@1187,0%@1189,0%@1190,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.3C Tboard@35C AO@33C GPU@32.5C Tdiode@36.25C PMIC@50C GPU 466mW/968mW CPU 466mW/712mW SOC 932mW/1074mW CV 0mW/0mW VDDRQ 155mW/184mW SYS5V 1655mW/1740mW
11-20-2023 10:12:50 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,0%@1190,13%@1190,12%@1188,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34C thermal@33.3C Tboard@35C AO@33C GPU@32.5C Tdiode@36.25C PMIC@50C GPU 466mW/966mW CPU 466mW/712mW SOC 932mW/1074mW CV 0mW/0mW VDDRQ 155mW/184mW SYS5V 1696mW/1740mW
11-20-2023 10:12:50 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [13%@2188,0%@1190,7%@1190,0%@1187,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.3C Tboard@35C AO@33C GPU@32.5C Tdiode@36.25C PMIC@50C GPU 466mW/965mW CPU 466mW/711mW SOC 932mW/1073mW CV 0mW/0mW VDDRQ 155mW/184mW SYS5V 1696mW/1740mW
11-20-2023 10:12:50 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2189,0%@1247,0%@1188,0%@1188,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.5C Tboard@35C AO@33C GPU@32.5C Tdiode@36.25C PMIC@50C GPU 466mW/963mW CPU 466mW/710mW SOC 932mW/1073mW CV 0mW/0mW VDDRQ 155mW/184mW SYS5V 1696mW/1740mW
11-20-2023 10:12:50 RAM 945/14907MB (lfb 3274x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2187,7%@1190,7%@1190,0%@1192,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34C thermal@33.5C Tboard@35C AO@33C GPU@32.5C Tdiode@36.25C PMIC@50C GPU 466mW/962mW CPU 466mW/709mW SOC 932mW/1073mW CV 0mW/0mW VDDRQ 155mW/184mW SYS5V 1696mW/1739mW
11-20-2023 10:12:50 RAM 945/14907MB (lfb 3273x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2187,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34C thermal@33.5C Tboard@35C AO@33C GPU@32.5C Tdiode@36.25C PMIC@50C GPU 466mW/960mW CPU 466mW/709mW SOC 932mW/1072mW CV 0mW/0mW VDDRQ 155mW/183mW SYS5V 1696mW/1739mW
11-20-2023 10:12:50 RAM 945/14907MB (lfb 3273x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1189,8%@1189,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34C thermal@33.5C Tboard@35C AO@33C GPU@32.5C Tdiode@36.25C PMIC@50C GPU 466mW/959mW CPU 466mW/708mW SOC 932mW/1072mW CV 0mW/0mW VDDRQ 155mW/183mW SYS5V 1655mW/1739mW
11-20-2023 10:12:51 RAM 945/14907MB (lfb 3273x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2188,7%@1189,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.5C Tboard@35C AO@33C GPU@32.5C Tdiode@36.25C PMIC@50C GPU 466mW/957mW CPU 466mW/707mW SOC 932mW/1071mW CV 0mW/0mW VDDRQ 155mW/183mW SYS5V 1655mW/1739mW
11-20-2023 10:12:51 RAM 945/14907MB (lfb 3273x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1186,0%@1190,0%@1187,0%@1189,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34C thermal@33.5C Tboard@35C AO@33C GPU@32.5C Tdiode@36.25C PMIC@50C GPU 466mW/956mW CPU 466mW/707mW SOC 932mW/1071mW CV 0mW/0mW VDDRQ 155mW/183mW SYS5V 1655mW/1739mW
11-20-2023 10:12:51 RAM 945/14907MB (lfb 3273x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,13%@1190,0%@1189,0%@1190,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.5C Tboard@35C AO@33C GPU@32.5C Tdiode@36.25C PMIC@50C GPU 466mW/954mW CPU 466mW/706mW SOC 932mW/1071mW CV 0mW/0mW VDDRQ 155mW/183mW SYS5V 1655mW/1738mW
11-20-2023 10:12:51 RAM 945/14907MB (lfb 3273x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.5C Tboard@35C AO@33C GPU@32.5C Tdiode@36.25C PMIC@50C GPU 466mW/953mW CPU 466mW/705mW SOC 932mW/1070mW CV 0mW/0mW VDDRQ 155mW/183mW SYS5V 1655mW/1738mW


==> data/power_measurements/Jetson/yolov7-tiny-iteration3.csv <==
date,value,t
11-20-2023 10:09:48,4.1739999999999995,15250000.000000006
11-20-2023 10:09:48,4.72,15375000.000000006
11-20-2023 10:09:48,4.76,15500000.000000006
11-20-2023 10:09:48,4.841,15625000.000000006
11-20-2023 10:09:48,4.645,15750000.000000006
11-20-2023 10:09:48,4.881,15875000.000000006
11-20-2023 10:09:49,5.192,15986111.111111118
11-20-2023 10:09:49,6.009,16097222.22222223
11-20-2023 10:09:49,6.978,16208333.333333341
11-20-2023 10:09:49,7.483,16319444.444444453
11-20-2023 10:09:49,7.951,16430555.555555565
11-20-2023 10:09:49,8.299999999999999,16541666.666666677
11-20-2023 10:09:49,8.453999999999999,16652777.77777779
11-20-2023 10:09:49,8.607,16763888.888888901
11-20-2023 10:09:49,8.802,16875000.00000001
11-20-2023 10:09:50,8.957,17000000.00000001
11-20-2023 10:09:50,8.96,17125000.00000001
11-20-2023 10:09:50,8.954,17250000.00000001
11-20-2023 10:09:50,9.112,17375000.00000001
11-20-2023 10:09:50,9.112,17500000.00000001
11-20-2023 10:09:50,9.112,17625000.00000001
11-20-2023 10:09:50,9.112,17750000.00000001
11-20-2023 10:09:50,9.109,17875000.00000001
11-20-2023 10:09:51,9.109,18000000.00000001
11-20-2023 10:09:51,9.109,18125000.00000001
11-20-2023 10:09:51,9.109,18250000.00000001
11-20-2023 10:09:51,9.112,18375000.00000001
11-20-2023 10:09:51,9.112,18500000.00000001
11-20-2023 10:09:51,9.112,18625000.00000001
11-20-2023 10:09:51,9.112,18750000.00000001
11-20-2023 10:09:51,9.112,18875000.00000001
11-20-2023 10:09:52,9.112,19000000.00000001
11-20-2023 10:09:52,9.112,19125000.00000001
11-20-2023 10:09:52,9.112,19250000.00000001
11-20-2023 10:09:52,9.112,19375000.00000001
11-20-2023 10:09:52,9.112,19500000.00000001
11-20-2023 10:09:52,9.112,19625000.00000001
11-20-2023 10:09:52,9.112,19750000.00000001
11-20-2023 10:09:52,9.112,19875000.00000001
11-20-2023 10:09:53,9.112,19986111.111111123
11-20-2023 10:09:53,9.112,20097222.222222235
11-20-2023 10:09:53,9.267,20208333.333333347
11-20-2023 10:09:53,9.267,20319444.44444446
11-20-2023 10:09:53,9.267,20430555.55555557
11-20-2023 10:09:53,9.112,20541666.666666683
11-20-2023 10:09:53,9.112,20652777.777777795
11-20-2023 10:09:53,9.112,20763888.888888907
11-20-2023 10:09:53,9.112,20875000.00000002
11-20-2023 10:09:54,9.112,21000000.00000002
11-20-2023 10:09:54,9.112,21125000.00000002
11-20-2023 10:09:54,9.112,21250000.00000002
11-20-2023 10:09:54,9.112,21375000.00000002
11-20-2023 10:09:54,9.112,21500000.00000002
11-20-2023 10:09:54,9.112,21625000.00000002
11-20-2023 10:09:54,9.112,21750000.00000002
11-20-2023 10:09:54,9.112,21875000.00000002
11-20-2023 10:09:55,9.112,22000000.00000002
11-20-2023 10:09:55,9.112,22125000.00000002
11-20-2023 10:09:55,9.112,22250000.00000002
11-20-2023 10:09:55,9.112,22375000.00000002
11-20-2023 10:09:55,9.112,22500000.00000002
11-20-2023 10:09:55,9.112,22625000.00000002
11-20-2023 10:09:55,9.112,22750000.00000002
11-20-2023 10:09:55,9.112,22875000.00000002
11-20-2023 10:09:56,9.112,22986111.11111113
11-20-2023 10:09:56,9.112,23097222.222222243
11-20-2023 10:09:56,9.152999999999999,23208333.333333354
11-20-2023 10:09:56,9.112,23319444.444444466
11-20-2023 10:09:56,9.112,23430555.55555558
11-20-2023 10:09:56,9.112,23541666.66666669
11-20-2023 10:09:56,9.112,23652777.777777802
11-20-2023 10:09:56,9.112,23763888.888888914
11-20-2023 10:09:56,9.112,23875000.000000026
11-20-2023 10:09:57,9.112,24000000.000000026
11-20-2023 10:09:57,9.112,24125000.000000026
11-20-2023 10:09:57,9.112,24250000.000000026
11-20-2023 10:09:57,9.267,24375000.000000026
11-20-2023 10:09:57,9.267,24500000.000000026
11-20-2023 10:09:57,9.112,24625000.000000026
11-20-2023 10:09:57,9.112,24750000.000000026
11-20-2023 10:09:57,9.112,24875000.000000026
11-20-2023 10:09:58,9.112,24986111.111111138
11-20-2023 10:09:58,9.267,25097222.22222225
11-20-2023 10:09:58,9.112,25208333.333333362
11-20-2023 10:09:58,9.112,25319444.444444474
11-20-2023 10:09:58,9.267,25430555.555555586
11-20-2023 10:09:58,9.267,25541666.666666698
11-20-2023 10:09:58,9.267,25652777.77777781
11-20-2023 10:09:58,9.112,25763888.88888892
11-20-2023 10:09:58,9.112,25875000.000000034
11-20-2023 10:09:59,9.112,26000000.000000034
11-20-2023 10:09:59,9.112,26125000.000000034
11-20-2023 10:09:59,9.267,26250000.000000034
11-20-2023 10:09:59,9.267,26375000.000000034
11-20-2023 10:09:59,9.112,26500000.000000034
11-20-2023 10:09:59,9.112,26625000.000000034
11-20-2023 10:09:59,9.112,26750000.000000034
11-20-2023 10:09:59,9.112,26875000.000000034
11-20-2023 10:10:00,9.267,27000000.000000034
11-20-2023 10:10:00,9.422,27125000.000000034
11-20-2023 10:10:00,9.112,27250000.000000034
11-20-2023 10:10:00,9.264,27375000.000000034
11-20-2023 10:10:00,9.109,27500000.000000034
11-20-2023 10:10:00,9.109,27625000.000000034
11-20-2023 10:10:00,9.109,27750000.000000034
11-20-2023 10:10:00,9.112,27875000.000000034
11-20-2023 10:10:01,9.112,27986111.111111145
11-20-2023 10:10:01,9.267,28097222.222222257
11-20-2023 10:10:01,9.267,28208333.33333337
11-20-2023 10:10:01,9.267,28319444.44444448
11-20-2023 10:10:01,9.112,28430555.555555593
11-20-2023 10:10:01,9.112,28541666.666666705
11-20-2023 10:10:01,9.112,28652777.777777817
11-20-2023 10:10:01,9.112,28763888.88888893
11-20-2023 10:10:01,9.112,28875000.00000004
11-20-2023 10:10:02,9.112,29000000.00000004
11-20-2023 10:10:02,9.112,29125000.00000004
11-20-2023 10:10:02,9.267,29250000.00000004
11-20-2023 10:10:02,9.112,29375000.00000004
11-20-2023 10:10:02,9.112,29500000.00000004
11-20-2023 10:10:02,9.267,29625000.00000004
11-20-2023 10:10:02,8.339,29750000.00000004
11-20-2023 10:10:02,7.256,29875000.00000004
11-20-2023 10:10:03,6.482,30000000.00000004
11-20-2023 10:10:03,5.977,30125000.00000004
11-20-2023 10:10:03,5.511,30250000.00000004
11-20-2023 10:10:03,5.201,30375000.00000004


==> data/power_measurements/Jetson/yolov7-tiny-iteration3.txt <==
11-20-2023 10:09:33 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [20%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@800 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@32.5C thermal@32.1C Tboard@33C AO@31.5C GPU@32.5C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 933mW/933mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1413mW/1413mW
11-20-2023 10:09:33 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@32.5C thermal@32.1C Tboard@33C AO@31.5C GPU@32.5C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/855mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1373mW/1393mW
11-20-2023 10:09:33 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [15%@1189,0%@1190,0%@1189,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31C CPU@32.5C thermal@32.1C Tboard@33C AO@31.5C GPU@32.5C Tdiode@34.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/829mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1373mW/1386mW
11-20-2023 10:09:33 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@1190,0%@1189,0%@1189,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@32.5C thermal@31.9C Tboard@33C AO@31.5C GPU@32.5C Tdiode@34.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/816mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1373mW/1383mW
11-20-2023 10:09:33 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,7%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33C thermal@31.9C Tboard@33C AO@31.5C GPU@33C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/808mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1372mW
11-20-2023 10:09:33 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [15%@1189,0%@1190,0%@1190,0%@1191,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@32.5C thermal@31.9C Tboard@33C AO@31.5C GPU@32.5C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/803mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1366mW
11-20-2023 10:09:33 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@1190,0%@1190,0%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@32.5C thermal@31.9C Tboard@33C AO@31.5C GPU@32.5C Tdiode@34.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/799mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1361mW
11-20-2023 10:09:33 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,7%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@32.5C thermal@31.9C Tboard@33C AO@31.5C GPU@32.5C Tdiode@34.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/796mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1357mW
11-20-2023 10:09:34 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,21%@1190,0%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@32.5C thermal@31.9C Tboard@33C AO@31.5C GPU@32.5C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/794mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1354mW
11-20-2023 10:09:34 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1189,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@32.5C thermal@31.9C Tboard@33C AO@31.5C GPU@32.5C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/792mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1352mW
11-20-2023 10:09:34 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,15%@1188,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@32.5C thermal@31.9C Tboard@33C AO@31.5C GPU@32.5C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/791mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1350mW
11-20-2023 10:09:34 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,7%@1189,7%@1190,0%@1188,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@32.5C thermal@31.9C Tboard@33C AO@31.5C GPU@32.5C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/790mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1349mW
11-20-2023 10:09:34 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1189,8%@1190,7%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31C CPU@32.5C thermal@32.1C Tboard@33C AO@31.5C GPU@32.5C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/789mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1347mW
11-20-2023 10:09:34 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,7%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31C CPU@32.5C thermal@32.1C Tboard@33C AO@31.5C GPU@32.5C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/788mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1346mW
11-20-2023 10:09:34 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,7%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31C CPU@32.5C thermal@32.1C Tboard@33C AO@31.5C GPU@32.5C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/787mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1345mW
11-20-2023 10:09:34 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,8%@1189,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@32.5C thermal@32.1C Tboard@33C AO@31.5C GPU@32.5C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/786mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1344mW
11-20-2023 10:09:35 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@1191,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@32.5C thermal@32.1C Tboard@33C AO@31.5C GPU@32.5C Tdiode@34.75C PMIC@50C GPU 0mW/0mW CPU 466mW/466mW SOC 777mW/786mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1341mW
11-20-2023 10:09:35 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1188,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31C CPU@32.5C thermal@32.1C Tboard@33C AO@31.5C GPU@32.5C Tdiode@34.75C PMIC@50C GPU 0mW/0mW CPU 311mW/457mW SOC 777mW/785mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1338mW
11-20-2023 10:09:35 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [15%@1188,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31C CPU@32.5C thermal@32.1C Tboard@33C AO@31.5C GPU@32.5C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/457mW SOC 777mW/785mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1336mW
11-20-2023 10:09:35 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@1189,0%@1190,7%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@32.5C thermal@32.1C Tboard@33C AO@31.5C GPU@32.5C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/458mW SOC 777mW/784mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1334mW
11-20-2023 10:09:35 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [15%@1189,7%@1190,0%@1188,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@32.5C thermal@32.1C Tboard@33C AO@31.5C GPU@32.5C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/458mW SOC 777mW/784mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1332mW
11-20-2023 10:09:35 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,0%@1189,0%@1190,7%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@32.5C thermal@32.1C Tboard@33C AO@31.5C GPU@32.5C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/458mW SOC 777mW/784mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1332mW
11-20-2023 10:09:35 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1189,7%@1189,0%@1190,7%@1189,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@32.5C thermal@32.1C Tboard@33C AO@31.5C GPU@32.5C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/459mW SOC 777mW/783mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1332mW
11-20-2023 10:09:35 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,15%@1192,0%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@32.5C thermal@32.1C Tboard@33C AO@31.5C GPU@32.5C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/459mW SOC 777mW/783mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1332mW
11-20-2023 10:09:36 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1187,7%@1188,0%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33C thermal@32.1C Tboard@33C AO@31.5C GPU@33C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/459mW SOC 777mW/783mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1332mW
11-20-2023 10:09:36 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1189,8%@1189,0%@1189,0%@1187,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31C CPU@32.5C thermal@32.1C Tboard@33C AO@31.5C GPU@32.5C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/460mW SOC 777mW/783mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1332mW
11-20-2023 10:09:36 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1191,7%@1190,0%@1186,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@32.5C thermal@32.1C Tboard@33C AO@31.5C GPU@32.5C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/460mW SOC 777mW/782mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1332mW
11-20-2023 10:09:36 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1188,15%@1190,0%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@32.5C thermal@32.1C Tboard@33C AO@31.5C GPU@32.5C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/460mW SOC 777mW/782mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1332mW
11-20-2023 10:09:36 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@32.5C thermal@32.1C Tboard@33C AO@31.5C GPU@32.5C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/460mW SOC 777mW/782mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1332mW
11-20-2023 10:09:36 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [14%@1190,8%@1190,7%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33C thermal@32.1C Tboard@33C AO@31.5C GPU@33C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/460mW SOC 777mW/782mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1332mW
11-20-2023 10:09:36 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,14%@1189,0%@1188,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@32.5C thermal@32.1C Tboard@33C AO@31.5C GPU@32.5C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/461mW SOC 777mW/782mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1332mW
11-20-2023 10:09:36 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1189,7%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31C CPU@32.5C thermal@32.1C Tboard@33C AO@31.5C GPU@32.5C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/461mW SOC 777mW/781mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1330mW
11-20-2023 10:09:37 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,8%@1190,0%@1189,0%@1192,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33C thermal@32.1C Tboard@33C AO@31.5C GPU@33C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/461mW SOC 777mW/781mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1329mW
11-20-2023 10:09:37 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,7%@1190,7%@1190,7%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@32.5C thermal@32.1C Tboard@33C AO@31.5C GPU@32.5C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/461mW SOC 777mW/781mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1328mW
11-20-2023 10:09:37 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1189,0%@1189,0%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33C thermal@32.1C Tboard@33C AO@31.5C GPU@33C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/461mW SOC 777mW/781mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1327mW
11-20-2023 10:09:37 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,7%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33C thermal@32.1C Tboard@33C AO@31.5C GPU@33C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/461mW SOC 777mW/781mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1326mW
11-20-2023 10:09:37 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1189,14%@1188,0%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33C thermal@32.1C Tboard@33C AO@31.5C GPU@33C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/461mW SOC 777mW/781mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1325mW
11-20-2023 10:09:37 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1189,7%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@32.5C thermal@32.1C Tboard@33C AO@31.5C GPU@32.5C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/461mW SOC 777mW/781mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1324mW
11-20-2023 10:09:37 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,8%@1190,0%@1190,0%@1188,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@32.5C thermal@32.1C Tboard@33C AO@31.5C GPU@33C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/462mW SOC 777mW/781mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1323mW
11-20-2023 10:09:37 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1189,14%@1187,0%@1189,0%@1186,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@32.5C thermal@32.1C Tboard@33C AO@31.5C GPU@32.5C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/462mW SOC 777mW/780mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1323mW
11-20-2023 10:09:38 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [15%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33C thermal@32.1C Tboard@33C AO@31.5C GPU@33C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/462mW SOC 777mW/780mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1323mW
11-20-2023 10:09:38 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1189,8%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33C thermal@32.1C Tboard@33C AO@31.5C GPU@33C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/462mW SOC 777mW/780mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1323mW
11-20-2023 10:09:38 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,14%@1190,0%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33C thermal@32.1C Tboard@33C AO@31.5C GPU@33C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/462mW SOC 777mW/780mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1323mW
11-20-2023 10:09:38 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,8%@1189,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33C thermal@32.1C Tboard@33C AO@31.5C GPU@33C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/462mW SOC 777mW/780mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1323mW
11-20-2023 10:09:38 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1192,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31C CPU@32.5C thermal@32.1C Tboard@33C AO@31.5C GPU@32.5C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/462mW SOC 777mW/780mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1324mW
11-20-2023 10:09:38 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,7%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31C CPU@33C thermal@32.1C Tboard@33C AO@31.5C GPU@33C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/462mW SOC 777mW/780mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1324mW
11-20-2023 10:09:38 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [14%@1190,8%@1189,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33C thermal@32.1C Tboard@33C AO@31.5C GPU@33C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/462mW SOC 777mW/780mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1324mW
11-20-2023 10:09:38 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [14%@1190,7%@1190,7%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31C CPU@32.5C thermal@32.1C Tboard@33C AO@31.5C GPU@32.5C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/462mW SOC 777mW/780mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1324mW
11-20-2023 10:09:39 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1189,15%@1189,0%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@32.5C thermal@32.1C Tboard@33C AO@31.5C GPU@32.5C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/462mW SOC 777mW/780mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1324mW
11-20-2023 10:09:39 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,7%@1190,0%@1189,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@32.5C thermal@32.1C Tboard@33C AO@31.5C GPU@32.5C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/462mW SOC 777mW/780mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1324mW
11-20-2023 10:09:39 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,8%@1189,0%@1189,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33C thermal@32.1C Tboard@33C AO@31.5C GPU@33C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/462mW SOC 777mW/780mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1323mW
11-20-2023 10:09:39 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,14%@1190,0%@1191,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33C thermal@32.1C Tboard@33C AO@31.5C GPU@33C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/463mW SOC 777mW/780mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1322mW
11-20-2023 10:09:39 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,8%@1189,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33C thermal@32.1C Tboard@33C AO@31.5C GPU@33C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/463mW SOC 777mW/779mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1322mW
11-20-2023 10:09:39 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1188,14%@1188,0%@1190,0%@1188,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31C CPU@33C thermal@32.1C Tboard@33C AO@31.5C GPU@33C Tdiode@34.75C PMIC@50C GPU 0mW/0mW CPU 466mW/463mW SOC 777mW/779mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1321mW
11-20-2023 10:09:39 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,15%@1189,0%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31C CPU@32.5C thermal@32.1C Tboard@33C AO@31.5C GPU@32.5C Tdiode@34.75C PMIC@50C GPU 0mW/0mW CPU 466mW/463mW SOC 777mW/779mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1321mW
11-20-2023 10:09:39 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,7%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31C CPU@32.5C thermal@32.1C Tboard@33C AO@31.5C GPU@32.5C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/463mW SOC 777mW/779mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1320mW
11-20-2023 10:09:40 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1186,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33C thermal@32.1C Tboard@33C AO@31.5C GPU@33C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/463mW SOC 777mW/779mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1320mW
11-20-2023 10:09:40 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1189,8%@1190,0%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31C CPU@33C thermal@32.1C Tboard@33C AO@31.5C GPU@33C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/463mW SOC 777mW/779mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1319mW
11-20-2023 10:09:40 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,7%@1188,0%@1189,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31C CPU@32.5C thermal@32.1C Tboard@33C AO@31.5C GPU@32.5C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/463mW SOC 777mW/779mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1319mW
11-20-2023 10:09:40 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,8%@1190,0%@1189,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31C CPU@32.5C thermal@32.1C Tboard@33C AO@31.5C GPU@32.5C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/463mW SOC 777mW/779mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1318mW
11-20-2023 10:09:40 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1187,7%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33C thermal@32.1C Tboard@33C AO@31.5C GPU@33C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/463mW SOC 777mW/779mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1318mW
11-20-2023 10:09:40 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,8%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@32.5C thermal@32.1C Tboard@33C AO@31.5C GPU@32.5C Tdiode@34.75C PMIC@50C GPU 0mW/0mW CPU 466mW/463mW SOC 777mW/779mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1317mW
11-20-2023 10:09:40 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,0%@1190,0%@1190,0%@1191,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@32.5C thermal@32.1C Tboard@33C AO@31.5C GPU@32.5C Tdiode@34.75C PMIC@50C GPU 0mW/0mW CPU 466mW/463mW SOC 777mW/779mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1317mW
11-20-2023 10:09:41 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,7%@1190,7%@1190,7%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33C thermal@32.1C Tboard@33C AO@31.5C GPU@33C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/463mW SOC 777mW/779mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1317mW
11-20-2023 10:09:41 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,15%@1190,0%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@32.5C thermal@32.1C Tboard@33C AO@31.5C GPU@32.5C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/463mW SOC 777mW/779mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1316mW
11-20-2023 10:09:41 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1189,0%@1190,0%@1190,0%@1186,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@32.5C thermal@32.4C Tboard@33C AO@31.5C GPU@32.5C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/463mW SOC 777mW/779mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1316mW
11-20-2023 10:09:41 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1189,8%@1191,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@32.5C thermal@32.4C Tboard@33C AO@31.5C GPU@32.5C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/463mW SOC 777mW/779mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1315mW
11-20-2023 10:09:41 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [14%@1190,7%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33C thermal@32.4C Tboard@33C AO@31.5C GPU@33C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/463mW SOC 777mW/779mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1315mW
11-20-2023 10:09:41 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1189,8%@1189,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@32.5C thermal@32.4C Tboard@33C AO@31.5C GPU@32.5C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/463mW SOC 777mW/779mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1315mW
11-20-2023 10:09:41 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33C thermal@32.4C Tboard@33C AO@31.5C GPU@33C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/463mW SOC 777mW/779mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1314mW
11-20-2023 10:09:41 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,8%@1190,0%@1189,0%@1191,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@32.5C thermal@32.4C Tboard@33C AO@31.5C GPU@32.5C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/463mW SOC 777mW/779mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1314mW
11-20-2023 10:09:42 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1189,7%@1185,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@32.5C thermal@32.4C Tboard@33C AO@31.5C GPU@32.5C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/463mW SOC 777mW/779mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1314mW
11-20-2023 10:09:42 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1189,14%@1192,0%@1189,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33C thermal@32.4C Tboard@33C AO@31.5C GPU@33C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/463mW SOC 777mW/779mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1313mW
11-20-2023 10:09:42 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,8%@1189,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33C thermal@32.4C Tboard@33C AO@31.5C GPU@33C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/463mW SOC 777mW/779mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1313mW
11-20-2023 10:09:42 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1187,0%@1188,0%@1189,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33C thermal@32.4C Tboard@33C AO@31.5C GPU@33C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/463mW SOC 777mW/779mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1313mW
11-20-2023 10:09:42 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,0%@1189,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33C thermal@32.4C Tboard@33C AO@31.5C GPU@33C Tdiode@34.75C PMIC@50C GPU 0mW/0mW CPU 466mW/463mW SOC 777mW/779mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1313mW
11-20-2023 10:09:42 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [15%@1190,7%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33C thermal@32.4C Tboard@33C AO@31.5C GPU@33C Tdiode@34.75C PMIC@50C GPU 0mW/0mW CPU 466mW/463mW SOC 777mW/779mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1312mW
11-20-2023 10:09:42 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,7%@1189,8%@1186,7%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33C thermal@32.4C Tboard@33C AO@31.5C GPU@33C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/464mW SOC 777mW/779mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1312mW
11-20-2023 10:09:42 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1188,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33C thermal@32.4C Tboard@33C AO@31.5C GPU@33C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/464mW SOC 777mW/778mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1312mW
11-20-2023 10:09:43 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1188,0%@1187,15%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@32.5C thermal@32.4C Tboard@33C AO@31.5C GPU@32.5C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/464mW SOC 777mW/778mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1312mW
11-20-2023 10:09:43 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1188,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33C thermal@32.4C Tboard@33C AO@31.5C GPU@33C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/464mW SOC 777mW/778mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1311mW
11-20-2023 10:09:43 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@1188,0%@1188,15%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33C thermal@32.4C Tboard@33C AO@31.5C GPU@33C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/464mW SOC 777mW/778mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1312mW
11-20-2023 10:09:43 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,0%@1189,25%@1190,0%@1188,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33C thermal@32.4C Tboard@33C AO@32C GPU@33C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/464mW SOC 777mW/778mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1312mW
11-20-2023 10:09:43 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,0%@1190,7%@1189,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@32.5C thermal@32.4C Tboard@33C AO@31.5C GPU@33C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/464mW SOC 777mW/778mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1312mW
11-20-2023 10:09:43 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1189,0%@1190,21%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33C thermal@32.4C Tboard@33C AO@31.5C GPU@33C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/464mW SOC 777mW/778mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1312mW
11-20-2023 10:09:43 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,0%@1190,0%@1188,14%@1189,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33C thermal@32.4C Tboard@33C AO@31.5C GPU@33C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/464mW SOC 777mW/778mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1312mW
11-20-2023 10:09:43 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1189,0%@1190,0%@1191,8%@1187,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33C thermal@32.4C Tboard@33C AO@31.5C GPU@33C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/464mW SOC 777mW/778mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1313mW
11-20-2023 10:09:44 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1189,0%@1190,0%@1190,7%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@32.5C thermal@32.4C Tboard@33C AO@31.5C GPU@32.5C Tdiode@34.75C PMIC@50C GPU 0mW/0mW CPU 466mW/464mW SOC 777mW/778mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1313mW
11-20-2023 10:09:44 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1189,0%@1189,0%@1190,15%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33C thermal@32.4C Tboard@33C AO@31.5C GPU@33C Tdiode@34.75C PMIC@50C GPU 0mW/0mW CPU 466mW/464mW SOC 777mW/778mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1313mW
11-20-2023 10:09:44 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1187,0%@1186,8%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33C thermal@32.4C Tboard@33C AO@31.5C GPU@33C Tdiode@34.75C PMIC@50C GPU 0mW/0mW CPU 466mW/464mW SOC 777mW/778mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1313mW
11-20-2023 10:09:44 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,0%@1190,7%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@32.5C thermal@32.4C Tboard@33C AO@31.5C GPU@32.5C Tdiode@34.75C PMIC@50C GPU 0mW/0mW CPU 466mW/464mW SOC 777mW/778mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1313mW
11-20-2023 10:09:44 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1189,0%@1185,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33C thermal@32.4C Tboard@33C AO@31.5C GPU@33C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/464mW SOC 777mW/778mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1313mW
11-20-2023 10:09:44 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1189,0%@1189,8%@1190,0%@1187,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33C thermal@32.4C Tboard@33C AO@31.5C GPU@33C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/464mW SOC 777mW/778mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1313mW
11-20-2023 10:09:44 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [14%@1187,0%@1189,0%@1189,7%@1191,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33C thermal@32.4C Tboard@33C AO@31.5C GPU@33C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/464mW SOC 777mW/778mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1312mW
11-20-2023 10:09:44 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1189,8%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33C thermal@32.4C Tboard@33C AO@31.5C GPU@33C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/464mW SOC 777mW/778mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1312mW
11-20-2023 10:09:45 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,0%@1189,0%@1191,14%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33C thermal@32.4C Tboard@33C AO@31.5C GPU@33C Tdiode@34.75C PMIC@50C GPU 0mW/0mW CPU 466mW/464mW SOC 777mW/778mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1312mW
11-20-2023 10:09:45 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,0%@1189,14%@1191,7%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33C thermal@32.4C Tboard@33C AO@31.5C GPU@33C Tdiode@34.75C PMIC@50C GPU 0mW/0mW CPU 466mW/464mW SOC 777mW/778mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1312mW
11-20-2023 10:09:45 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,0%@1188,0%@1190,7%@1189,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33C thermal@32.4C Tboard@33C AO@31.5C GPU@33C Tdiode@34.75C PMIC@50C GPU 0mW/0mW CPU 466mW/464mW SOC 777mW/778mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1312mW
11-20-2023 10:09:45 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,7%@1189,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33C thermal@32.4C Tboard@33C AO@31.5C GPU@33C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/464mW SOC 777mW/778mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1311mW
11-20-2023 10:09:45 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,0%@1189,7%@1188,15%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33C thermal@32.4C Tboard@33C AO@31.5C GPU@33C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/464mW SOC 777mW/778mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1311mW
11-20-2023 10:09:45 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1192,0%@1189,0%@1190,7%@1186,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@32.5C thermal@32.4C Tboard@33C AO@31.5C GPU@32.5C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/464mW SOC 777mW/778mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1311mW
11-20-2023 10:09:45 RAM 955/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1191,0%@1190,7%@1189,8%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33C thermal@32.4C Tboard@33C AO@31.5C GPU@33C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/464mW SOC 777mW/778mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1311mW
11-20-2023 10:09:45 RAM 957/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@1190,7%@1190,0%@1190,20%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33C thermal@32.4C Tboard@33C AO@31.5C GPU@33C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/464mW SOC 777mW/778mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1373mW/1311mW
11-20-2023 10:09:46 RAM 957/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1189,0%@1188,0%@1190,8%@1189,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33C thermal@32.4C Tboard@33C AO@31.5C GPU@33C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/464mW SOC 777mW/778mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1312mW
11-20-2023 10:09:46 RAM 957/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,0%@1190,0%@1190,14%@1189,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33C thermal@32.4C Tboard@33C AO@31.5C GPU@33C Tdiode@34.75C PMIC@50C GPU 0mW/0mW CPU 466mW/464mW SOC 777mW/778mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1312mW
11-20-2023 10:09:46 RAM 957/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1188,7%@1189,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@32.5C thermal@32.4C Tboard@33C AO@31.5C GPU@32.5C Tdiode@34.75C PMIC@50C GPU 0mW/0mW CPU 466mW/464mW SOC 777mW/778mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1312mW
11-20-2023 10:09:46 RAM 957/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1191,0%@1190,0%@1189,8%@1191,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33C thermal@32.4C Tboard@33C AO@31.5C GPU@33C Tdiode@34.75C PMIC@50C GPU 0mW/0mW CPU 466mW/464mW SOC 777mW/778mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1312mW
11-20-2023 10:09:46 RAM 957/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1189,0%@1185,7%@1189,7%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@32.5C thermal@32.4C Tboard@33C AO@31.5C GPU@32.5C Tdiode@34.75C PMIC@50C GPU 0mW/0mW CPU 466mW/464mW SOC 777mW/778mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1312mW
11-20-2023 10:09:46 RAM 957/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,0%@1189,0%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33C thermal@32.4C Tboard@33C AO@31.5C GPU@33C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/464mW SOC 777mW/778mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1312mW
11-20-2023 10:09:46 RAM 957/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [14%@1188,7%@1190,8%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33C thermal@32.2C Tboard@33C AO@31.5C GPU@33C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/464mW SOC 777mW/778mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1313mW
11-20-2023 10:09:46 RAM 957/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [14%@1189,0%@1190,7%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33C thermal@32.2C Tboard@33C AO@31.5C GPU@33C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/464mW SOC 777mW/778mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1313mW
11-20-2023 10:09:47 RAM 957/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@1190,0%@1190,0%@1188,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@32.5C thermal@32.2C Tboard@33C AO@31.5C GPU@32.5C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/464mW SOC 777mW/778mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1313mW
11-20-2023 10:09:47 RAM 957/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [15%@1189,0%@1190,0%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33C thermal@32.2C Tboard@33C AO@31.5C GPU@33C Tdiode@34.75C PMIC@50C GPU 0mW/0mW CPU 466mW/464mW SOC 777mW/778mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1313mW
11-20-2023 10:09:47 RAM 957/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@1190,0%@1190,0%@1189,0%@1189,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33C thermal@32.2C Tboard@33C AO@31.5C GPU@33C Tdiode@34.75C PMIC@50C GPU 0mW/0mW CPU 466mW/464mW SOC 777mW/778mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1313mW
11-20-2023 10:09:47 RAM 957/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@1190,0%@1191,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33C thermal@32.2C Tboard@33C AO@31.5C GPU@33C Tdiode@34.75C PMIC@50C GPU 0mW/0mW CPU 466mW/464mW SOC 777mW/778mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1313mW
11-20-2023 10:09:47 RAM 957/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [21%@1191,0%@1189,0%@1189,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33C thermal@32.2C Tboard@33C AO@31.5C GPU@33C Tdiode@34.75C PMIC@50C GPU 0mW/0mW CPU 466mW/464mW SOC 777mW/778mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1314mW
11-20-2023 10:09:47 RAM 957/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1188,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33C thermal@32.2C Tboard@33C AO@31.5C GPU@33C Tdiode@34.75C PMIC@50C GPU 0mW/0mW CPU 466mW/464mW SOC 777mW/778mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1314mW
11-20-2023 10:09:47 RAM 957/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [15%@1190,0%@1190,0%@1189,0%@1190,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@32.5C thermal@32.2C Tboard@33C AO@31.5C GPU@32.5C Tdiode@34.75C PMIC@50C GPU 0mW/0mW CPU 466mW/464mW SOC 777mW/778mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1292mW/1314mW
11-20-2023 10:09:48 RAM 960/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [26%@1189,0%@1190,6%@1190,0%@1239,off,off,off,off] EMC_FREQ 0%@408 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33C thermal@32.4C Tboard@33C AO@31.5C GPU@33C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 466mW/464mW SOC 777mW/778mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1332mW/1314mW
11-20-2023 10:09:48 RAM 962/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [81%@2189,15%@2188,8%@2188,8%@2188,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33C thermal@32.4C Tboard@33C AO@32C GPU@33C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 932mW/468mW SOC 932mW/779mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1453mW/1315mW
11-20-2023 10:09:48 RAM 968/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [40%@2188,16%@2188,50%@2188,33%@2188,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33.5C thermal@32.4C Tboard@33C AO@31.5C GPU@33.5C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 1553mW/477mW SOC 932mW/780mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1534mW/1317mW
11-20-2023 10:09:48 RAM 964/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [100%@2189,21%@2190,0%@2192,0%@2188,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33.5C thermal@32.4C Tboard@33C AO@31.5C GPU@33.5C Tdiode@34.5C PMIC@50C GPU 0mW/0mW CPU 1863mW/488mW SOC 1087mW/783mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1615mW/1319mW
11-20-2023 10:09:48 RAM 967/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [38%@2188,58%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 2%@[675] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33.5C thermal@32.4C Tboard@33C AO@31.5C GPU@31C Tdiode@34.75C PMIC@50C GPU 0mW/0mW CPU 1863mW/500mW SOC 1087mW/785mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1655mW/1322mW
11-20-2023 10:09:48 RAM 970/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,38%@1504,0%@1429,7%@1421,off,off,off,off] EMC_FREQ 0%@800 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33C thermal@32.4C Tboard@33C AO@31.5C GPU@31C Tdiode@34.75C PMIC@50C GPU 155mW/1mW CPU 1708mW/509mW SOC 1087mW/788mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1736mW/1325mW
11-20-2023 10:09:48 RAM 974/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [23%@1190,35%@1190,7%@1190,7%@1190,off,off,off,off] EMC_FREQ 0%@665 GR3D_FREQ 0%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33C thermal@32.4C Tboard@33C AO@31.5C GPU@31C Tdiode@34.75C PMIC@50C GPU 310mW/3mW CPU 1397mW/516mW SOC 1087mW/790mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1696mW/1328mW
11-20-2023 10:09:48 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,54%@2188,0%@2187,14%@2188,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 99%@[318] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33.5C thermal@32.4C Tboard@33C AO@31.5C GPU@31.5C Tdiode@34.75C PMIC@50C GPU 466mW/7mW CPU 1397mW/523mW SOC 1087mW/793mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1776mW/1332mW
11-20-2023 10:09:49 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,0%@1191,0%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 99%@[624] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33C thermal@31.95C Tboard@33C AO@31.5C GPU@31.5C Tdiode@34.5C PMIC@50C GPU 932mW/14mW CPU 1242mW/529mW SOC 1087mW/795mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1776mW/1335mW
11-20-2023 10:09:49 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2188,75%@2188,0%@2188,8%@2188,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33.5C thermal@31.95C Tboard@33C AO@32C GPU@32C Tdiode@34.5C PMIC@50C GPU 1708mW/27mW CPU 1242mW/535mW SOC 1087mW/797mW CV 0mW/0mW VDDRQ 155mW/155mW SYS5V 1817mW/1339mW
11-20-2023 10:09:49 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2189,100%@2188,0%@2185,0%@2186,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@33.5C thermal@31.95C Tboard@33C AO@32C GPU@32C Tdiode@34.75C PMIC@50C GPU 2328mW/45mW CPU 1241mW/540mW SOC 1242mW/801mW CV 0mW/0mW VDDRQ 310mW/156mW SYS5V 1857mW/1343mW
11-20-2023 10:09:49 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2188,100%@2187,0%@2188,7%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@34C thermal@31.95C Tboard@33C AO@32C GPU@32C Tdiode@34.75C PMIC@50C GPU 2638mW/65mW CPU 1396mW/547mW SOC 1241mW/804mW CV 0mW/0mW VDDRQ 310mW/157mW SYS5V 1898mW/1347mW
11-20-2023 10:09:49 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2189,100%@2189,0%@2187,0%@2198,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@34C thermal@31.95C Tboard@33C AO@32C GPU@32C Tdiode@35C PMIC@50C GPU 2948mW/87mW CPU 1551mW/554mW SOC 1241mW/807mW CV 0mW/0mW VDDRQ 310mW/158mW SYS5V 1901mW/1351mW
11-20-2023 10:09:49 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2184,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32C CPU@34C thermal@31.95C Tboard@33C AO@32C GPU@32C Tdiode@35C PMIC@50C GPU 3257mW/111mW CPU 1551mW/562mW SOC 1241mW/811mW CV 0mW/0mW VDDRQ 310mW/159mW SYS5V 1941mW/1356mW
11-20-2023 10:09:49 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [14%@2189,100%@2188,0%@2183,7%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@34C thermal@31.95C Tboard@33C AO@32C GPU@32.5C Tdiode@35C PMIC@50C GPU 3412mW/136mW CPU 1550mW/569mW SOC 1241mW/814mW CV 0mW/0mW VDDRQ 310mW/160mW SYS5V 1941mW/1360mW
11-20-2023 10:09:49 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2188,100%@2189,0%@2187,0%@2190,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@34C thermal@31.95C Tboard@33C AO@32C GPU@32.5C Tdiode@35C PMIC@50C GPU 3568mW/162mW CPU 1550mW/577mW SOC 1241mW/817mW CV 0mW/0mW VDDRQ 310mW/161mW SYS5V 1938mW/1365mW
11-20-2023 10:09:49 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2188,0%@2184,0%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32C CPU@34C thermal@31.95C Tboard@33C AO@32C GPU@32.5C Tdiode@35.25C PMIC@50C GPU 3568mW/187mW CPU 1705mW/585mW SOC 1241mW/820mW CV 0mW/0mW VDDRQ 310mW/163mW SYS5V 1978mW/1369mW
11-20-2023 10:09:50 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2188,100%@2188,0%@2191,0%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32C CPU@34C thermal@32.75C Tboard@33C AO@32C GPU@32.5C Tdiode@35.25C PMIC@50C GPU 3723mW/213mW CPU 1705mW/593mW SOC 1241mW/823mW CV 0mW/0mW VDDRQ 310mW/164mW SYS5V 1978mW/1374mW
11-20-2023 10:09:50 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2188,100%@2188,0%@2188,15%@2189,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@31.5C CPU@34C thermal@32.75C Tboard@33C AO@32.5C GPU@32.5C Tdiode@35C PMIC@50C GPU 3723mW/238mW CPU 1705mW/601mW SOC 1241mW/826mW CV 0mW/0mW VDDRQ 310mW/165mW SYS5V 1981mW/1378mW
11-20-2023 10:09:50 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2188,0%@2186,7%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32C CPU@34C thermal@32.75C Tboard@33C AO@32C GPU@32.5C Tdiode@35C PMIC@50C GPU 3721mW/264mW CPU 1705mW/609mW SOC 1240mW/829mW CV 0mW/0mW VDDRQ 310mW/166mW SYS5V 1978mW/1382mW
11-20-2023 10:09:50 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2189,100%@2187,0%@2184,0%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 98%@[675] VIC_FREQ 1036 APE 150 AUX@32C CPU@34C thermal@32.75C Tboard@33C AO@32C GPU@32.5C Tdiode@35.25C PMIC@50C GPU 3876mW/290mW CPU 1705mW/617mW SOC 1240mW/832mW CV 0mW/0mW VDDRQ 310mW/167mW SYS5V 1981mW/1387mW
11-20-2023 10:09:50 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [15%@2188,100%@2188,0%@2185,8%@2192,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32C CPU@34C thermal@32.75C Tboard@33C AO@32C GPU@32.5C Tdiode@35.25C PMIC@50C GPU 3876mW/315mW CPU 1705mW/625mW SOC 1240mW/835mW CV 0mW/0mW VDDRQ 310mW/168mW SYS5V 1981mW/1391mW
11-20-2023 10:09:50 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2188,0%@2181,0%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32C CPU@34C thermal@32.75C Tboard@33C AO@32.5C GPU@32.5C Tdiode@35.5C PMIC@50C GPU 3876mW/341mW CPU 1705mW/633mW SOC 1240mW/838mW CV 0mW/0mW VDDRQ 310mW/169mW SYS5V 1981mW/1395mW
11-20-2023 10:09:50 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2185,100%@2186,0%@2188,8%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32C CPU@34C thermal@32.75C Tboard@33C AO@32C GPU@32.5C Tdiode@35.5C PMIC@50C GPU 3876mW/365mW CPU 1705mW/640mW SOC 1240mW/841mW CV 0mW/0mW VDDRQ 310mW/170mW SYS5V 1981mW/1399mW
11-20-2023 10:09:50 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2190,100%@2188,8%@2188,7%@2189,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32C CPU@34C thermal@32.75C Tboard@33C AO@32.5C GPU@33C Tdiode@35.25C PMIC@50C GPU 3876mW/390mW CPU 1705mW/648mW SOC 1240mW/844mW CV 0mW/0mW VDDRQ 310mW/171mW SYS5V 1978mW/1403mW
11-20-2023 10:09:51 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2188,0%@2188,8%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32C CPU@34C thermal@32.75C Tboard@33C AO@32C GPU@33C Tdiode@35.25C PMIC@50C GPU 3876mW/414mW CPU 1705mW/655mW SOC 1240mW/846mW CV 0mW/0mW VDDRQ 310mW/172mW SYS5V 1978mW/1407mW
11-20-2023 10:09:51 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2191,100%@2190,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32C CPU@34C thermal@32.75C Tboard@33C AO@32.5C GPU@32.5C Tdiode@35.25C PMIC@50C GPU 3876mW/438mW CPU 1705mW/662mW SOC 1240mW/849mW CV 0mW/0mW VDDRQ 310mW/173mW SYS5V 1978mW/1411mW
11-20-2023 10:09:51 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2188,100%@2188,0%@2186,7%@2191,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32C CPU@34C thermal@32.75C Tboard@33C AO@32.5C GPU@33C Tdiode@35.25C PMIC@50C GPU 3876mW/462mW CPU 1705mW/669mW SOC 1240mW/852mW CV 0mW/0mW VDDRQ 310mW/174mW SYS5V 1978mW/1415mW
11-20-2023 10:09:51 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2185,100%@2188,7%@2189,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32C CPU@34.5C thermal@32.75C Tboard@33C AO@32.5C GPU@33C Tdiode@35.5C PMIC@50C GPU 3876mW/485mW CPU 1705mW/676mW SOC 1240mW/854mW CV 0mW/0mW VDDRQ 310mW/175mW SYS5V 1981mW/1419mW
11-20-2023 10:09:51 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2188,0%@2179,8%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32C CPU@34.5C thermal@32.75C Tboard@33C AO@32.5C GPU@33C Tdiode@35.5C PMIC@50C GPU 3876mW/508mW CPU 1705mW/683mW SOC 1240mW/857mW CV 0mW/0mW VDDRQ 310mW/175mW SYS5V 1981mW/1423mW
11-20-2023 10:09:51 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2188,100%@2186,0%@2188,7%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32C CPU@34.5C thermal@32.75C Tboard@33C AO@32.5C GPU@33C Tdiode@35.5C PMIC@50C GPU 3876mW/530mW CPU 1705mW/690mW SOC 1240mW/860mW CV 0mW/0mW VDDRQ 310mW/176mW SYS5V 1981mW/1426mW
11-20-2023 10:09:51 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2188,100%@2184,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32C CPU@34.5C thermal@32.75C Tboard@33C AO@32.5C GPU@33C Tdiode@35.5C PMIC@50C GPU 3876mW/553mW CPU 1705mW/697mW SOC 1240mW/862mW CV 0mW/0mW VDDRQ 310mW/177mW SYS5V 1981mW/1430mW
11-20-2023 10:09:51 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2187,100%@2188,7%@2188,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32C CPU@34.5C thermal@32.75C Tboard@33C AO@32.5C GPU@33C Tdiode@35.5C PMIC@50C GPU 3876mW/575mW CPU 1705mW/704mW SOC 1240mW/865mW CV 0mW/0mW VDDRQ 310mW/178mW SYS5V 1981mW/1434mW
11-20-2023 10:09:52 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2183,100%@2188,8%@2187,0%@2182,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32C CPU@34.5C thermal@32.75C Tboard@33C AO@32.5C GPU@33C Tdiode@35.5C PMIC@50C GPU 3876mW/596mW CPU 1705mW/710mW SOC 1240mW/867mW CV 0mW/0mW VDDRQ 310mW/179mW SYS5V 1981mW/1437mW
11-20-2023 10:09:52 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2189,7%@2187,0%@2189,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32C CPU@34.5C thermal@32.75C Tboard@33C AO@32.5C GPU@33C Tdiode@35.5C PMIC@50C GPU 3876mW/618mW CPU 1705mW/717mW SOC 1240mW/869mW CV 0mW/0mW VDDRQ 310mW/180mW SYS5V 1981mW/1441mW
11-20-2023 10:09:52 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2188,8%@2187,7%@2181,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32C CPU@34.5C thermal@32.75C Tboard@33C AO@32.5C GPU@33C Tdiode@35.5C PMIC@50C GPU 3876mW/639mW CPU 1705mW/723mW SOC 1240mW/872mW CV 0mW/0mW VDDRQ 310mW/181mW SYS5V 1981mW/1444mW
11-20-2023 10:09:52 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2188,100%@2188,8%@2188,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@34.5C thermal@33.05C Tboard@33C AO@32.5C GPU@33C Tdiode@35.5C PMIC@50C GPU 3876mW/660mW CPU 1705mW/729mW SOC 1240mW/874mW CV 0mW/0mW VDDRQ 310mW/182mW SYS5V 1981mW/1448mW
11-20-2023 10:09:52 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2180,100%@2188,7%@2186,0%@2189,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32C CPU@34.5C thermal@33.05C Tboard@33C AO@32.5C GPU@33C Tdiode@35.5C PMIC@50C GPU 3876mW/680mW CPU 1705mW/736mW SOC 1240mW/877mW CV 0mW/0mW VDDRQ 310mW/182mW SYS5V 1981mW/1451mW
11-20-2023 10:09:52 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2184,100%@2184,8%@2188,0%@2189,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32C CPU@34.5C thermal@33.05C Tboard@33C AO@32.5C GPU@33C Tdiode@35.5C PMIC@50C GPU 3876mW/701mW CPU 1705mW/742mW SOC 1240mW/879mW CV 0mW/0mW VDDRQ 310mW/183mW SYS5V 1981mW/1455mW
11-20-2023 10:09:52 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2183,100%@2188,15%@2190,7%@2194,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@34.5C thermal@33.05C Tboard@33C AO@32.5C GPU@33C Tdiode@35.75C PMIC@50C GPU 3876mW/721mW CPU 1705mW/748mW SOC 1240mW/881mW CV 0mW/0mW VDDRQ 310mW/184mW SYS5V 1981mW/1458mW
11-20-2023 10:09:52 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2191,100%@2187,0%@2189,0%@2195,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32C CPU@34.5C thermal@33.05C Tboard@33C AO@32.5C GPU@33C Tdiode@35.75C PMIC@50C GPU 3876mW/741mW CPU 1705mW/754mW SOC 1240mW/883mW CV 0mW/0mW VDDRQ 310mW/185mW SYS5V 1981mW/1461mW
11-20-2023 10:09:53 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2189,100%@2189,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@34.5C thermal@33.05C Tboard@33C AO@32.5C GPU@33C Tdiode@35.75C PMIC@50C GPU 3876mW/760mW CPU 1705mW/760mW SOC 1240mW/886mW CV 0mW/0mW VDDRQ 310mW/186mW SYS5V 1981mW/1465mW
11-20-2023 10:09:53 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2189,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@34.5C thermal@33.05C Tboard@33C AO@32.5C GPU@33.5C Tdiode@35.75C PMIC@50C GPU 3876mW/780mW CPU 1705mW/766mW SOC 1240mW/888mW CV 0mW/0mW VDDRQ 310mW/186mW SYS5V 1981mW/1468mW
11-20-2023 10:09:53 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2188,100%@2188,0%@2188,7%@2189,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@34.5C thermal@33.05C Tboard@33C AO@32.5C GPU@33C Tdiode@35.75C PMIC@50C GPU 3876mW/799mW CPU 1860mW/773mW SOC 1240mW/890mW CV 0mW/0mW VDDRQ 310mW/187mW SYS5V 1981mW/1471mW
11-20-2023 10:09:53 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2182,100%@2188,8%@2187,8%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@34.5C thermal@33.05C Tboard@33C AO@32.5C GPU@33.5C Tdiode@35.75C PMIC@50C GPU 3876mW/818mW CPU 1860mW/779mW SOC 1240mW/892mW CV 0mW/0mW VDDRQ 310mW/188mW SYS5V 1981mW/1474mW
11-20-2023 10:09:53 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2188,100%@2188,0%@2190,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@34.5C thermal@33.25C Tboard@33C AO@33C GPU@33C Tdiode@36C PMIC@50C GPU 3876mW/836mW CPU 1860mW/786mW SOC 1240mW/894mW CV 0mW/0mW VDDRQ 310mW/189mW SYS5V 1981mW/1477mW
11-20-2023 10:09:53 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [15%@2189,100%@2188,0%@2188,8%@2181,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@34.5C thermal@33.25C Tboard@33C AO@33C GPU@33.5C Tdiode@36C PMIC@50C GPU 3876mW/855mW CPU 1705mW/791mW SOC 1240mW/896mW CV 0mW/0mW VDDRQ 310mW/189mW SYS5V 1981mW/1480mW
11-20-2023 10:09:53 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2181,100%@2188,0%@2189,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@34.5C thermal@33.25C Tboard@33C AO@32.5C GPU@33.5C Tdiode@35.75C PMIC@50C GPU 3876mW/873mW CPU 1705mW/797mW SOC 1240mW/898mW CV 0mW/0mW VDDRQ 310mW/190mW SYS5V 1981mW/1483mW
11-20-2023 10:09:53 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2188,100%@2188,0%@2187,0%@2186,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@34.5C thermal@33.25C Tboard@33C AO@33C GPU@33C Tdiode@35.75C PMIC@50C GPU 3876mW/891mW CPU 1705mW/802mW SOC 1240mW/900mW CV 0mW/0mW VDDRQ 310mW/191mW SYS5V 1981mW/1486mW
11-20-2023 10:09:53 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2188,7%@2188,8%@2189,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@35C thermal@33.25C Tboard@33C AO@33C GPU@33.5C Tdiode@36C PMIC@50C GPU 3876mW/909mW CPU 1705mW/808mW SOC 1240mW/902mW CV 0mW/0mW VDDRQ 310mW/191mW SYS5V 1981mW/1489mW
11-20-2023 10:09:54 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2188,100%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@35C thermal@33.25C Tboard@33C AO@33C GPU@33.5C Tdiode@36C PMIC@50C GPU 3876mW/926mW CPU 1705mW/813mW SOC 1240mW/904mW CV 0mW/0mW VDDRQ 310mW/192mW SYS5V 1981mW/1492mW
11-20-2023 10:09:54 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2189,100%@2189,0%@2188,8%@2182,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@34.5C thermal@33.25C Tboard@33C AO@33C GPU@33.5C Tdiode@35.75C PMIC@50C GPU 3876mW/944mW CPU 1705mW/818mW SOC 1240mW/906mW CV 0mW/0mW VDDRQ 310mW/193mW SYS5V 1981mW/1495mW
11-20-2023 10:09:54 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2188,100%@2187,0%@2189,8%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@35C thermal@33.25C Tboard@33C AO@33C GPU@33.5C Tdiode@35.75C PMIC@50C GPU 3876mW/961mW CPU 1705mW/823mW SOC 1240mW/908mW CV 0mW/0mW VDDRQ 310mW/193mW SYS5V 1981mW/1498mW
11-20-2023 10:09:54 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2188,100%@2187,0%@2184,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@34.5C thermal@33.25C Tboard@34C AO@33C GPU@33.5C Tdiode@36C PMIC@50C GPU 3876mW/978mW CPU 1705mW/829mW SOC 1240mW/910mW CV 0mW/0mW VDDRQ 310mW/194mW SYS5V 1981mW/1501mW
11-20-2023 10:09:54 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2189,100%@2188,7%@2187,0%@2185,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@35C thermal@33.25C Tboard@34C AO@33C GPU@33.5C Tdiode@36C PMIC@50C GPU 3876mW/994mW CPU 1705mW/834mW SOC 1240mW/912mW CV 0mW/0mW VDDRQ 310mW/195mW SYS5V 1981mW/1503mW
11-20-2023 10:09:54 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2185,100%@2188,0%@2186,0%@2181,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@35C thermal@33.55C Tboard@34C AO@33C GPU@33.5C Tdiode@36.25C PMIC@50C GPU 3876mW/1011mW CPU 1705mW/839mW SOC 1240mW/914mW CV 0mW/0mW VDDRQ 310mW/195mW SYS5V 1981mW/1506mW
11-20-2023 10:09:54 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@35C thermal@33.55C Tboard@34C AO@33C GPU@33.5C Tdiode@36.25C PMIC@50C GPU 3876mW/1027mW CPU 1705mW/844mW SOC 1240mW/916mW CV 0mW/0mW VDDRQ 310mW/196mW SYS5V 1981mW/1509mW
11-20-2023 10:09:54 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2189,100%@2188,0%@2187,8%@2186,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@35C thermal@33.55C Tboard@34C AO@33C GPU@33.5C Tdiode@36C PMIC@50C GPU 3876mW/1044mW CPU 1705mW/848mW SOC 1240mW/918mW CV 0mW/0mW VDDRQ 310mW/197mW SYS5V 1981mW/1511mW
11-20-2023 10:09:55 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2187,100%@2188,0%@2188,7%@2185,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@35C thermal@33.55C Tboard@34C AO@33C GPU@33.5C Tdiode@36C PMIC@50C GPU 3876mW/1060mW CPU 1705mW/853mW SOC 1240mW/920mW CV 0mW/0mW VDDRQ 310mW/197mW SYS5V 1981mW/1514mW
11-20-2023 10:09:55 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2181,0%@2189,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@35C thermal@33.55C Tboard@34C AO@33C GPU@33.5C Tdiode@36C PMIC@50C GPU 3876mW/1075mW CPU 1705mW/858mW SOC 1240mW/921mW CV 0mW/0mW VDDRQ 310mW/198mW SYS5V 1981mW/1517mW
11-20-2023 10:09:55 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2188,100%@2188,0%@2185,8%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@35C thermal@33.55C Tboard@34C AO@33C GPU@33.5C Tdiode@36C PMIC@50C GPU 3876mW/1091mW CPU 1705mW/863mW SOC 1240mW/923mW CV 0mW/0mW VDDRQ 310mW/199mW SYS5V 1981mW/1519mW
11-20-2023 10:09:55 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2183,100%@2188,0%@2187,7%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@35C thermal@33.55C Tboard@34C AO@33C GPU@33.5C Tdiode@36C PMIC@50C GPU 3876mW/1106mW CPU 1705mW/867mW SOC 1240mW/925mW CV 0mW/0mW VDDRQ 310mW/199mW SYS5V 1981mW/1522mW
11-20-2023 10:09:55 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2188,8%@2187,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@35C thermal@33.55C Tboard@34C AO@33C GPU@33.5C Tdiode@36.25C PMIC@50C GPU 3876mW/1122mW CPU 1705mW/872mW SOC 1240mW/927mW CV 0mW/0mW VDDRQ 310mW/200mW SYS5V 1981mW/1524mW
11-20-2023 10:09:55 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [14%@2188,100%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@35C thermal@33.55C Tboard@34C AO@33C GPU@33.5C Tdiode@36.25C PMIC@50C GPU 3876mW/1137mW CPU 1705mW/877mW SOC 1240mW/928mW CV 0mW/0mW VDDRQ 310mW/200mW SYS5V 1981mW/1527mW
11-20-2023 10:09:55 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2189,100%@2186,0%@2188,0%@2189,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@35C thermal@33.55C Tboard@34C AO@33C GPU@33.5C Tdiode@36.25C PMIC@50C GPU 3876mW/1152mW CPU 1705mW/881mW SOC 1240mW/930mW CV 0mW/0mW VDDRQ 310mW/201mW SYS5V 1981mW/1529mW
11-20-2023 10:09:55 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2192,100%@2189,0%@2189,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@35C thermal@33.55C Tboard@34C AO@33C GPU@33.5C Tdiode@36.25C PMIC@50C GPU 3876mW/1167mW CPU 1705mW/886mW SOC 1240mW/932mW CV 0mW/0mW VDDRQ 310mW/202mW SYS5V 1981mW/1532mW
11-20-2023 10:09:56 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2188,100%@2186,0%@2188,0%@2186,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35C thermal@33.55C Tboard@34C AO@33C GPU@33.5C Tdiode@36C PMIC@50C GPU 3876mW/1181mW CPU 1705mW/890mW SOC 1240mW/933mW CV 0mW/0mW VDDRQ 310mW/202mW SYS5V 1981mW/1534mW
11-20-2023 10:09:56 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2187,100%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@32.5C CPU@35C thermal@33.55C Tboard@34C AO@33C GPU@33.5C Tdiode@36C PMIC@50C GPU 3876mW/1196mW CPU 1705mW/894mW SOC 1240mW/935mW CV 0mW/0mW VDDRQ 310mW/203mW SYS5V 1981mW/1537mW
11-20-2023 10:09:56 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2188,100%@2186,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35C thermal@33.55C Tboard@34C AO@33.5C GPU@34C Tdiode@36.25C PMIC@50C GPU 3876mW/1210mW CPU 1705mW/899mW SOC 1240mW/937mW CV 0mW/0mW VDDRQ 310mW/203mW SYS5V 2022mW/1539mW
11-20-2023 10:09:56 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [16%@2190,100%@2188,0%@2188,0%@2192,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35C thermal@33.55C Tboard@34C AO@33C GPU@33.5C Tdiode@36.25C PMIC@50C GPU 3876mW/1224mW CPU 1705mW/903mW SOC 1240mW/938mW CV 0mW/0mW VDDRQ 310mW/204mW SYS5V 1981mW/1542mW
11-20-2023 10:09:56 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2188,100%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35C thermal@33.55C Tboard@34C AO@33.5C GPU@33.5C Tdiode@36.25C PMIC@50C GPU 3876mW/1238mW CPU 1705mW/907mW SOC 1240mW/940mW CV 0mW/0mW VDDRQ 310mW/205mW SYS5V 1981mW/1544mW
11-20-2023 10:09:56 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [15%@2189,100%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35.5C thermal@33.55C Tboard@34C AO@33C GPU@34C Tdiode@36.25C PMIC@50C GPU 3876mW/1252mW CPU 1705mW/912mW SOC 1240mW/942mW CV 0mW/0mW VDDRQ 310mW/205mW SYS5V 1981mW/1546mW
11-20-2023 10:09:56 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2189,100%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35C thermal@33.55C Tboard@34C AO@33C GPU@34C Tdiode@36.25C PMIC@50C GPU 3876mW/1266mW CPU 1705mW/916mW SOC 1240mW/943mW CV 0mW/0mW VDDRQ 310mW/206mW SYS5V 1981mW/1549mW
11-20-2023 10:09:56 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2192,100%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35C thermal@33.75C Tboard@34C AO@33C GPU@34C Tdiode@36.25C PMIC@50C GPU 3876mW/1280mW CPU 1705mW/920mW SOC 1240mW/945mW CV 0mW/0mW VDDRQ 310mW/206mW SYS5V 1981mW/1551mW
11-20-2023 10:09:56 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [15%@2185,100%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35C thermal@33.75C Tboard@34C AO@33.5C GPU@34C Tdiode@36.25C PMIC@50C GPU 3876mW/1293mW CPU 1705mW/924mW SOC 1240mW/946mW CV 0mW/0mW VDDRQ 310mW/207mW SYS5V 1981mW/1553mW
11-20-2023 10:09:57 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2188,100%@2187,0%@2188,0%@2189,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35.5C thermal@33.75C Tboard@34C AO@33C GPU@34C Tdiode@36.25C PMIC@50C GPU 3876mW/1306mW CPU 1705mW/928mW SOC 1240mW/948mW CV 0mW/0mW VDDRQ 310mW/207mW SYS5V 1981mW/1555mW
11-20-2023 10:09:57 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2187,100%@2189,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35C thermal@33.75C Tboard@34C AO@33C GPU@34C Tdiode@36.25C PMIC@50C GPU 3876mW/1319mW CPU 1705mW/932mW SOC 1240mW/949mW CV 0mW/0mW VDDRQ 310mW/208mW SYS5V 1981mW/1557mW
11-20-2023 10:09:57 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2188,100%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 98%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35C thermal@33.75C Tboard@34C AO@33C GPU@34C Tdiode@36.25C PMIC@50C GPU 3876mW/1332mW CPU 1705mW/936mW SOC 1240mW/951mW CV 0mW/0mW VDDRQ 310mW/208mW SYS5V 1981mW/1560mW
11-20-2023 10:09:57 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [9%@2188,100%@2189,0%@2186,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35C thermal@33.75C Tboard@34C AO@33.5C GPU@33.5C Tdiode@36.25C PMIC@50C GPU 3876mW/1345mW CPU 1705mW/940mW SOC 1395mW/953mW CV 0mW/0mW VDDRQ 310mW/209mW SYS5V 1981mW/1562mW
11-20-2023 10:09:57 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [15%@2195,100%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35.5C thermal@33.75C Tboard@34C AO@33.5C GPU@34C Tdiode@36.25C PMIC@50C GPU 3876mW/1358mW CPU 1705mW/944mW SOC 1395mW/955mW CV 0mW/0mW VDDRQ 310mW/209mW SYS5V 1981mW/1564mW
11-20-2023 10:09:57 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [15%@2184,100%@2188,0%@2188,0%@2189,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35.5C thermal@33.75C Tboard@34C AO@33.5C GPU@34C Tdiode@36.5C PMIC@50C GPU 3876mW/1371mW CPU 1705mW/947mW SOC 1240mW/957mW CV 0mW/0mW VDDRQ 310mW/210mW SYS5V 1981mW/1566mW
11-20-2023 10:09:57 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2188,100%@2189,0%@2188,0%@2189,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35.5C thermal@33.75C Tboard@34C AO@33C GPU@34C Tdiode@36.5C PMIC@50C GPU 3876mW/1383mW CPU 1705mW/951mW SOC 1240mW/958mW CV 0mW/0mW VDDRQ 310mW/210mW SYS5V 1981mW/1568mW
11-20-2023 10:09:57 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2188,0%@2188,7%@2189,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35.5C thermal@33.75C Tboard@34C AO@33.5C GPU@34C Tdiode@36.5C PMIC@50C GPU 3876mW/1396mW CPU 1705mW/955mW SOC 1240mW/959mW CV 0mW/0mW VDDRQ 310mW/211mW SYS5V 1981mW/1570mW
11-20-2023 10:09:58 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2188,100%@2188,7%@2189,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35C thermal@33.9C Tboard@34C AO@33.5C GPU@34C Tdiode@36.5C PMIC@50C GPU 3876mW/1408mW CPU 1705mW/959mW SOC 1240mW/961mW CV 0mW/0mW VDDRQ 310mW/211mW SYS5V 1981mW/1572mW
11-20-2023 10:09:58 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [15%@2188,100%@2189,0%@2188,7%@2190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35.5C thermal@33.9C Tboard@34C AO@33.5C GPU@34C Tdiode@36.5C PMIC@50C GPU 3876mW/1420mW CPU 1705mW/962mW SOC 1395mW/963mW CV 0mW/0mW VDDRQ 310mW/212mW SYS5V 1981mW/1574mW
11-20-2023 10:09:58 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2187,100%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35.5C thermal@33.9C Tboard@34C AO@33.5C GPU@34C Tdiode@36.5C PMIC@50C GPU 3876mW/1432mW CPU 1705mW/966mW SOC 1240mW/964mW CV 0mW/0mW VDDRQ 310mW/212mW SYS5V 1981mW/1576mW
11-20-2023 10:09:58 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2189,100%@2190,0%@2188,0%@2186,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35.5C thermal@33.9C Tboard@34C AO@33.5C GPU@34C Tdiode@36.5C PMIC@50C GPU 3876mW/1444mW CPU 1705mW/970mW SOC 1240mW/966mW CV 0mW/0mW VDDRQ 310mW/213mW SYS5V 1981mW/1578mW
11-20-2023 10:09:58 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2188,0%@2184,0%@2189,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35.5C thermal@33.9C Tboard@34C AO@33.5C GPU@34C Tdiode@36.5C PMIC@50C GPU 3876mW/1456mW CPU 1705mW/973mW SOC 1395mW/968mW CV 0mW/0mW VDDRQ 310mW/213mW SYS5V 1981mW/1580mW
11-20-2023 10:09:58 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [15%@2189,100%@2188,0%@2189,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35.5C thermal@33.9C Tboard@34C AO@33.5C GPU@34C Tdiode@36.5C PMIC@50C GPU 3876mW/1468mW CPU 1705mW/977mW SOC 1395mW/970mW CV 0mW/0mW VDDRQ 310mW/214mW SYS5V 1981mW/1582mW
11-20-2023 10:09:58 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2188,100%@2187,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35.5C thermal@33.9C Tboard@34C AO@33.5C GPU@34C Tdiode@36.5C PMIC@50C GPU 3876mW/1479mW CPU 1705mW/980mW SOC 1395mW/972mW CV 0mW/0mW VDDRQ 310mW/214mW SYS5V 1981mW/1584mW
11-20-2023 10:09:58 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2188,100%@2189,7%@2189,7%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35.5C thermal@33.9C Tboard@34C AO@33.5C GPU@34C Tdiode@36.5C PMIC@50C GPU 3876mW/1491mW CPU 1705mW/984mW SOC 1240mW/973mW CV 0mW/0mW VDDRQ 310mW/215mW SYS5V 1981mW/1586mW
11-20-2023 10:09:58 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2188,100%@2188,0%@2183,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35.5C thermal@33.9C Tboard@34C AO@33.5C GPU@34C Tdiode@36.5C PMIC@50C GPU 3876mW/1502mW CPU 1705mW/987mW SOC 1240mW/974mW CV 0mW/0mW VDDRQ 310mW/215mW SYS5V 1981mW/1588mW
11-20-2023 10:09:59 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2189,100%@2188,0%@2188,0%@2189,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35.5C thermal@34.05C Tboard@34C AO@33.5C GPU@34C Tdiode@36.5C PMIC@50C GPU 3876mW/1513mW CPU 1705mW/990mW SOC 1240mW/976mW CV 0mW/0mW VDDRQ 310mW/215mW SYS5V 1981mW/1589mW
11-20-2023 10:09:59 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [15%@2189,100%@2188,0%@2189,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35.5C thermal@34.05C Tboard@34C AO@33.5C GPU@34C Tdiode@36.5C PMIC@50C GPU 3876mW/1524mW CPU 1705mW/994mW SOC 1240mW/977mW CV 0mW/0mW VDDRQ 310mW/216mW SYS5V 1981mW/1591mW
11-20-2023 10:09:59 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [15%@2188,100%@2189,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35.5C thermal@34.05C Tboard@34C AO@33.5C GPU@34C Tdiode@36.5C PMIC@50C GPU 3876mW/1535mW CPU 1705mW/997mW SOC 1395mW/979mW CV 0mW/0mW VDDRQ 310mW/216mW SYS5V 1981mW/1593mW
11-20-2023 10:09:59 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2187,100%@2188,0%@2186,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35.5C thermal@34.05C Tboard@34C AO@33.5C GPU@34C Tdiode@36.5C PMIC@50C GPU 3876mW/1546mW CPU 1705mW/1000mW SOC 1395mW/981mW CV 0mW/0mW VDDRQ 310mW/217mW SYS5V 1981mW/1595mW
11-20-2023 10:09:59 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [9%@2188,100%@2188,0%@2188,0%@2190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35.5C thermal@34.05C Tboard@34C AO@33.5C GPU@34C Tdiode@36.5C PMIC@50C GPU 3876mW/1557mW CPU 1705mW/1004mW SOC 1240mW/982mW CV 0mW/0mW VDDRQ 310mW/217mW SYS5V 1981mW/1597mW
11-20-2023 10:09:59 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2188,100%@2188,0%@2191,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35.5C thermal@34.05C Tboard@34C AO@33.5C GPU@34C Tdiode@36.75C PMIC@50C GPU 3876mW/1568mW CPU 1705mW/1007mW SOC 1240mW/983mW CV 0mW/0mW VDDRQ 310mW/218mW SYS5V 1981mW/1599mW
11-20-2023 10:09:59 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2188,100%@2187,8%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35.5C thermal@34.05C Tboard@34C AO@33.5C GPU@34.5C Tdiode@36.75C PMIC@50C GPU 3876mW/1579mW CPU 1705mW/1010mW SOC 1240mW/984mW CV 0mW/0mW VDDRQ 310mW/218mW SYS5V 1981mW/1600mW
11-20-2023 10:09:59 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2188,100%@2188,0%@2187,0%@2191,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35.5C thermal@34.05C Tboard@34C AO@33.5C GPU@34C Tdiode@36.75C PMIC@50C GPU 3876mW/1589mW CPU 1705mW/1013mW SOC 1240mW/985mW CV 0mW/0mW VDDRQ 310mW/218mW SYS5V 1981mW/1602mW
11-20-2023 10:10:00 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2180,0%@2184,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35.5C thermal@34.05C Tboard@34C AO@33.5C GPU@34C Tdiode@36.75C PMIC@50C GPU 3876mW/1600mW CPU 1860mW/1017mW SOC 1240mW/987mW CV 0mW/0mW VDDRQ 310mW/219mW SYS5V 1981mW/1604mW
11-20-2023 10:10:00 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2188,7%@2186,7%@2194,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35.5C thermal@34.05C Tboard@34C AO@33.5C GPU@34.5C Tdiode@36.75C PMIC@50C GPU 3876mW/1610mW CPU 1860mW/1021mW SOC 1395mW/988mW CV 0mW/0mW VDDRQ 310mW/219mW SYS5V 1981mW/1605mW
11-20-2023 10:10:00 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2189,100%@2188,0%@2187,0%@2181,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35.5C thermal@34.2C Tboard@34C AO@33.5C GPU@34.5C Tdiode@36.75C PMIC@50C GPU 3876mW/1620mW CPU 1705mW/1024mW SOC 1240mW/990mW CV 0mW/0mW VDDRQ 310mW/220mW SYS5V 1981mW/1607mW
11-20-2023 10:10:00 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2189,100%@2188,0%@2188,7%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35.5C thermal@34.2C Tboard@34C AO@33.5C GPU@34C Tdiode@36.75C PMIC@50C GPU 3876mW/1630mW CPU 1705mW/1027mW SOC 1395mW/991mW CV 0mW/0mW VDDRQ 310mW/220mW SYS5V 1978mW/1609mW
11-20-2023 10:10:00 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2188,100%@2187,0%@2183,0%@2189,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35.5C thermal@34.2C Tboard@34C AO@33.5C GPU@34C Tdiode@36.75C PMIC@50C GPU 3876mW/1640mW CPU 1705mW/1030mW SOC 1240mW/993mW CV 0mW/0mW VDDRQ 310mW/221mW SYS5V 1978mW/1610mW
11-20-2023 10:10:00 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2186,100%@2189,0%@2189,0%@2189,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35.5C thermal@34.2C Tboard@34C AO@33.5C GPU@34.5C Tdiode@37C PMIC@50C GPU 3876mW/1650mW CPU 1705mW/1033mW SOC 1240mW/994mW CV 0mW/0mW VDDRQ 310mW/221mW SYS5V 1978mW/1612mW
11-20-2023 10:10:00 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@2189,100%@2188,0%@2189,0%@2192,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35.5C thermal@34.2C Tboard@34C AO@33.5C GPU@34C Tdiode@37C PMIC@50C GPU 3876mW/1660mW CPU 1705mW/1036mW SOC 1240mW/995mW CV 0mW/0mW VDDRQ 310mW/221mW SYS5V 1978mW/1614mW
11-20-2023 10:10:00 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2189,7%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35.5C thermal@34.2C Tboard@34C AO@34C GPU@34.5C Tdiode@36.75C PMIC@50C GPU 3876mW/1670mW CPU 1705mW/1039mW SOC 1240mW/996mW CV 0mW/0mW VDDRQ 310mW/222mW SYS5V 1981mW/1615mW
11-20-2023 10:10:01 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2186,15%@2189,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35.5C thermal@34.2C Tboard@34C AO@34C GPU@34.5C Tdiode@36.75C PMIC@50C GPU 3876mW/1680mW CPU 1705mW/1042mW SOC 1240mW/997mW CV 0mW/0mW VDDRQ 310mW/222mW SYS5V 1981mW/1617mW
11-20-2023 10:10:01 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2188,100%@2188,7%@2188,0%@2190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35.5C thermal@34.2C Tboard@34C AO@33.5C GPU@34.5C Tdiode@36.75C PMIC@50C GPU 3876mW/1689mW CPU 1705mW/1045mW SOC 1395mW/999mW CV 0mW/0mW VDDRQ 310mW/222mW SYS5V 1981mW/1619mW
11-20-2023 10:10:01 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2188,0%@2188,0%@2182,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35.5C thermal@34.2C Tboard@34C AO@34C GPU@34.5C Tdiode@37C PMIC@50C GPU 3876mW/1699mW CPU 1705mW/1048mW SOC 1395mW/1000mW CV 0mW/0mW VDDRQ 310mW/223mW SYS5V 1981mW/1620mW
11-20-2023 10:10:01 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [15%@2186,100%@2191,0%@2184,8%@2185,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35.5C thermal@34.55C Tboard@34C AO@33.5C GPU@34.5C Tdiode@37C PMIC@50C GPU 3876mW/1708mW CPU 1705mW/1051mW SOC 1395mW/1002mW CV 0mW/0mW VDDRQ 310mW/223mW SYS5V 1981mW/1622mW
11-20-2023 10:10:01 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2192,100%@2183,0%@2188,7%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@36C thermal@34.55C Tboard@34C AO@34C GPU@34.5C Tdiode@37C PMIC@50C GPU 3876mW/1718mW CPU 1705mW/1054mW SOC 1240mW/1003mW CV 0mW/0mW VDDRQ 310mW/224mW SYS5V 1981mW/1623mW
11-20-2023 10:10:01 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2187,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35.5C thermal@34.55C Tboard@34C AO@34C GPU@34.5C Tdiode@37C PMIC@50C GPU 3876mW/1727mW CPU 1705mW/1056mW SOC 1240mW/1004mW CV 0mW/0mW VDDRQ 310mW/224mW SYS5V 1981mW/1625mW
11-20-2023 10:10:01 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2188,0%@2188,7%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35.5C thermal@34.55C Tboard@34C AO@33.5C GPU@34.5C Tdiode@36.75C PMIC@50C GPU 3876mW/1736mW CPU 1705mW/1059mW SOC 1240mW/1005mW CV 0mW/0mW VDDRQ 310mW/224mW SYS5V 1981mW/1626mW
11-20-2023 10:10:01 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2188,0%@2186,8%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35.5C thermal@34.55C Tboard@34C AO@34C GPU@34.5C Tdiode@36.75C PMIC@50C GPU 3876mW/1745mW CPU 1705mW/1062mW SOC 1240mW/1006mW CV 0mW/0mW VDDRQ 310mW/225mW SYS5V 1981mW/1628mW
11-20-2023 10:10:01 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2184,0%@2188,8%@2189,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@36C thermal@34.55C Tboard@34C AO@34C GPU@34.5C Tdiode@37C PMIC@50C GPU 3876mW/1755mW CPU 1705mW/1065mW SOC 1240mW/1007mW CV 0mW/0mW VDDRQ 310mW/225mW SYS5V 1981mW/1629mW
11-20-2023 10:10:02 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2184,100%@2188,0%@2188,7%@2183,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@36C thermal@34.55C Tboard@34C AO@34C GPU@34.5C Tdiode@37C PMIC@50C GPU 3876mW/1764mW CPU 1705mW/1067mW SOC 1240mW/1008mW CV 0mW/0mW VDDRQ 310mW/225mW SYS5V 1981mW/1631mW
11-20-2023 10:10:02 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2188,100%@2188,0%@2188,15%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@36C thermal@34.55C Tboard@34C AO@34C GPU@34.5C Tdiode@37C PMIC@50C GPU 3876mW/1772mW CPU 1705mW/1070mW SOC 1240mW/1009mW CV 0mW/0mW VDDRQ 310mW/226mW SYS5V 1981mW/1632mW
11-20-2023 10:10:02 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2183,100%@2188,0%@2189,0%@2182,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@36C thermal@34.55C Tboard@34C AO@34C GPU@34.5C Tdiode@37C PMIC@50C GPU 3876mW/1781mW CPU 1705mW/1073mW SOC 1395mW/1011mW CV 0mW/0mW VDDRQ 310mW/226mW SYS5V 1981mW/1634mW
11-20-2023 10:10:02 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@2186,100%@2188,0%@2189,8%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@36C thermal@34.55C Tboard@34C AO@34C GPU@34.5C Tdiode@37C PMIC@50C GPU 3876mW/1790mW CPU 1705mW/1075mW SOC 1240mW/1012mW CV 0mW/0mW VDDRQ 310mW/226mW SYS5V 1981mW/1635mW
11-20-2023 10:10:02 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@36C thermal@34.55C Tboard@34C AO@34C GPU@34.5C Tdiode@37C PMIC@50C GPU 3876mW/1799mW CPU 1705mW/1078mW SOC 1240mW/1013mW CV 0mW/0mW VDDRQ 310mW/227mW SYS5V 1981mW/1637mW
11-20-2023 10:10:02 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@2188,100%@2188,7%@2188,7%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 99%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@36C thermal@34.55C Tboard@34C AO@34C GPU@34.5C Tdiode@37C PMIC@50C GPU 3876mW/1807mW CPU 1860mW/1081mW SOC 1240mW/1014mW CV 0mW/0mW VDDRQ 310mW/227mW SYS5V 1981mW/1638mW
11-20-2023 10:10:02 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@1245,35%@1190,0%@1190,8%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35.5C thermal@34.55C Tboard@34C AO@33.5C GPU@34C Tdiode@37C PMIC@50C GPU 3257mW/1813mW CPU 1550mW/1083mW SOC 1241mW/1015mW CV 0mW/0mW VDDRQ 310mW/228mW SYS5V 1981mW/1640mW
11-20-2023 10:10:02 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,7%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35.5C thermal@34.55C Tboard@34C AO@33.5C GPU@33.5C Tdiode@36.75C PMIC@50C GPU 2638mW/1817mW CPU 1241mW/1084mW SOC 1241mW/1015mW CV 0mW/0mW VDDRQ 155mW/227mW SYS5V 1981mW/1641mW
11-20-2023 10:10:03 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,0%@1189,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35.5C thermal@34.55C Tboard@34C AO@33.5C GPU@33.5C Tdiode@36.75C PMIC@50C GPU 2018mW/1818mW CPU 1086mW/1084mW SOC 1242mW/1016mW CV 0mW/0mW VDDRQ 155mW/227mW SYS5V 1981mW/1642mW
11-20-2023 10:10:03 RAM 973/14907MB (lfb 3289x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,0%@1189,0%@1190,7%@1187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35.5C thermal@34.55C Tboard@34C AO@34C GPU@33.5C Tdiode@36.75C PMIC@50C GPU 1708mW/1817mW CPU 931mW/1083mW SOC 1242mW/1017mW CV 0mW/0mW VDDRQ 155mW/227mW SYS5V 1941mW/1644mW
11-20-2023 10:10:03 RAM 952/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [15%@1190,14%@1190,0%@1189,7%@1186,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35.5C thermal@34.55C Tboard@34C AO@33.5C GPU@33.5C Tdiode@36.75C PMIC@50C GPU 1397mW/1815mW CPU 776mW/1082mW SOC 1242mW/1018mW CV 0mW/0mW VDDRQ 155mW/226mW SYS5V 1941mW/1645mW
11-20-2023 10:10:03 RAM 950/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [25%@1190,36%@1188,16%@1190,7%@1190,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@34.55C Tboard@34C AO@33.5C GPU@33C Tdiode@36.75C PMIC@50C GPU 1087mW/1812mW CPU 776mW/1081mW SOC 1242mW/1019mW CV 0mW/0mW VDDRQ 155mW/226mW SYS5V 1941mW/1646mW
11-20-2023 10:10:03 RAM 950/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,0%@1189,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35.5C thermal@33.95C Tboard@34C AO@33.5C GPU@33.5C Tdiode@36.75C PMIC@50C GPU 932mW/1809mW CPU 621mW/1079mW SOC 1243mW/1020mW CV 0mW/0mW VDDRQ 155mW/226mW SYS5V 1941mW/1647mW
11-20-2023 10:10:03 RAM 950/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@1190,8%@1190,7%@1190,7%@1190,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@33.95C Tboard@34C AO@33.5C GPU@33C Tdiode@36.75C PMIC@50C GPU 776mW/1805mW CPU 621mW/1077mW SOC 1243mW/1021mW CV 0mW/0mW VDDRQ 155mW/225mW SYS5V 1941mW/1648mW
11-20-2023 10:10:03 RAM 950/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,7%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@33.95C Tboard@34C AO@33.5C GPU@33C Tdiode@36.75C PMIC@50C GPU 776mW/1801mW CPU 621mW/1075mW SOC 1243mW/1022mW CV 0mW/0mW VDDRQ 155mW/225mW SYS5V 1941mW/1649mW
11-20-2023 10:10:03 RAM 950/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,15%@1190,0%@1190,0%@1188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@33.95C Tboard@34C AO@33.5C GPU@33C Tdiode@36.75C PMIC@50C GPU 621mW/1796mW CPU 465mW/1073mW SOC 1243mW/1023mW CV 0mW/0mW VDDRQ 155mW/225mW SYS5V 1941mW/1651mW
11-20-2023 10:10:04 RAM 950/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,7%@1189,0%@1188,0%@1190,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@33.95C Tboard@34C AO@33.5C GPU@33C Tdiode@36.75C PMIC@50C GPU 621mW/1791mW CPU 466mW/1070mW SOC 1243mW/1024mW CV 0mW/0mW VDDRQ 155mW/225mW SYS5V 1941mW/1652mW
11-20-2023 10:10:04 RAM 950/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,15%@1187,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@33.95C Tboard@34C AO@33.5C GPU@33C Tdiode@36.5C PMIC@50C GPU 621mW/1787mW CPU 466mW/1068mW SOC 1243mW/1024mW CV 0mW/0mW VDDRQ 155mW/224mW SYS5V 1941mW/1653mW
11-20-2023 10:10:04 RAM 950/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,0%@1190,0%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@33.95C Tboard@34C AO@33.5C GPU@33C Tdiode@36.5C PMIC@50C GPU 621mW/1782mW CPU 466mW/1066mW SOC 1243mW/1025mW CV 0mW/0mW VDDRQ 155mW/224mW SYS5V 1941mW/1654mW
11-20-2023 10:10:04 RAM 950/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,0%@1188,0%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@33.95C Tboard@34C AO@33.5C GPU@33C Tdiode@36.5C PMIC@50C GPU 621mW/1777mW CPU 466mW/1063mW SOC 1243mW/1026mW CV 0mW/0mW VDDRQ 155mW/224mW SYS5V 1941mW/1655mW
11-20-2023 10:10:04 RAM 950/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,14%@1190,0%@1189,0%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@33.95C Tboard@34C AO@33.5C GPU@33C Tdiode@36.5C PMIC@50C GPU 621mW/1773mW CPU 466mW/1061mW SOC 1243mW/1027mW CV 0mW/0mW VDDRQ 155mW/224mW SYS5V 1941mW/1656mW
11-20-2023 10:10:04 RAM 950/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,15%@1190,0%@1188,0%@1189,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@33.8C Tboard@34C AO@34C GPU@33C Tdiode@36.75C PMIC@50C GPU 466mW/1768mW CPU 466mW/1059mW SOC 1243mW/1028mW CV 0mW/0mW VDDRQ 155mW/223mW SYS5V 1941mW/1657mW
11-20-2023 10:10:04 RAM 950/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@33.8C Tboard@34C AO@33.5C GPU@33C Tdiode@36.75C PMIC@50C GPU 466mW/1763mW CPU 466mW/1056mW SOC 1243mW/1029mW CV 0mW/0mW VDDRQ 155mW/223mW SYS5V 1941mW/1658mW
11-20-2023 10:10:04 RAM 950/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,8%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@33.8C Tboard@34C AO@33.5C GPU@33C Tdiode@36.5C PMIC@50C GPU 466mW/1758mW CPU 466mW/1054mW SOC 1243mW/1029mW CV 0mW/0mW VDDRQ 155mW/223mW SYS5V 1941mW/1660mW
11-20-2023 10:10:05 RAM 950/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,0%@1186,0%@1190,0%@1188,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@33.8C Tboard@34C AO@33.5C GPU@33C Tdiode@36.5C PMIC@50C GPU 466mW/1753mW CPU 466mW/1052mW SOC 1243mW/1030mW CV 0mW/0mW VDDRQ 155mW/222mW SYS5V 1941mW/1661mW
11-20-2023 10:10:05 RAM 950/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@1190,0%@1189,0%@1190,0%@1189,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@33.8C Tboard@34C AO@34C GPU@33C Tdiode@36.75C PMIC@50C GPU 466mW/1748mW CPU 466mW/1049mW SOC 1243mW/1031mW CV 0mW/0mW VDDRQ 155mW/222mW SYS5V 1938mW/1662mW
11-20-2023 10:10:05 RAM 950/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@1190,0%@1189,0%@1191,0%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@33.8C Tboard@34C AO@33.5C GPU@33C Tdiode@36.75C PMIC@50C GPU 466mW/1743mW CPU 466mW/1047mW SOC 1243mW/1032mW CV 0mW/0mW VDDRQ 155mW/222mW SYS5V 1938mW/1663mW
11-20-2023 10:10:05 RAM 950/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@1190,0%@1190,0%@1188,0%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@33.8C Tboard@34C AO@33.5C GPU@33C Tdiode@36.75C PMIC@50C GPU 466mW/1738mW CPU 466mW/1045mW SOC 1243mW/1033mW CV 0mW/0mW VDDRQ 155mW/222mW SYS5V 1938mW/1664mW
11-20-2023 10:10:05 RAM 950/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [21%@1189,0%@1189,0%@1188,0%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@33.8C Tboard@34C AO@33.5C GPU@33C Tdiode@36.75C PMIC@50C GPU 466mW/1733mW CPU 466mW/1043mW SOC 1243mW/1033mW CV 0mW/0mW VDDRQ 155mW/221mW SYS5V 1938mW/1665mW
11-20-2023 10:10:05 RAM 950/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1189,14%@1190,0%@1187,0%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@33.8C Tboard@34C AO@33.5C GPU@33C Tdiode@36.75C PMIC@50C GPU 466mW/1729mW CPU 466mW/1041mW SOC 1243mW/1034mW CV 0mW/0mW VDDRQ 155mW/221mW SYS5V 1941mW/1666mW
11-20-2023 10:10:05 RAM 950/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,8%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35C thermal@33.6C Tboard@34C AO@33.5C GPU@33C Tdiode@36.75C PMIC@50C GPU 466mW/1724mW CPU 466mW/1039mW SOC 1243mW/1035mW CV 0mW/0mW VDDRQ 155mW/221mW SYS5V 1941mW/1667mW
11-20-2023 10:10:05 RAM 950/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,7%@1190,0%@1190,0%@1187,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35C thermal@33.6C Tboard@34C AO@33.5C GPU@33C Tdiode@36.5C PMIC@50C GPU 466mW/1719mW CPU 466mW/1036mW SOC 1243mW/1036mW CV 0mW/0mW VDDRQ 155mW/221mW SYS5V 1941mW/1668mW
11-20-2023 10:10:06 RAM 950/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@1190,0%@1190,0%@1189,0%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35C thermal@33.6C Tboard@34C AO@33.5C GPU@32.5C Tdiode@36.5C PMIC@50C GPU 466mW/1714mW CPU 466mW/1034mW SOC 1243mW/1037mW CV 0mW/0mW VDDRQ 155mW/220mW SYS5V 1941mW/1669mW
11-20-2023 10:10:06 RAM 950/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1188,14%@1190,0%@1184,0%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35C thermal@33.6C Tboard@34C AO@33.5C GPU@33C Tdiode@36.5C PMIC@50C GPU 466mW/1710mW CPU 466mW/1032mW SOC 1243mW/1037mW CV 0mW/0mW VDDRQ 155mW/220mW SYS5V 1941mW/1670mW
11-20-2023 10:10:06 RAM 950/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35C thermal@33.6C Tboard@34C AO@33.5C GPU@33C Tdiode@36.5C PMIC@50C GPU 466mW/1705mW CPU 466mW/1030mW SOC 1243mW/1038mW CV 0mW/0mW VDDRQ 155mW/220mW SYS5V 1941mW/1671mW
11-20-2023 10:10:06 RAM 950/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,7%@1190,0%@1191,0%@1189,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35C thermal@33.6C Tboard@34C AO@33.5C GPU@32.5C Tdiode@36.5C PMIC@50C GPU 466mW/1701mW CPU 466mW/1028mW SOC 1243mW/1039mW CV 0mW/0mW VDDRQ 155mW/220mW SYS5V 1941mW/1672mW
11-20-2023 10:10:06 RAM 950/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1186,8%@1185,0%@1189,0%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35C thermal@33.6C Tboard@34C AO@33.5C GPU@33C Tdiode@36.5C PMIC@50C GPU 466mW/1696mW CPU 466mW/1026mW SOC 1243mW/1040mW CV 0mW/0mW VDDRQ 155mW/219mW SYS5V 1941mW/1673mW
11-20-2023 10:10:06 RAM 950/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [8%@1190,0%@1189,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@33.6C Tboard@34C AO@33.5C GPU@32.5C Tdiode@36.5C PMIC@50C GPU 466mW/1692mW CPU 466mW/1024mW SOC 1243mW/1040mW CV 0mW/0mW VDDRQ 155mW/219mW SYS5V 1941mW/1674mW
11-20-2023 10:10:06 RAM 950/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,8%@1187,0%@1190,0%@1187,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35C thermal@33.6C Tboard@34C AO@33.5C GPU@32.5C Tdiode@36.5C PMIC@50C GPU 466mW/1687mW CPU 466mW/1022mW SOC 1243mW/1041mW CV 0mW/0mW VDDRQ 155mW/219mW SYS5V 1941mW/1675mW
11-20-2023 10:10:06 RAM 950/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1188,7%@1190,0%@1189,0%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@33.8C Tboard@34C AO@33C GPU@33C Tdiode@36.5C PMIC@50C GPU 466mW/1683mW CPU 466mW/1020mW SOC 1243mW/1042mW CV 0mW/0mW VDDRQ 155mW/219mW SYS5V 1941mW/1676mW
11-20-2023 10:10:07 RAM 950/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1189,8%@1190,0%@1189,0%@1189,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35C thermal@33.8C Tboard@34C AO@33.5C GPU@32.5C Tdiode@36.5C PMIC@50C GPU 466mW/1678mW CPU 466mW/1018mW SOC 1243mW/1043mW CV 0mW/0mW VDDRQ 155mW/219mW SYS5V 1941mW/1677mW
11-20-2023 10:10:07 RAM 950/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35C thermal@33.8C Tboard@34C AO@33.5C GPU@33C Tdiode@36.25C PMIC@50C GPU 466mW/1674mW CPU 466mW/1016mW SOC 1243mW/1043mW CV 0mW/0mW VDDRQ 155mW/218mW SYS5V 1941mW/1678mW
11-20-2023 10:10:07 RAM 950/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1190,15%@1190,0%@1189,0%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35C thermal@33.8C Tboard@34C AO@33.5C GPU@33C Tdiode@36.25C PMIC@50C GPU 466mW/1669mW CPU 466mW/1014mW SOC 1243mW/1044mW CV 0mW/0mW VDDRQ 155mW/218mW SYS5V 1941mW/1679mW
11-20-2023 10:10:07 RAM 950/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,0%@1188,0%@1190,0%@1187,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@34.5C thermal@33.8C Tboard@34C AO@33C GPU@33C Tdiode@36.5C PMIC@50C GPU 466mW/1665mW CPU 466mW/1012mW SOC 1243mW/1045mW CV 0mW/0mW VDDRQ 155mW/218mW SYS5V 1941mW/1680mW
11-20-2023 10:10:07 RAM 950/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [0%@1189,15%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33C CPU@35C thermal@33.8C Tboard@34C AO@33.5C GPU@33C Tdiode@36.5C PMIC@50C GPU 466mW/1661mW CPU 466mW/1010mW SOC 1243mW/1045mW CV 0mW/0mW VDDRQ 155mW/218mW SYS5V 1941mW/1681mW
11-20-2023 10:10:07 RAM 950/14907MB (lfb 3290x4MB) SWAP 0/7453MB (cached 0MB) CPU [7%@1190,0%@1188,7%@1191,0%@1190,off,off,off,off] EMC_FREQ 0%@1331 GR3D_FREQ 0%@[675] VIC_FREQ 1036 APE 150 AUX@33.5C CPU@35C thermal@33.8C Tboard@34C AO@33C GPU@33C Tdiode@36.25C PMIC@50C GPU 466mW/1657mW CPU 466mW/1008mW SOC 1243mW/1046mW CV 0mW/0mW VDDRQ 155mW/217mW SYS5V 1941mW/1682mW


==> data/power_measurements/ZCU102Gemmini/vgg.csv <==
Timestamp,VCCPSINTFP (v),VCCINTLP (v),VCCPSAUX (v),VCCPSPLL (v),MGTRAVCC (v),MGTRAVTT (v),VCCPSDDR (v),VCCOPS (v),VCCOPS3 (v),VCCPSDDRPLL (v),VCCINT (v),VCCBRAM (v),VCCAUX (v),VCC1V2 (v),VCC3V3 (v),VADJ_FMC (v),MGTAVCC (v),MGTAVTT (v),VCCPSINTFP (i),VCCINTLP (i),VCCPSAUX (i),VCCPSPLL (i),MGTRAVCC (i),MGTRAVTT (i),VCCPSDDR (i),VCCOPS (i),VCCOPS3 (i),VCCPSDDRPLL (i),VCCINT (i),VCCBRAM (i),VCCAUX (i),VCC1V2 (i),VCC3V3 (i),VADJ_FMC (i),MGTAVCC (i),MGTAVTT (i)
 1710918827703327, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 174.000, 0.000, 0.000, 24.000, 2016.000, 125.000, 321.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710918827814223, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2018.000, 124.000, 321.000, 219.000, 46.000, 1.000, 44.000, 87.000
 1710918827924597, 847.000, 847.000, 1815.000, 1202.000, 846.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 11.000, 150.000, 1.000, 0.000, 24.000, 2011.000, 124.000, 321.000, 219.000, 47.000, 2.000, 45.000, 87.000
 1710918828034939, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 10.000, 148.000, 1.000, 0.000, 24.000, 2012.000, 125.000, 321.000, 219.000, 48.000, 1.000, 45.000, 87.000
 1710918828145260, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2020.000, 124.000, 321.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710918828255592, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2015.000, 124.000, 321.000, 219.000, 46.000, 2.000, 44.000, 87.000
 1710918828365935, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2020.000, 124.000, 321.000, 219.000, 48.000, 1.000, 44.000, 87.000
 1710918828476281, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2021.000, 124.000, 321.000, 219.000, 46.000, 1.000, 44.000, 87.000
 1710918828586611, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2011.000, 124.000, 321.000, 219.000, 47.000, 3.000, 44.000, 86.000
 1710918828696947, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 846.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 897.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 11.000, 157.000, 1.000, 0.000, 24.000, 2015.000, 124.000, 321.000, 219.000, 47.000, 0.000, 43.000, 87.000
 1710918828807349, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 10.000, 148.000, 1.000, 0.000, 24.000, 2012.000, 125.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918828917791, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 159.000, 0.000, 0.000, 24.000, 2020.000, 124.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918829028124, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1793.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2015.000, 124.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918829138455, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 1.000, 24.000, 2013.000, 124.000, 321.000, 219.000, 48.000, 1.000, 44.000, 87.000
 1710918829248792, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 1.000, 24.000, 2018.000, 124.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918829359141, 847.000, 847.000, 1815.000, 1201.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2015.000, 125.000, 321.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710918829469471, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2022.000, 124.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918829579807, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1200.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 155.000, 0.000, 0.000, 24.000, 2017.000, 124.000, 321.000, 219.000, 47.000, 0.000, 44.000, 87.000
 1710918829690136, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2017.000, 125.000, 321.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710918829800453, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 150.000, 1.000, 0.000, 24.000, 2017.000, 124.000, 321.000, 219.000, 47.000, 2.000, 45.000, 87.000
 1710918829910784, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1247.000, 285.000, 10.000, 32.000, 61.000, 11.000, 153.000, 0.000, 0.000, 24.000, 2016.000, 124.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918830021138, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 286.000, 10.000, 32.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2018.000, 124.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918830131467, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2012.000, 124.000, 321.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710918830241846, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2016.000, 124.000, 321.000, 219.000, 47.000, 2.000, 44.000, 86.000
 1710918830352177, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2023.000, 125.000, 321.000, 219.000, 46.000, 1.000, 45.000, 87.000
 1710918830462503, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 10.000, 160.000, 0.000, 0.000, 24.000, 2015.000, 124.000, 321.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710918830572842, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 10.000, 157.000, 0.000, 0.000, 24.000, 2020.000, 124.000, 321.000, 219.000, 47.000, 2.000, 45.000, 87.000
 1710918830683225, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 10.000, 150.000, 0.000, 0.000, 24.000, 2017.000, 125.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918830793596, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2015.000, 125.000, 321.000, 219.000, 46.000, 0.000, 44.000, 87.000
 1710918830903921, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 162.000, 0.000, 0.000, 24.000, 2017.000, 125.000, 321.000, 219.000, 47.000, 1.000, 45.000, 87.000
 1710918831014262, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2021.000, 124.000, 321.000, 219.000, 47.000, 3.000, 45.000, 86.000
 1710918831124588, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2018.000, 124.000, 321.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710918831234910, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2013.000, 124.000, 321.000, 219.000, 47.000, 1.000, 45.000, 87.000
 1710918831345234, 847.000, 847.000, 1816.000, 1201.000, 846.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1197.000, 1245.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2016.000, 124.000, 321.000, 219.000, 47.000, 2.000, 44.000, 86.000
 1710918831455559, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 900.000, 1198.000, 1239.000, 286.000, 10.000, 32.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 2025.000, 124.000, 321.000, 219.000, 46.000, 2.000, 44.000, 87.000
 1710918831565954, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 1.000, 24.000, 2010.000, 124.000, 321.000, 219.000, 47.000, 1.000, 44.000, 86.000
 1710918831676282, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2017.000, 124.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918831786610, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 153.000, 0.000, 0.000, 24.000, 2017.000, 124.000, 321.000, 219.000, 46.000, 1.000, 45.000, 87.000
 1710918831896928, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2023.000, 124.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918832007258, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2020.000, 124.000, 321.000, 219.000, 46.000, 2.000, 44.000, 87.000
 1710918832117591, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 10.000, 147.000, 1.000, 0.000, 24.000, 2016.000, 124.000, 321.000, 219.000, 47.000, 2.000, 45.000, 87.000
 1710918832227910, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2015.000, 124.000, 321.000, 219.000, 47.000, 1.000, 45.000, 87.000
 1710918832338257, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1813.000, 1193.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2016.000, 124.000, 321.000, 219.000, 48.000, 1.000, 44.000, 87.000
 1710918832448590, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 157.000, 0.000, 0.000, 24.000, 2013.000, 123.000, 321.000, 219.000, 46.000, 2.000, 45.000, 86.000
 1710918832558934, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2017.000, 125.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918832669276, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 162.000, 0.000, 0.000, 24.000, 2015.000, 124.000, 321.000, 219.000, 47.000, 1.000, 44.000, 86.000
 1710918832779602, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 159.000, 1.000, 0.000, 24.000, 2013.000, 124.000, 321.000, 219.000, 47.000, 1.000, 45.000, 87.000
 1710918832890008, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 150.000, 0.000, 0.000, 24.000, 2023.000, 124.000, 321.000, 219.000, 47.000, 1.000, 45.000, 87.000
 1710918833000351, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2018.000, 124.000, 321.000, 219.000, 47.000, 2.000, 45.000, 87.000
 1710918833110680, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 10.000, 165.000, 0.000, 0.000, 24.000, 2015.000, 124.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918833221007, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1805.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2015.000, 124.000, 321.000, 219.000, 46.000, 2.000, 44.000, 87.000
 1710918833331357, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2016.000, 124.000, 321.000, 219.000, 46.000, 2.000, 44.000, 87.000
 1710918833441734, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 156.000, 0.000, 0.000, 24.000, 2012.000, 124.000, 321.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710918833552050, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 2022.000, 124.000, 320.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918833662382, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2020.000, 125.000, 321.000, 219.000, 48.000, 1.000, 45.000, 87.000
 1710918833772720, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2023.000, 125.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918833883077, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 10.000, 149.000, 0.000, 0.000, 24.000, 2018.000, 125.000, 321.000, 219.000, 47.000, 2.000, 44.000, 86.000
 1710918833993409, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3300.000, 1796.000, 897.000, 1200.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2011.000, 124.000, 321.000, 219.000, 46.000, 1.000, 45.000, 87.000
 1710918834103733, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2016.000, 125.000, 321.000, 219.000, 47.000, 3.000, 44.000, 87.000
 1710918834214109, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2013.000, 125.000, 321.000, 219.000, 47.000, 0.000, 44.000, 87.000
 1710918834324448, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2012.000, 124.000, 321.000, 219.000, 47.000, 2.000, 45.000, 87.000
 1710918834434793, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2013.000, 124.000, 322.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918834545152, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2017.000, 124.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918834655494, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 163.000, 0.000, 0.000, 24.000, 2020.000, 125.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918834765822, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2015.000, 124.000, 321.000, 219.000, 45.000, 0.000, 45.000, 86.000
 1710918834876166, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 1.000, 24.000, 2021.000, 124.000, 321.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710918834986510, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2017.000, 124.000, 321.000, 219.000, 46.000, 1.000, 44.000, 87.000
 1710918835096838, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2021.000, 124.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918835207174, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 150.000, 0.000, 0.000, 24.000, 2017.000, 125.000, 321.000, 219.000, 48.000, 2.000, 44.000, 87.000
 1710918835317496, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1191.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2020.000, 124.000, 321.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710918835427820, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 11.000, 152.000, 0.000, 0.000, 24.000, 2020.000, 124.000, 321.000, 219.000, 48.000, 2.000, 44.000, 87.000
 1710918835538180, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3300.000, 1797.000, 900.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2017.000, 124.000, 321.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710918835648527, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1191.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 162.000, 0.000, 0.000, 24.000, 2021.000, 124.000, 322.000, 219.000, 47.000, 2.000, 45.000, 86.000
 1710918835758857, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2017.000, 124.000, 321.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710918835869191, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 2017.000, 124.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918835979520, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1798.000, 1201.000, 3298.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2016.000, 124.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918836089858, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 156.000, 0.000, 0.000, 24.000, 2017.000, 124.000, 321.000, 219.000, 46.000, 2.000, 44.000, 87.000
 1710918836200187, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2017.000, 124.000, 321.000, 219.000, 46.000, 2.000, 44.000, 88.000
 1710918836310527, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1246.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2013.000, 125.000, 321.000, 219.000, 47.000, 2.000, 45.000, 87.000
 1710918836420861, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 157.000, 0.000, 0.000, 24.000, 2017.000, 125.000, 322.000, 219.000, 46.000, 1.000, 44.000, 87.000
 1710918836531200, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 10.000, 147.000, 1.000, 1.000, 24.000, 2018.000, 124.000, 321.000, 219.000, 47.000, 0.000, 44.000, 87.000
 1710918836641563, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 897.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 1.000, 24.000, 2016.000, 124.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918836751890, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2018.000, 124.000, 321.000, 219.000, 46.000, 2.000, 45.000, 87.000
 1710918836862256, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2015.000, 124.000, 321.000, 219.000, 46.000, 2.000, 44.000, 87.000
 1710918836972604, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 286.000, 10.000, 32.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2013.000, 123.000, 321.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710918837082931, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2016.000, 123.000, 322.000, 219.000, 47.000, 2.000, 45.000, 87.000
 1710918837193249, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1200.000, 1245.000, 285.000, 10.000, 32.000, 62.000, 11.000, 154.000, 0.000, 1.000, 24.000, 2020.000, 124.000, 321.000, 219.000, 47.000, 1.000, 45.000, 87.000
 1710918837303579, 848.000, 847.000, 1816.000, 1202.000, 846.000, 1813.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2018.000, 124.000, 321.000, 219.000, 47.000, 1.000, 45.000, 87.000
 1710918837413896, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 10.000, 147.000, 0.000, 1.000, 24.000, 2015.000, 123.000, 321.000, 219.000, 47.000, 3.000, 44.000, 86.000
 1710918837524228, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 2022.000, 124.000, 322.000, 219.000, 48.000, 2.000, 44.000, 87.000
 1710918837634570, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 10.000, 162.000, 0.000, 0.000, 24.000, 2021.000, 124.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918837744891, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2020.000, 124.000, 321.000, 219.000, 46.000, 1.000, 45.000, 87.000
 1710918837855218, 848.000, 846.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 10.000, 156.000, 1.000, 0.000, 24.000, 2021.000, 124.000, 321.000, 219.000, 47.000, 2.000, 45.000, 87.000
 1710918837965542, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 152.000, 1.000, 0.000, 24.000, 2016.000, 124.000, 321.000, 219.000, 48.000, 1.000, 44.000, 87.000
 1710918838075871, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3301.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2016.000, 124.000, 321.000, 219.000, 47.000, 0.000, 44.000, 87.000
 1710918838186259, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 158.000, 0.000, 0.000, 24.000, 2018.000, 124.000, 321.000, 219.000, 47.000, 1.000, 44.000, 86.000
 1710918838296594, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1200.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2017.000, 124.000, 322.000, 219.000, 46.000, 1.000, 44.000, 87.000
 1710918838406920, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2017.000, 124.000, 321.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710918838517254, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2013.000, 124.000, 321.000, 219.000, 48.000, 1.000, 44.000, 87.000
 1710918838627588, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2013.000, 124.000, 321.000, 219.000, 46.000, 3.000, 44.000, 87.000
 1710918838737967, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2016.000, 124.000, 321.000, 219.000, 46.000, 2.000, 45.000, 87.000
 1710918838848295, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 10.000, 152.000, 0.000, 0.000, 24.000, 2017.000, 124.000, 321.000, 219.000, 46.000, 1.000, 44.000, 87.000
 1710918838958630, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 162.000, 1.000, 0.000, 24.000, 2015.000, 125.000, 321.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710918839068956, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2012.000, 124.000, 321.000, 219.000, 47.000, 3.000, 45.000, 87.000
 1710918839179282, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1246.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2021.000, 124.000, 321.000, 219.000, 47.000, 2.000, 45.000, 87.000
 1710918839289604, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2012.000, 124.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918839399931, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 1.000, 24.000, 2017.000, 124.000, 321.000, 219.000, 46.000, 2.000, 44.000, 87.000
 1710918839510308, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2016.000, 124.000, 321.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710918839620647, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 150.000, 0.000, 0.000, 24.000, 2017.000, 124.000, 321.000, 219.000, 47.000, 1.000, 45.000, 87.000
 1710918839730990, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2018.000, 124.000, 321.000, 219.000, 46.000, 1.000, 44.000, 87.000
 1710918839841317, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 10.000, 150.000, 0.000, 0.000, 24.000, 2017.000, 124.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918839951642, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1201.000, 3301.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2018.000, 124.000, 321.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710918840061977, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 160.000, 0.000, 0.000, 24.000, 2016.000, 124.000, 321.000, 219.000, 46.000, 2.000, 45.000, 86.000
 1710918840172302, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2025.000, 124.000, 321.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710918840282629, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1811.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1198.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2013.000, 124.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918840392945, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1241.000, 286.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2017.000, 125.000, 321.000, 219.000, 48.000, 2.000, 44.000, 87.000
 1710918840503281, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2021.000, 125.000, 321.000, 219.000, 47.000, 1.000, 45.000, 86.000
 1710918840613622, 847.000, 847.000, 1815.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2016.000, 125.000, 321.000, 219.000, 47.000, 2.000, 45.000, 86.000
 1710918840723957, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 11.000, 157.000, 0.000, 0.000, 24.000, 2018.000, 125.000, 321.000, 219.000, 46.000, 1.000, 44.000, 87.000
 1710918840834333, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1198.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2023.000, 124.000, 321.000, 219.000, 46.000, 2.000, 44.000, 87.000
 1710918840944654, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2012.000, 124.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918841054989, 848.000, 847.000, 1815.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2018.000, 124.000, 321.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710918841165317, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2022.000, 124.000, 321.000, 219.000, 46.000, 1.000, 44.000, 87.000
 1710918841275659, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2017.000, 124.000, 321.000, 219.000, 42.000, 2.000, 44.000, 86.000
 1710918841386009, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 1.000, 0.000, 24.000, 2017.000, 124.000, 321.000, 219.000, 48.000, 2.000, 44.000, 87.000
 1710918841496336, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1795.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2025.000, 124.000, 321.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710918841606660, 848.000, 846.000, 1815.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2020.000, 125.000, 321.000, 219.000, 46.000, 1.000, 44.000, 86.000
 1710918841717000, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2018.000, 124.000, 321.000, 219.000, 47.000, 0.000, 45.000, 87.000
 1710918841827339, 848.000, 847.000, 1817.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 1.000, 24.000, 2017.000, 124.000, 321.000, 219.000, 46.000, 2.000, 44.000, 87.000
 1710918841937681, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2017.000, 124.000, 321.000, 219.000, 48.000, 2.000, 45.000, 87.000
 1710918842048024, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 1.000, 24.000, 2012.000, 124.000, 321.000, 219.000, 47.000, 3.000, 45.000, 88.000
 1710918842158386, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 897.000, 1200.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2018.000, 124.000, 321.000, 219.000, 46.000, 1.000, 45.000, 86.000
 1710918842268723, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 2022.000, 124.000, 321.000, 219.000, 48.000, 1.000, 44.000, 87.000
 1710918842379077, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 10.000, 165.000, 0.000, 0.000, 24.000, 2023.000, 124.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918842489434, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2023.000, 125.000, 321.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710918842599771, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 159.000, 1.000, 0.000, 24.000, 2018.000, 124.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918842710107, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 153.000, 1.000, 0.000, 24.000, 2018.000, 124.000, 321.000, 219.000, 46.000, 2.000, 44.000, 87.000
 1710918842820445, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1239.000, 286.000, 10.000, 32.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 2018.000, 124.000, 321.000, 219.000, 46.000, 1.000, 45.000, 87.000
 1710918842930783, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 10.000, 165.000, 0.000, 0.000, 24.000, 2020.000, 125.000, 321.000, 219.000, 47.000, 0.000, 44.000, 87.000
 1710918843041139, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 162.000, 0.000, 0.000, 24.000, 2020.000, 124.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918843151463, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2021.000, 124.000, 321.000, 219.000, 47.000, 1.000, 45.000, 87.000
 1710918843261785, 848.000, 846.000, 1815.000, 1201.000, 846.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2020.000, 124.000, 321.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710918843372106, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2020.000, 125.000, 321.000, 219.000, 46.000, 2.000, 44.000, 87.000
 1710918843482478, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 163.000, 1.000, 0.000, 24.000, 2018.000, 124.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918843592835, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2018.000, 124.000, 321.000, 219.000, 46.000, 2.000, 44.000, 87.000
 1710918843703166, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2022.000, 124.000, 321.000, 219.000, 47.000, 2.000, 45.000, 87.000
 1710918843813498, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2020.000, 124.000, 321.000, 219.000, 46.000, 2.000, 44.000, 87.000
 1710918843923822, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2021.000, 124.000, 321.000, 219.000, 47.000, 1.000, 45.000, 87.000
 1710918844034153, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 32.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 2020.000, 124.000, 321.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710918844144480, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 10.000, 161.000, 0.000, 0.000, 24.000, 2017.000, 124.000, 321.000, 219.000, 48.000, 1.000, 44.000, 87.000
 1710918844254846, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1247.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2020.000, 124.000, 321.000, 219.000, 47.000, 1.000, 45.000, 87.000
 1710918844365175, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1249.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2020.000, 124.000, 321.000, 219.000, 46.000, 1.000, 44.000, 87.000
 1710918844475497, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2022.000, 124.000, 321.000, 219.000, 48.000, 1.000, 44.000, 87.000
 1710918844585821, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 10.000, 149.000, 0.000, 1.000, 24.000, 2018.000, 124.000, 321.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710918844696158, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 158.000, 1.000, 0.000, 24.000, 2017.000, 124.000, 321.000, 219.000, 46.000, 2.000, 44.000, 87.000
 1710918844806543, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2021.000, 124.000, 321.000, 219.000, 46.000, 3.000, 45.000, 88.000
 1710918844916877, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2017.000, 124.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918845027208, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 11.000, 157.000, 0.000, 0.000, 24.000, 2011.000, 123.000, 321.000, 219.000, 47.000, 1.000, 45.000, 87.000
 1710918845137539, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1813.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 10.000, 153.000, 0.000, 0.000, 24.000, 2016.000, 124.000, 321.000, 219.000, 48.000, 1.000, 44.000, 87.000
 1710918845247872, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2017.000, 124.000, 321.000, 219.000, 47.000, 2.000, 45.000, 87.000
 1710918845358217, 848.000, 846.000, 1815.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2018.000, 124.000, 320.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918845468553, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2016.000, 124.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918845578881, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2010.000, 123.000, 321.000, 219.000, 46.000, 1.000, 44.000, 87.000
 1710918845689228, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1200.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2020.000, 123.000, 320.000, 219.000, 46.000, 2.000, 45.000, 87.000
 1710918845799554, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2015.000, 124.000, 321.000, 219.000, 48.000, 1.000, 44.000, 87.000
 1710918845909878, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2020.000, 125.000, 321.000, 219.000, 47.000, 3.000, 44.000, 87.000
 1710918846020204, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 2016.000, 125.000, 321.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710918846130595, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 152.000, 0.000, 0.000, 24.000, 2020.000, 124.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918846240924, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2018.000, 124.000, 320.000, 219.000, 46.000, 2.000, 44.000, 87.000
 1710918846351244, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2023.000, 123.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918846461564, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2013.000, 124.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918846571887, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2020.000, 124.000, 321.000, 219.000, 47.000, 3.000, 45.000, 87.000
 1710918846682228, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2017.000, 124.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918846792563, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 150.000, 0.000, 0.000, 24.000, 2020.000, 124.000, 321.000, 219.000, 48.000, 2.000, 44.000, 87.000
 1710918846902878, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1191.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2016.000, 124.000, 321.000, 219.000, 47.000, 3.000, 45.000, 87.000
 1710918847013195, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 2016.000, 125.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918847123537, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2017.000, 124.000, 320.000, 219.000, 46.000, 2.000, 44.000, 87.000
 1710918847233866, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 286.000, 10.000, 33.000, 62.000, 10.000, 151.000, 0.000, 0.000, 24.000, 2025.000, 124.000, 321.000, 219.000, 47.000, 3.000, 45.000, 87.000
 1710918847344186, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 10.000, 148.000, 1.000, 0.000, 24.000, 2020.000, 124.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918847454558, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 152.000, 1.000, 0.000, 24.000, 2016.000, 123.000, 321.000, 219.000, 46.000, 0.000, 44.000, 87.000
 1710918847564887, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2018.000, 124.000, 321.000, 219.000, 48.000, 1.000, 45.000, 87.000
 1710918847675217, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 10.000, 164.000, 1.000, 0.000, 24.000, 2022.000, 124.000, 321.000, 219.000, 46.000, 1.000, 44.000, 87.000
 1710918847785551, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 2012.000, 124.000, 321.000, 218.000, 47.000, 1.000, 44.000, 87.000
 1710918847895889, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2018.000, 124.000, 321.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710918848006243, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 2015.000, 124.000, 321.000, 219.000, 47.000, 2.000, 45.000, 87.000
 1710918848116581, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2012.000, 124.000, 321.000, 219.000, 48.000, 2.000, 44.000, 87.000
 1710918848226920, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2022.000, 124.000, 321.000, 219.000, 47.000, 2.000, 45.000, 87.000
 1710918848337260, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1825.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3301.000, 1797.000, 897.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 153.000, 0.000, 0.000, 24.000, 2012.000, 124.000, 321.000, 219.000, 47.000, 1.000, 45.000, 87.000
 1710918848447601, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2018.000, 125.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918848557963, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1198.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 10.000, 165.000, 0.000, 0.000, 23.000, 2018.000, 124.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918848668305, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 1.000, 0.000, 24.000, 2023.000, 124.000, 321.000, 219.000, 46.000, 2.000, 44.000, 87.000
 1710918848778829, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2016.000, 123.000, 321.000, 219.000, 48.000, 2.000, 45.000, 86.000
 1710918848889197, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 150.000, 0.000, 0.000, 24.000, 2008.000, 124.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918848999536, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 10.000, 158.000, 0.000, 0.000, 24.000, 2015.000, 124.000, 321.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710918849109876, 847.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1193.000, 1796.000, 1826.000, 1805.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2018.000, 124.000, 321.000, 219.000, 47.000, 1.000, 45.000, 87.000
 1710918849220205, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1805.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 286.000, 10.000, 33.000, 62.000, 11.000, 152.000, 0.000, 0.000, 24.000, 2021.000, 124.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918849330548, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2020.000, 124.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918849440870, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2018.000, 124.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918849551185, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2021.000, 124.000, 321.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710918849661514, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2018.000, 124.000, 321.000, 219.000, 48.000, 1.000, 44.000, 86.000
 1710918849771842, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1247.000, 285.000, 10.000, 33.000, 62.000, 11.000, 162.000, 0.000, 0.000, 24.000, 2022.000, 124.000, 321.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710918849882165, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2022.000, 124.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918849992500, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2021.000, 123.000, 321.000, 219.000, 47.000, 2.000, 44.000, 86.000
 1710918850102904, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2021.000, 124.000, 321.000, 219.000, 46.000, 2.000, 44.000, 87.000
 1710918850213233, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2022.000, 124.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918850323561, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1811.000, 1191.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2021.000, 124.000, 321.000, 219.000, 47.000, 2.000, 45.000, 87.000
 1710918850433900, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 10.000, 147.000, 0.000, 0.000, 24.000, 2025.000, 123.000, 321.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710918850544248, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 32.000, 62.000, 10.000, 165.000, 0.000, 0.000, 24.000, 2016.000, 124.000, 321.000, 219.000, 47.000, 3.000, 45.000, 87.000
 1710918850654606, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 153.000, 0.000, 0.000, 24.000, 2032.000, 124.000, 321.000, 219.000, 46.000, 1.000, 44.000, 87.000
 1710918850764942, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3301.000, 1796.000, 897.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2027.000, 124.000, 321.000, 219.000, 48.000, 2.000, 44.000, 87.000
 1710918850875274, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2020.000, 124.000, 321.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710918850985611, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2017.000, 124.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918851095959, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2025.000, 124.000, 322.000, 219.000, 46.000, 2.000, 44.000, 87.000
 1710918851206311, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2018.000, 124.000, 321.000, 219.000, 47.000, 2.000, 45.000, 87.000
 1710918851316630, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2022.000, 124.000, 321.000, 219.000, 47.000, 1.000, 44.000, 86.000
 1710918851426992, 848.000, 847.000, 1815.000, 1202.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1198.000, 3300.000, 1796.000, 898.000, 1197.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2020.000, 124.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918851537322, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 10.000, 147.000, 1.000, 0.000, 24.000, 2023.000, 124.000, 321.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710918851647662, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2018.000, 123.000, 321.000, 219.000, 46.000, 1.000, 44.000, 87.000
 1710918851758004, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 62.000, 10.000, 162.000, 1.000, 0.000, 24.000, 2013.000, 125.000, 321.000, 219.000, 47.000, 2.000, 45.000, 87.000
 1710918851868338, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2020.000, 124.000, 321.000, 219.000, 47.000, 0.000, 44.000, 87.000
 1710918851978673, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2026.000, 124.000, 321.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710918852089011, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2018.000, 123.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918852199349, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 159.000, 0.000, 0.000, 24.000, 2015.000, 124.000, 321.000, 219.000, 46.000, 3.000, 44.000, 87.000
 1710918852309700, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2015.000, 124.000, 321.000, 219.000, 48.000, 1.000, 44.000, 87.000
 1710918852420290, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2016.000, 124.000, 321.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710918852530680, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2025.000, 124.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918852641019, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 150.000, 0.000, 0.000, 24.000, 2018.000, 124.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918852751419, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 10.000, 148.000, 1.000, 0.000, 24.000, 2017.000, 124.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918852861762, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2021.000, 124.000, 321.000, 219.000, 46.000, 2.000, 44.000, 87.000
 1710918852972093, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 150.000, 0.000, 0.000, 24.000, 2016.000, 124.000, 320.000, 219.000, 47.000, 2.000, 44.000, 86.000
 1710918853082428, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2020.000, 124.000, 320.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918853192759, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2015.000, 123.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918853303132, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 151.000, 0.000, 0.000, 24.000, 2021.000, 124.000, 321.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710918853413467, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1825.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 1.000, 0.000, 24.000, 2017.000, 124.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918853523802, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 163.000, 1.000, 0.000, 24.000, 2020.000, 124.000, 321.000, 219.000, 48.000, 0.000, 45.000, 87.000
 1710918853634128, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 1.000, 24.000, 2023.000, 124.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918853744452, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 163.000, 0.000, 1.000, 24.000, 2011.000, 123.000, 321.000, 219.000, 46.000, 1.000, 45.000, 86.000
 1710918853854789, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 10.000, 165.000, 0.000, 0.000, 24.000, 2021.000, 124.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918853965139, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2016.000, 124.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918854075525, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 10.000, 149.000, 1.000, 0.000, 24.000, 2016.000, 123.000, 321.000, 219.000, 46.000, 3.000, 45.000, 87.000
 1710918854185867, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 152.000, 0.000, 0.000, 24.000, 2016.000, 124.000, 321.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710918854296198, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2030.000, 124.000, 321.000, 219.000, 47.000, 1.000, 45.000, 87.000
 1710918854406545, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2022.000, 124.000, 321.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710918854516877, 847.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2018.000, 124.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918854627207, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2013.000, 124.000, 321.000, 219.000, 46.000, 1.000, 45.000, 87.000
 1710918854737537, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2023.000, 124.000, 321.000, 219.000, 46.000, 2.000, 44.000, 87.000
 1710918854847879, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2018.000, 123.000, 321.000, 219.000, 46.000, 2.000, 44.000, 87.000
 1710918854958218, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2015.000, 124.000, 321.000, 219.000, 46.000, 2.000, 45.000, 87.000
 1710918855068587, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2021.000, 124.000, 321.000, 219.000, 47.000, 3.000, 45.000, 86.000
 1710918855178928, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2026.000, 123.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918855289257, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2021.000, 124.000, 321.000, 219.000, 47.000, 2.000, 44.000, 86.000
 1710918855399626, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 897.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2020.000, 124.000, 321.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710918855509970, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1239.000, 286.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2023.000, 123.000, 321.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710918855620294, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2016.000, 124.000, 321.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710918855730617, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2022.000, 124.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918855840936, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2028.000, 124.000, 320.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710918855951260, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 157.000, 0.000, 0.000, 24.000, 2020.000, 124.000, 321.000, 219.000, 46.000, 1.000, 44.000, 87.000
 1710918856061584, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 10.000, 154.000, 1.000, 0.000, 24.000, 2016.000, 125.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918856171909, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2016.000, 124.000, 321.000, 219.000, 46.000, 1.000, 44.000, 87.000
 1710918856282262, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1813.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2017.000, 124.000, 321.000, 219.000, 45.000, 1.000, 44.000, 87.000
 1710918856392594, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2017.000, 124.000, 321.000, 219.000, 48.000, 2.000, 44.000, 87.000
 1710918856502932, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2022.000, 124.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918856613263, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2010.000, 124.000, 321.000, 219.000, 46.000, 0.000, 44.000, 87.000
 1710918856723647, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1805.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2015.000, 124.000, 321.000, 219.000, 47.000, 2.000, 44.000, 86.000
 1710918856834008, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2018.000, 123.000, 321.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710918856944332, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2020.000, 124.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918857054652, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2017.000, 124.000, 321.000, 219.000, 46.000, 3.000, 44.000, 87.000
 1710918857164975, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 10.000, 147.000, 1.000, 0.000, 24.000, 2020.000, 124.000, 321.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710918857275313, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2025.000, 124.000, 321.000, 219.000, 47.000, 2.000, 45.000, 87.000
 1710918857385666, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 62.000, 11.000, 159.000, 0.000, 0.000, 24.000, 2018.000, 124.000, 321.000, 219.000, 46.000, 2.000, 45.000, 87.000
 1710918857496016, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 10.000, 165.000, 1.000, 0.000, 24.000, 2025.000, 123.000, 321.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710918857606357, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 2017.000, 124.000, 321.000, 218.000, 46.000, 3.000, 45.000, 87.000
 1710918857716700, 846.000, 846.000, 1815.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2017.000, 124.000, 321.000, 219.000, 46.000, 1.000, 44.000, 87.000
 1710918857827030, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 848.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 900.000, 1198.000, 1246.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 1.000, 24.000, 2022.000, 124.000, 322.000, 219.000, 48.000, 2.000, 44.000, 87.000
 1710918857937379, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2018.000, 124.000, 321.000, 219.000, 47.000, 3.000, 45.000, 87.000
 1710918858047751, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 10.000, 156.000, 0.000, 0.000, 24.000, 2016.000, 124.000, 321.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710918858158083, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 10.000, 158.000, 1.000, 0.000, 24.000, 2012.000, 124.000, 321.000, 219.000, 47.000, 1.000, 45.000, 87.000
 1710918858268407, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 157.000, 0.000, 0.000, 24.000, 2022.000, 124.000, 321.000, 219.000, 47.000, 1.000, 44.000, 86.000
 1710918858378743, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1191.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 159.000, 0.000, 1.000, 24.000, 2017.000, 124.000, 321.000, 219.000, 46.000, 2.000, 44.000, 87.000
 1710918858489085, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1825.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2016.000, 123.000, 321.000, 219.000, 46.000, 3.000, 45.000, 87.000
 1710918858599437, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 10.000, 149.000, 0.000, 0.000, 24.000, 2025.000, 124.000, 322.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918858709776, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3298.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 158.000, 0.000, 0.000, 24.000, 2018.000, 124.000, 321.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710918858820111, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 154.000, 0.000, 0.000, 24.000, 2026.000, 124.000, 321.000, 218.000, 46.000, 2.000, 45.000, 86.000
 1710918858930446, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1811.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 163.000, 1.000, 0.000, 24.000, 2017.000, 124.000, 321.000, 219.000, 48.000, 2.000, 44.000, 87.000
 1710918859040774, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2020.000, 123.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918859151107, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1825.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 10.000, 161.000, 0.000, 0.000, 24.000, 2017.000, 123.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918859261451, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2018.000, 124.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918859371838, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1805.000, 845.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 150.000, 0.000, 0.000, 24.000, 2017.000, 124.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918859482178, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 10.000, 147.000, 1.000, 0.000, 24.000, 2020.000, 123.000, 321.000, 219.000, 47.000, 2.000, 45.000, 87.000
 1710918859592520, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2021.000, 124.000, 321.000, 219.000, 47.000, 1.000, 45.000, 87.000
 1710918859702860, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3298.000, 1796.000, 897.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2021.000, 124.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918859813199, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2020.000, 124.000, 321.000, 219.000, 47.000, 1.000, 45.000, 87.000
 1710918859923522, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 163.000, 0.000, 0.000, 24.000, 2018.000, 124.000, 321.000, 219.000, 48.000, 1.000, 45.000, 87.000
 1710918860033862, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2020.000, 124.000, 321.000, 219.000, 46.000, 1.000, 44.000, 87.000
 1710918860144194, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2010.000, 123.000, 321.000, 219.000, 48.000, 1.000, 44.000, 87.000
 1710918860254533, 847.000, 846.000, 1815.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2022.000, 123.000, 321.000, 219.000, 47.000, 1.000, 45.000, 87.000
 1710918860364865, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 10.000, 152.000, 1.000, 0.000, 24.000, 2021.000, 124.000, 321.000, 219.000, 47.000, 2.000, 45.000, 87.000
 1710918860475204, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2021.000, 124.000, 321.000, 219.000, 47.000, 2.000, 45.000, 87.000
 1710918860585533, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 1.000, 24.000, 2015.000, 124.000, 322.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918860695915, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2020.000, 124.000, 321.000, 219.000, 46.000, 2.000, 44.000, 87.000
 1710918860806282, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 850.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2025.000, 124.000, 321.000, 219.000, 46.000, 1.000, 44.000, 86.000
 1710918860916597, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 155.000, 1.000, 0.000, 24.000, 2020.000, 124.000, 321.000, 219.000, 47.000, 2.000, 45.000, 87.000
 1710918861026930, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2018.000, 124.000, 321.000, 219.000, 48.000, 0.000, 44.000, 86.000
 1710918861137262, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 150.000, 1.000, 0.000, 24.000, 2018.000, 123.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918861247608, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2016.000, 124.000, 321.000, 219.000, 47.000, 1.000, 44.000, 86.000
 1710918861357953, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 10.000, 157.000, 0.000, 0.000, 24.000, 2022.000, 124.000, 321.000, 219.000, 47.000, 1.000, 45.000, 87.000
 1710918861468291, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 62.000, 10.000, 152.000, 0.000, 0.000, 24.000, 2017.000, 124.000, 321.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710918861578611, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2023.000, 123.000, 321.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710918861688935, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2023.000, 124.000, 321.000, 219.000, 48.000, 2.000, 44.000, 87.000
 1710918861799276, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 1.000, 24.000, 2016.000, 124.000, 321.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710918861909605, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2018.000, 124.000, 321.000, 219.000, 46.000, 2.000, 44.000, 87.000
 1710918862019987, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 152.000, 1.000, 0.000, 24.000, 2013.000, 124.000, 321.000, 219.000, 46.000, 2.000, 45.000, 87.000
 1710918862130327, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2016.000, 124.000, 321.000, 219.000, 46.000, 1.000, 44.000, 87.000
 1710918862240648, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2016.000, 124.000, 320.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918862350990, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 157.000, 0.000, 0.000, 24.000, 2022.000, 124.000, 321.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710918862461315, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2017.000, 123.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918862571643, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 157.000, 1.000, 0.000, 24.000, 2021.000, 124.000, 321.000, 219.000, 47.000, 1.000, 45.000, 87.000
 1710918862681989, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 163.000, 0.000, 0.000, 24.000, 2016.000, 124.000, 321.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710918862792318, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 1.000, 24.000, 2020.000, 124.000, 321.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710918862902644, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 900.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 163.000, 0.000, 0.000, 24.000, 2028.000, 124.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918863012989, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2022.000, 124.000, 321.000, 219.000, 47.000, 1.000, 44.000, 86.000
 1710918863123321, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2018.000, 124.000, 321.000, 219.000, 46.000, 1.000, 44.000, 87.000
 1710918863233651, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 10.000, 165.000, 0.000, 0.000, 24.000, 2017.000, 124.000, 321.000, 219.000, 47.000, 2.000, 45.000, 87.000
 1710918863344023, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 286.000, 10.000, 32.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2017.000, 124.000, 321.000, 219.000, 47.000, 1.000, 45.000, 87.000
 1710918863454360, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1247.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2016.000, 125.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918863564693, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3298.000, 1797.000, 897.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2021.000, 124.000, 320.000, 219.000, 47.000, 1.000, 45.000, 87.000
 1710918863675023, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 2018.000, 125.000, 321.000, 219.000, 47.000, 2.000, 44.000, 86.000
 1710918863785368, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2018.000, 124.000, 321.000, 219.000, 47.000, 2.000, 45.000, 87.000
 1710918863895717, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 897.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 61.000, 10.000, 149.000, 1.000, 0.000, 24.000, 2026.000, 124.000, 321.000, 219.000, 47.000, 1.000, 45.000, 86.000
 1710918864006049, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2022.000, 124.000, 321.000, 219.000, 47.000, 2.000, 44.000, 86.000
 1710918864116378, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 2021.000, 124.000, 320.000, 219.000, 46.000, 3.000, 44.000, 87.000
 1710918864226715, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1198.000, 3300.000, 1796.000, 900.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2023.000, 124.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918864337049, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 2021.000, 124.000, 321.000, 219.000, 46.000, 2.000, 44.000, 87.000
 1710918864447380, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 2022.000, 124.000, 321.000, 219.000, 47.000, 2.000, 45.000, 87.000
 1710918864557725, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 10.000, 156.000, 1.000, 0.000, 24.000, 2018.000, 124.000, 321.000, 219.000, 46.000, 2.000, 44.000, 87.000
 1710918864668121, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 10.000, 148.000, 1.000, 0.000, 24.000, 2020.000, 124.000, 321.000, 219.000, 46.000, 2.000, 44.000, 87.000
 1710918864778462, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2020.000, 124.000, 321.000, 219.000, 46.000, 1.000, 44.000, 87.000
 1710918864888802, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 10.000, 149.000, 0.000, 0.000, 24.000, 2023.000, 124.000, 321.000, 219.000, 46.000, 1.000, 44.000, 87.000
 1710918864999143, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2017.000, 124.000, 321.000, 219.000, 47.000, 2.000, 45.000, 87.000
 1710918865109480, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 150.000, 0.000, 0.000, 24.000, 2020.000, 125.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918865219812, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 2018.000, 124.000, 321.000, 219.000, 48.000, 1.000, 45.000, 87.000
 1710918865330130, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2013.000, 125.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918865440458, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 11.000, 163.000, 1.000, 0.000, 24.000, 2025.000, 124.000, 321.000, 219.000, 47.000, 0.000, 44.000, 87.000
 1710918865550791, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 157.000, 0.000, 0.000, 24.000, 2023.000, 124.000, 321.000, 219.000, 46.000, 2.000, 44.000, 87.000
 1710918865661161, 848.000, 847.000, 1816.000, 1202.000, 846.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2021.000, 124.000, 321.000, 219.000, 47.000, 1.000, 45.000, 87.000
 1710918865771488, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2017.000, 124.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918865881858, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2015.000, 124.000, 321.000, 218.000, 47.000, 2.000, 45.000, 87.000
 1710918865992192, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1805.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2021.000, 123.000, 321.000, 219.000, 48.000, 2.000, 44.000, 87.000
 1710918866102534, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2022.000, 124.000, 321.000, 219.000, 47.000, 2.000, 45.000, 87.000
 1710918866212868, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2022.000, 124.000, 321.000, 219.000, 46.000, 3.000, 44.000, 87.000
 1710918866323203, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2017.000, 124.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918866433536, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2021.000, 124.000, 320.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710918866543880, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2016.000, 124.000, 321.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710918866654298, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 154.000, 0.000, 0.000, 24.000, 2015.000, 124.000, 321.000, 219.000, 46.000, 2.000, 45.000, 87.000
 1710918866764626, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2022.000, 123.000, 321.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710918866874956, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 10.000, 147.000, 0.000, 0.000, 24.000, 2018.000, 123.000, 321.000, 219.000, 46.000, 2.000, 44.000, 87.000
 1710918866985301, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2022.000, 124.000, 321.000, 219.000, 45.000, 2.000, 45.000, 87.000
 1710918867095627, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2021.000, 124.000, 321.000, 219.000, 47.000, 2.000, 44.000, 86.000
 1710918867206017, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 900.000, 1198.000, 1528.000, 285.000, 10.000, 33.000, 62.000, 11.000, 184.000, 1.000, 0.000, 24.000, 2098.000, 124.000, 321.000, 219.000, 34.000, 2.000, 44.000, 87.000
 1710918867316639, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1442.000, 285.000, 10.000, 33.000, 62.000, 11.000, 177.000, 0.000, 1.000, 24.000, 2097.000, 124.000, 321.000, 219.000, 34.000, 2.000, 45.000, 87.000
 1710918867427338, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1534.000, 286.000, 10.000, 33.000, 62.000, 11.000, 162.000, 0.000, 0.000, 24.000, 2095.000, 124.000, 320.000, 219.000, 34.000, 2.000, 44.000, 87.000
 1710918867542063, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1528.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 1.000, 0.000, 24.000, 2093.000, 124.000, 321.000, 219.000, 34.000, 2.000, 44.000, 87.000
 1710918867656379, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1524.000, 286.000, 10.000, 33.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 2086.000, 124.000, 321.000, 219.000, 35.000, 1.000, 45.000, 87.000
 1710918867770330, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1536.000, 286.000, 10.000, 33.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 2102.000, 124.000, 321.000, 219.000, 34.000, 1.000, 44.000, 86.000
 1710918867885405, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1523.000, 286.000, 10.000, 33.000, 61.000, 11.000, 171.000, 1.000, 0.000, 24.000, 2098.000, 124.000, 321.000, 219.000, 34.000, 1.000, 45.000, 87.000
 1710918867999825, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1519.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2095.000, 124.000, 321.000, 219.000, 35.000, 2.000, 44.000, 87.000
 1710918868114329, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1534.000, 286.000, 10.000, 33.000, 62.000, 11.000, 167.000, 1.000, 0.000, 24.000, 2098.000, 124.000, 321.000, 219.000, 35.000, 2.000, 44.000, 87.000
 1710918868228815, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1197.000, 1530.000, 286.000, 10.000, 32.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 2092.000, 124.000, 321.000, 219.000, 34.000, 2.000, 45.000, 86.000
 1710918868343224, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 897.000, 1197.000, 1531.000, 286.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2096.000, 124.000, 321.000, 219.000, 34.000, 2.000, 44.000, 87.000
 1710918868457877, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1538.000, 286.000, 10.000, 32.000, 62.000, 11.000, 162.000, 0.000, 0.000, 24.000, 2098.000, 125.000, 321.000, 219.000, 35.000, 1.000, 45.000, 87.000
 1710918868572776, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1529.000, 286.000, 10.000, 32.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 2097.000, 123.000, 320.000, 219.000, 34.000, 2.000, 44.000, 86.000
 1710918868687600, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1534.000, 286.000, 10.000, 33.000, 62.000, 10.000, 167.000, 1.000, 0.000, 24.000, 2090.000, 124.000, 321.000, 219.000, 35.000, 1.000, 45.000, 87.000
 1710918868802371, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1534.000, 286.000, 10.000, 32.000, 62.000, 11.000, 158.000, 1.000, 0.000, 24.000, 2102.000, 124.000, 321.000, 219.000, 34.000, 1.000, 44.000, 87.000
 1710918868916856, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1528.000, 286.000, 10.000, 32.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 2096.000, 125.000, 321.000, 219.000, 35.000, 2.000, 44.000, 87.000
 1710918869031888, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1531.000, 286.000, 10.000, 32.000, 62.000, 11.000, 162.000, 0.000, 0.000, 24.000, 2096.000, 124.000, 321.000, 219.000, 34.000, 1.000, 45.000, 87.000
 1710918869146490, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1482.000, 286.000, 10.000, 33.000, 61.000, 11.000, 159.000, 1.000, 0.000, 24.000, 2093.000, 124.000, 321.000, 219.000, 34.000, 2.000, 44.000, 87.000
 1710918869260400, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1518.000, 285.000, 10.000, 33.000, 62.000, 11.000, 162.000, 0.000, 0.000, 24.000, 2097.000, 124.000, 321.000, 219.000, 34.000, 2.000, 45.000, 87.000
 1710918869374267, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1507.000, 285.000, 10.000, 32.000, 62.000, 11.000, 162.000, 1.000, 0.000, 24.000, 2093.000, 123.000, 321.000, 219.000, 35.000, 3.000, 45.000, 87.000
 1710918869488447, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1505.000, 286.000, 10.000, 32.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2100.000, 124.000, 321.000, 219.000, 34.000, 2.000, 45.000, 87.000
 1710918869602281, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1477.000, 286.000, 10.000, 32.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2102.000, 123.000, 321.000, 219.000, 35.000, 2.000, 45.000, 87.000
 1710918869715207, 850.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 900.000, 1200.000, 1538.000, 286.000, 10.000, 32.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2098.000, 124.000, 321.000, 219.000, 34.000, 2.000, 45.000, 86.000
 1710918869829743, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 845.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1521.000, 286.000, 10.000, 33.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 2092.000, 125.000, 321.000, 219.000, 35.000, 2.000, 45.000, 87.000
 1710918869944003, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1531.000, 286.000, 10.000, 33.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 2100.000, 125.000, 321.000, 219.000, 34.000, 1.000, 44.000, 87.000
 1710918870059090, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1520.000, 286.000, 10.000, 32.000, 62.000, 11.000, 162.000, 1.000, 0.000, 24.000, 2098.000, 124.000, 321.000, 219.000, 35.000, 1.000, 45.000, 87.000
 1710918870173798, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1540.000, 286.000, 10.000, 32.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2093.000, 123.000, 321.000, 219.000, 35.000, 1.000, 45.000, 87.000
 1710918870288261, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1529.000, 286.000, 10.000, 32.000, 61.000, 11.000, 168.000, 0.000, 0.000, 24.000, 2098.000, 124.000, 321.000, 219.000, 34.000, 2.000, 44.000, 87.000
 1710918870403389, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1532.000, 286.000, 10.000, 32.000, 62.000, 11.000, 163.000, 0.000, 0.000, 24.000, 2103.000, 124.000, 321.000, 219.000, 34.000, 1.000, 44.000, 87.000
 1710918870517910, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1540.000, 286.000, 10.000, 32.000, 62.000, 11.000, 163.000, 1.000, 0.000, 24.000, 2100.000, 124.000, 321.000, 219.000, 35.000, 1.000, 44.000, 87.000
 1710918870632631, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1532.000, 286.000, 10.000, 32.000, 62.000, 11.000, 162.000, 0.000, 0.000, 24.000, 2095.000, 125.000, 321.000, 219.000, 35.000, 1.000, 44.000, 87.000
 1710918870747500, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1526.000, 286.000, 10.000, 32.000, 62.000, 11.000, 162.000, 1.000, 1.000, 24.000, 2096.000, 124.000, 321.000, 219.000, 35.000, 1.000, 45.000, 87.000
 1710918870862156, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1531.000, 286.000, 10.000, 33.000, 62.000, 11.000, 162.000, 1.000, 0.000, 24.000, 2105.000, 124.000, 320.000, 219.000, 34.000, 1.000, 45.000, 87.000
 1710918870976470, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1533.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2101.000, 123.000, 321.000, 219.000, 34.000, 2.000, 45.000, 87.000
 1710918871091209, 848.000, 846.000, 1816.000, 1201.000, 846.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1530.000, 286.000, 10.000, 32.000, 61.000, 11.000, 162.000, 1.000, 0.000, 24.000, 2098.000, 124.000, 321.000, 219.000, 34.000, 1.000, 45.000, 87.000
 1710918871206009, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1527.000, 286.000, 10.000, 32.000, 62.000, 11.000, 163.000, 1.000, 0.000, 24.000, 2093.000, 124.000, 321.000, 219.000, 35.000, 2.000, 44.000, 87.000
 1710918871320497, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1527.000, 286.000, 10.000, 32.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 2100.000, 123.000, 321.000, 219.000, 34.000, 2.000, 44.000, 87.000
 1710918871435430, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1526.000, 286.000, 10.000, 32.000, 62.000, 11.000, 162.000, 0.000, 0.000, 24.000, 2100.000, 124.000, 321.000, 219.000, 35.000, 1.000, 44.000, 87.000
 1710918871549783, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1531.000, 286.000, 10.000, 32.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 2093.000, 124.000, 321.000, 219.000, 34.000, 2.000, 44.000, 87.000
 1710918871664860, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1529.000, 286.000, 10.000, 33.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2093.000, 124.000, 320.000, 219.000, 33.000, 2.000, 44.000, 87.000
 1710918871779771, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1529.000, 286.000, 10.000, 32.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2093.000, 124.000, 321.000, 219.000, 34.000, 1.000, 44.000, 87.000
 1710918871894358, 847.000, 847.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1539.000, 286.000, 10.000, 33.000, 61.000, 11.000, 162.000, 1.000, 1.000, 24.000, 2096.000, 124.000, 321.000, 219.000, 34.000, 2.000, 44.000, 87.000
 1710918872008966, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1534.000, 286.000, 10.000, 32.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2100.000, 124.000, 321.000, 219.000, 34.000, 1.000, 44.000, 87.000
 1710918872123147, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1503.000, 286.000, 10.000, 32.000, 62.000, 10.000, 161.000, 1.000, 0.000, 24.000, 2102.000, 124.000, 320.000, 219.000, 34.000, 1.000, 44.000, 86.000
 1710918872236676, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1502.000, 286.000, 10.000, 33.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2105.000, 125.000, 320.000, 219.000, 34.000, 2.000, 45.000, 86.000
 1710918872350159, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1501.000, 286.000, 10.000, 32.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2103.000, 124.000, 321.000, 219.000, 35.000, 2.000, 44.000, 87.000
 1710918872463683, 848.000, 846.000, 1815.000, 1202.000, 848.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1511.000, 286.000, 10.000, 33.000, 62.000, 10.000, 160.000, 0.000, 0.000, 24.000, 2098.000, 124.000, 321.000, 219.000, 34.000, 1.000, 45.000, 87.000
 1710918872577125, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1543.000, 286.000, 10.000, 33.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2096.000, 124.000, 321.000, 219.000, 34.000, 2.000, 44.000, 87.000
 1710918872691317, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1516.000, 286.000, 10.000, 33.000, 62.000, 11.000, 162.000, 0.000, 0.000, 24.000, 2093.000, 124.000, 321.000, 219.000, 35.000, 2.000, 44.000, 87.000
 1710918872804938, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1511.000, 286.000, 10.000, 33.000, 62.000, 11.000, 162.000, 1.000, 0.000, 24.000, 2105.000, 124.000, 320.000, 219.000, 34.000, 2.000, 44.000, 87.000
 1710918872918705, 848.000, 846.000, 1817.000, 1202.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 32.000, 62.000, 11.000, 151.000, 1.000, 0.000, 24.000, 2101.000, 124.000, 321.000, 219.000, 34.000, 2.000, 44.000, 87.000
 1710918873029339, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1401.000, 286.000, 10.000, 33.000, 62.000, 11.000, 151.000, 0.000, 0.000, 24.000, 2093.000, 124.000, 321.000, 219.000, 33.000, 2.000, 45.000, 87.000
 1710918873140046, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1480.000, 285.000, 10.000, 33.000, 62.000, 11.000, 173.000, 1.000, 0.000, 24.000, 2096.000, 124.000, 321.000, 219.000, 34.000, 1.000, 45.000, 87.000
 1710918873250815, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1385.000, 285.000, 10.000, 32.000, 62.000, 11.000, 174.000, 1.000, 0.000, 24.000, 2133.000, 134.000, 331.000, 260.000, 34.000, 1.000, 45.000, 87.000
 1710918873361833, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1385.000, 285.000, 10.000, 32.000, 61.000, 11.000, 175.000, 1.000, 0.000, 24.000, 2133.000, 134.000, 331.000, 260.000, 33.000, 2.000, 45.000, 87.000
 1710918873472811, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1382.000, 285.000, 10.000, 32.000, 62.000, 11.000, 169.000, 0.000, 0.000, 24.000, 2138.000, 132.000, 329.000, 257.000, 34.000, 3.000, 45.000, 87.000
 1710918873583779, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1381.000, 285.000, 10.000, 33.000, 62.000, 11.000, 169.000, 0.000, 0.000, 24.000, 2137.000, 133.000, 330.000, 257.000, 34.000, 1.000, 44.000, 87.000
 1710918873694756, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1380.000, 285.000, 10.000, 33.000, 61.000, 11.000, 170.000, 0.000, 0.000, 24.000, 2142.000, 133.000, 329.000, 257.000, 34.000, 2.000, 44.000, 87.000
 1710918873805750, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1382.000, 285.000, 10.000, 33.000, 62.000, 11.000, 168.000, 0.000, 0.000, 24.000, 2141.000, 133.000, 329.000, 257.000, 35.000, 2.000, 45.000, 87.000
 1710918873916697, 847.000, 847.000, 1815.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1383.000, 285.000, 10.000, 33.000, 62.000, 11.000, 169.000, 0.000, 0.000, 24.000, 2145.000, 133.000, 329.000, 257.000, 35.000, 2.000, 45.000, 88.000
 1710918874027724, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1382.000, 286.000, 10.000, 32.000, 62.000, 11.000, 168.000, 0.000, 0.000, 24.000, 2141.000, 133.000, 329.000, 257.000, 34.000, 0.000, 44.000, 87.000
 1710918874138711, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1382.000, 285.000, 10.000, 33.000, 61.000, 11.000, 168.000, 0.000, 0.000, 24.000, 2137.000, 132.000, 329.000, 256.000, 34.000, 2.000, 45.000, 87.000
 1710918874249702, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 851.000, 1797.000, 1200.000, 3301.000, 1796.000, 900.000, 1198.000, 1380.000, 285.000, 10.000, 33.000, 62.000, 11.000, 168.000, 0.000, 0.000, 24.000, 2136.000, 132.000, 329.000, 255.000, 34.000, 2.000, 45.000, 87.000
 1710918874360656, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1349.000, 285.000, 10.000, 32.000, 61.000, 10.000, 161.000, 1.000, 0.000, 24.000, 2126.000, 125.000, 322.000, 222.000, 35.000, 2.000, 44.000, 87.000
 1710918874471299, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1197.000, 1246.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2026.000, 124.000, 320.000, 219.000, 38.000, 1.000, 44.000, 87.000
 1710918874581664, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1805.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2028.000, 124.000, 320.000, 219.000, 38.000, 1.000, 44.000, 87.000
 1710918874692052, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2023.000, 124.000, 321.000, 219.000, 37.000, 3.000, 45.000, 87.000
 1710918874802447, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2020.000, 124.000, 320.000, 219.000, 37.000, 1.000, 44.000, 87.000
 1710918874912791, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2026.000, 124.000, 320.000, 219.000, 37.000, 2.000, 44.000, 86.000
 1710918875023139, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2021.000, 124.000, 320.000, 219.000, 38.000, 3.000, 45.000, 87.000
 1710918875133467, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2017.000, 124.000, 321.000, 219.000, 37.000, 1.000, 44.000, 87.000
 1710918875243800, 848.000, 847.000, 1815.000, 1201.000, 846.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2023.000, 124.000, 321.000, 219.000, 39.000, 2.000, 45.000, 86.000
 1710918875354189, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2026.000, 123.000, 321.000, 219.000, 38.000, 2.000, 45.000, 87.000
 1710918875464520, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 150.000, 0.000, 0.000, 24.000, 2021.000, 124.000, 321.000, 219.000, 46.000, 2.000, 45.000, 87.000
 1710918875574864, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 32.000, 61.000, 10.000, 156.000, 1.000, 0.000, 24.000, 2041.000, 125.000, 321.000, 219.000, 37.000, 1.000, 44.000, 86.000
 1710918875685191, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 10.000, 149.000, 1.000, 1.000, 24.000, 2026.000, 124.000, 321.000, 219.000, 38.000, 2.000, 44.000, 87.000
 1710918875795530, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2040.000, 124.000, 321.000, 219.000, 37.000, 2.000, 45.000, 87.000
 1710918875905859, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2043.000, 124.000, 321.000, 219.000, 38.000, 2.000, 44.000, 87.000
 1710918876016191, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1825.000, 1807.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2037.000, 124.000, 321.000, 219.000, 38.000, 1.000, 45.000, 87.000
 1710918876126538, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2057.000, 124.000, 321.000, 219.000, 38.000, 1.000, 45.000, 86.000
 1710918876236863, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 61.000, 11.000, 156.000, 0.000, 0.000, 24.000, 2021.000, 124.000, 321.000, 219.000, 37.000, 2.000, 44.000, 87.000
 1710918876347210, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2025.000, 125.000, 321.000, 219.000, 37.000, 1.000, 45.000, 87.000
 1710918876457538, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2035.000, 124.000, 321.000, 219.000, 38.000, 1.000, 44.000, 87.000
 1710918876567862, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2032.000, 124.000, 321.000, 219.000, 37.000, 1.000, 44.000, 87.000
 1710918876678293, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 153.000, 1.000, 0.000, 24.000, 2017.000, 124.000, 321.000, 219.000, 38.000, 1.000, 44.000, 87.000
 1710918876788615, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 32.000, 61.000, 11.000, 152.000, 0.000, 0.000, 24.000, 2630.000, 143.000, 322.000, 231.000, 37.000, 2.000, 44.000, 87.000
 1710918876898949, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1200.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 156.000, 0.000, 0.000, 24.000, 2841.000, 142.000, 324.000, 253.000, 38.000, 1.000, 45.000, 87.000
 1710918877009280, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1805.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2668.000, 145.000, 324.000, 233.000, 47.000, 1.000, 45.000, 87.000
 1710918877119602, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 152.000, 0.000, 0.000, 24.000, 2633.000, 147.000, 325.000, 250.000, 46.000, 2.000, 45.000, 87.000
 1710918877229947, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 2820.000, 147.000, 325.000, 252.000, 47.000, 2.000, 44.000, 87.000
 1710918877340294, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2592.000, 143.000, 323.000, 237.000, 46.000, 1.000, 44.000, 87.000
 1710918877450644, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1242.000, 286.000, 10.000, 32.000, 62.000, 11.000, 150.000, 0.000, 0.000, 24.000, 2891.000, 144.000, 324.000, 248.000, 47.000, 2.000, 45.000, 87.000
 1710918877560976, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 152.000, 0.000, 0.000, 24.000, 2755.000, 143.000, 321.000, 223.000, 48.000, 2.000, 45.000, 86.000
 1710918877671318, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 10.000, 162.000, 0.000, 0.000, 24.000, 2622.000, 147.000, 325.000, 239.000, 47.000, 2.000, 45.000, 87.000
 1710918877781672, 848.000, 846.000, 1815.000, 1202.000, 846.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2838.000, 146.000, 325.000, 260.000, 46.000, 1.000, 44.000, 87.000
 1710918877892011, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 155.000, 1.000, 0.000, 24.000, 2681.000, 145.000, 325.000, 239.000, 48.000, 2.000, 45.000, 87.000
 1710918878002386, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 2555.000, 142.000, 327.000, 274.000, 47.000, 2.000, 45.000, 86.000
 1710918878112734, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2711.000, 142.000, 325.000, 253.000, 48.000, 2.000, 45.000, 87.000
 1710918878223096, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 10.000, 164.000, 1.000, 0.000, 24.000, 2646.000, 139.000, 322.000, 237.000, 47.000, 1.000, 45.000, 87.000
 1710918878333442, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2811.000, 143.000, 324.000, 256.000, 47.000, 2.000, 44.000, 87.000
 1710918878443781, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1807.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 10.000, 149.000, 0.000, 0.000, 24.000, 2682.000, 144.000, 323.000, 232.000, 47.000, 2.000, 44.000, 87.000
 1710918878554112, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2625.000, 146.000, 326.000, 252.000, 47.000, 1.000, 44.000, 87.000
 1710918878664450, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 33.000, 62.000, 11.000, 152.000, 0.000, 0.000, 24.000, 2915.000, 147.000, 325.000, 269.000, 47.000, 2.000, 45.000, 87.000
 1710918878774805, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1243.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 1.000, 24.000, 2570.000, 145.000, 324.000, 236.000, 47.000, 3.000, 45.000, 87.000
 1710918878885168, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2890.000, 144.000, 324.000, 251.000, 48.000, 3.000, 44.000, 87.000
 1710918878995495, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 11.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2708.000, 142.000, 322.000, 224.000, 47.000, 2.000, 45.000, 86.000
 1710918879105840, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2601.000, 143.000, 326.000, 235.000, 47.000, 1.000, 45.000, 87.000
 1710918879216176, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 33.000, 62.000, 11.000, 162.000, 0.000, 0.000, 24.000, 2842.000, 143.000, 325.000, 258.000, 47.000, 2.000, 45.000, 87.000
 1710918879326585, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2656.000, 145.000, 325.000, 251.000, 47.000, 2.000, 45.000, 86.000
 1710918879436909, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2592.000, 139.000, 331.000, 252.000, 47.000, 1.000, 45.000, 87.000
 1710918879547246, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2693.000, 144.000, 325.000, 246.000, 47.000, 2.000, 44.000, 86.000
 1710918879657599, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2586.000, 139.000, 323.000, 233.000, 46.000, 1.000, 45.000, 87.000
 1710918879767939, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 159.000, 0.000, 0.000, 24.000, 2782.000, 141.000, 324.000, 251.000, 47.000, 2.000, 44.000, 87.000
 1710918879878289, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2705.000, 143.000, 321.000, 238.000, 47.000, 1.000, 44.000, 87.000
 1710918879988633, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1825.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1246.000, 285.000, 10.000, 32.000, 62.000, 10.000, 149.000, 1.000, 0.000, 24.000, 2631.000, 145.000, 324.000, 248.000, 47.000, 1.000, 45.000, 87.000
 1710918880098961, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 845.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2818.000, 148.000, 325.000, 262.000, 47.000, 1.000, 45.000, 87.000
 1710918880209310, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2685.000, 143.000, 324.000, 236.000, 47.000, 1.000, 45.000, 87.000
 1710918880319637, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2908.000, 140.000, 323.000, 255.000, 47.000, 1.000, 44.000, 87.000
 1710918880429988, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1200.000, 1246.000, 285.000, 10.000, 32.000, 62.000, 11.000, 152.000, 0.000, 0.000, 24.000, 2665.000, 142.000, 324.000, 239.000, 47.000, 2.000, 45.000, 87.000
 1710918880540315, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2621.000, 141.000, 323.000, 237.000, 47.000, 2.000, 45.000, 87.000
 1710918880650776, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2781.000, 142.000, 323.000, 256.000, 47.000, 2.000, 45.000, 87.000
 1710918880761138, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1807.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2672.000, 146.000, 325.000, 230.000, 47.000, 2.000, 45.000, 86.000
 1710918880871479, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 897.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 10.000, 151.000, 0.000, 0.000, 24.000, 2660.000, 147.000, 326.000, 254.000, 45.000, 1.000, 45.000, 87.000
 1710918880981805, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2907.000, 147.000, 325.000, 269.000, 47.000, 2.000, 44.000, 87.000
 1710918881092132, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 2567.000, 140.000, 323.000, 234.000, 47.000, 1.000, 45.000, 87.000
 1710918881202461, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2726.000, 143.000, 322.000, 260.000, 47.000, 1.000, 45.000, 87.000
 1710918881312788, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1240.000, 286.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2711.000, 143.000, 322.000, 224.000, 47.000, 2.000, 45.000, 88.000
 1710918881423136, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1796.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 163.000, 1.000, 0.000, 24.000, 2620.000, 148.000, 326.000, 252.000, 47.000, 1.000, 45.000, 87.000
 1710918881533478, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 897.000, 1200.000, 1246.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2881.000, 148.000, 325.000, 261.000, 46.000, 2.000, 45.000, 86.000
 1710918881643824, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 2641.000, 144.000, 324.000, 244.000, 48.000, 0.000, 44.000, 87.000
 1710918881754151, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 2780.000, 143.000, 331.000, 252.000, 47.000, 2.000, 45.000, 87.000
 1710918881864481, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 286.000, 10.000, 33.000, 62.000, 11.000, 159.000, 0.000, 0.000, 24.000, 2722.000, 141.000, 324.000, 254.000, 47.000, 2.000, 45.000, 87.000
 1710918881974857, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2635.000, 143.000, 323.000, 228.000, 46.000, 2.000, 45.000, 87.000
 1710918882085192, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2825.000, 147.000, 323.000, 256.000, 47.000, 2.000, 44.000, 87.000
 1710918882195523, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1245.000, 286.000, 10.000, 33.000, 62.000, 10.000, 165.000, 0.000, 0.000, 24.000, 2673.000, 144.000, 323.000, 232.000, 47.000, 1.000, 45.000, 87.000
 1710918882305847, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2635.000, 146.000, 326.000, 245.000, 47.000, 2.000, 45.000, 87.000
 1710918882416156, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 286.000, 10.000, 33.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 2833.000, 147.000, 326.000, 260.000, 47.000, 1.000, 45.000, 86.000
 1710918882526500, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2601.000, 142.000, 324.000, 241.000, 47.000, 3.000, 44.000, 87.000
 1710918882636906, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2910.000, 141.000, 325.000, 263.000, 47.000, 1.000, 45.000, 87.000
 1710918882747245, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 900.000, 1200.000, 1242.000, 286.000, 10.000, 33.000, 62.000, 11.000, 150.000, 1.000, 0.000, 24.000, 2720.000, 142.000, 322.000, 226.000, 47.000, 1.000, 45.000, 86.000
 1710918882857579, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1798.000, 1198.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2633.000, 145.000, 325.000, 247.000, 47.000, 1.000, 45.000, 87.000
 1710918882967901, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 32.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 2806.000, 144.000, 325.000, 263.000, 47.000, 1.000, 45.000, 87.000
 1710918883078242, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 62.000, 11.000, 152.000, 1.000, 0.000, 24.000, 2671.000, 140.000, 325.000, 247.000, 47.000, 2.000, 44.000, 87.000
 1710918883188570, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1246.000, 286.000, 9.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2717.000, 139.000, 330.000, 271.000, 47.000, 2.000, 45.000, 87.000
 1710918883298932, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2702.000, 141.000, 325.000, 245.000, 47.000, 2.000, 44.000, 86.000
 1710918883409252, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2551.000, 140.000, 324.000, 238.000, 47.000, 2.000, 45.000, 87.000
 1710918883519593, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 286.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2847.000, 147.000, 324.000, 248.000, 47.000, 1.000, 45.000, 86.000
 1710918883629933, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2636.000, 141.000, 322.000, 237.000, 47.000, 1.000, 45.000, 87.000
 1710918883740270, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2600.000, 146.000, 325.000, 243.000, 47.000, 1.000, 45.000, 87.000
 1710918883850610, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 286.000, 10.000, 33.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 2875.000, 147.000, 324.000, 257.000, 46.000, 2.000, 45.000, 87.000
 1710918883960938, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2627.000, 144.000, 324.000, 238.000, 46.000, 1.000, 44.000, 88.000
 1710918884071273, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 2758.000, 143.000, 324.000, 261.000, 47.000, 1.000, 44.000, 87.000
 1710918884181600, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2575.000, 141.000, 322.000, 225.000, 47.000, 1.000, 45.000, 87.000
 1710918884291920, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2642.000, 141.000, 323.000, 239.000, 47.000, 2.000, 45.000, 87.000
 1710918884402267, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1245.000, 286.000, 10.000, 33.000, 61.000, 11.000, 163.000, 1.000, 0.000, 24.000, 2781.000, 143.000, 324.000, 257.000, 46.000, 2.000, 45.000, 87.000
 1710918884512612, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 1.000, 24.000, 2690.000, 145.000, 325.000, 244.000, 47.000, 1.000, 45.000, 87.000
 1710918884622969, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1807.000, 847.000, 850.000, 1798.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2720.000, 146.000, 330.000, 266.000, 47.000, 1.000, 45.000, 87.000
 1710918884733294, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1246.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2828.000, 145.000, 326.000, 271.000, 47.000, 2.000, 45.000, 86.000
 1710918884843623, 850.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 155.000, 0.000, 0.000, 24.000, 2550.000, 139.000, 323.000, 235.000, 47.000, 2.000, 45.000, 87.000
 1710918884953969, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2721.000, 142.000, 323.000, 262.000, 46.000, 1.000, 45.000, 87.000
 1710918885064317, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2741.000, 143.000, 323.000, 227.000, 48.000, 1.000, 45.000, 87.000
 1710918885174642, 847.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 153.000, 1.000, 0.000, 24.000, 2625.000, 142.000, 325.000, 250.000, 47.000, 1.000, 44.000, 88.000
 1710918885284969, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2887.000, 147.000, 325.000, 265.000, 47.000, 2.000, 45.000, 87.000
 1710918885395306, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3301.000, 1797.000, 898.000, 1198.000, 1246.000, 286.000, 10.000, 33.000, 61.000, 11.000, 154.000, 1.000, 1.000, 24.000, 2617.000, 145.000, 323.000, 240.000, 47.000, 1.000, 45.000, 87.000
 1710918885505652, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2907.000, 144.000, 324.000, 250.000, 47.000, 1.000, 45.000, 87.000
 1710918885616019, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2643.000, 142.000, 325.000, 246.000, 47.000, 2.000, 44.000, 87.000
 1710918885726355, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2528.000, 144.000, 323.000, 237.000, 47.000, 2.000, 45.000, 87.000
 1710918885836689, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 286.000, 10.000, 33.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2846.000, 148.000, 324.000, 256.000, 46.000, 1.000, 44.000, 87.000
 1710918885947058, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2653.000, 145.000, 323.000, 231.000, 47.000, 1.000, 45.000, 87.000
 1710918886057402, 847.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 32.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 2626.000, 147.000, 327.000, 253.000, 47.000, 2.000, 45.000, 87.000
 1710918886167725, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2921.000, 150.000, 326.000, 268.000, 47.000, 2.000, 45.000, 87.000
 1710918886278065, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 62.000, 11.000, 156.000, 1.000, 0.000, 24.000, 2532.000, 141.000, 323.000, 238.000, 42.000, 1.000, 45.000, 86.000
 1710918886388384, 847.000, 847.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2801.000, 141.000, 324.000, 253.000, 46.000, 2.000, 45.000, 87.000
 1710918886498711, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 151.000, 0.000, 1.000, 24.000, 2653.000, 143.000, 321.000, 228.000, 47.000, 2.000, 45.000, 87.000
 1710918886609045, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 32.000, 61.000, 10.000, 161.000, 0.000, 0.000, 24.000, 2698.000, 144.000, 326.000, 255.000, 46.000, 1.000, 45.000, 86.000
 1710918886719390, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2800.000, 149.000, 325.000, 262.000, 46.000, 1.000, 45.000, 87.000
 1710918886829726, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2652.000, 142.000, 324.000, 245.000, 47.000, 1.000, 44.000, 87.000
 1710918886940040, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2776.000, 141.000, 328.000, 285.000, 47.000, 1.000, 45.000, 87.000
 1710918887050367, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 897.000, 1198.000, 1244.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2631.000, 142.000, 325.000, 244.000, 47.000, 1.000, 45.000, 87.000
 1710918887160690, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2646.000, 143.000, 322.000, 227.000, 47.000, 2.000, 45.000, 87.000
 1710918887271062, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 62.000, 10.000, 154.000, 1.000, 0.000, 24.000, 2717.000, 147.000, 323.000, 256.000, 47.000, 1.000, 45.000, 87.000
 1710918887381401, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2683.000, 140.000, 325.000, 228.000, 47.000, 2.000, 45.000, 87.000
 1710918887491729, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2631.000, 146.000, 326.000, 247.000, 47.000, 2.000, 45.000, 87.000
 1710918887602056, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1246.000, 286.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2921.000, 149.000, 324.000, 262.000, 47.000, 1.000, 45.000, 87.000
 1710918887712377, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 1.000, 24.000, 2645.000, 143.000, 324.000, 236.000, 47.000, 2.000, 45.000, 87.000
 1710918887822708, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2666.000, 141.000, 323.000, 252.000, 46.000, 2.000, 45.000, 87.000
 1710918887933046, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2713.000, 143.000, 322.000, 226.000, 48.000, 2.000, 45.000, 87.000
 1710918888043375, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2567.000, 144.000, 325.000, 245.000, 46.000, 2.000, 45.000, 87.000
 1710918888153720, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2893.000, 149.000, 323.000, 261.000, 47.000, 2.000, 44.000, 87.000
 1710918888264046, 848.000, 847.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 32.000, 62.000, 10.000, 147.000, 0.000, 0.000, 24.000, 2660.000, 143.000, 324.000, 242.000, 46.000, 2.000, 44.000, 87.000
 1710918888374372, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 33.000, 62.000, 10.000, 149.000, 0.000, 0.000, 24.000, 2843.000, 144.000, 332.000, 278.000, 46.000, 0.000, 45.000, 87.000
 1710918888484699, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2756.000, 143.000, 325.000, 251.000, 47.000, 2.000, 45.000, 87.000
 1710918888595058, 848.000, 846.000, 1815.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 62.000, 11.000, 150.000, 0.000, 0.000, 24.000, 2556.000, 143.000, 322.000, 228.000, 46.000, 2.000, 45.000, 87.000
 1710918888705407, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 32.000, 62.000, 11.000, 151.000, 0.000, 0.000, 24.000, 2841.000, 146.000, 323.000, 255.000, 46.000, 2.000, 44.000, 87.000
 1710918888815812, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1825.000, 1807.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1245.000, 286.000, 10.000, 32.000, 61.000, 11.000, 151.000, 0.000, 0.000, 24.000, 2623.000, 140.000, 323.000, 236.000, 46.000, 1.000, 45.000, 87.000
 1710918888926149, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 851.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 1.000, 24.000, 2630.000, 142.000, 325.000, 247.000, 47.000, 1.000, 45.000, 87.000
 1710918889036478, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2828.000, 147.000, 326.000, 260.000, 48.000, 1.000, 45.000, 87.000
 1710918889146822, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1245.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2643.000, 143.000, 324.000, 241.000, 46.000, 0.000, 45.000, 87.000
 1710918889257167, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1250.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2821.000, 140.000, 324.000, 262.000, 47.000, 1.000, 45.000, 87.000
 1710918889367491, 848.000, 846.000, 1816.000, 1201.000, 846.000, 1812.000, 1193.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2625.000, 142.000, 321.000, 246.000, 47.000, 2.000, 44.000, 87.000
 1710918889477819, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2600.000, 144.000, 323.000, 247.000, 47.000, 2.000, 45.000, 87.000
 1710918889588156, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 10.000, 149.000, 0.000, 0.000, 24.000, 2705.000, 148.000, 325.000, 248.000, 47.000, 2.000, 45.000, 87.000
 1710918889698525, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2692.000, 142.000, 326.000, 232.000, 47.000, 1.000, 44.000, 86.000
 1710918889808853, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 848.000, 848.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2682.000, 146.000, 326.000, 272.000, 47.000, 2.000, 45.000, 87.000
 1710918889919251, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2903.000, 148.000, 325.000, 268.000, 47.000, 1.000, 44.000, 87.000
 1710918890029583, 848.000, 846.000, 1815.000, 1200.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2577.000, 140.000, 324.000, 239.000, 47.000, 2.000, 45.000, 87.000
 1710918890139911, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2623.000, 146.000, 323.000, 248.000, 48.000, 2.000, 45.000, 87.000
 1710918890250265, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 163.000, 0.000, 0.000, 24.000, 2720.000, 142.000, 323.000, 227.000, 47.000, 1.000, 45.000, 87.000
 1710918890360596, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1246.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2673.000, 144.000, 326.000, 242.000, 47.000, 2.000, 44.000, 87.000
 1710918890470915, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1200.000, 1241.000, 286.000, 10.000, 33.000, 61.000, 10.000, 147.000, 1.000, 0.000, 24.000, 2898.000, 148.000, 324.000, 264.000, 46.000, 2.000, 45.000, 87.000
 1710918890581237, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1807.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2641.000, 142.000, 323.000, 237.000, 46.000, 2.000, 45.000, 87.000
 1710918890691571, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2800.000, 142.000, 323.000, 262.000, 47.000, 1.000, 45.000, 87.000
 1710918890801985, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 286.000, 10.000, 32.000, 62.000, 11.000, 150.000, 0.000, 0.000, 24.000, 2618.000, 145.000, 324.000, 245.000, 47.000, 1.000, 45.000, 87.000
 1710918890912315, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1813.000, 1191.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2658.000, 144.000, 322.000, 229.000, 47.000, 1.000, 44.000, 87.000
 1710918891022642, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 900.000, 1198.000, 1246.000, 286.000, 10.000, 33.000, 62.000, 11.000, 156.000, 1.000, 0.000, 24.000, 2855.000, 147.000, 323.000, 257.000, 47.000, 1.000, 45.000, 87.000
 1710918891132978, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 897.000, 1198.000, 1241.000, 286.000, 10.000, 32.000, 61.000, 10.000, 147.000, 0.000, 0.000, 24.000, 2737.000, 138.000, 324.000, 234.000, 47.000, 1.000, 45.000, 87.000
 1710918891243369, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1241.000, 286.000, 10.000, 33.000, 62.000, 10.000, 148.000, 1.000, 0.000, 24.000, 2620.000, 145.000, 327.000, 250.000, 46.000, 2.000, 45.000, 87.000
 1710918891353702, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 32.000, 61.000, 11.000, 156.000, 0.000, 0.000, 24.000, 2845.000, 150.000, 326.000, 268.000, 47.000, 2.000, 45.000, 87.000
 1710918891464030, 848.000, 846.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1250.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2577.000, 143.000, 324.000, 237.000, 47.000, 2.000, 44.000, 87.000
 1710918891574360, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 163.000, 0.000, 0.000, 24.000, 2691.000, 140.000, 323.000, 262.000, 47.000, 1.000, 45.000, 87.000
 1710918891684692, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2733.000, 144.000, 321.000, 228.000, 47.000, 2.000, 45.000, 87.000
 1710918891795028, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2627.000, 146.000, 326.000, 249.000, 46.000, 1.000, 45.000, 87.000
 1710918891905366, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2797.000, 148.000, 325.000, 263.000, 46.000, 2.000, 45.000, 87.000
 1710918892015700, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1248.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2617.000, 144.000, 325.000, 236.000, 48.000, 2.000, 45.000, 87.000
 1710918892126035, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2725.000, 143.000, 326.000, 279.000, 47.000, 2.000, 45.000, 87.000
 1710918892236368, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1805.000, 848.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 900.000, 1200.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2658.000, 144.000, 325.000, 246.000, 47.000, 2.000, 44.000, 87.000
 1710918892346696, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 10.000, 147.000, 0.000, 0.000, 24.000, 2623.000, 143.000, 322.000, 228.000, 47.000, 1.000, 45.000, 87.000
 1710918892457019, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2848.000, 147.000, 323.000, 248.000, 46.000, 2.000, 45.000, 87.000
 1710918892567382, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 286.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2556.000, 141.000, 322.000, 230.000, 47.000, 1.000, 45.000, 87.000
 1710918892677736, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1807.000, 845.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1245.000, 286.000, 10.000, 33.000, 61.000, 11.000, 153.000, 0.000, 0.000, 24.000, 2626.000, 147.000, 325.000, 246.000, 46.000, 1.000, 44.000, 87.000
 1710918892788053, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2797.000, 149.000, 324.000, 254.000, 47.000, 0.000, 45.000, 87.000
 1710918892898387, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 286.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 1.000, 24.000, 2620.000, 144.000, 322.000, 238.000, 46.000, 1.000, 45.000, 87.000
 1710918893008718, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 33.000, 61.000, 10.000, 159.000, 0.000, 0.000, 23.000, 2668.000, 140.000, 324.000, 265.000, 46.000, 2.000, 45.000, 87.000
 1710918893119063, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2711.000, 143.000, 322.000, 226.000, 47.000, 1.000, 44.000, 87.000
 1710918893229409, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2712.000, 146.000, 328.000, 253.000, 47.000, 2.000, 45.000, 87.000
 1710918893339738, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2691.000, 144.000, 324.000, 249.000, 47.000, 0.000, 44.000, 87.000
 1710918893450066, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 10.000, 147.000, 0.000, 0.000, 24.000, 2618.000, 141.000, 323.000, 244.000, 47.000, 2.000, 45.000, 87.000
 1710918893560387, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2702.000, 144.000, 329.000, 286.000, 47.000, 1.000, 45.000, 87.000
 1710918893670737, 847.000, 846.000, 1815.000, 1201.000, 848.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 286.000, 10.000, 33.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2798.000, 149.000, 327.000, 269.000, 47.000, 1.000, 45.000, 87.000
 1710918893781087, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2646.000, 143.000, 322.000, 228.000, 48.000, 2.000, 45.000, 87.000
 1710918893891474, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2760.000, 144.000, 324.000, 253.000, 47.000, 3.000, 45.000, 87.000
 1710918894001804, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1201.000, 3298.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 156.000, 1.000, 0.000, 24.000, 2600.000, 141.000, 323.000, 235.000, 47.000, 2.000, 45.000, 87.000
 1710918894112126, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 286.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2637.000, 143.000, 325.000, 247.000, 47.000, 1.000, 44.000, 88.000
 1710918894222454, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1825.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 286.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2693.000, 148.000, 325.000, 254.000, 47.000, 1.000, 45.000, 87.000
 1710918894332779, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2601.000, 143.000, 324.000, 236.000, 47.000, 2.000, 45.000, 87.000
 1710918894443108, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 32.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2695.000, 141.000, 324.000, 248.000, 47.000, 1.000, 45.000, 87.000
 1710918894553437, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 62.000, 10.000, 161.000, 1.000, 0.000, 24.000, 2691.000, 144.000, 322.000, 236.000, 47.000, 1.000, 44.000, 87.000
 1710918894663768, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1246.000, 286.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2646.000, 144.000, 324.000, 243.000, 47.000, 1.000, 45.000, 87.000
 1710918894774105, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 32.000, 61.000, 10.000, 161.000, 1.000, 0.000, 24.000, 2695.000, 144.000, 324.000, 261.000, 47.000, 1.000, 45.000, 87.000
 1710918894884436, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 62.000, 11.000, 158.000, 0.000, 0.000, 24.000, 2602.000, 143.000, 325.000, 241.000, 46.000, 3.000, 45.000, 87.000
 1710918894994782, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2582.000, 145.000, 327.000, 277.000, 47.000, 2.000, 45.000, 87.000
 1710918895105132, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2930.000, 150.000, 325.000, 268.000, 47.000, 2.000, 44.000, 87.000
 1710918895215513, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 159.000, 0.000, 0.000, 24.000, 2621.000, 142.000, 323.000, 231.000, 48.000, 1.000, 44.000, 87.000
 1710918895325880, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2763.000, 147.000, 323.000, 256.000, 47.000, 3.000, 44.000, 87.000
 1710918895436197, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2641.000, 143.000, 324.000, 227.000, 47.000, 1.000, 44.000, 87.000
 1710918895546542, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2680.000, 145.000, 327.000, 256.000, 47.000, 2.000, 45.000, 87.000
 1710918895656868, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1796.000, 1827.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 1.000, 24.000, 2700.000, 149.000, 325.000, 265.000, 46.000, 2.000, 45.000, 87.000
 1710918895767189, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 33.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2672.000, 146.000, 324.000, 239.000, 47.000, 1.000, 45.000, 87.000
 1710918895877515, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2808.000, 141.000, 330.000, 269.000, 47.000, 2.000, 45.000, 87.000
 1710918895987842, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2736.000, 144.000, 324.000, 245.000, 47.000, 2.000, 44.000, 87.000
 1710918896098173, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2652.000, 143.000, 323.000, 229.000, 47.000, 2.000, 45.000, 87.000
 1710918896208489, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 159.000, 0.000, 0.000, 24.000, 2756.000, 148.000, 324.000, 247.000, 47.000, 1.000, 45.000, 87.000
 1710918896318821, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2681.000, 147.000, 324.000, 231.000, 46.000, 1.000, 45.000, 87.000
 1710918896429153, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2633.000, 146.000, 326.000, 251.000, 47.000, 2.000, 45.000, 87.000
 1710918896539533, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1197.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2875.000, 149.000, 327.000, 266.000, 47.000, 1.000, 45.000, 87.000
 1710918896649868, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 151.000, 1.000, 0.000, 24.000, 2593.000, 144.000, 324.000, 237.000, 47.000, 2.000, 45.000, 87.000
 1710918896760194, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 286.000, 10.000, 33.000, 62.000, 11.000, 151.000, 0.000, 0.000, 24.000, 2800.000, 146.000, 323.000, 262.000, 47.000, 2.000, 45.000, 87.000
 1710918896870524, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3301.000, 1797.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2716.000, 143.000, 322.000, 228.000, 46.000, 1.000, 45.000, 87.000
 1710918896980857, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 2670.000, 145.000, 327.000, 265.000, 47.000, 1.000, 45.000, 87.000
 1710918897091179, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2897.000, 146.000, 324.000, 255.000, 47.000, 1.000, 45.000, 87.000
 1710918897201498, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2603.000, 143.000, 325.000, 238.000, 46.000, 2.000, 45.000, 87.000
 1710918897311816, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2663.000, 140.000, 323.000, 288.000, 47.000, 0.000, 44.000, 87.000
 1710918897422133, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1197.000, 1246.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2717.000, 142.000, 324.000, 262.000, 47.000, 2.000, 45.000, 87.000
 1710918897532451, 847.000, 847.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1247.000, 285.000, 10.000, 32.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2638.000, 143.000, 323.000, 229.000, 46.000, 1.000, 45.000, 87.000
 1710918897642787, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1251.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2855.000, 143.000, 324.000, 256.000, 46.000, 2.000, 45.000, 86.000
 1710918897753137, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1198.000, 3300.000, 1796.000, 898.000, 1198.000, 1246.000, 286.000, 10.000, 32.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2615.000, 140.000, 322.000, 234.000, 47.000, 1.000, 45.000, 87.000
 1710918897863495, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2627.000, 147.000, 327.000, 250.000, 47.000, 2.000, 45.000, 87.000
 1710918897973819, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 32.000, 62.000, 11.000, 159.000, 1.000, 0.000, 24.000, 2741.000, 148.000, 324.000, 261.000, 47.000, 2.000, 45.000, 87.000
 1710918898084154, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 286.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2543.000, 143.000, 324.000, 235.000, 47.000, 2.000, 45.000, 87.000
 1710918898194481, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2787.000, 140.000, 323.000, 248.000, 47.000, 2.000, 45.000, 88.000
 1710918898304809, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1200.000, 1247.000, 285.000, 10.000, 33.000, 62.000, 11.000, 152.000, 0.000, 0.000, 23.000, 2715.000, 144.000, 321.000, 234.000, 47.000, 2.000, 45.000, 87.000
 1710918898415143, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3298.000, 1797.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 62.000, 10.000, 148.000, 1.000, 0.000, 24.000, 2730.000, 146.000, 326.000, 250.000, 46.000, 1.000, 44.000, 87.000
 1710918898525471, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 286.000, 10.000, 32.000, 62.000, 10.000, 150.000, 0.000, 1.000, 24.000, 2812.000, 143.000, 324.000, 261.000, 46.000, 1.000, 45.000, 87.000
 1710918898635799, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1247.000, 286.000, 10.000, 32.000, 62.000, 11.000, 156.000, 0.000, 0.000, 24.000, 2548.000, 143.000, 325.000, 249.000, 47.000, 0.000, 45.000, 86.000
 1710918898746132, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 10.000, 149.000, 0.000, 0.000, 24.000, 2640.000, 145.000, 331.000, 276.000, 47.000, 0.000, 45.000, 87.000
 1710918898856458, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2831.000, 144.000, 326.000, 264.000, 47.000, 2.000, 45.000, 87.000
 1710918898966807, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2643.000, 139.000, 322.000, 229.000, 47.000, 1.000, 44.000, 87.000
 1710918899077141, 846.000, 847.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 61.000, 11.000, 159.000, 0.000, 0.000, 24.000, 2880.000, 145.000, 322.000, 250.000, 47.000, 1.000, 45.000, 87.000
 1710918899187499, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2640.000, 142.000, 323.000, 236.000, 48.000, 2.000, 45.000, 87.000
 1710918899297823, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2572.000, 147.000, 324.000, 251.000, 47.000, 2.000, 44.000, 87.000
 1710918899408149, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2796.000, 147.000, 324.000, 253.000, 46.000, 2.000, 46.000, 87.000
 1710918899518495, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1250.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2548.000, 147.000, 323.000, 232.000, 46.000, 2.000, 45.000, 87.000
 1710918899628859, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 286.000, 10.000, 33.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2680.000, 141.000, 324.000, 264.000, 47.000, 2.000, 45.000, 87.000
 1710918899739190, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2725.000, 145.000, 324.000, 238.000, 46.000, 2.000, 44.000, 87.000
 1710918899849517, 850.000, 846.000, 1817.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 286.000, 10.000, 32.000, 61.000, 11.000, 152.000, 0.000, 0.000, 24.000, 2655.000, 142.000, 324.000, 228.000, 47.000, 1.000, 45.000, 87.000
 1710918899959836, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 23.000, 2845.000, 143.000, 323.000, 248.000, 46.000, 1.000, 44.000, 87.000
 1710918900070162, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1249.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2576.000, 148.000, 325.000, 231.000, 46.000, 2.000, 45.000, 87.000
 1710918900180483, 847.000, 846.000, 1815.000, 1201.000, 848.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2632.000, 147.000, 326.000, 253.000, 46.000, 2.000, 45.000, 87.000
 1710918900290826, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 897.000, 1200.000, 1246.000, 285.000, 10.000, 32.000, 61.000, 11.000, 152.000, 0.000, 0.000, 24.000, 2668.000, 150.000, 326.000, 271.000, 47.000, 2.000, 45.000, 87.000
 1710918900401161, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 62.000, 10.000, 165.000, 0.000, 0.000, 24.000, 2656.000, 142.000, 323.000, 236.000, 47.000, 2.000, 45.000, 86.000
 1710918900511542, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 61.000, 10.000, 158.000, 0.000, 1.000, 24.000, 2852.000, 145.000, 324.000, 252.000, 47.000, 2.000, 45.000, 87.000
 1710918900621943, 848.000, 847.000, 1816.000, 1201.000, 846.000, 1812.000, 1192.000, 1796.000, 1827.000, 1805.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2691.000, 142.000, 322.000, 236.000, 47.000, 2.000, 45.000, 87.000
 1710918900732280, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1825.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2651.000, 145.000, 325.000, 254.000, 48.000, 1.000, 45.000, 87.000
 1710918900842610, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1805.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 900.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2686.000, 144.000, 324.000, 262.000, 46.000, 3.000, 45.000, 87.000
 1710918900952933, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1250.000, 285.000, 10.000, 32.000, 62.000, 10.000, 161.000, 0.000, 0.000, 24.000, 2701.000, 144.000, 323.000, 237.000, 47.000, 2.000, 45.000, 87.000
 1710918901063256, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 32.000, 62.000, 10.000, 153.000, 1.000, 0.000, 24.000, 2812.000, 139.000, 327.000, 285.000, 46.000, 2.000, 45.000, 87.000
 1710918901173588, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 846.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 32.000, 62.000, 11.000, 155.000, 0.000, 0.000, 24.000, 2775.000, 141.000, 323.000, 237.000, 47.000, 2.000, 45.000, 87.000
 1710918901283911, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2655.000, 144.000, 322.000, 232.000, 43.000, 2.000, 45.000, 87.000
 1710918901394246, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3300.000, 1797.000, 897.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2795.000, 142.000, 323.000, 253.000, 47.000, 2.000, 45.000, 87.000
 1710918901504572, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 286.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2670.000, 146.000, 324.000, 241.000, 47.000, 2.000, 45.000, 86.000
 1710918901614910, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1249.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2572.000, 147.000, 326.000, 251.000, 47.000, 2.000, 45.000, 87.000
 1710918901725229, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 900.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2912.000, 148.000, 326.000, 265.000, 47.000, 2.000, 45.000, 87.000
 1710918901835603, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2552.000, 142.000, 323.000, 230.000, 47.000, 2.000, 45.000, 87.000
 1710918901945939, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 162.000, 1.000, 0.000, 24.000, 2882.000, 146.000, 324.000, 263.000, 47.000, 2.000, 44.000, 87.000
 1710918902056268, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 286.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 1.000, 24.000, 2715.000, 143.000, 322.000, 227.000, 46.000, 3.000, 44.000, 87.000
 1710918902166601, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1805.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1244.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2620.000, 147.000, 326.000, 255.000, 47.000, 2.000, 45.000, 87.000
 1710918902276932, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 33.000, 62.000, 10.000, 147.000, 0.000, 0.000, 24.000, 2856.000, 145.000, 325.000, 260.000, 47.000, 2.000, 45.000, 87.000
 1710918902387258, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2630.000, 145.000, 324.000, 236.000, 47.000, 1.000, 44.000, 87.000
 1710918902497581, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3298.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 1.000, 24.000, 2701.000, 144.000, 331.000, 267.000, 46.000, 1.000, 45.000, 87.000
 1710918902607927, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 1.000, 24.000, 2701.000, 141.000, 324.000, 255.000, 47.000, 2.000, 44.000, 87.000
 1710918902718283, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 32.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 2642.000, 139.000, 322.000, 229.000, 47.000, 2.000, 45.000, 86.000
 1710918902828603, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2837.000, 144.000, 324.000, 246.000, 46.000, 2.000, 45.000, 87.000
 1710918902938933, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1200.000, 1246.000, 286.000, 10.000, 33.000, 61.000, 11.000, 159.000, 0.000, 0.000, 24.000, 2676.000, 144.000, 323.000, 240.000, 47.000, 1.000, 45.000, 87.000
 1710918903049252, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2646.000, 147.000, 324.000, 250.000, 47.000, 3.000, 45.000, 87.000
 1710918903159620, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1242.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2713.000, 149.000, 325.000, 253.000, 47.000, 2.000, 45.000, 87.000
 1710918903269961, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2551.000, 145.000, 324.000, 229.000, 48.000, 2.000, 45.000, 87.000
 1710918903380298, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2746.000, 143.000, 323.000, 260.000, 48.000, 2.000, 44.000, 87.000
 1710918903490630, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2723.000, 143.000, 321.000, 231.000, 47.000, 2.000, 45.000, 87.000
 1710918903600957, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2696.000, 143.000, 324.000, 263.000, 46.000, 1.000, 45.000, 87.000
 1710918903711284, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2823.000, 143.000, 324.000, 252.000, 47.000, 2.000, 45.000, 87.000
 1710918903821605, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 61.000, 11.000, 151.000, 0.000, 0.000, 24.000, 2606.000, 148.000, 324.000, 245.000, 46.000, 4.000, 45.000, 86.000
 1710918903931923, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1245.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2605.000, 141.000, 327.000, 285.000, 47.000, 2.000, 45.000, 87.000
 1710918904042257, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1245.000, 286.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2655.000, 145.000, 325.000, 257.000, 46.000, 1.000, 44.000, 87.000
 1710918904152597, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 33.000, 62.000, 10.000, 148.000, 1.000, 0.000, 24.000, 2642.000, 141.000, 324.000, 236.000, 47.000, 3.000, 45.000, 87.000
 1710918904262919, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1825.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2856.000, 142.000, 323.000, 254.000, 46.000, 2.000, 45.000, 86.000
 1710918904373239, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2707.000, 142.000, 322.000, 233.000, 47.000, 0.000, 45.000, 87.000
 1710918904483587, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2596.000, 146.000, 325.000, 252.000, 47.000, 0.000, 45.000, 87.000
 1710918904593926, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1201.000, 3300.000, 1798.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2831.000, 147.000, 324.000, 260.000, 47.000, 1.000, 45.000, 87.000
 1710918904704277, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1242.000, 286.000, 10.000, 32.000, 62.000, 10.000, 160.000, 0.000, 0.000, 24.000, 2688.000, 145.000, 323.000, 238.000, 47.000, 1.000, 45.000, 87.000
 1710918904814601, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2913.000, 140.000, 323.000, 274.000, 46.000, 1.000, 44.000, 87.000
 1710918904924930, 847.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 32.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2713.000, 140.000, 324.000, 236.000, 46.000, 2.000, 45.000, 88.000
 1710918905035259, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2643.000, 141.000, 324.000, 230.000, 47.000, 2.000, 45.000, 87.000
 1710918905145589, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2845.000, 143.000, 323.000, 261.000, 48.000, 2.000, 45.000, 87.000
 1710918905255906, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2675.000, 146.000, 323.000, 247.000, 47.000, 1.000, 45.000, 87.000
 1710918905366240, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 10.000, 156.000, 1.000, 0.000, 24.000, 2666.000, 147.000, 329.000, 252.000, 48.000, 3.000, 45.000, 86.000
 1710918905476574, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 10.000, 163.000, 0.000, 0.000, 24.000, 2851.000, 147.000, 326.000, 272.000, 47.000, 2.000, 45.000, 87.000
 1710918905586910, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2540.000, 141.000, 322.000, 228.000, 47.000, 2.000, 45.000, 87.000
 1710918905697231, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 10.000, 163.000, 0.000, 0.000, 24.000, 2823.000, 144.000, 323.000, 264.000, 47.000, 1.000, 45.000, 87.000
 1710918905807644, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2725.000, 144.000, 321.000, 234.000, 47.000, 1.000, 45.000, 87.000
 1710918905917985, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 156.000, 1.000, 0.000, 24.000, 2556.000, 144.000, 326.000, 258.000, 47.000, 1.000, 45.000, 87.000
 1710918906028314, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2877.000, 148.000, 324.000, 256.000, 47.000, 1.000, 45.000, 87.000
 1710918906138640, 850.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 32.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 2602.000, 145.000, 324.000, 234.000, 48.000, 1.000, 44.000, 86.000
 1710918906248981, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2681.000, 144.000, 325.000, 278.000, 46.000, 2.000, 44.000, 87.000
 1710918906359314, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2626.000, 144.000, 324.000, 245.000, 47.000, 1.000, 44.000, 87.000
 1710918906469665, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 32.000, 62.000, 11.000, 159.000, 0.000, 0.000, 24.000, 2657.000, 145.000, 322.000, 231.000, 47.000, 2.000, 45.000, 87.000
 1710918906580010, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 850.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2855.000, 148.000, 323.000, 252.000, 47.000, 2.000, 44.000, 87.000
 1710918906690359, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 286.000, 10.000, 32.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2685.000, 145.000, 324.000, 233.000, 46.000, 1.000, 45.000, 87.000
 1710918906800689, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 32.000, 62.000, 11.000, 163.000, 0.000, 0.000, 24.000, 2650.000, 147.000, 326.000, 251.000, 47.000, 2.000, 44.000, 87.000
 1710918906911023, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2836.000, 150.000, 324.000, 252.000, 47.000, 1.000, 45.000, 87.000
 1710918907021383, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2598.000, 144.000, 323.000, 238.000, 47.000, 1.000, 45.000, 87.000
 1710918907131770, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 62.000, 11.000, 152.000, 0.000, 0.000, 24.000, 2890.000, 143.000, 324.000, 250.000, 47.000, 1.000, 44.000, 87.000
 1710918907242113, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2676.000, 143.000, 322.000, 224.000, 48.000, 3.000, 45.000, 87.000
 1710918907352443, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2648.000, 145.000, 328.000, 257.000, 47.000, 2.000, 45.000, 87.000
 1710918907462793, 850.000, 847.000, 1815.000, 1202.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 62.000, 10.000, 164.000, 1.000, 0.000, 24.000, 2867.000, 149.000, 324.000, 262.000, 47.000, 2.000, 44.000, 87.000
 1710918907573166, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1813.000, 1192.000, 1796.000, 1826.000, 1807.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2680.000, 141.000, 323.000, 238.000, 47.000, 2.000, 44.000, 87.000
 1710918907683497, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 900.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 162.000, 0.000, 0.000, 24.000, 2582.000, 139.000, 329.000, 287.000, 46.000, 1.000, 45.000, 87.000
 1710918907793820, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2717.000, 144.000, 324.000, 258.000, 46.000, 1.000, 45.000, 87.000
 1710918907904165, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 845.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2642.000, 141.000, 322.000, 233.000, 46.000, 2.000, 45.000, 87.000
 1710918908014525, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2828.000, 147.000, 323.000, 254.000, 47.000, 1.000, 45.000, 87.000
 1710918908124868, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 2672.000, 141.000, 322.000, 232.000, 47.000, 1.000, 45.000, 87.000
 1710918908235202, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2631.000, 146.000, 325.000, 252.000, 46.000, 2.000, 45.000, 87.000
 1710918908345545, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2925.000, 147.000, 325.000, 266.000, 46.000, 0.000, 45.000, 87.000
 1710918908455920, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2575.000, 144.000, 324.000, 238.000, 47.000, 2.000, 44.000, 87.000
 1710918908566269, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1246.000, 285.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2897.000, 145.000, 324.000, 263.000, 47.000, 1.000, 45.000, 87.000
 1710918908676616, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1805.000, 850.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1241.000, 286.000, 10.000, 33.000, 62.000, 11.000, 162.000, 1.000, 0.000, 24.000, 2718.000, 142.000, 321.000, 230.000, 46.000, 1.000, 46.000, 87.000
 1710918908786958, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2613.000, 142.000, 323.000, 232.000, 47.000, 2.000, 45.000, 87.000
 1710918908897373, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 32.000, 62.000, 11.000, 158.000, 0.000, 0.000, 24.000, 2852.000, 142.000, 324.000, 259.000, 47.000, 3.000, 45.000, 87.000
 1710918909007725, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2666.000, 143.000, 324.000, 251.000, 46.000, 1.000, 45.000, 87.000
 1710918909118067, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 62.000, 11.000, 151.000, 1.000, 0.000, 24.000, 2610.000, 147.000, 327.000, 253.000, 47.000, 2.000, 45.000, 87.000
 1710918909228414, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 32.000, 62.000, 10.000, 147.000, 0.000, 0.000, 24.000, 2688.000, 148.000, 324.000, 252.000, 47.000, 2.000, 45.000, 87.000
 1710918909338740, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2593.000, 142.000, 322.000, 231.000, 47.000, 2.000, 45.000, 87.000
 1710918909449074, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2790.000, 144.000, 323.000, 260.000, 48.000, 0.000, 44.000, 87.000
 1710918909559420, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2721.000, 144.000, 323.000, 239.000, 46.000, 2.000, 45.000, 87.000
 1710918909669754, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2628.000, 144.000, 326.000, 249.000, 46.000, 1.000, 45.000, 87.000
 1710918909780148, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2835.000, 149.000, 324.000, 253.000, 47.000, 1.000, 45.000, 87.000
 1710918909890478, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 157.000, 1.000, 0.000, 24.000, 2670.000, 145.000, 323.000, 230.000, 46.000, 1.000, 45.000, 88.000
 1710918910000813, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1249.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2910.000, 143.000, 327.000, 266.000, 48.000, 0.000, 44.000, 87.000
 1710918910111152, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1246.000, 285.000, 10.000, 33.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 2697.000, 142.000, 323.000, 231.000, 46.000, 2.000, 45.000, 87.000
 1710918910221488, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1807.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2620.000, 144.000, 322.000, 228.000, 48.000, 3.000, 45.000, 87.000
 1710918910331798, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 1.000, 24.000, 2818.000, 147.000, 323.000, 253.000, 47.000, 2.000, 44.000, 87.000
 1710918910442131, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 285.000, 11.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2666.000, 145.000, 324.000, 244.000, 48.000, 1.000, 45.000, 88.000
 1710918910552455, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2667.000, 148.000, 325.000, 251.000, 47.000, 2.000, 45.000, 87.000
 1710918910662876, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1246.000, 286.000, 10.000, 33.000, 62.000, 11.000, 151.000, 0.000, 1.000, 24.000, 2908.000, 149.000, 326.000, 256.000, 47.000, 1.000, 45.000, 87.000
 1710918910773217, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 155.000, 0.000, 0.000, 24.000, 2573.000, 142.000, 323.000, 234.000, 47.000, 2.000, 44.000, 86.000
 1710918910883543, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1244.000, 286.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2761.000, 141.000, 323.000, 250.000, 46.000, 3.000, 45.000, 87.000
 1710918910993864, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1243.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2726.000, 143.000, 321.000, 222.000, 47.000, 1.000, 45.000, 87.000
 1710918911104250, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 150.000, 0.000, 0.000, 24.000, 2616.000, 145.000, 325.000, 255.000, 47.000, 2.000, 44.000, 87.000
 1710918911214595, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2885.000, 149.000, 324.000, 266.000, 48.000, 1.000, 45.000, 87.000
 1710918911324938, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2671.000, 142.000, 325.000, 236.000, 47.000, 1.000, 45.000, 87.000
 1710918911435281, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2763.000, 140.000, 323.000, 271.000, 48.000, 2.000, 45.000, 87.000
 1710918911545611, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2690.000, 142.000, 325.000, 251.000, 47.000, 1.000, 45.000, 87.000
 1710918911655986, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 62.000, 11.000, 163.000, 1.000, 0.000, 24.000, 2656.000, 144.000, 322.000, 228.000, 46.000, 2.000, 45.000, 87.000
 1710918911766312, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 152.000, 0.000, 1.000, 24.000, 2846.000, 147.000, 323.000, 249.000, 48.000, 2.000, 45.000, 87.000
 1710918911876639, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2653.000, 142.000, 323.000, 232.000, 47.000, 2.000, 45.000, 87.000
 1710918911986955, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2645.000, 147.000, 326.000, 251.000, 47.000, 2.000, 45.000, 87.000
 1710918912097278, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 285.000, 10.000, 33.000, 62.000, 11.000, 150.000, 1.000, 0.000, 24.000, 2871.000, 150.000, 324.000, 263.000, 47.000, 1.000, 45.000, 87.000
 1710918912207624, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1191.000, 1796.000, 1827.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2591.000, 143.000, 324.000, 240.000, 47.000, 2.000, 45.000, 87.000
 1710918912317969, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 62.000, 11.000, 156.000, 0.000, 0.000, 24.000, 2945.000, 144.000, 324.000, 262.000, 47.000, 2.000, 44.000, 87.000
 1710918912428635, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 33.000, 62.000, 11.000, 156.000, 0.000, 0.000, 24.000, 2711.000, 142.000, 321.000, 222.000, 47.000, 1.000, 45.000, 86.000
 1710918912538982, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 286.000, 10.000, 33.000, 62.000, 10.000, 149.000, 0.000, 0.000, 24.000, 2671.000, 143.000, 326.000, 237.000, 47.000, 0.000, 45.000, 87.000
 1710918912649367, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1243.000, 286.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2822.000, 149.000, 325.000, 257.000, 47.000, 2.000, 45.000, 87.000
 1710918912759716, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2678.000, 142.000, 326.000, 247.000, 47.000, 2.000, 45.000, 87.000
 1710918912870042, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 32.000, 62.000, 10.000, 161.000, 1.000, 0.000, 24.000, 2712.000, 146.000, 329.000, 278.000, 47.000, 2.000, 45.000, 88.000
 1710918912980376, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 62.000, 10.000, 158.000, 0.000, 0.000, 24.000, 2701.000, 145.000, 325.000, 243.000, 46.000, 3.000, 45.000, 87.000
 1710918913090711, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1198.000, 3300.000, 1796.000, 900.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2565.000, 144.000, 322.000, 234.000, 47.000, 1.000, 45.000, 87.000
 1710918913201048, 848.000, 847.000, 1815.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 286.000, 10.000, 32.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2858.000, 148.000, 322.000, 254.000, 47.000, 3.000, 45.000, 87.000
 1710918913311386, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 158.000, 1.000, 0.000, 24.000, 2680.000, 142.000, 323.000, 234.000, 46.000, 1.000, 45.000, 87.000
 1710918913421745, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2595.000, 142.000, 325.000, 250.000, 47.000, 2.000, 45.000, 87.000
 1710918913532068, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2903.000, 148.000, 323.000, 255.000, 47.000, 2.000, 45.000, 87.000
 1710918913642388, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1198.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2610.000, 143.000, 324.000, 242.000, 46.000, 1.000, 45.000, 87.000
 1710918913752772, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1198.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 10.000, 147.000, 1.000, 0.000, 24.000, 2793.000, 143.000, 324.000, 257.000, 47.000, 2.000, 45.000, 87.000
 1710918913863107, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 162.000, 0.000, 0.000, 24.000, 2582.000, 143.000, 324.000, 223.000, 47.000, 2.000, 45.000, 86.000
 1710918913973446, 847.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 11.000, 32.000, 61.000, 11.000, 152.000, 0.000, 0.000, 24.000, 2653.000, 145.000, 326.000, 234.000, 48.000, 2.000, 45.000, 87.000
 1710918914083777, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 150.000, 0.000, 0.000, 24.000, 2788.000, 143.000, 324.000, 256.000, 47.000, 2.000, 45.000, 86.000
 1710918914194106, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 62.000, 10.000, 164.000, 0.000, 1.000, 24.000, 2703.000, 143.000, 324.000, 237.000, 46.000, 2.000, 44.000, 87.000
 1710918914304438, 847.000, 846.000, 1815.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1825.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1246.000, 285.000, 11.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2708.000, 147.000, 327.000, 255.000, 47.000, 1.000, 44.000, 87.000
 1710918914414776, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 62.000, 10.000, 148.000, 1.000, 0.000, 24.000, 2760.000, 151.000, 326.000, 258.000, 47.000, 1.000, 44.000, 87.000
 1710918914525149, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2556.000, 142.000, 322.000, 233.000, 46.000, 1.000, 45.000, 87.000
 1710918914635552, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 32.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2751.000, 147.000, 323.000, 266.000, 46.000, 2.000, 45.000, 87.000
 1710918914745894, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2752.000, 143.000, 322.000, 232.000, 47.000, 2.000, 45.000, 87.000
 1710918914856228, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2620.000, 145.000, 326.000, 256.000, 47.000, 1.000, 45.000, 87.000
 1710918914966575, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2823.000, 148.000, 325.000, 262.000, 47.000, 1.000, 45.000, 87.000
 1710918915076947, 847.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1201.000, 3298.000, 1797.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 32.000, 61.000, 10.000, 152.000, 0.000, 0.000, 24.000, 2691.000, 142.000, 323.000, 239.000, 47.000, 3.000, 44.000, 87.000
 1710918915187280, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 1.000, 24.000, 2916.000, 144.000, 327.000, 255.000, 47.000, 1.000, 45.000, 87.000
 1710918915297622, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1200.000, 1246.000, 286.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 1.000, 24.000, 2623.000, 144.000, 322.000, 252.000, 48.000, 2.000, 44.000, 87.000
 1710918915407957, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1249.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2547.000, 143.000, 322.000, 232.000, 47.000, 2.000, 45.000, 87.000
 1710918915518300, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1246.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 1.000, 24.000, 2861.000, 148.000, 323.000, 254.000, 47.000, 2.000, 45.000, 87.000
 1710918915628631, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3301.000, 1796.000, 897.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 10.000, 149.000, 0.000, 0.000, 24.000, 2596.000, 143.000, 323.000, 235.000, 47.000, 2.000, 45.000, 87.000
 1710918915738961, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1825.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 32.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2641.000, 147.000, 326.000, 254.000, 47.000, 2.000, 45.000, 87.000
 1710918915849296, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2878.000, 151.000, 326.000, 257.000, 48.000, 3.000, 45.000, 87.000
 1710918915959626, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 851.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2533.000, 144.000, 323.000, 232.000, 48.000, 1.000, 45.000, 87.000
 1710918916069969, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1825.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2751.000, 144.000, 324.000, 260.000, 47.000, 2.000, 45.000, 87.000
 1710918916180302, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1246.000, 286.000, 10.000, 32.000, 62.000, 11.000, 159.000, 1.000, 0.000, 24.000, 2667.000, 145.000, 322.000, 225.000, 47.000, 1.000, 44.000, 87.000
 1710918916290627, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1246.000, 286.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2690.000, 147.000, 327.000, 251.000, 42.000, 1.000, 44.000, 87.000
 1710918916401003, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1247.000, 286.000, 10.000, 32.000, 62.000, 10.000, 148.000, 1.000, 0.000, 24.000, 2806.000, 149.000, 325.000, 258.000, 46.000, 3.000, 45.000, 87.000
 1710918916511349, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2663.000, 144.000, 323.000, 246.000, 47.000, 1.000, 45.000, 87.000
 1710918916621739, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2771.000, 144.000, 329.000, 267.000, 46.000, 2.000, 45.000, 87.000
 1710918916732068, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 10.000, 148.000, 0.000, 1.000, 24.000, 2608.000, 143.000, 324.000, 248.000, 48.000, 2.000, 45.000, 87.000
 1710918916842403, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2630.000, 144.000, 321.000, 238.000, 46.000, 1.000, 45.000, 87.000
 1710918916952725, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1248.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2720.000, 147.000, 324.000, 256.000, 46.000, 1.000, 45.000, 87.000
 1710918917063074, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 32.000, 62.000, 11.000, 152.000, 1.000, 0.000, 24.000, 2655.000, 141.000, 323.000, 235.000, 46.000, 3.000, 45.000, 86.000
 1710918917173434, 847.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2642.000, 147.000, 325.000, 245.000, 47.000, 0.000, 45.000, 86.000
 1710918917283763, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 159.000, 0.000, 0.000, 24.000, 2908.000, 149.000, 325.000, 259.000, 47.000, 2.000, 45.000, 87.000
 1710918917394101, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2641.000, 144.000, 324.000, 239.000, 48.000, 2.000, 45.000, 87.000
 1710918917504428, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2865.000, 141.000, 323.000, 252.000, 47.000, 1.000, 45.000, 87.000
 1710918917614763, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1813.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 897.000, 1198.000, 1248.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2726.000, 144.000, 322.000, 224.000, 47.000, 2.000, 45.000, 87.000
 1710918917725160, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2606.000, 146.000, 325.000, 238.000, 46.000, 2.000, 45.000, 87.000
 1710918917835487, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2887.000, 143.000, 324.000, 266.000, 47.000, 1.000, 45.000, 87.000
 1710918917945813, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1200.000, 1243.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2657.000, 143.000, 324.000, 245.000, 47.000, 2.000, 45.000, 87.000
 1710918918056132, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 33.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2675.000, 147.000, 330.000, 265.000, 47.000, 1.000, 45.000, 87.000
 1710918918166449, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2753.000, 144.000, 325.000, 252.000, 47.000, 2.000, 45.000, 87.000
 1710918918276780, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1248.000, 286.000, 10.000, 32.000, 61.000, 11.000, 159.000, 0.000, 0.000, 24.000, 2557.000, 143.000, 322.000, 233.000, 46.000, 1.000, 44.000, 87.000
 1710918918387137, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 33.000, 62.000, 11.000, 156.000, 0.000, 0.000, 24.000, 2848.000, 146.000, 323.000, 261.000, 47.000, 2.000, 45.000, 87.000
 1710918918497478, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2652.000, 143.000, 324.000, 234.000, 47.000, 1.000, 45.000, 87.000
 1710918918607802, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 61.000, 10.000, 149.000, 1.000, 0.000, 24.000, 2641.000, 144.000, 326.000, 249.000, 46.000, 1.000, 45.000, 87.000
 1710918918718225, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2843.000, 149.000, 325.000, 263.000, 46.000, 2.000, 45.000, 87.000
 1710918918828567, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2643.000, 143.000, 324.000, 242.000, 47.000, 1.000, 45.000, 87.000
 1710918918938888, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 61.000, 11.000, 156.000, 0.000, 0.000, 24.000, 2833.000, 142.000, 324.000, 249.000, 47.000, 1.000, 45.000, 87.000
 1710918919049255, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2633.000, 145.000, 324.000, 223.000, 47.000, 2.000, 45.000, 87.000
 1710918919159587, 848.000, 847.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 286.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2596.000, 144.000, 325.000, 239.000, 46.000, 2.000, 45.000, 86.000
 1710918919269912, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1242.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2712.000, 143.000, 325.000, 256.000, 47.000, 1.000, 45.000, 87.000
 1710918919380226, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 2688.000, 143.000, 324.000, 249.000, 46.000, 2.000, 45.000, 87.000
 1710918919490566, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2696.000, 146.000, 330.000, 252.000, 46.000, 1.000, 45.000, 87.000
 1710918919600885, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2915.000, 149.000, 325.000, 268.000, 46.000, 2.000, 45.000, 87.000
 1710918919711206, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2567.000, 141.000, 324.000, 233.000, 47.000, 2.000, 45.000, 87.000
 1710918919821528, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 1.000, 24.000, 2635.000, 147.000, 324.000, 251.000, 47.000, 2.000, 45.000, 87.000
 1710918919931848, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2722.000, 144.000, 321.000, 227.000, 47.000, 2.000, 45.000, 87.000
 1710918920042177, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2667.000, 147.000, 325.000, 249.000, 46.000, 2.000, 45.000, 86.000
 1710918920152526, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2897.000, 149.000, 325.000, 264.000, 47.000, 2.000, 45.000, 87.000
 1710918920262861, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2650.000, 147.000, 325.000, 246.000, 47.000, 1.000, 45.000, 87.000
 1710918920373213, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2811.000, 140.000, 323.000, 257.000, 46.000, 2.000, 45.000, 88.000
 1710918920483535, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2762.000, 144.000, 324.000, 246.000, 48.000, 1.000, 45.000, 87.000
 1710918920593864, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2655.000, 143.000, 322.000, 234.000, 47.000, 1.000, 45.000, 87.000
 1710918920704226, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3298.000, 1797.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 23.000, 2861.000, 148.000, 323.000, 255.000, 46.000, 1.000, 45.000, 87.000
 1710918920814565, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2743.000, 147.000, 325.000, 228.000, 47.000, 1.000, 45.000, 87.000
 1710918920924882, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 10.000, 147.000, 0.000, 0.000, 24.000, 2635.000, 148.000, 326.000, 256.000, 47.000, 3.000, 45.000, 87.000
 1710918921035192, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1247.000, 286.000, 10.000, 33.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2845.000, 151.000, 325.000, 266.000, 47.000, 2.000, 45.000, 87.000
 1710918921145520, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 32.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2566.000, 144.000, 324.000, 240.000, 46.000, 2.000, 45.000, 87.000
 1710918921255844, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2701.000, 146.000, 323.000, 265.000, 47.000, 2.000, 45.000, 87.000
 1710918921366171, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2730.000, 143.000, 323.000, 226.000, 46.000, 2.000, 45.000, 88.000
 1710918921476492, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 32.000, 62.000, 10.000, 165.000, 1.000, 0.000, 24.000, 2645.000, 145.000, 325.000, 241.000, 47.000, 1.000, 45.000, 87.000
 1710918921586867, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1246.000, 286.000, 10.000, 33.000, 62.000, 11.000, 152.000, 1.000, 0.000, 24.000, 2795.000, 145.000, 323.000, 259.000, 47.000, 1.000, 44.000, 87.000
 1710918921697205, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2625.000, 141.000, 324.000, 241.000, 47.000, 2.000, 45.000, 87.000
 1710918921807538, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 2728.000, 141.000, 331.000, 273.000, 47.000, 2.000, 45.000, 87.000
 1710918921917866, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 62.000, 11.000, 157.000, 0.000, 0.000, 24.000, 2656.000, 144.000, 325.000, 249.000, 46.000, 3.000, 45.000, 87.000
 1710918922028187, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2620.000, 143.000, 322.000, 228.000, 47.000, 1.000, 45.000, 87.000
 1710918922138523, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2856.000, 144.000, 323.000, 256.000, 46.000, 1.000, 45.000, 87.000
 1710918922248846, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 32.000, 61.000, 11.000, 155.000, 0.000, 0.000, 24.000, 2568.000, 145.000, 322.000, 234.000, 47.000, 2.000, 45.000, 87.000
 1710918922359170, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2632.000, 147.000, 324.000, 244.000, 47.000, 1.000, 45.000, 87.000
 1710918922469499, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1246.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2798.000, 148.000, 326.000, 260.000, 47.000, 2.000, 45.000, 87.000
 1710918922579818, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2617.000, 144.000, 324.000, 240.000, 46.000, 2.000, 45.000, 87.000
 1710918922690149, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3301.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2677.000, 141.000, 325.000, 266.000, 47.000, 2.000, 45.000, 87.000
 1710918922800473, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1250.000, 286.000, 10.000, 32.000, 62.000, 10.000, 148.000, 1.000, 0.000, 24.000, 2711.000, 144.000, 322.000, 225.000, 47.000, 2.000, 45.000, 88.000
 1710918922910845, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1249.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2587.000, 146.000, 324.000, 246.000, 47.000, 1.000, 45.000, 87.000
 1710918923021179, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 285.000, 10.000, 33.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2711.000, 144.000, 324.000, 249.000, 47.000, 2.000, 45.000, 87.000
 1710918923131501, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2625.000, 143.000, 325.000, 246.000, 47.000, 1.000, 45.000, 86.000
 1710918923241823, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 33.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 2702.000, 145.000, 326.000, 274.000, 46.000, 1.000, 45.000, 87.000
 1710918923352142, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 62.000, 11.000, 152.000, 0.000, 0.000, 24.000, 2808.000, 145.000, 324.000, 246.000, 47.000, 3.000, 45.000, 87.000
 1710918923462457, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1805.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2646.000, 141.000, 324.000, 241.000, 47.000, 2.000, 45.000, 87.000
 1710918923572778, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 1.000, 24.000, 2786.000, 147.000, 323.000, 245.000, 47.000, 0.000, 45.000, 87.000
 1710918923683145, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1798.000, 1198.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 1.000, 24.000, 2601.000, 142.000, 323.000, 234.000, 46.000, 2.000, 45.000, 87.000
 1710918923793478, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 845.000, 850.000, 1798.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2636.000, 146.000, 325.000, 245.000, 47.000, 1.000, 44.000, 87.000
 1710918923903810, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2671.000, 147.000, 324.000, 259.000, 47.000, 2.000, 45.000, 87.000
 1710918924014148, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 851.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2600.000, 147.000, 323.000, 232.000, 46.000, 1.000, 45.000, 87.000
 1710918924124482, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2702.000, 141.000, 323.000, 256.000, 47.000, 1.000, 45.000, 87.000
 1710918924234865, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2685.000, 144.000, 323.000, 244.000, 47.000, 1.000, 45.000, 87.000
 1710918924345195, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2640.000, 142.000, 322.000, 237.000, 46.000, 1.000, 45.000, 87.000
 1710918924455518, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2700.000, 143.000, 324.000, 259.000, 47.000, 2.000, 44.000, 87.000
 1710918924565838, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 1.000, 24.000, 2596.000, 147.000, 324.000, 234.000, 47.000, 2.000, 44.000, 87.000
 1710918924676166, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 33.000, 61.000, 11.000, 163.000, 1.000, 0.000, 24.000, 2582.000, 147.000, 330.000, 261.000, 47.000, 1.000, 45.000, 86.000
 1710918924786504, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 1.000, 24.000, 2921.000, 146.000, 326.000, 269.000, 47.000, 3.000, 45.000, 87.000
 1710918924896847, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 286.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2608.000, 142.000, 324.000, 232.000, 47.000, 1.000, 45.000, 87.000
 1710918925007172, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 33.000, 62.000, 10.000, 149.000, 0.000, 0.000, 24.000, 2771.000, 145.000, 324.000, 260.000, 47.000, 1.000, 45.000, 87.000
 1710918925117494, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2637.000, 143.000, 322.000, 227.000, 47.000, 2.000, 45.000, 87.000
 1710918925227823, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2667.000, 146.000, 325.000, 249.000, 46.000, 1.000, 45.000, 87.000
 1710918925338147, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2710.000, 144.000, 325.000, 264.000, 47.000, 2.000, 45.000, 87.000
 1710918925448474, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 33.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 2678.000, 145.000, 325.000, 241.000, 47.000, 2.000, 45.000, 87.000
 1710918925558857, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1247.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2815.000, 140.000, 324.000, 250.000, 46.000, 2.000, 45.000, 87.000
 1710918925669195, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1243.000, 286.000, 10.000, 32.000, 62.000, 10.000, 163.000, 0.000, 0.000, 24.000, 2753.000, 143.000, 325.000, 247.000, 47.000, 1.000, 45.000, 87.000
 1710918925779521, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 33.000, 62.000, 11.000, 150.000, 0.000, 0.000, 24.000, 2652.000, 143.000, 323.000, 228.000, 47.000, 1.000, 45.000, 87.000
 1710918925889866, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1805.000, 845.000, 850.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1242.000, 286.000, 10.000, 32.000, 62.000, 11.000, 147.000, 1.000, 1.000, 24.000, 2777.000, 144.000, 324.000, 257.000, 47.000, 1.000, 45.000, 87.000
 1710918926000198, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2682.000, 145.000, 324.000, 229.000, 47.000, 3.000, 45.000, 87.000
 1710918926110569, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2641.000, 148.000, 326.000, 249.000, 47.000, 2.000, 45.000, 87.000
 1710918926220878, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 33.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2865.000, 148.000, 325.000, 267.000, 46.000, 3.000, 45.000, 87.000
 1710918926331202, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 848.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2585.000, 145.000, 322.000, 237.000, 46.000, 2.000, 45.000, 87.000
 1710918926441536, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1246.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2828.000, 147.000, 324.000, 252.000, 47.000, 2.000, 45.000, 87.000
 1710918926551875, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 32.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2722.000, 144.000, 321.000, 227.000, 46.000, 2.000, 45.000, 87.000
 1710918926662285, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 32.000, 62.000, 10.000, 155.000, 1.000, 0.000, 24.000, 2672.000, 145.000, 327.000, 253.000, 46.000, 2.000, 45.000, 86.000
 1710918926772628, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2841.000, 143.000, 325.000, 257.000, 47.000, 1.000, 46.000, 87.000
 1710918926882996, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2582.000, 145.000, 324.000, 247.000, 47.000, 2.000, 45.000, 87.000
 1710918926993320, 848.000, 846.000, 1816.000, 1201.000, 846.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 61.000, 10.000, 157.000, 0.000, 0.000, 24.000, 2670.000, 144.000, 328.000, 288.000, 48.000, 1.000, 45.000, 87.000
 1710918927103647, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2700.000, 144.000, 325.000, 250.000, 48.000, 1.000, 45.000, 87.000
 1710918927213979, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1251.000, 285.000, 10.000, 33.000, 62.000, 10.000, 161.000, 0.000, 0.000, 24.000, 2653.000, 140.000, 322.000, 229.000, 47.000, 1.000, 45.000, 87.000
 1710918927324308, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2881.000, 148.000, 323.000, 258.000, 47.000, 1.000, 45.000, 86.000
 1710918927434633, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 897.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2623.000, 145.000, 323.000, 227.000, 47.000, 2.000, 45.000, 87.000
 1710918927544949, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2640.000, 148.000, 325.000, 247.000, 47.000, 1.000, 45.000, 87.000
 1710918927655280, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 286.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2730.000, 147.000, 324.000, 261.000, 47.000, 2.000, 45.000, 87.000
 1710918927765606, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 286.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2556.000, 146.000, 324.000, 240.000, 46.000, 2.000, 45.000, 86.000
 1710918927875936, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2803.000, 146.000, 324.000, 249.000, 47.000, 2.000, 46.000, 87.000
 1710918927986291, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1247.000, 286.000, 10.000, 32.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2727.000, 143.000, 322.000, 226.000, 47.000, 1.000, 45.000, 87.000
 1710918928096621, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1198.000, 3300.000, 1797.000, 898.000, 1200.000, 1243.000, 286.000, 10.000, 33.000, 62.000, 10.000, 154.000, 1.000, 0.000, 24.000, 2736.000, 142.000, 326.000, 240.000, 46.000, 2.000, 45.000, 87.000
 1710918928206974, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 32.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2812.000, 143.000, 323.000, 259.000, 46.000, 1.000, 45.000, 87.000
 1710918928317285, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 32.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 2587.000, 148.000, 325.000, 246.000, 47.000, 2.000, 45.000, 87.000
 1710918928427603, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1251.000, 285.000, 10.000, 33.000, 62.000, 11.000, 156.000, 0.000, 0.000, 24.000, 2638.000, 144.000, 328.000, 271.000, 47.000, 2.000, 45.000, 87.000
 1710918928537936, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 32.000, 62.000, 10.000, 147.000, 1.000, 0.000, 24.000, 2857.000, 146.000, 325.000, 262.000, 48.000, 2.000, 44.000, 87.000
 1710918928648274, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1241.000, 286.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2647.000, 142.000, 323.000, 230.000, 46.000, 2.000, 45.000, 87.000
 1710918928758605, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 33.000, 61.000, 10.000, 160.000, 1.000, 1.000, 24.000, 2870.000, 145.000, 323.000, 252.000, 47.000, 1.000, 44.000, 87.000
 1710918928868999, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1197.000, 1250.000, 286.000, 10.000, 33.000, 61.000, 11.000, 156.000, 1.000, 0.000, 24.000, 2641.000, 144.000, 323.000, 227.000, 46.000, 2.000, 45.000, 87.000
 1710918928979342, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 61.000, 11.000, 162.000, 1.000, 0.000, 24.000, 2582.000, 146.000, 326.000, 245.000, 47.000, 1.000, 45.000, 87.000
 1710918929089679, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2807.000, 145.000, 325.000, 264.000, 46.000, 2.000, 45.000, 87.000
 1710918929200007, 848.000, 847.000, 1815.000, 1202.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2553.000, 145.000, 323.000, 236.000, 47.000, 2.000, 45.000, 87.000
 1710918929310331, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 32.000, 62.000, 11.000, 163.000, 0.000, 0.000, 24.000, 2675.000, 140.000, 326.000, 265.000, 47.000, 2.000, 45.000, 87.000
 1710918929420662, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 848.000, 850.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 286.000, 10.000, 32.000, 62.000, 10.000, 149.000, 0.000, 0.000, 24.000, 2732.000, 140.000, 323.000, 242.000, 46.000, 1.000, 45.000, 87.000
 1710918929531051, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2668.000, 141.000, 322.000, 245.000, 47.000, 1.000, 45.000, 87.000
 1710918929641432, 847.000, 846.000, 1815.000, 1202.000, 846.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2851.000, 144.000, 324.000, 247.000, 46.000, 2.000, 45.000, 87.000
 1710918929751758, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2587.000, 145.000, 324.000, 228.000, 46.000, 1.000, 45.000, 87.000
 1710918929862077, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2626.000, 150.000, 326.000, 273.000, 47.000, 2.000, 45.000, 87.000
 1710918929972406, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 62.000, 11.000, 159.000, 1.000, 0.000, 24.000, 2686.000, 149.000, 325.000, 270.000, 47.000, 1.000, 45.000, 87.000
 1710918930082738, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2646.000, 143.000, 323.000, 237.000, 46.000, 2.000, 45.000, 86.000
 1710918930193074, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 32.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2822.000, 147.000, 323.000, 251.000, 47.000, 2.000, 45.000, 87.000
 1710918930303409, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2693.000, 143.000, 322.000, 229.000, 47.000, 1.000, 45.000, 88.000
 1710918930413741, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1796.000, 1826.000, 1805.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 286.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2660.000, 146.000, 328.000, 254.000, 47.000, 2.000, 45.000, 87.000
 1710918930524069, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1797.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 33.000, 62.000, 10.000, 148.000, 1.000, 1.000, 24.000, 2705.000, 148.000, 325.000, 263.000, 47.000, 2.000, 44.000, 87.000
 1710918930634398, 847.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2700.000, 146.000, 324.000, 235.000, 48.000, 1.000, 45.000, 87.000
 1710918930744720, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2816.000, 143.000, 324.000, 256.000, 47.000, 2.000, 45.000, 87.000
 1710918930855090, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 62.000, 11.000, 155.000, 1.000, 0.000, 24.000, 2737.000, 143.000, 324.000, 243.000, 46.000, 2.000, 45.000, 87.000
 1710918930965418, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 32.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 2646.000, 144.000, 322.000, 228.000, 47.000, 2.000, 45.000, 87.000
 1710918931075741, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2820.000, 148.000, 323.000, 260.000, 46.000, 2.000, 45.000, 87.000
 1710918931186071, 847.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1250.000, 285.000, 10.000, 32.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2702.000, 143.000, 322.000, 233.000, 47.000, 1.000, 45.000, 87.000
 1710918931296407, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2571.000, 147.000, 327.000, 252.000, 46.000, 1.000, 45.000, 87.000
 1710918931406742, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 62.000, 11.000, 155.000, 1.000, 0.000, 24.000, 2917.000, 150.000, 325.000, 269.000, 47.000, 3.000, 44.000, 87.000
 1710918931517077, 847.000, 847.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1805.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2563.000, 143.000, 324.000, 230.000, 47.000, 2.000, 45.000, 87.000
 1710918931627447, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 285.000, 10.000, 32.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2900.000, 143.000, 323.000, 254.000, 46.000, 2.000, 45.000, 87.000
 1710918931737781, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2721.000, 143.000, 322.000, 227.000, 47.000, 1.000, 45.000, 87.000
 1710918931848099, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1243.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2621.000, 143.000, 327.000, 249.000, 47.000, 0.000, 45.000, 87.000
 1710918931958422, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1200.000, 1249.000, 286.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 1.000, 24.000, 2858.000, 150.000, 324.000, 258.000, 47.000, 1.000, 45.000, 87.000
 1710918932068748, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1825.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 157.000, 1.000, 0.000, 24.000, 2598.000, 141.000, 325.000, 241.000, 47.000, 2.000, 45.000, 87.000
 1710918932179135, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2705.000, 141.000, 330.000, 277.000, 47.000, 2.000, 45.000, 87.000
 1710918932289473, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2693.000, 145.000, 326.000, 265.000, 47.000, 1.000, 45.000, 88.000
 1710918932401933, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 32.000, 62.000, 11.000, 152.000, 0.000, 0.000, 24.000, 2655.000, 140.000, 322.000, 229.000, 47.000, 1.000, 45.000, 87.000
 1710918932512536, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 11.000, 156.000, 0.000, 0.000, 24.000, 2835.000, 143.000, 323.000, 248.000, 47.000, 2.000, 45.000, 87.000
 1710918932622906, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 32.000, 62.000, 10.000, 161.000, 0.000, 0.000, 24.000, 2698.000, 143.000, 323.000, 240.000, 47.000, 2.000, 45.000, 87.000
 1710918932733236, 848.000, 846.000, 1815.000, 1201.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2643.000, 146.000, 326.000, 247.000, 47.000, 2.000, 45.000, 87.000
 1710918932843565, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 32.000, 62.000, 11.000, 159.000, 0.000, 0.000, 24.000, 2740.000, 146.000, 324.000, 253.000, 48.000, 2.000, 45.000, 86.000
 1710918932953892, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1247.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2667.000, 145.000, 324.000, 235.000, 48.000, 1.000, 45.000, 87.000
 1710918933064220, 847.000, 847.000, 1815.000, 1202.000, 848.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2767.000, 146.000, 324.000, 264.000, 47.000, 2.000, 45.000, 87.000
 1710918933174567, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2768.000, 141.000, 324.000, 243.000, 47.000, 0.000, 44.000, 87.000
 1710918933284894, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 2716.000, 141.000, 326.000, 230.000, 47.000, 2.000, 45.000, 87.000
 1710918933395211, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1246.000, 286.000, 10.000, 33.000, 62.000, 11.000, 150.000, 0.000, 0.000, 24.000, 2820.000, 142.000, 325.000, 252.000, 47.000, 2.000, 45.000, 87.000
 1710918933505612, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1811.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 62.000, 11.000, 153.000, 0.000, 0.000, 24.000, 2688.000, 146.000, 325.000, 237.000, 47.000, 2.000, 45.000, 87.000
 1710918933615964, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 33.000, 62.000, 11.000, 162.000, 0.000, 0.000, 24.000, 2605.000, 148.000, 329.000, 288.000, 47.000, 1.000, 45.000, 87.000
 1710918933726302, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2917.000, 147.000, 327.000, 262.000, 46.000, 1.000, 45.000, 87.000
 1710918933836656, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1246.000, 286.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2668.000, 142.000, 324.000, 233.000, 46.000, 1.000, 45.000, 87.000
 1710918933946991, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2866.000, 144.000, 323.000, 256.000, 46.000, 2.000, 45.000, 87.000
 1710918934057315, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 2717.000, 143.000, 322.000, 232.000, 47.000, 2.000, 45.000, 87.000
 1710918934167630, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2597.000, 144.000, 325.000, 253.000, 46.000, 2.000, 45.000, 87.000
 1710918934277978, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1246.000, 286.000, 10.000, 33.000, 62.000, 11.000, 163.000, 1.000, 0.000, 24.000, 2876.000, 148.000, 324.000, 254.000, 47.000, 2.000, 45.000, 87.000
 1710918934388301, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 33.000, 62.000, 11.000, 163.000, 0.000, 0.000, 24.000, 2686.000, 145.000, 325.000, 237.000, 48.000, 2.000, 45.000, 87.000
 1710918934498629, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2651.000, 144.000, 323.000, 278.000, 48.000, 2.000, 45.000, 87.000
 1710918934608954, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2700.000, 141.000, 324.000, 242.000, 47.000, 2.000, 45.000, 87.000
 1710918934719285, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1246.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2636.000, 144.000, 323.000, 232.000, 47.000, 0.000, 45.000, 87.000
 1710918934829663, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 32.000, 62.000, 11.000, 156.000, 0.000, 0.000, 24.000, 2858.000, 148.000, 324.000, 249.000, 46.000, 2.000, 45.000, 87.000
 1710918934939998, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 32.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 2702.000, 145.000, 325.000, 240.000, 47.000, 1.000, 45.000, 87.000
 1710918935050329, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2635.000, 147.000, 326.000, 250.000, 46.000, 2.000, 45.000, 87.000
 1710918935160658, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2835.000, 149.000, 325.000, 272.000, 46.000, 2.000, 45.000, 87.000
 1710918935270995, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 32.000, 62.000, 11.000, 152.000, 1.000, 0.000, 24.000, 2541.000, 142.000, 323.000, 233.000, 47.000, 2.000, 45.000, 87.000
 1710918935381322, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 62.000, 10.000, 163.000, 0.000, 0.000, 24.000, 2906.000, 143.000, 323.000, 263.000, 47.000, 1.000, 45.000, 87.000
 1710918935491651, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2717.000, 143.000, 323.000, 225.000, 47.000, 2.000, 45.000, 87.000
 1710918935601984, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 61.000, 10.000, 161.000, 1.000, 0.000, 24.000, 2745.000, 147.000, 326.000, 258.000, 47.000, 2.000, 45.000, 87.000
 1710918935712313, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 62.000, 10.000, 149.000, 0.000, 0.000, 24.000, 2816.000, 149.000, 325.000, 253.000, 47.000, 1.000, 45.000, 87.000
 1710918935822644, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 159.000, 0.000, 0.000, 24.000, 2612.000, 141.000, 323.000, 236.000, 47.000, 1.000, 45.000, 87.000
 1710918935932970, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2697.000, 139.000, 331.000, 274.000, 47.000, 2.000, 45.000, 86.000
 1710918936043305, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2627.000, 144.000, 325.000, 250.000, 47.000, 2.000, 45.000, 87.000
 1710918936153677, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2641.000, 143.000, 322.000, 229.000, 46.000, 2.000, 45.000, 87.000
 1710918936264011, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1251.000, 285.000, 10.000, 32.000, 62.000, 10.000, 165.000, 0.000, 1.000, 24.000, 2872.000, 147.000, 324.000, 250.000, 46.000, 2.000, 45.000, 87.000
 1710918936374343, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 163.000, 1.000, 0.000, 24.000, 2691.000, 142.000, 323.000, 235.000, 47.000, 2.000, 45.000, 87.000
 1710918936484662, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1807.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2627.000, 146.000, 325.000, 250.000, 47.000, 1.000, 45.000, 87.000
 1710918936594990, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 32.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2836.000, 147.000, 327.000, 254.000, 47.000, 1.000, 45.000, 87.000
 1710918936705364, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2546.000, 143.000, 324.000, 237.000, 47.000, 2.000, 45.000, 87.000
 1710918936815725, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1246.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2890.000, 145.000, 325.000, 256.000, 47.000, 1.000, 45.000, 87.000
 1710918936926065, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2671.000, 141.000, 322.000, 231.000, 48.000, 1.000, 45.000, 86.000
 1710918937036390, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2637.000, 141.000, 325.000, 253.000, 47.000, 0.000, 45.000, 87.000
 1710918937146714, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2890.000, 149.000, 324.000, 261.000, 47.000, 1.000, 45.000, 87.000
 1710918937257046, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 286.000, 10.000, 32.000, 62.000, 10.000, 165.000, 0.000, 0.000, 24.000, 2650.000, 141.000, 325.000, 239.000, 47.000, 2.000, 45.000, 87.000
 1710918937367388, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 163.000, 1.000, 0.000, 24.000, 2598.000, 147.000, 326.000, 284.000, 47.000, 2.000, 45.000, 87.000
 1710918937477776, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1246.000, 286.000, 11.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2702.000, 148.000, 324.000, 267.000, 47.000, 2.000, 45.000, 87.000
 1710918937588113, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2626.000, 141.000, 324.000, 233.000, 47.000, 2.000, 45.000, 87.000
 1710918937698432, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1249.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2813.000, 147.000, 323.000, 256.000, 48.000, 2.000, 45.000, 87.000
 1710918937808766, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 11.000, 32.000, 62.000, 11.000, 162.000, 1.000, 0.000, 24.000, 2757.000, 144.000, 323.000, 232.000, 47.000, 2.000, 45.000, 87.000
 1710918937919101, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2631.000, 144.000, 325.000, 256.000, 47.000, 2.000, 45.000, 87.000
 1710918938029439, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2757.000, 148.000, 323.000, 265.000, 47.000, 2.000, 45.000, 87.000
 1710918938139753, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2576.000, 145.000, 323.000, 236.000, 47.000, 1.000, 45.000, 87.000
 1710918938250080, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2900.000, 144.000, 323.000, 255.000, 47.000, 1.000, 45.000, 87.000
 1710918938360403, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1796.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1197.000, 1248.000, 285.000, 10.000, 32.000, 62.000, 11.000, 163.000, 1.000, 0.000, 24.000, 2716.000, 143.000, 323.000, 237.000, 46.000, 2.000, 45.000, 87.000
 1710918938470729, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2602.000, 144.000, 322.000, 228.000, 47.000, 1.000, 45.000, 87.000
 1710918938581100, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 2870.000, 148.000, 323.000, 251.000, 47.000, 2.000, 46.000, 87.000
 1710918938691439, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2670.000, 143.000, 322.000, 245.000, 46.000, 2.000, 45.000, 87.000
 1710918938801806, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 32.000, 62.000, 11.000, 150.000, 0.000, 0.000, 24.000, 2622.000, 148.000, 331.000, 250.000, 47.000, 1.000, 45.000, 87.000
 1710918938912141, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2716.000, 150.000, 326.000, 260.000, 47.000, 3.000, 46.000, 87.000
 1710918939022463, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1191.000, 1796.000, 1826.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1249.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2593.000, 143.000, 323.000, 234.000, 47.000, 1.000, 45.000, 87.000
 1710918939132797, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1248.000, 286.000, 10.000, 32.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2891.000, 142.000, 323.000, 259.000, 47.000, 2.000, 45.000, 87.000
 1710918939243133, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 1.000, 24.000, 2715.000, 145.000, 322.000, 239.000, 47.000, 1.000, 45.000, 86.000
 1710918939353466, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 150.000, 0.000, 0.000, 24.000, 2655.000, 147.000, 325.000, 257.000, 46.000, 2.000, 45.000, 87.000
 1710918939463799, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 33.000, 62.000, 10.000, 156.000, 0.000, 0.000, 24.000, 2802.000, 150.000, 324.000, 248.000, 46.000, 0.000, 45.000, 87.000
 1710918939574131, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2691.000, 141.000, 324.000, 230.000, 47.000, 2.000, 45.000, 87.000
 1710918939684467, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 2712.000, 147.000, 323.000, 282.000, 47.000, 2.000, 45.000, 87.000
 1710918939794805, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2652.000, 143.000, 324.000, 239.000, 47.000, 2.000, 45.000, 87.000
 1710918939905148, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1198.000, 3300.000, 1797.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2657.000, 144.000, 323.000, 232.000, 47.000, 3.000, 45.000, 87.000
 1710918940015474, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1825.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2782.000, 148.000, 324.000, 253.000, 47.000, 2.000, 45.000, 87.000
 1710918940125840, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 900.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2653.000, 141.000, 323.000, 236.000, 48.000, 0.000, 45.000, 87.000
 1710918940236173, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2632.000, 148.000, 326.000, 250.000, 47.000, 1.000, 45.000, 87.000
 1710918940346498, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1243.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2947.000, 152.000, 324.000, 266.000, 47.000, 3.000, 45.000, 87.000
 1710918940456842, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 900.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2603.000, 143.000, 323.000, 232.000, 47.000, 1.000, 45.000, 87.000
 1710918940567186, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2716.000, 144.000, 324.000, 251.000, 47.000, 1.000, 45.000, 87.000
 1710918940677577, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2726.000, 142.000, 321.000, 222.000, 46.000, 2.000, 45.000, 87.000
 1710918940787908, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1248.000, 285.000, 10.000, 32.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2636.000, 149.000, 326.000, 255.000, 47.000, 2.000, 45.000, 87.000
 1710918940898254, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2917.000, 150.000, 324.000, 264.000, 47.000, 1.000, 45.000, 87.000
 1710918941008586, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 10.000, 165.000, 0.000, 0.000, 24.000, 2687.000, 142.000, 324.000, 240.000, 47.000, 2.000, 45.000, 87.000
 1710918941118923, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 285.000, 10.000, 33.000, 62.000, 10.000, 164.000, 1.000, 0.000, 24.000, 2793.000, 147.000, 328.000, 277.000, 47.000, 3.000, 45.000, 87.000
 1710918941229247, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 900.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2722.000, 142.000, 325.000, 257.000, 46.000, 0.000, 45.000, 87.000
 1710918941339581, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1825.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1247.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2656.000, 144.000, 322.000, 231.000, 46.000, 1.000, 46.000, 86.000
 1710918941449950, 847.000, 847.000, 1815.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 286.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2841.000, 147.000, 323.000, 247.000, 47.000, 2.000, 45.000, 87.000
 1710918941560281, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 1.000, 24.000, 2690.000, 143.000, 323.000, 233.000, 48.000, 1.000, 45.000, 86.000
 1710918941670606, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2636.000, 143.000, 325.000, 248.000, 47.000, 2.000, 45.000, 87.000
 1710918941780929, 847.000, 847.000, 1817.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 286.000, 10.000, 32.000, 61.000, 10.000, 150.000, 1.000, 0.000, 24.000, 2897.000, 148.000, 324.000, 256.000, 47.000, 0.000, 45.000, 87.000
 1710918941891258, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2635.000, 142.000, 324.000, 238.000, 46.000, 1.000, 45.000, 87.000
 1710918942001583, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2910.000, 143.000, 323.000, 267.000, 47.000, 1.000, 45.000, 86.000
 1710918942111910, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2635.000, 142.000, 322.000, 230.000, 47.000, 1.000, 45.000, 88.000
 1710918942222265, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 900.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 10.000, 157.000, 1.000, 0.000, 24.000, 2641.000, 145.000, 325.000, 233.000, 47.000, 1.000, 45.000, 87.000
 1710918942332593, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2768.000, 144.000, 323.000, 251.000, 47.000, 2.000, 45.000, 87.000
 1710918942442916, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2670.000, 143.000, 325.000, 246.000, 47.000, 1.000, 45.000, 87.000
 1710918942553243, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2727.000, 148.000, 330.000, 278.000, 46.000, 2.000, 45.000, 87.000
 1710918942663589, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2853.000, 149.000, 324.000, 259.000, 47.000, 2.000, 44.000, 87.000
 1710918942773972, 850.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1243.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2542.000, 143.000, 322.000, 236.000, 48.000, 2.000, 45.000, 87.000
 1710918942884301, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2678.000, 148.000, 323.000, 250.000, 47.000, 3.000, 45.000, 87.000
 1710918942994630, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2640.000, 144.000, 322.000, 235.000, 46.000, 0.000, 45.000, 87.000
 1710918943104951, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 158.000, 0.000, 0.000, 24.000, 2626.000, 146.000, 325.000, 250.000, 46.000, 2.000, 45.000, 87.000
 1710918943215279, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2850.000, 149.000, 325.000, 252.000, 47.000, 1.000, 45.000, 87.000
 1710918943325611, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1811.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 156.000, 0.000, 0.000, 24.000, 2642.000, 140.000, 323.000, 232.000, 47.000, 1.000, 45.000, 87.000
 1710918943435945, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2816.000, 145.000, 324.000, 271.000, 48.000, 1.000, 45.000, 87.000
 1710918943546287, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2583.000, 141.000, 322.000, 231.000, 47.000, 3.000, 45.000, 87.000
 1710918943656608, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2663.000, 143.000, 322.000, 228.000, 46.000, 2.000, 45.000, 87.000
 1710918943766936, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 62.000, 11.000, 151.000, 1.000, 0.000, 24.000, 2778.000, 145.000, 325.000, 256.000, 47.000, 1.000, 45.000, 87.000
 1710918943877262, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2690.000, 144.000, 325.000, 251.000, 46.000, 2.000, 45.000, 87.000
 1710918943987593, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2645.000, 148.000, 326.000, 254.000, 47.000, 1.000, 45.000, 87.000
 1710918944097966, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 10.000, 149.000, 0.000, 0.000, 24.000, 2811.000, 150.000, 325.000, 261.000, 47.000, 1.000, 45.000, 87.000
 1710918944208322, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2581.000, 144.000, 323.000, 228.000, 47.000, 2.000, 45.000, 87.000
 1710918944318651, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 32.000, 62.000, 11.000, 153.000, 0.000, 0.000, 24.000, 2763.000, 147.000, 323.000, 260.000, 46.000, 0.000, 45.000, 87.000
 1710918944428978, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2761.000, 145.000, 322.000, 231.000, 46.000, 1.000, 45.000, 87.000
 1710918944539303, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 286.000, 10.000, 33.000, 62.000, 11.000, 153.000, 0.000, 0.000, 24.000, 2658.000, 148.000, 326.000, 256.000, 48.000, 1.000, 45.000, 87.000
 1710918944649644, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1248.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2802.000, 149.000, 325.000, 262.000, 47.000, 2.000, 45.000, 87.000
 1710918944759981, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 2657.000, 147.000, 323.000, 236.000, 47.000, 2.000, 45.000, 87.000
 1710918944870313, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2877.000, 141.000, 323.000, 274.000, 47.000, 1.000, 46.000, 87.000
 1710918944980639, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 850.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2637.000, 141.000, 324.000, 252.000, 47.000, 3.000, 45.000, 86.000
 1710918945090972, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 285.000, 10.000, 32.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2648.000, 143.000, 322.000, 230.000, 47.000, 3.000, 45.000, 87.000
 1710918945201329, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2857.000, 147.000, 323.000, 251.000, 46.000, 2.000, 45.000, 87.000
 1710918945311665, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2607.000, 147.000, 323.000, 236.000, 47.000, 2.000, 45.000, 87.000
 1710918945422046, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 157.000, 1.000, 0.000, 24.000, 2651.000, 147.000, 326.000, 251.000, 47.000, 1.000, 45.000, 87.000
 1710918945532370, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 286.000, 10.000, 33.000, 61.000, 10.000, 149.000, 1.000, 1.000, 24.000, 2888.000, 147.000, 325.000, 253.000, 47.000, 1.000, 45.000, 88.000
 1710918945642726, 848.000, 846.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2596.000, 143.000, 324.000, 233.000, 47.000, 2.000, 45.000, 87.000
 1710918945753047, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2706.000, 143.000, 323.000, 256.000, 47.000, 2.000, 45.000, 87.000
 1710918945863382, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 32.000, 62.000, 10.000, 165.000, 0.000, 0.000, 24.000, 2726.000, 143.000, 321.000, 223.000, 46.000, 2.000, 45.000, 87.000
 1710918945973728, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 1.000, 24.000, 2742.000, 145.000, 327.000, 253.000, 47.000, 2.000, 45.000, 87.000
 1710918946084047, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2733.000, 144.000, 324.000, 256.000, 47.000, 1.000, 45.000, 87.000
 1710918946194365, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2676.000, 142.000, 325.000, 243.000, 47.000, 1.000, 45.000, 87.000
 1710918946304695, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2806.000, 144.000, 330.000, 285.000, 48.000, 2.000, 44.000, 87.000
 1710918946415014, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2766.000, 145.000, 325.000, 249.000, 46.000, 1.000, 45.000, 86.000
 1710918946525340, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 33.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 2653.000, 143.000, 323.000, 238.000, 46.000, 0.000, 45.000, 87.000
 1710918946635687, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1247.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2753.000, 147.000, 323.000, 250.000, 46.000, 0.000, 45.000, 87.000
 1710918946746067, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2672.000, 142.000, 324.000, 234.000, 47.000, 1.000, 45.000, 87.000
 1710918946856383, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1198.000, 3300.000, 1796.000, 897.000, 1198.000, 1249.000, 286.000, 10.000, 32.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2638.000, 147.000, 326.000, 251.000, 46.000, 2.000, 45.000, 87.000
 1710918946966713, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 32.000, 62.000, 10.000, 163.000, 1.000, 0.000, 24.000, 2755.000, 146.000, 325.000, 266.000, 47.000, 2.000, 45.000, 87.000
 1710918947077037, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2632.000, 143.000, 324.000, 246.000, 47.000, 1.000, 45.000, 87.000
 1710918947187373, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1825.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 2815.000, 144.000, 324.000, 255.000, 47.000, 2.000, 45.000, 87.000
 1710918947297714, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2717.000, 143.000, 324.000, 224.000, 47.000, 2.000, 45.000, 87.000
 1710918947408043, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1243.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2600.000, 144.000, 326.000, 233.000, 47.000, 1.000, 46.000, 87.000
 1710918947518365, 848.000, 847.000, 1816.000, 1201.000, 846.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 848.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2686.000, 144.000, 324.000, 265.000, 47.000, 2.000, 45.000, 87.000
 1710918947628707, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2647.000, 143.000, 325.000, 248.000, 47.000, 3.000, 44.000, 87.000
 1710918947739025, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2645.000, 147.000, 329.000, 254.000, 47.000, 1.000, 45.000, 87.000
 1710918947849347, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 1.000, 24.000, 2777.000, 146.000, 326.000, 262.000, 47.000, 2.000, 45.000, 87.000
 1710918947959680, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 32.000, 62.000, 10.000, 164.000, 1.000, 0.000, 24.000, 2573.000, 144.000, 324.000, 228.000, 47.000, 1.000, 45.000, 86.000
 1710918948070074, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1247.000, 286.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2840.000, 147.000, 323.000, 266.000, 47.000, 2.000, 44.000, 87.000
 1710918948180406, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2611.000, 145.000, 324.000, 235.000, 47.000, 3.000, 46.000, 87.000
 1710918948290744, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2698.000, 147.000, 325.000, 252.000, 47.000, 2.000, 45.000, 87.000
 1710918948401080, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 61.000, 10.000, 147.000, 0.000, 0.000, 24.000, 2783.000, 144.000, 325.000, 254.000, 46.000, 1.000, 45.000, 87.000
 1710918948511415, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2651.000, 147.000, 324.000, 237.000, 47.000, 2.000, 45.000, 87.000
 1710918948621777, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2727.000, 141.000, 323.000, 258.000, 47.000, 2.000, 45.000, 87.000
 1710918948732096, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 32.000, 62.000, 11.000, 156.000, 0.000, 0.000, 24.000, 2661.000, 143.000, 322.000, 230.000, 46.000, 1.000, 45.000, 87.000
 1710918948842412, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2636.000, 145.000, 323.000, 233.000, 46.000, 2.000, 45.000, 87.000
 1710918948952784, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3301.000, 1796.000, 900.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2697.000, 145.000, 324.000, 256.000, 48.000, 1.000, 45.000, 87.000
 1710918949063137, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1249.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2697.000, 147.000, 325.000, 246.000, 47.000, 2.000, 44.000, 87.000
 1710918949173471, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2662.000, 147.000, 327.000, 253.000, 47.000, 2.000, 45.000, 87.000
 1710918949283796, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1200.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2897.000, 150.000, 326.000, 257.000, 47.000, 2.000, 45.000, 87.000
 1710918949394193, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2640.000, 144.000, 322.000, 234.000, 47.000, 3.000, 45.000, 87.000
 1710918949504528, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 1.000, 24.000, 2668.000, 146.000, 324.000, 250.000, 47.000, 1.000, 45.000, 87.000
 1710918949614898, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2725.000, 143.000, 324.000, 224.000, 47.000, 3.000, 45.000, 87.000
 1710918949725226, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 32.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2687.000, 146.000, 327.000, 252.000, 47.000, 3.000, 45.000, 87.000
 1710918949835539, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 32.000, 62.000, 11.000, 156.000, 0.000, 0.000, 24.000, 2846.000, 144.000, 325.000, 264.000, 46.000, 2.000, 45.000, 86.000
 1710918949945868, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2662.000, 145.000, 324.000, 234.000, 47.000, 2.000, 45.000, 86.000
 1710918950056194, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2756.000, 142.000, 330.000, 275.000, 47.000, 2.000, 45.000, 87.000
 1710918950166528, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1249.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 1.000, 24.000, 2757.000, 143.000, 324.000, 255.000, 47.000, 2.000, 45.000, 87.000
 1710918950276857, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 900.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2668.000, 144.000, 322.000, 230.000, 46.000, 2.000, 45.000, 87.000
 1710918950387184, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2847.000, 146.000, 324.000, 253.000, 46.000, 2.000, 45.000, 87.000
 1710918950497502, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 150.000, 0.000, 0.000, 24.000, 2745.000, 145.000, 322.000, 230.000, 47.000, 2.000, 45.000, 87.000
 1710918950607847, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2646.000, 147.000, 325.000, 254.000, 47.000, 1.000, 45.000, 87.000
 1710918950718230, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 32.000, 62.000, 11.000, 150.000, 1.000, 0.000, 24.000, 2786.000, 148.000, 325.000, 265.000, 47.000, 2.000, 46.000, 87.000
 1710918950828599, 847.000, 846.000, 1815.000, 1202.000, 848.000, 1813.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1247.000, 286.000, 10.000, 32.000, 62.000, 11.000, 151.000, 0.000, 1.000, 24.000, 2580.000, 142.000, 324.000, 236.000, 47.000, 1.000, 45.000, 87.000
 1710918950938927, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 62.000, 11.000, 150.000, 0.000, 0.000, 24.000, 2681.000, 148.000, 324.000, 262.000, 47.000, 1.000, 45.000, 87.000
 1710918951049253, 847.000, 846.000, 1816.000, 1201.000, 846.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1252.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2733.000, 143.000, 321.000, 225.000, 46.000, 2.000, 44.000, 87.000
 1710918951159587, 847.000, 847.000, 1816.000, 1201.000, 846.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 62.000, 10.000, 147.000, 1.000, 0.000, 24.000, 2683.000, 144.000, 325.000, 231.000, 47.000, 2.000, 45.000, 87.000
 1710918951269934, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2727.000, 143.000, 324.000, 256.000, 47.000, 2.000, 45.000, 87.000
 1710918951380268, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2571.000, 146.000, 325.000, 248.000, 47.000, 2.000, 45.000, 87.000
 1710918951490598, 846.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 1.000, 24.000, 2701.000, 145.000, 327.000, 272.000, 47.000, 2.000, 45.000, 87.000
 1710918951600936, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1249.000, 285.000, 10.000, 33.000, 61.000, 10.000, 155.000, 0.000, 0.000, 24.000, 2700.000, 146.000, 324.000, 246.000, 48.000, 1.000, 45.000, 87.000
 1710918951711262, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2643.000, 142.000, 323.000, 230.000, 47.000, 2.000, 45.000, 87.000
 1710918951821590, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2828.000, 148.000, 323.000, 252.000, 46.000, 2.000, 45.000, 87.000
 1710918951931912, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 62.000, 11.000, 159.000, 1.000, 0.000, 24.000, 2563.000, 144.000, 321.000, 236.000, 46.000, 2.000, 45.000, 87.000
 1710918952042309, 847.000, 846.000, 1817.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2633.000, 147.000, 326.000, 248.000, 47.000, 2.000, 45.000, 87.000
 1710918952152648, 848.000, 846.000, 1817.000, 1202.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2740.000, 146.000, 324.000, 254.000, 48.000, 1.000, 45.000, 87.000
 1710918952262992, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1247.000, 286.000, 10.000, 33.000, 62.000, 10.000, 149.000, 0.000, 0.000, 24.000, 2606.000, 145.000, 322.000, 240.000, 47.000, 2.000, 45.000, 87.000
 1710918952373326, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 2738.000, 140.000, 323.000, 257.000, 46.000, 2.000, 45.000, 87.000
 1710918952483663, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1248.000, 286.000, 10.000, 32.000, 61.000, 11.000, 163.000, 1.000, 0.000, 24.000, 2727.000, 143.000, 323.000, 223.000, 47.000, 2.000, 45.000, 87.000
 1710918952593999, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2625.000, 144.000, 325.000, 239.000, 47.000, 1.000, 45.000, 87.000
 1710918952704327, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 900.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 2746.000, 145.000, 323.000, 256.000, 45.000, 2.000, 45.000, 86.000
 1710918952814649, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2582.000, 146.000, 323.000, 243.000, 46.000, 2.000, 45.000, 87.000
 1710918952924973, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 159.000, 0.000, 0.000, 24.000, 2601.000, 147.000, 332.000, 256.000, 47.000, 3.000, 45.000, 87.000
 1710918953035302, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1246.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 1.000, 24.000, 2765.000, 148.000, 325.000, 250.000, 47.000, 1.000, 45.000, 87.000
 1710918953145647, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2632.000, 144.000, 321.000, 236.000, 47.000, 1.000, 45.000, 87.000
 1710918953255989, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2866.000, 146.000, 323.000, 262.000, 46.000, 1.000, 45.000, 87.000
 1710918953366369, 847.000, 846.000, 1815.000, 1201.000, 848.000, 1813.000, 1193.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2650.000, 143.000, 322.000, 234.000, 47.000, 1.000, 45.000, 87.000
 1710918953476698, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 62.000, 10.000, 155.000, 0.000, 0.000, 24.000, 2638.000, 146.000, 324.000, 252.000, 47.000, 1.000, 45.000, 87.000
 1710918953587029, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1248.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 2700.000, 144.000, 325.000, 258.000, 47.000, 2.000, 45.000, 87.000
 1710918953697369, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2677.000, 146.000, 324.000, 246.000, 46.000, 3.000, 45.000, 87.000
 1710918953807715, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2698.000, 142.000, 323.000, 253.000, 47.000, 1.000, 45.000, 86.000
 1710918953918047, 848.000, 846.000, 1815.000, 1200.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 159.000, 1.000, 0.000, 24.000, 2780.000, 144.000, 324.000, 254.000, 47.000, 2.000, 45.000, 87.000
 1710918954028373, 847.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2668.000, 142.000, 322.000, 235.000, 46.000, 1.000, 45.000, 87.000
 1710918954138720, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1249.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2755.000, 146.000, 324.000, 255.000, 47.000, 2.000, 45.000, 87.000
 1710918954249047, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 1.000, 24.000, 2698.000, 145.000, 325.000, 235.000, 46.000, 1.000, 45.000, 87.000
 1710918954359384, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 1.000, 24.000, 2556.000, 147.000, 326.000, 255.000, 47.000, 2.000, 45.000, 87.000
 1710918954469733, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2918.000, 149.000, 324.000, 264.000, 47.000, 2.000, 45.000, 87.000
 1710918954580057, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 32.000, 62.000, 10.000, 161.000, 0.000, 0.000, 24.000, 2670.000, 144.000, 323.000, 227.000, 46.000, 2.000, 45.000, 87.000
 1710918954690450, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 900.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2865.000, 148.000, 324.000, 265.000, 48.000, 2.000, 45.000, 87.000
 1710918954800789, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2726.000, 143.000, 323.000, 226.000, 46.000, 2.000, 45.000, 87.000
 1710918954911131, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2653.000, 144.000, 327.000, 251.000, 47.000, 1.000, 45.000, 87.000
 1710918955021477, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 10.000, 165.000, 1.000, 0.000, 24.000, 2871.000, 150.000, 325.000, 265.000, 47.000, 2.000, 44.000, 87.000
 1710918955131807, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2680.000, 146.000, 323.000, 246.000, 47.000, 1.000, 45.000, 87.000
 1710918955242130, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2745.000, 145.000, 328.000, 263.000, 46.000, 1.000, 45.000, 86.000
 1710918955352444, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2697.000, 145.000, 325.000, 246.000, 47.000, 2.000, 45.000, 86.000
 1710918955462781, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2655.000, 145.000, 322.000, 237.000, 47.000, 2.000, 45.000, 87.000
 1710918955573157, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1249.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2833.000, 148.000, 323.000, 255.000, 47.000, 3.000, 45.000, 87.000
 1710918955683493, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 32.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2690.000, 143.000, 323.000, 234.000, 47.000, 2.000, 45.000, 87.000
 1710918955793830, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2640.000, 147.000, 326.000, 242.000, 47.000, 1.000, 45.000, 87.000
 1710918955904155, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2881.000, 146.000, 326.000, 257.000, 47.000, 2.000, 45.000, 87.000
 1710918956014537, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 32.000, 62.000, 11.000, 156.000, 1.000, 0.000, 24.000, 2527.000, 140.000, 324.000, 239.000, 47.000, 2.000, 45.000, 87.000
 1710918956124870, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 2730.000, 147.000, 323.000, 251.000, 47.000, 1.000, 45.000, 87.000
 1710918956235199, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2715.000, 142.000, 321.000, 223.000, 47.000, 2.000, 45.000, 87.000
 1710918956345528, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2688.000, 143.000, 325.000, 238.000, 47.000, 2.000, 45.000, 87.000
 1710918956455847, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1250.000, 285.000, 10.000, 32.000, 62.000, 11.000, 158.000, 0.000, 0.000, 24.000, 2838.000, 143.000, 325.000, 260.000, 46.000, 2.000, 45.000, 87.000
 1710918956566174, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 900.000, 1198.000, 1245.000, 286.000, 10.000, 32.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2616.000, 141.000, 324.000, 238.000, 48.000, 2.000, 45.000, 87.000
 1710918956676515, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 32.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 2596.000, 145.000, 329.000, 266.000, 46.000, 2.000, 45.000, 87.000
 1710918956786859, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 32.000, 62.000, 11.000, 152.000, 0.000, 0.000, 24.000, 2671.000, 147.000, 325.000, 254.000, 46.000, 2.000, 45.000, 86.000
 1710918956897190, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 2676.000, 143.000, 323.000, 236.000, 47.000, 1.000, 45.000, 87.000
 1710918957007520, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2846.000, 148.000, 323.000, 261.000, 47.000, 2.000, 44.000, 87.000
 1710918957117862, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 286.000, 10.000, 32.000, 62.000, 11.000, 151.000, 0.000, 0.000, 24.000, 2686.000, 144.000, 323.000, 234.000, 47.000, 1.000, 45.000, 87.000
 1710918957228194, 847.000, 847.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2628.000, 146.000, 326.000, 251.000, 47.000, 2.000, 45.000, 87.000
 1710918957338571, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1805.000, 848.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 897.000, 1197.000, 1250.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2765.000, 143.000, 325.000, 267.000, 47.000, 1.000, 45.000, 87.000
 1710918957448899, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 10.000, 163.000, 0.000, 0.000, 24.000, 2695.000, 145.000, 324.000, 241.000, 46.000, 2.000, 45.000, 87.000
 1710918957559221, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2893.000, 148.000, 324.000, 251.000, 47.000, 2.000, 45.000, 87.000
 1710918957669558, 848.000, 846.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 1.000, 24.000, 2742.000, 138.000, 322.000, 224.000, 47.000, 2.000, 45.000, 87.000
 1710918957779885, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2646.000, 142.000, 322.000, 236.000, 46.000, 1.000, 45.000, 87.000
 1710918957890216, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1247.000, 285.000, 10.000, 32.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2857.000, 145.000, 324.000, 256.000, 48.000, 1.000, 45.000, 87.000
 1710918958000557, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2725.000, 144.000, 325.000, 249.000, 47.000, 2.000, 45.000, 87.000
 1710918958110889, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2656.000, 150.000, 330.000, 253.000, 47.000, 1.000, 45.000, 87.000
 1710918958221216, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2906.000, 149.000, 326.000, 270.000, 47.000, 1.000, 45.000, 87.000
 1710918958331560, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1798.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2631.000, 145.000, 323.000, 234.000, 47.000, 1.000, 46.000, 87.000
 1710918958441883, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 62.000, 11.000, 163.000, 0.000, 0.000, 24.000, 2850.000, 148.000, 324.000, 250.000, 47.000, 2.000, 45.000, 86.000
 1710918958552198, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2730.000, 143.000, 322.000, 226.000, 46.000, 1.000, 45.000, 87.000
 1710918958662591, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2551.000, 147.000, 324.000, 246.000, 47.000, 2.000, 45.000, 87.000
 1710918958772918, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 62.000, 11.000, 155.000, 1.000, 0.000, 24.000, 2868.000, 149.000, 324.000, 256.000, 47.000, 2.000, 45.000, 87.000
 1710918958883238, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1249.000, 285.000, 10.000, 32.000, 62.000, 11.000, 163.000, 0.000, 0.000, 24.000, 2557.000, 145.000, 323.000, 237.000, 46.000, 2.000, 44.000, 87.000
 1710918958993567, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2667.000, 144.000, 323.000, 255.000, 46.000, 2.000, 45.000, 87.000
 1710918959103905, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2671.000, 141.000, 323.000, 237.000, 47.000, 1.000, 45.000, 87.000
 1710918959214265, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2645.000, 144.000, 323.000, 236.000, 47.000, 1.000, 45.000, 87.000
 1710918959324583, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2850.000, 148.000, 323.000, 255.000, 46.000, 2.000, 45.000, 87.000
 1710918959434922, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 153.000, 0.000, 0.000, 24.000, 2651.000, 144.000, 322.000, 230.000, 47.000, 1.000, 45.000, 87.000
 1710918959545240, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2637.000, 148.000, 326.000, 254.000, 47.000, 2.000, 45.000, 87.000
 1710918959655562, 848.000, 847.000, 1815.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1251.000, 285.000, 10.000, 33.000, 62.000, 10.000, 159.000, 0.000, 0.000, 24.000, 2763.000, 150.000, 324.000, 267.000, 47.000, 1.000, 45.000, 87.000
 1710918959765897, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 10.000, 147.000, 1.000, 0.000, 24.000, 2621.000, 141.000, 322.000, 236.000, 47.000, 2.000, 45.000, 87.000
 1710918959876228, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2891.000, 147.000, 323.000, 263.000, 46.000, 2.000, 45.000, 87.000
 1710918959986610, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2758.000, 142.000, 321.000, 226.000, 47.000, 2.000, 45.000, 87.000
 1710918960096935, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2657.000, 148.000, 326.000, 243.000, 48.000, 0.000, 45.000, 87.000
 1710918960207265, 850.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2736.000, 149.000, 325.000, 264.000, 47.000, 2.000, 45.000, 87.000
 1710918960317597, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1247.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 1.000, 24.000, 2711.000, 140.000, 323.000, 246.000, 47.000, 0.000, 45.000, 87.000
 1710918960427916, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2537.000, 145.000, 329.000, 253.000, 47.000, 1.000, 45.000, 87.000
 1710918960538282, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1245.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2711.000, 143.000, 325.000, 256.000, 47.000, 1.000, 45.000, 87.000
 1710918960648604, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 32.000, 62.000, 10.000, 149.000, 0.000, 0.000, 24.000, 2661.000, 144.000, 322.000, 228.000, 48.000, 2.000, 44.000, 87.000
 1710918960758928, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 2867.000, 147.000, 323.000, 256.000, 47.000, 2.000, 45.000, 87.000
 1710918960869260, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2698.000, 145.000, 323.000, 234.000, 47.000, 1.000, 45.000, 87.000
 1710918960979590, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2653.000, 146.000, 325.000, 245.000, 47.000, 2.000, 45.000, 87.000
 1710918961089935, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 1.000, 24.000, 2920.000, 151.000, 324.000, 262.000, 47.000, 2.000, 45.000, 87.000
 1710918961200279, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1805.000, 848.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 1.000, 24.000, 2575.000, 140.000, 324.000, 242.000, 47.000, 2.000, 45.000, 87.000
 1710918961310663, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 848.000, 850.000, 1798.000, 1198.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2916.000, 147.000, 323.000, 261.000, 46.000, 1.000, 46.000, 86.000
 1710918961421000, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 62.000, 11.000, 157.000, 0.000, 0.000, 24.000, 2712.000, 139.000, 322.000, 226.000, 46.000, 2.000, 45.000, 87.000
 1710918961531317, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 159.000, 0.000, 0.000, 24.000, 2688.000, 141.000, 326.000, 244.000, 46.000, 1.000, 45.000, 87.000
 1710918961641684, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 32.000, 62.000, 11.000, 150.000, 1.000, 0.000, 24.000, 2927.000, 148.000, 323.000, 246.000, 47.000, 1.000, 45.000, 87.000
 1710918961752018, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1200.000, 1247.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2643.000, 141.000, 324.000, 242.000, 46.000, 1.000, 45.000, 87.000
 1710918961862349, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2687.000, 148.000, 330.000, 271.000, 47.000, 1.000, 45.000, 87.000
 1710918961972663, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2690.000, 148.000, 325.000, 246.000, 47.000, 2.000, 45.000, 87.000
 1710918962082988, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 285.000, 10.000, 33.000, 62.000, 11.000, 163.000, 0.000, 0.000, 24.000, 2635.000, 143.000, 323.000, 233.000, 47.000, 1.000, 45.000, 87.000
 1710918962193319, 847.000, 847.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2848.000, 147.000, 323.000, 247.000, 46.000, 1.000, 45.000, 87.000
 1710918962303660, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1243.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2733.000, 145.000, 322.000, 233.000, 47.000, 2.000, 45.000, 87.000
 1710918962413987, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2631.000, 145.000, 325.000, 241.000, 47.000, 2.000, 45.000, 87.000
 1710918962524311, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2803.000, 147.000, 325.000, 265.000, 46.000, 2.000, 45.000, 87.000
 1710918962634716, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2572.000, 141.000, 325.000, 239.000, 47.000, 1.000, 45.000, 87.000
 1710918962745048, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1250.000, 285.000, 10.000, 32.000, 62.000, 11.000, 162.000, 0.000, 0.000, 24.000, 2862.000, 146.000, 324.000, 263.000, 47.000, 1.000, 45.000, 87.000
 1710918962855387, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2735.000, 140.000, 321.000, 245.000, 47.000, 1.000, 45.000, 87.000
 1710918962965730, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 33.000, 62.000, 11.000, 153.000, 0.000, 0.000, 24.000, 2675.000, 144.000, 323.000, 240.000, 46.000, 0.000, 45.000, 87.000
 1710918963076059, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2836.000, 148.000, 324.000, 255.000, 47.000, 1.000, 45.000, 87.000
 1710918963186383, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 61.000, 10.000, 150.000, 0.000, 0.000, 24.000, 2665.000, 145.000, 324.000, 232.000, 47.000, 2.000, 45.000, 86.000
 1710918963296710, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2638.000, 149.000, 326.000, 267.000, 48.000, 1.000, 45.000, 87.000
 1710918963407039, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2895.000, 150.000, 326.000, 266.000, 47.000, 1.000, 45.000, 87.000
 1710918963517367, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2606.000, 142.000, 322.000, 236.000, 46.000, 2.000, 45.000, 87.000
 1710918963627741, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1248.000, 285.000, 10.000, 32.000, 61.000, 10.000, 161.000, 0.000, 0.000, 24.000, 2846.000, 146.000, 322.000, 260.000, 47.000, 1.000, 45.000, 87.000
 1710918963738098, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2735.000, 143.000, 323.000, 227.000, 46.000, 2.000, 45.000, 87.000
 1710918963848432, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1200.000, 1246.000, 285.000, 10.000, 32.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2587.000, 148.000, 327.000, 251.000, 47.000, 3.000, 45.000, 87.000
 1710918963958818, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1805.000, 847.000, 850.000, 1798.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2856.000, 149.000, 324.000, 262.000, 47.000, 3.000, 45.000, 87.000
 1710918964069190, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 157.000, 0.000, 0.000, 24.000, 2665.000, 141.000, 325.000, 236.000, 47.000, 2.000, 45.000, 87.000
 1710918964179502, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2690.000, 148.000, 324.000, 251.000, 47.000, 1.000, 45.000, 86.000
 1710918964289824, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 32.000, 62.000, 10.000, 157.000, 1.000, 0.000, 24.000, 2668.000, 142.000, 324.000, 244.000, 46.000, 1.000, 45.000, 87.000
 1710918964400154, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1197.000, 1243.000, 286.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2641.000, 142.000, 322.000, 229.000, 47.000, 2.000, 45.000, 87.000
 1710918964510481, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 850.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2843.000, 148.000, 324.000, 258.000, 47.000, 2.000, 45.000, 87.000
 1710918964620810, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1200.000, 1248.000, 286.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2672.000, 145.000, 323.000, 231.000, 47.000, 2.000, 45.000, 87.000
 1710918964731144, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2641.000, 148.000, 326.000, 248.000, 46.000, 2.000, 44.000, 87.000
 1710918964841480, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1247.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2845.000, 150.000, 326.000, 264.000, 48.000, 2.000, 45.000, 87.000
 1710918964951804, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2563.000, 142.000, 324.000, 239.000, 47.000, 1.000, 45.000, 87.000
 1710918965062143, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 1.000, 24.000, 2755.000, 147.000, 324.000, 251.000, 46.000, 1.000, 45.000, 87.000
 1710918965172482, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 846.000, 850.000, 1798.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 62.000, 11.000, 163.000, 1.000, 1.000, 24.000, 2725.000, 145.000, 322.000, 226.000, 47.000, 2.000, 45.000, 87.000
 1710918965282872, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1246.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2692.000, 149.000, 325.000, 252.000, 47.000, 1.000, 45.000, 87.000
 1710918965393201, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 900.000, 1200.000, 1247.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2812.000, 151.000, 324.000, 266.000, 47.000, 2.000, 45.000, 86.000
 1710918965503524, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1798.000, 1201.000, 3298.000, 1797.000, 898.000, 1200.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2637.000, 141.000, 324.000, 245.000, 48.000, 1.000, 45.000, 87.000
 1710918965613868, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1244.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2770.000, 148.000, 326.000, 287.000, 47.000, 2.000, 45.000, 87.000
 1710918965724191, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2647.000, 143.000, 325.000, 244.000, 46.000, 1.000, 45.000, 86.000
 1710918965834525, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2593.000, 143.000, 322.000, 228.000, 48.000, 1.000, 45.000, 87.000
 1710918965944877, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2845.000, 147.000, 323.000, 253.000, 47.000, 2.000, 45.000, 86.000
 1710918966055201, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2715.000, 144.000, 323.000, 231.000, 46.000, 2.000, 45.000, 87.000
 1710918966165523, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2635.000, 146.000, 326.000, 248.000, 47.000, 2.000, 45.000, 87.000
 1710918966275851, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2893.000, 146.000, 325.000, 269.000, 47.000, 2.000, 45.000, 86.000
 1710918966386170, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2585.000, 141.000, 324.000, 234.000, 48.000, 1.000, 45.000, 87.000
 1710918966496509, 848.000, 847.000, 1815.000, 1202.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2873.000, 145.000, 324.000, 249.000, 47.000, 2.000, 45.000, 87.000
 1710918966606888, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2653.000, 141.000, 322.000, 226.000, 47.000, 2.000, 45.000, 87.000
 1710918966717224, 847.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 33.000, 62.000, 10.000, 164.000, 1.000, 0.000, 24.000, 2615.000, 147.000, 326.000, 241.000, 46.000, 2.000, 44.000, 87.000
 1710918966827561, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 285.000, 10.000, 33.000, 62.000, 11.000, 157.000, 1.000, 0.000, 24.000, 2852.000, 146.000, 324.000, 260.000, 47.000, 2.000, 45.000, 87.000
 1710918966937895, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2675.000, 143.000, 325.000, 245.000, 46.000, 3.000, 45.000, 87.000
 1710918967048217, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 33.000, 61.000, 11.000, 163.000, 1.000, 0.000, 24.000, 2672.000, 149.000, 332.000, 278.000, 46.000, 0.000, 45.000, 87.000
 1710918967158545, 847.000, 847.000, 1816.000, 1202.000, 846.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2792.000, 147.000, 326.000, 266.000, 47.000, 1.000, 45.000, 87.000
 1710918967268874, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2650.000, 143.000, 322.000, 226.000, 47.000, 2.000, 45.000, 87.000
 1710918967379194, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 845.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1247.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2756.000, 147.000, 323.000, 255.000, 47.000, 1.000, 45.000, 87.000
 1710918967489519, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1249.000, 285.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2638.000, 143.000, 323.000, 226.000, 47.000, 1.000, 45.000, 87.000
 1710918967599847, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1825.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 32.000, 61.000, 11.000, 162.000, 1.000, 0.000, 23.000, 2638.000, 148.000, 324.000, 245.000, 46.000, 3.000, 45.000, 86.000
 1710918967710176, 847.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2831.000, 144.000, 324.000, 264.000, 47.000, 1.000, 45.000, 87.000
 1710918967820521, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 285.000, 10.000, 33.000, 62.000, 11.000, 153.000, 0.000, 1.000, 24.000, 2623.000, 141.000, 324.000, 241.000, 48.000, 2.000, 45.000, 86.000
 1710918967930888, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2932.000, 147.000, 323.000, 261.000, 47.000, 2.000, 44.000, 87.000
 1710918968041227, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2716.000, 140.000, 321.000, 245.000, 47.000, 2.000, 45.000, 87.000
 1710918968151562, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2598.000, 143.000, 324.000, 245.000, 47.000, 2.000, 45.000, 87.000
 1710918968261893, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2863.000, 146.000, 324.000, 248.000, 47.000, 1.000, 45.000, 87.000
 1710918968372219, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1827.000, 1807.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2677.000, 145.000, 325.000, 229.000, 47.000, 0.000, 45.000, 87.000
 1710918968482539, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2642.000, 147.000, 326.000, 269.000, 47.000, 1.000, 45.000, 87.000
 1710918968592866, 848.000, 846.000, 1816.000, 1201.000, 846.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 32.000, 62.000, 11.000, 150.000, 0.000, 0.000, 24.000, 2740.000, 150.000, 325.000, 262.000, 47.000, 1.000, 45.000, 87.000
 1710918968703196, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1200.000, 1249.000, 285.000, 10.000, 32.000, 62.000, 11.000, 156.000, 1.000, 0.000, 24.000, 2557.000, 145.000, 323.000, 235.000, 46.000, 1.000, 45.000, 87.000
 1710918968813516, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 32.000, 62.000, 11.000, 163.000, 0.000, 0.000, 24.000, 2858.000, 146.000, 323.000, 246.000, 47.000, 1.000, 45.000, 87.000
 1710918968923909, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2693.000, 145.000, 322.000, 225.000, 47.000, 2.000, 45.000, 87.000
 1710918969034255, 847.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1197.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 1.000, 24.000, 2687.000, 147.000, 327.000, 264.000, 46.000, 2.000, 45.000, 87.000
 1710918969144591, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2807.000, 149.000, 324.000, 260.000, 46.000, 1.000, 44.000, 87.000
 1710918969254976, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 32.000, 62.000, 11.000, 162.000, 0.000, 0.000, 24.000, 2680.000, 145.000, 323.000, 238.000, 47.000, 2.000, 45.000, 87.000
 1710918969365302, 848.000, 846.000, 1815.000, 1202.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 32.000, 61.000, 11.000, 150.000, 1.000, 0.000, 24.000, 2761.000, 143.000, 330.000, 262.000, 46.000, 2.000, 45.000, 87.000
 1710918969475628, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2615.000, 143.000, 324.000, 244.000, 47.000, 2.000, 45.000, 87.000
 1710918969585989, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2660.000, 144.000, 322.000, 229.000, 48.000, 2.000, 45.000, 87.000
 1710918969696312, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2717.000, 147.000, 323.000, 257.000, 47.000, 2.000, 45.000, 87.000
 1710918969806638, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2672.000, 145.000, 322.000, 233.000, 48.000, 1.000, 45.000, 87.000
 1710918969916952, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3298.000, 1796.000, 898.000, 1200.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2671.000, 147.000, 326.000, 250.000, 47.000, 1.000, 45.000, 87.000
 1710918970027277, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2928.000, 146.000, 326.000, 271.000, 47.000, 1.000, 45.000, 87.000
 1710918970137609, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1805.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2635.000, 141.000, 324.000, 237.000, 47.000, 2.000, 45.000, 87.000
 1710918970247939, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 846.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 900.000, 1198.000, 1244.000, 286.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2682.000, 145.000, 323.000, 251.000, 46.000, 2.000, 45.000, 87.000
 1710918970358281, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2725.000, 143.000, 321.000, 227.000, 47.000, 2.000, 45.000, 87.000
 1710918970468595, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2673.000, 146.000, 324.000, 251.000, 47.000, 1.000, 45.000, 87.000
 1710918970578957, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 32.000, 62.000, 10.000, 162.000, 0.000, 0.000, 24.000, 2902.000, 143.000, 325.000, 261.000, 46.000, 1.000, 44.000, 87.000
 1710918970689298, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2697.000, 143.000, 325.000, 238.000, 48.000, 1.000, 45.000, 87.000
 1710918970799629, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3298.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2822.000, 145.000, 325.000, 276.000, 47.000, 1.000, 45.000, 88.000
 1710918970909963, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2745.000, 145.000, 324.000, 246.000, 47.000, 2.000, 45.000, 86.000
 1710918971020294, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1247.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2651.000, 143.000, 323.000, 228.000, 47.000, 2.000, 46.000, 87.000
 1710918971130621, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2863.000, 147.000, 323.000, 250.000, 47.000, 1.000, 46.000, 87.000
 1710918971240939, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1796.000, 1825.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1246.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2667.000, 143.000, 323.000, 231.000, 46.000, 2.000, 45.000, 87.000
 1710918971351260, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1200.000, 1249.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2652.000, 147.000, 326.000, 248.000, 46.000, 2.000, 45.000, 87.000
 1710918971461583, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2810.000, 144.000, 324.000, 254.000, 46.000, 2.000, 45.000, 87.000
 1710918971571910, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 62.000, 11.000, 162.000, 1.000, 0.000, 24.000, 2641.000, 142.000, 324.000, 237.000, 47.000, 1.000, 45.000, 87.000
 1710918971682252, 850.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1201.000, 3300.000, 1797.000, 900.000, 1200.000, 1243.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2873.000, 147.000, 323.000, 263.000, 47.000, 1.000, 45.000, 87.000
 1710918971792583, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 10.000, 161.000, 0.000, 0.000, 24.000, 2593.000, 143.000, 322.000, 238.000, 47.000, 3.000, 45.000, 86.000
 1710918971902946, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2600.000, 146.000, 327.000, 251.000, 47.000, 1.000, 45.000, 87.000
 1710918972013284, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 285.000, 10.000, 32.000, 61.000, 11.000, 159.000, 1.000, 0.000, 24.000, 2730.000, 146.000, 323.000, 248.000, 48.000, 2.000, 45.000, 87.000
 1710918972123607, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2665.000, 144.000, 325.000, 227.000, 47.000, 2.000, 45.000, 87.000
 1710918972233934, 847.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1798.000, 1201.000, 3298.000, 1797.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2716.000, 147.000, 328.000, 287.000, 47.000, 1.000, 45.000, 87.000
 1710918972344273, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 32.000, 62.000, 10.000, 154.000, 1.000, 0.000, 24.000, 2770.000, 145.000, 326.000, 269.000, 46.000, 2.000, 45.000, 87.000
 1710918972454830, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1813.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2545.000, 146.000, 321.000, 227.000, 46.000, 2.000, 45.000, 87.000
 1710918972565176, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 32.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2653.000, 147.000, 323.000, 253.000, 47.000, 2.000, 45.000, 86.000
 1710918972675533, 847.000, 846.000, 1816.000, 1201.000, 846.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2615.000, 145.000, 322.000, 235.000, 46.000, 1.000, 45.000, 87.000
 1710918972785865, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 1.000, 24.000, 2661.000, 146.000, 325.000, 246.000, 48.000, 1.000, 45.000, 86.000
 1710918972896196, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1249.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2831.000, 143.000, 325.000, 264.000, 47.000, 2.000, 45.000, 87.000
 1710918973006537, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1247.000, 286.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2666.000, 146.000, 324.000, 239.000, 46.000, 2.000, 45.000, 87.000
 1710918973116878, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1249.000, 286.000, 11.000, 33.000, 62.000, 10.000, 147.000, 1.000, 0.000, 24.000, 2808.000, 143.000, 324.000, 251.000, 47.000, 1.000, 45.000, 88.000
 1710918973227273, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2617.000, 143.000, 324.000, 242.000, 46.000, 1.000, 45.000, 87.000
 1710918973337596, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2660.000, 146.000, 323.000, 231.000, 47.000, 2.000, 45.000, 87.000
 1710918973447913, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 1.000, 24.000, 2731.000, 147.000, 324.000, 262.000, 47.000, 2.000, 45.000, 87.000
 1710918973558255, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1247.000, 285.000, 10.000, 32.000, 62.000, 11.000, 163.000, 0.000, 0.000, 24.000, 2720.000, 145.000, 324.000, 242.000, 47.000, 1.000, 44.000, 87.000
 1710918973668594, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1813.000, 1193.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2641.000, 148.000, 327.000, 248.000, 48.000, 1.000, 45.000, 87.000
 1710918973778918, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1243.000, 286.000, 10.000, 32.000, 62.000, 11.000, 152.000, 1.000, 0.000, 24.000, 2856.000, 145.000, 326.000, 269.000, 47.000, 2.000, 45.000, 87.000
 1710918973889260, 847.000, 845.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2585.000, 144.000, 321.000, 233.000, 46.000, 1.000, 45.000, 87.000
 1710918973999711, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2756.000, 145.000, 323.000, 253.000, 46.000, 2.000, 45.000, 87.000
 1710918974110050, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2740.000, 143.000, 322.000, 227.000, 46.000, 2.000, 45.000, 87.000
 1710918974220393, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 61.000, 11.000, 153.000, 1.000, 0.000, 24.000, 2623.000, 145.000, 325.000, 256.000, 47.000, 2.000, 45.000, 87.000
 1710918974330717, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2875.000, 144.000, 324.000, 257.000, 47.000, 2.000, 45.000, 87.000
 1710918974441039, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2633.000, 145.000, 323.000, 235.000, 47.000, 1.000, 45.000, 87.000
 1710918974551441, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 285.000, 10.000, 33.000, 62.000, 10.000, 151.000, 1.000, 0.000, 24.000, 2836.000, 146.000, 328.000, 271.000, 47.000, 2.000, 45.000, 87.000
 1710918974661886, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1249.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2678.000, 146.000, 323.000, 240.000, 47.000, 2.000, 45.000, 87.000
 1710918974772219, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 32.000, 62.000, 11.000, 157.000, 1.000, 0.000, 24.000, 2650.000, 144.000, 322.000, 229.000, 48.000, 2.000, 45.000, 87.000
 1710918974882563, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2861.000, 148.000, 323.000, 245.000, 46.000, 2.000, 45.000, 87.000
 1710918974992892, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 32.000, 62.000, 11.000, 161.000, 1.000, 1.000, 24.000, 2572.000, 145.000, 323.000, 231.000, 46.000, 2.000, 45.000, 87.000
 1710918975103217, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 286.000, 10.000, 32.000, 62.000, 10.000, 147.000, 0.000, 0.000, 24.000, 2640.000, 147.000, 325.000, 251.000, 47.000, 1.000, 45.000, 87.000
 1710918975213541, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2828.000, 144.000, 325.000, 253.000, 47.000, 3.000, 45.000, 86.000
 1710918975323875, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 33.000, 62.000, 10.000, 147.000, 0.000, 0.000, 24.000, 2617.000, 143.000, 323.000, 239.000, 46.000, 2.000, 45.000, 87.000
 1710918975434217, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2696.000, 146.000, 323.000, 260.000, 46.000, 2.000, 45.000, 87.000
 1710918975544550, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2723.000, 143.000, 321.000, 227.000, 47.000, 2.000, 45.000, 86.000
 1710918975654884, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1246.000, 286.000, 10.000, 33.000, 61.000, 11.000, 162.000, 1.000, 0.000, 24.000, 2736.000, 146.000, 326.000, 257.000, 47.000, 1.000, 45.000, 87.000
 1710918975765221, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1201.000, 3300.000, 1796.000, 897.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2731.000, 146.000, 325.000, 263.000, 47.000, 1.000, 45.000, 87.000
 1710918975875596, 847.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2676.000, 146.000, 324.000, 236.000, 47.000, 2.000, 45.000, 87.000
 1710918975985936, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1246.000, 286.000, 10.000, 33.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2715.000, 147.000, 329.000, 289.000, 47.000, 1.000, 45.000, 87.000
 1710918976096274, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2771.000, 145.000, 324.000, 266.000, 47.000, 2.000, 45.000, 87.000
 1710918976206614, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2653.000, 145.000, 322.000, 229.000, 47.000, 2.000, 45.000, 87.000
 1710918976316938, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1249.000, 285.000, 10.000, 33.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2755.000, 148.000, 324.000, 259.000, 42.000, 1.000, 45.000, 87.000
 1710918976427260, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3301.000, 1796.000, 898.000, 1200.000, 1250.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2677.000, 142.000, 323.000, 231.000, 46.000, 2.000, 45.000, 87.000
 1710918976537588, 847.000, 847.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2648.000, 147.000, 325.000, 251.000, 47.000, 2.000, 45.000, 87.000
 1710918976647916, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 897.000, 1198.000, 1248.000, 286.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2767.000, 144.000, 325.000, 263.000, 47.000, 1.000, 45.000, 87.000
 1710918976758263, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 32.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2626.000, 147.000, 324.000, 237.000, 47.000, 0.000, 45.000, 87.000
 1710918976868589, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1201.000, 3301.000, 1797.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2740.000, 146.000, 323.000, 250.000, 47.000, 2.000, 45.000, 87.000
 1710918976978933, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 900.000, 1198.000, 1250.000, 285.000, 10.000, 33.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 2727.000, 142.000, 321.000, 236.000, 47.000, 1.000, 45.000, 87.000
 1710918977089257, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 1.000, 24.000, 2616.000, 144.000, 323.000, 249.000, 47.000, 2.000, 45.000, 87.000
 1710918977199630, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2680.000, 146.000, 324.000, 261.000, 47.000, 1.000, 45.000, 87.000
 1710918977309969, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2635.000, 148.000, 325.000, 248.000, 46.000, 2.000, 45.000, 87.000
 1710918977420303, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1245.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2622.000, 148.000, 330.000, 276.000, 47.000, 3.000, 45.000, 87.000
 1710918977530641, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2768.000, 147.000, 325.000, 266.000, 47.000, 3.000, 45.000, 87.000
 1710918977640974, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2601.000, 146.000, 322.000, 228.000, 46.000, 2.000, 45.000, 87.000
 1710918977751300, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 33.000, 62.000, 11.000, 163.000, 1.000, 0.000, 24.000, 2865.000, 147.000, 323.000, 250.000, 47.000, 2.000, 45.000, 87.000
 1710918977861646, 848.000, 846.000, 1815.000, 1201.000, 848.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 62.000, 11.000, 152.000, 1.000, 0.000, 24.000, 2608.000, 143.000, 323.000, 235.000, 46.000, 1.000, 45.000, 87.000
 1710918977971994, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 897.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2706.000, 146.000, 325.000, 255.000, 47.000, 1.000, 45.000, 87.000
 1710918978082328, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2701.000, 144.000, 323.000, 254.000, 47.000, 2.000, 45.000, 87.000
 1710918978192660, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1248.000, 286.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2673.000, 145.000, 323.000, 235.000, 46.000, 2.000, 45.000, 87.000
 1710918978302997, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1246.000, 286.000, 10.000, 32.000, 62.000, 10.000, 148.000, 1.000, 0.000, 24.000, 2711.000, 144.000, 323.000, 278.000, 47.000, 1.000, 45.000, 87.000
 1710918978413362, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 897.000, 1197.000, 1243.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2683.000, 139.000, 323.000, 240.000, 47.000, 1.000, 45.000, 87.000
 1710918978523714, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2650.000, 144.000, 325.000, 231.000, 47.000, 3.000, 45.000, 87.000
 1710918978634120, 850.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2727.000, 147.000, 323.000, 250.000, 47.000, 2.000, 45.000, 87.000
 1710918978744452, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 32.000, 62.000, 11.000, 163.000, 0.000, 0.000, 24.000, 2680.000, 144.000, 324.000, 230.000, 47.000, 2.000, 45.000, 87.000
 1710918978854783, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2622.000, 148.000, 326.000, 251.000, 47.000, 1.000, 45.000, 87.000
 1710918978965140, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 851.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2868.000, 151.000, 326.000, 272.000, 47.000, 0.000, 45.000, 87.000
 1710918979075461, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1807.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2620.000, 144.000, 323.000, 238.000, 47.000, 2.000, 45.000, 87.000
 1710918979185792, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2741.000, 147.000, 324.000, 251.000, 47.000, 2.000, 45.000, 87.000
 1710918979296123, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1827.000, 1807.000, 846.000, 850.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2732.000, 144.000, 322.000, 235.000, 46.000, 2.000, 44.000, 87.000
 1710918979406452, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2665.000, 147.000, 326.000, 254.000, 47.000, 2.000, 45.000, 87.000
 1710918979516785, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 62.000, 10.000, 156.000, 1.000, 0.000, 24.000, 2826.000, 149.000, 324.000, 259.000, 47.000, 1.000, 45.000, 87.000
 1710918979627141, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1244.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2622.000, 146.000, 322.000, 237.000, 47.000, 1.000, 44.000, 88.000
 1710918979737530, 847.000, 847.000, 1816.000, 1202.000, 848.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2717.000, 146.000, 326.000, 284.000, 47.000, 2.000, 45.000, 87.000
 1710918979847882, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1243.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2737.000, 147.000, 324.000, 257.000, 46.000, 2.000, 45.000, 87.000
 1710918979958223, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1246.000, 286.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2646.000, 144.000, 322.000, 231.000, 47.000, 0.000, 44.000, 87.000
 1710918980068565, 847.000, 846.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2823.000, 148.000, 323.000, 249.000, 47.000, 3.000, 45.000, 87.000
 1710918980178890, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1825.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2612.000, 143.000, 323.000, 242.000, 48.000, 2.000, 46.000, 86.000
 1710918980289219, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1200.000, 1243.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2636.000, 147.000, 326.000, 253.000, 47.000, 1.000, 45.000, 87.000
 1710918980399536, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2748.000, 144.000, 324.000, 266.000, 47.000, 2.000, 45.000, 87.000
 1710918980509868, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 900.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 61.000, 11.000, 155.000, 0.000, 0.000, 24.000, 2586.000, 140.000, 323.000, 234.000, 46.000, 2.000, 45.000, 86.000
 1710918980620274, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1247.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 1.000, 24.000, 2730.000, 146.000, 324.000, 265.000, 47.000, 2.000, 45.000, 86.000
 1710918980730610, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2721.000, 143.000, 321.000, 229.000, 47.000, 2.000, 45.000, 87.000
 1710918980840937, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 32.000, 62.000, 10.000, 148.000, 1.000, 0.000, 24.000, 2697.000, 145.000, 326.000, 258.000, 47.000, 1.000, 45.000, 87.000
 1710918980951276, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2755.000, 149.000, 324.000, 255.000, 46.000, 2.000, 45.000, 87.000
 1710918981061650, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2567.000, 142.000, 324.000, 251.000, 47.000, 1.000, 45.000, 87.000
 1710918981171996, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2672.000, 148.000, 331.000, 272.000, 47.000, 2.000, 45.000, 87.000
 1710918981282338, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1798.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2680.000, 147.000, 323.000, 259.000, 47.000, 1.000, 45.000, 87.000
 1710918981392663, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2650.000, 145.000, 322.000, 233.000, 47.000, 1.000, 45.000, 87.000
 1710918981503011, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 285.000, 10.000, 32.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 2850.000, 147.000, 324.000, 246.000, 47.000, 2.000, 45.000, 86.000
 1710918981613380, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2615.000, 144.000, 323.000, 237.000, 47.000, 1.000, 45.000, 87.000
 1710918981723730, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 286.000, 10.000, 32.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 2611.000, 146.000, 323.000, 251.000, 47.000, 2.000, 45.000, 87.000
 1710918981834079, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1807.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 32.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2758.000, 144.000, 324.000, 254.000, 47.000, 1.000, 45.000, 87.000
 1710918981944407, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 32.000, 62.000, 10.000, 161.000, 1.000, 0.000, 24.000, 2540.000, 142.000, 324.000, 228.000, 47.000, 1.000, 45.000, 87.000
 1710918982054746, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2705.000, 148.000, 323.000, 260.000, 46.000, 1.000, 45.000, 86.000
 1710918982165084, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 2732.000, 140.000, 321.000, 233.000, 47.000, 2.000, 45.000, 86.000
 1710918982275442, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1247.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2628.000, 144.000, 324.000, 232.000, 46.000, 2.000, 45.000, 87.000
 1710918982385838, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 33.000, 62.000, 10.000, 147.000, 0.000, 0.000, 24.000, 2823.000, 147.000, 324.000, 261.000, 47.000, 2.000, 45.000, 87.000
 1710918982496162, 848.000, 847.000, 1815.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2621.000, 146.000, 324.000, 248.000, 47.000, 1.000, 45.000, 87.000
 1710918982606511, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 33.000, 62.000, 11.000, 158.000, 1.000, 0.000, 24.000, 2631.000, 149.000, 326.000, 253.000, 46.000, 1.000, 45.000, 87.000
 1710918982716852, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1798.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2691.000, 150.000, 325.000, 260.000, 47.000, 4.000, 45.000, 88.000
 1710918982827181, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1805.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1200.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2661.000, 145.000, 323.000, 232.000, 47.000, 2.000, 45.000, 87.000
 1710918982937510, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2892.000, 148.000, 323.000, 254.000, 46.000, 3.000, 45.000, 87.000
 1710918983047837, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2676.000, 142.000, 322.000, 230.000, 46.000, 2.000, 46.000, 87.000
 1710918983158178, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1813.000, 1193.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 61.000, 10.000, 149.000, 0.000, 0.000, 24.000, 2645.000, 147.000, 327.000, 257.000, 48.000, 1.000, 45.000, 87.000
 1710918983268529, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2651.000, 148.000, 324.000, 260.000, 47.000, 1.000, 45.000, 87.000
 1710918983378886, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2697.000, 146.000, 323.000, 240.000, 46.000, 3.000, 45.000, 87.000
 1710918983489227, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1249.000, 285.000, 10.000, 32.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 2745.000, 146.000, 324.000, 275.000, 46.000, 2.000, 45.000, 87.000
 1710918983599558, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1246.000, 286.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2770.000, 142.000, 323.000, 234.000, 46.000, 1.000, 45.000, 87.000
 1710918983709929, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 62.000, 10.000, 163.000, 1.000, 1.000, 24.000, 2695.000, 144.000, 322.000, 229.000, 47.000, 1.000, 45.000, 87.000
 1710918983820283, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 32.000, 62.000, 11.000, 152.000, 1.000, 0.000, 24.000, 2793.000, 148.000, 323.000, 254.000, 47.000, 2.000, 45.000, 87.000
 1710918983930626, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 33.000, 61.000, 11.000, 162.000, 1.000, 0.000, 24.000, 2687.000, 143.000, 322.000, 245.000, 47.000, 1.000, 45.000, 87.000
 1710918984040962, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 32.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2568.000, 145.000, 326.000, 251.000, 47.000, 2.000, 45.000, 87.000
 1710918984151288, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1805.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2888.000, 149.000, 326.000, 258.000, 48.000, 2.000, 46.000, 87.000
 1710918984261617, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1827.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 1.000, 24.000, 2666.000, 140.000, 324.000, 230.000, 46.000, 2.000, 45.000, 87.000
 1710918984371977, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2898.000, 147.000, 323.000, 263.000, 47.000, 3.000, 45.000, 87.000
 1710918984482333, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 897.000, 1198.000, 1244.000, 286.000, 10.000, 32.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2723.000, 143.000, 322.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710918984592669, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 286.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2633.000, 147.000, 326.000, 257.000, 47.000, 1.000, 45.000, 87.000
 1710918984703007, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2861.000, 149.000, 324.000, 255.000, 47.000, 1.000, 44.000, 87.000
 1710918984813333, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 848.000, 850.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1246.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2695.000, 143.000, 325.000, 236.000, 47.000, 2.000, 45.000, 87.000
 1710918984923680, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 32.000, 62.000, 10.000, 154.000, 1.000, 0.000, 24.000, 2708.000, 147.000, 325.000, 282.000, 46.000, 2.000, 45.000, 87.000
 1710918985034077, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1200.000, 1249.000, 286.000, 10.000, 32.000, 62.000, 11.000, 152.000, 0.000, 0.000, 24.000, 2707.000, 144.000, 324.000, 245.000, 47.000, 1.000, 45.000, 87.000
 1710918985144412, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2643.000, 144.000, 324.000, 231.000, 47.000, 2.000, 45.000, 87.000
 1710918985254741, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2845.000, 148.000, 323.000, 249.000, 48.000, 2.000, 46.000, 87.000
 1710918985365089, 850.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1249.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2673.000, 144.000, 322.000, 234.000, 47.000, 1.000, 45.000, 87.000
 1710918985475437, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1245.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2642.000, 146.000, 325.000, 251.000, 46.000, 1.000, 45.000, 87.000
 1710918985585779, 850.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1249.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2891.000, 151.000, 324.000, 258.000, 47.000, 3.000, 46.000, 88.000
 1710918985696108, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1250.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2565.000, 141.000, 323.000, 238.000, 46.000, 1.000, 45.000, 87.000
 1710918985806452, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1244.000, 286.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2772.000, 148.000, 324.000, 251.000, 46.000, 2.000, 45.000, 86.000
 1710918985916774, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 32.000, 62.000, 11.000, 154.000, 0.000, 0.000, 24.000, 2725.000, 139.000, 322.000, 224.000, 48.000, 2.000, 46.000, 87.000
 1710918986027136, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1248.000, 285.000, 10.000, 32.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 2726.000, 147.000, 328.000, 234.000, 47.000, 1.000, 45.000, 86.000
 1710918986137481, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 33.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2922.000, 149.000, 324.000, 265.000, 47.000, 2.000, 45.000, 87.000
 1710918986247811, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1827.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 10.000, 149.000, 0.000, 0.000, 24.000, 2632.000, 145.000, 325.000, 248.000, 47.000, 1.000, 44.000, 87.000
 1710918986358186, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2627.000, 148.000, 330.000, 279.000, 47.000, 2.000, 45.000, 87.000
 1710918986468538, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1200.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 157.000, 1.000, 0.000, 24.000, 2653.000, 150.000, 325.000, 259.000, 48.000, 2.000, 45.000, 87.000
 1710918986578889, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2673.000, 144.000, 321.000, 230.000, 47.000, 2.000, 45.000, 87.000
 1710918986689230, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3301.000, 1796.000, 897.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2868.000, 146.000, 323.000, 250.000, 47.000, 2.000, 45.000, 87.000
 1710918986799557, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2710.000, 142.000, 323.000, 232.000, 46.000, 1.000, 45.000, 86.000
 1710918986909888, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 2593.000, 148.000, 325.000, 254.000, 47.000, 2.000, 45.000, 87.000
 1710918987020234, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1246.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2840.000, 148.000, 324.000, 262.000, 46.000, 2.000, 45.000, 87.000
 1710918987130595, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3298.000, 1797.000, 898.000, 1198.000, 1242.000, 286.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2685.000, 143.000, 324.000, 239.000, 47.000, 1.000, 45.000, 87.000
 1710918987240936, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2917.000, 146.000, 324.000, 257.000, 48.000, 2.000, 45.000, 87.000
 1710918987351263, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1247.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2723.000, 142.000, 324.000, 231.000, 47.000, 2.000, 45.000, 87.000
 1710918987461611, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2637.000, 143.000, 323.000, 233.000, 48.000, 2.000, 45.000, 87.000
 1710918987571956, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 62.000, 11.000, 161.000, 1.000, 1.000, 24.000, 2862.000, 149.000, 324.000, 255.000, 47.000, 1.000, 45.000, 87.000
 1710918987682371, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 32.000, 62.000, 11.000, 152.000, 1.000, 0.000, 24.000, 2702.000, 144.000, 325.000, 246.000, 46.000, 1.000, 44.000, 87.000
 1710918987792696, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1246.000, 286.000, 10.000, 32.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 2681.000, 146.000, 327.000, 252.000, 46.000, 1.000, 45.000, 87.000
 1710918987903028, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1805.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2830.000, 150.000, 325.000, 250.000, 47.000, 1.000, 45.000, 87.000
 1710918988013380, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2546.000, 140.000, 322.000, 234.000, 46.000, 2.000, 46.000, 87.000
 1710918988123730, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 2835.000, 144.000, 324.000, 255.000, 46.000, 2.000, 45.000, 87.000
 1710918988234067, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 62.000, 10.000, 164.000, 1.000, 0.000, 24.000, 2726.000, 141.000, 323.000, 235.000, 48.000, 3.000, 45.000, 87.000
 1710918988344407, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1251.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2565.000, 148.000, 325.000, 251.000, 47.000, 2.000, 45.000, 87.000
 1710918988454743, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 32.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2812.000, 148.000, 324.000, 265.000, 47.000, 1.000, 44.000, 87.000
 1710918988565089, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2581.000, 143.000, 323.000, 234.000, 47.000, 1.000, 45.000, 87.000
 1710918988675480, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2703.000, 147.000, 328.000, 274.000, 47.000, 3.000, 45.000, 87.000
 1710918988785806, 850.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 845.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2628.000, 144.000, 324.000, 246.000, 47.000, 1.000, 45.000, 87.000
 1710918988896160, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2667.000, 145.000, 322.000, 230.000, 46.000, 1.000, 45.000, 87.000
 1710918989006597, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2867.000, 148.000, 323.000, 254.000, 47.000, 3.000, 45.000, 87.000
 1710918989116935, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1193.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 11.000, 162.000, 1.000, 0.000, 24.000, 2660.000, 147.000, 324.000, 235.000, 47.000, 0.000, 45.000, 87.000
 1710918989227280, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1250.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2651.000, 148.000, 325.000, 255.000, 47.000, 1.000, 45.000, 87.000
 1710918989337609, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1249.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2836.000, 151.000, 326.000, 265.000, 47.000, 1.000, 46.000, 87.000
 1710918989447956, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2606.000, 142.000, 323.000, 233.000, 47.000, 1.000, 45.000, 87.000
 1710918989558313, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2898.000, 148.000, 323.000, 258.000, 48.000, 2.000, 45.000, 86.000
 1710918989668630, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2763.000, 145.000, 321.000, 225.000, 47.000, 2.000, 44.000, 87.000
 1710918989778960, 850.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 10.000, 151.000, 1.000, 0.000, 24.000, 2637.000, 147.000, 326.000, 259.000, 46.000, 2.000, 46.000, 88.000
 1710918989889306, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1797.000, 897.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 62.000, 11.000, 163.000, 1.000, 1.000, 24.000, 2886.000, 150.000, 325.000, 261.000, 47.000, 1.000, 45.000, 87.000
 1710918989999637, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2731.000, 145.000, 324.000, 246.000, 47.000, 3.000, 45.000, 87.000
 1710918990109989, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 285.000, 10.000, 32.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2595.000, 149.000, 330.000, 275.000, 47.000, 1.000, 45.000, 87.000
 1710918990220315, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2680.000, 144.000, 325.000, 251.000, 46.000, 2.000, 45.000, 87.000
 1710918990330697, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 155.000, 0.000, 0.000, 24.000, 2640.000, 143.000, 322.000, 228.000, 46.000, 2.000, 45.000, 87.000
 1710918990441048, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2815.000, 146.000, 324.000, 252.000, 48.000, 2.000, 45.000, 87.000
 1710918990551394, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 1.000, 24.000, 2673.000, 142.000, 323.000, 234.000, 47.000, 1.000, 45.000, 87.000
 1710918990661763, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 1.000, 24.000, 2636.000, 148.000, 325.000, 248.000, 47.000, 1.000, 45.000, 86.000
 1710918990772090, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2957.000, 144.000, 325.000, 256.000, 46.000, 1.000, 45.000, 87.000
 1710918990882415, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2580.000, 143.000, 324.000, 240.000, 47.000, 2.000, 45.000, 87.000
 1710918990992754, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1246.000, 286.000, 10.000, 33.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2905.000, 147.000, 324.000, 259.000, 47.000, 3.000, 45.000, 87.000
 1710918991103097, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 2723.000, 142.000, 321.000, 222.000, 47.000, 2.000, 45.000, 87.000
 1710918991213445, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1246.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2643.000, 148.000, 323.000, 239.000, 46.000, 2.000, 45.000, 87.000
 1710918991323776, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 62.000, 11.000, 152.000, 0.000, 0.000, 24.000, 2905.000, 147.000, 325.000, 251.000, 42.000, 1.000, 45.000, 87.000
 1710918991434102, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1796.000, 1827.000, 1807.000, 846.000, 850.000, 1798.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2667.000, 145.000, 325.000, 245.000, 47.000, 2.000, 46.000, 87.000
 1710918991544436, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2710.000, 148.000, 329.000, 254.000, 47.000, 1.000, 45.000, 87.000
 1710918991654829, 848.000, 847.000, 1816.000, 1202.000, 846.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2668.000, 144.000, 325.000, 249.000, 47.000, 2.000, 45.000, 87.000
 1710918991765167, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1795.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2595.000, 144.000, 324.000, 236.000, 47.000, 1.000, 45.000, 87.000
 1710918991875490, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 32.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2816.000, 146.000, 323.000, 253.000, 47.000, 1.000, 45.000, 86.000
 1710918991985802, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 32.000, 62.000, 10.000, 165.000, 0.000, 0.000, 24.000, 2750.000, 142.000, 323.000, 236.000, 46.000, 1.000, 45.000, 87.000
 1710918992096123, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2632.000, 149.000, 325.000, 251.000, 47.000, 2.000, 45.000, 87.000
 1710918992206453, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1825.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2815.000, 144.000, 324.000, 261.000, 47.000, 1.000, 45.000, 87.000
 1710918992316786, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 2681.000, 143.000, 323.000, 243.000, 47.000, 2.000, 45.000, 87.000
 1710918992427133, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1198.000, 3300.000, 1796.000, 898.000, 1200.000, 1247.000, 286.000, 10.000, 33.000, 62.000, 11.000, 156.000, 0.000, 0.000, 24.000, 2906.000, 148.000, 323.000, 257.000, 48.000, 1.000, 45.000, 87.000
 1710918992537469, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2682.000, 143.000, 324.000, 223.000, 47.000, 2.000, 45.000, 86.000
 1710918992647812, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1249.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2642.000, 144.000, 325.000, 235.000, 47.000, 1.000, 45.000, 87.000
 1710918992758150, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2820.000, 148.000, 323.000, 258.000, 48.000, 1.000, 45.000, 87.000
 1710918992868486, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1246.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2668.000, 147.000, 323.000, 247.000, 47.000, 1.000, 45.000, 87.000
 1710918992978874, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2670.000, 148.000, 327.000, 256.000, 46.000, 2.000, 45.000, 86.000
 1710918993089205, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1249.000, 285.000, 10.000, 33.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2871.000, 151.000, 326.000, 264.000, 46.000, 1.000, 46.000, 87.000
 1710918993199528, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1246.000, 286.000, 10.000, 33.000, 62.000, 10.000, 160.000, 0.000, 0.000, 24.000, 2600.000, 144.000, 322.000, 230.000, 47.000, 1.000, 45.000, 87.000
 1710918993309862, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2792.000, 144.000, 323.000, 266.000, 48.000, 2.000, 45.000, 87.000
 1710918993420189, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 62.000, 10.000, 160.000, 1.000, 0.000, 24.000, 2737.000, 145.000, 322.000, 225.000, 47.000, 2.000, 45.000, 87.000
 1710918993530531, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 32.000, 62.000, 11.000, 159.000, 1.000, 0.000, 24.000, 2627.000, 148.000, 325.000, 255.000, 46.000, 3.000, 45.000, 87.000
 1710918993640868, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1250.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 1.000, 24.000, 2872.000, 150.000, 325.000, 265.000, 47.000, 1.000, 45.000, 87.000
 1710918993751194, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1249.000, 285.000, 10.000, 33.000, 62.000, 10.000, 164.000, 1.000, 0.000, 24.000, 2692.000, 145.000, 322.000, 240.000, 47.000, 2.000, 45.000, 86.000
 1710918993861520, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 62.000, 11.000, 150.000, 0.000, 0.000, 24.000, 2750.000, 144.000, 325.000, 251.000, 47.000, 2.000, 46.000, 87.000
 1710918993971850, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 1.000, 24.000, 2635.000, 144.000, 325.000, 250.000, 48.000, 1.000, 44.000, 87.000
 1710918994082176, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1200.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2656.000, 144.000, 322.000, 234.000, 47.000, 2.000, 45.000, 86.000
 1710918994192509, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2842.000, 146.000, 323.000, 254.000, 48.000, 2.000, 45.000, 87.000
 1710918994302892, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 61.000, 10.000, 147.000, 0.000, 0.000, 24.000, 2660.000, 144.000, 323.000, 235.000, 47.000, 2.000, 45.000, 87.000
 1710918994413218, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2648.000, 148.000, 326.000, 254.000, 47.000, 2.000, 45.000, 87.000
 1710918994523543, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2910.000, 145.000, 325.000, 256.000, 47.000, 1.000, 45.000, 87.000
 1710918994633920, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2597.000, 142.000, 322.000, 240.000, 47.000, 2.000, 45.000, 87.000
 1710918994744272, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2955.000, 142.000, 324.000, 257.000, 46.000, 1.000, 45.000, 87.000
 1710918994854626, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 900.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 163.000, 0.000, 1.000, 24.000, 2721.000, 144.000, 321.000, 225.000, 47.000, 2.000, 45.000, 87.000
 1710918994964950, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 62.000, 10.000, 164.000, 1.000, 0.000, 24.000, 2658.000, 148.000, 327.000, 247.000, 48.000, 1.000, 45.000, 87.000
 1710918995075275, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1798.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2893.000, 147.000, 325.000, 266.000, 47.000, 1.000, 45.000, 87.000
 1710918995185612, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1198.000, 3298.000, 1796.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 2658.000, 145.000, 323.000, 246.000, 47.000, 0.000, 45.000, 87.000
 1710918995295939, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 2708.000, 147.000, 329.000, 270.000, 46.000, 2.000, 45.000, 87.000
 1710918995406266, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1248.000, 285.000, 10.000, 33.000, 62.000, 10.000, 164.000, 1.000, 0.000, 24.000, 2735.000, 146.000, 324.000, 245.000, 47.000, 2.000, 46.000, 87.000
 1710918995516596, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2580.000, 143.000, 321.000, 239.000, 47.000, 3.000, 45.000, 87.000
 1710918995631977, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2736.000, 146.000, 323.000, 253.000, 47.000, 2.000, 45.000, 87.000
 1710918995742328, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1246.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2671.000, 142.000, 321.000, 225.000, 47.000, 2.000, 45.000, 87.000
 1710918995852653, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2587.000, 148.000, 324.000, 245.000, 47.000, 2.000, 45.000, 87.000
 1710918995962979, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1825.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2865.000, 150.000, 325.000, 264.000, 47.000, 2.000, 45.000, 87.000
 1710918996073308, 850.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 10.000, 149.000, 0.000, 0.000, 24.000, 2611.000, 140.000, 323.000, 236.000, 46.000, 1.000, 45.000, 87.000
 1710918996183634, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1247.000, 285.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2791.000, 149.000, 323.000, 253.000, 46.000, 1.000, 45.000, 87.000
 1710918996293986, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1243.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2611.000, 143.000, 324.000, 247.000, 47.000, 2.000, 45.000, 87.000
 1710918996404315, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2665.000, 144.000, 323.000, 236.000, 47.000, 1.000, 45.000, 87.000
 1710918996514636, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2847.000, 148.000, 323.000, 261.000, 46.000, 2.000, 45.000, 87.000
 1710918996624989, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2690.000, 145.000, 322.000, 236.000, 47.000, 2.000, 45.000, 87.000
 1710918996735316, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1198.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2642.000, 148.000, 326.000, 258.000, 47.000, 2.000, 44.000, 87.000
 1710918996845650, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2765.000, 151.000, 325.000, 270.000, 46.000, 1.000, 45.000, 87.000
 1710918996956024, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2571.000, 140.000, 322.000, 238.000, 47.000, 2.000, 45.000, 87.000
 1710918997066350, 847.000, 846.000, 1817.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2860.000, 145.000, 323.000, 259.000, 47.000, 2.000, 45.000, 87.000
 1710918997176689, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 2775.000, 146.000, 321.000, 227.000, 48.000, 2.000, 45.000, 87.000
 1710918997287030, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2641.000, 149.000, 326.000, 252.000, 47.000, 1.000, 45.000, 87.000
 1710918997397365, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2837.000, 149.000, 324.000, 262.000, 46.000, 2.000, 44.000, 87.000
 1710918997507713, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2708.000, 143.000, 324.000, 239.000, 47.000, 2.000, 45.000, 87.000
 1710918997618037, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 32.000, 62.000, 10.000, 157.000, 1.000, 0.000, 24.000, 2687.000, 145.000, 329.000, 282.000, 47.000, 2.000, 45.000, 87.000
 1710918997728378, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1246.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2615.000, 144.000, 324.000, 245.000, 47.000, 2.000, 45.000, 87.000
 1710918997838707, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3301.000, 1797.000, 900.000, 1200.000, 1247.000, 285.000, 10.000, 32.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 2657.000, 144.000, 322.000, 227.000, 47.000, 2.000, 45.000, 87.000
 1710918997949049, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 845.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 1.000, 24.000, 2857.000, 148.000, 323.000, 258.000, 47.000, 2.000, 45.000, 87.000
 1710918998059385, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1247.000, 285.000, 10.000, 32.000, 62.000, 10.000, 147.000, 0.000, 0.000, 24.000, 2643.000, 144.000, 323.000, 229.000, 46.000, 2.000, 45.000, 87.000
 1710918998169726, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 32.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2635.000, 148.000, 325.000, 246.000, 46.000, 1.000, 45.000, 87.000
 1710918998280095, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1201.000, 3298.000, 1797.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2938.000, 144.000, 324.000, 262.000, 46.000, 2.000, 45.000, 87.000
 1710918998390447, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1244.000, 286.000, 10.000, 32.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 2628.000, 142.000, 324.000, 239.000, 47.000, 2.000, 45.000, 87.000
 1710918998500765, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 32.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 2807.000, 147.000, 323.000, 259.000, 47.000, 1.000, 45.000, 87.000
 1710918998611109, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2736.000, 143.000, 321.000, 226.000, 47.000, 2.000, 45.000, 87.000
 1710918998721460, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1245.000, 286.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2701.000, 148.000, 326.000, 248.000, 47.000, 1.000, 45.000, 87.000
 1710918998831785, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 62.000, 11.000, 160.000, 0.000, 1.000, 24.000, 2805.000, 146.000, 323.000, 258.000, 46.000, 3.000, 45.000, 87.000
 1710918998942118, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2680.000, 144.000, 324.000, 244.000, 47.000, 2.000, 44.000, 87.000
 1710918999052443, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2790.000, 149.000, 328.000, 282.000, 47.000, 1.000, 45.000, 87.000
 1710918999162783, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1249.000, 285.000, 10.000, 32.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 2778.000, 146.000, 324.000, 266.000, 47.000, 2.000, 45.000, 87.000
 1710918999273144, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1805.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2653.000, 144.000, 323.000, 227.000, 48.000, 2.000, 45.000, 87.000
 1710918999383474, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2727.000, 147.000, 322.000, 259.000, 46.000, 2.000, 45.000, 87.000
 1710918999493798, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 1.000, 24.000, 2671.000, 143.000, 321.000, 227.000, 46.000, 1.000, 45.000, 87.000
 1710918999604170, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2628.000, 147.000, 324.000, 246.000, 47.000, 2.000, 45.000, 87.000
 1710918999714512, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 850.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 62.000, 10.000, 147.000, 0.000, 0.000, 24.000, 2777.000, 144.000, 323.000, 256.000, 47.000, 1.000, 45.000, 86.000
 1710918999824842, 850.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1825.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 1.000, 24.000, 2623.000, 141.000, 323.000, 235.000, 47.000, 2.000, 45.000, 87.000
 1710918999935179, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1245.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 1.000, 24.000, 2856.000, 148.000, 323.000, 255.000, 47.000, 2.000, 45.000, 87.000
 1710919000045504, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2612.000, 142.000, 321.000, 240.000, 47.000, 1.000, 45.000, 87.000
 1710919000155827, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 162.000, 1.000, 0.000, 24.000, 2576.000, 148.000, 322.000, 241.000, 47.000, 2.000, 45.000, 87.000
 1710919000266153, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2720.000, 148.000, 323.000, 254.000, 47.000, 2.000, 45.000, 87.000
 1710919000376481, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2686.000, 146.000, 324.000, 236.000, 48.000, 1.000, 45.000, 87.000
 1710919000486818, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 10.000, 165.000, 1.000, 0.000, 24.000, 2676.000, 148.000, 325.000, 269.000, 47.000, 2.000, 45.000, 87.000
 1710919000597160, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2755.000, 145.000, 325.000, 271.000, 47.000, 2.000, 45.000, 87.000
 1710919000707492, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2556.000, 146.000, 321.000, 236.000, 47.000, 1.000, 45.000, 86.000
 1710919000817826, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1200.000, 1248.000, 285.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2678.000, 146.000, 322.000, 248.000, 46.000, 2.000, 45.000, 87.000
 1710919000928213, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2641.000, 145.000, 323.000, 228.000, 46.000, 1.000, 45.000, 87.000
 1710919001038568, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1253.000, 285.000, 10.000, 33.000, 62.000, 11.000, 153.000, 0.000, 0.000, 24.000, 2696.000, 149.000, 326.000, 244.000, 47.000, 1.000, 45.000, 87.000
 1710919001148893, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 33.000, 62.000, 11.000, 156.000, 1.000, 0.000, 24.000, 2795.000, 144.000, 324.000, 263.000, 47.000, 2.000, 46.000, 87.000
 1710919001259219, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 62.000, 11.000, 151.000, 1.000, 0.000, 24.000, 2676.000, 146.000, 323.000, 236.000, 47.000, 0.000, 45.000, 87.000
 1710919001369544, 847.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2837.000, 144.000, 324.000, 266.000, 47.000, 2.000, 45.000, 86.000
 1710919001479867, 846.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1245.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2636.000, 144.000, 324.000, 246.000, 47.000, 1.000, 45.000, 87.000
 1710919001590213, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 33.000, 62.000, 11.000, 152.000, 0.000, 0.000, 24.000, 2651.000, 144.000, 322.000, 230.000, 46.000, 2.000, 45.000, 86.000
 1710919001700551, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3298.000, 1797.000, 900.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2722.000, 147.000, 323.000, 249.000, 47.000, 2.000, 45.000, 87.000
 1710919001810887, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2700.000, 145.000, 321.000, 231.000, 46.000, 1.000, 45.000, 87.000
 1710919001921221, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2661.000, 147.000, 326.000, 252.000, 46.000, 1.000, 44.000, 87.000
 1710919002031544, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1193.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2917.000, 146.000, 326.000, 262.000, 47.000, 1.000, 46.000, 87.000
 1710919002141866, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1251.000, 285.000, 10.000, 33.000, 62.000, 10.000, 162.000, 1.000, 0.000, 24.000, 2637.000, 143.000, 323.000, 236.000, 47.000, 1.000, 46.000, 87.000
 1710919002252225, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2627.000, 144.000, 323.000, 252.000, 47.000, 2.000, 46.000, 87.000
 1710919002362568, 850.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2722.000, 144.000, 321.000, 227.000, 47.000, 1.000, 45.000, 87.000
 1710919002472884, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 33.000, 62.000, 10.000, 151.000, 1.000, 0.000, 24.000, 2602.000, 147.000, 325.000, 254.000, 46.000, 2.000, 45.000, 88.000
 1710919002583205, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 32.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 2910.000, 146.000, 325.000, 265.000, 47.000, 2.000, 45.000, 87.000
 1710919002693541, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2646.000, 145.000, 323.000, 234.000, 47.000, 0.000, 45.000, 87.000
 1710919002803877, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2815.000, 145.000, 326.000, 282.000, 47.000, 3.000, 45.000, 87.000
 1710919002914217, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1198.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 62.000, 11.000, 162.000, 1.000, 0.000, 24.000, 2780.000, 145.000, 324.000, 244.000, 47.000, 0.000, 45.000, 87.000
 1710919003024557, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1246.000, 286.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2662.000, 144.000, 321.000, 229.000, 47.000, 1.000, 45.000, 87.000
 1710919003134894, 848.000, 846.000, 1816.000, 1201.000, 846.000, 1813.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 32.000, 62.000, 11.000, 162.000, 1.000, 0.000, 24.000, 2848.000, 147.000, 323.000, 249.000, 47.000, 1.000, 45.000, 87.000
 1710919003245219, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2625.000, 144.000, 323.000, 235.000, 47.000, 1.000, 45.000, 87.000
 1710919003355561, 848.000, 846.000, 1816.000, 1200.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1253.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2653.000, 148.000, 325.000, 249.000, 47.000, 2.000, 45.000, 87.000
 1710919003465892, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2828.000, 144.000, 324.000, 258.000, 47.000, 2.000, 45.000, 87.000
 1710919003576255, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2582.000, 141.000, 324.000, 238.000, 46.000, 1.000, 45.000, 87.000
 1710919003686591, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 33.000, 62.000, 10.000, 165.000, 0.000, 1.000, 24.000, 2708.000, 145.000, 323.000, 260.000, 46.000, 2.000, 45.000, 87.000
 1710919003796913, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1249.000, 285.000, 10.000, 32.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 2626.000, 143.000, 321.000, 224.000, 47.000, 2.000, 45.000, 87.000
 1710919003907272, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 1.000, 24.000, 2655.000, 146.000, 325.000, 252.000, 47.000, 1.000, 45.000, 87.000
 1710919004017591, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2742.000, 147.000, 323.000, 250.000, 47.000, 2.000, 46.000, 87.000
 1710919004127913, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2623.000, 145.000, 324.000, 244.000, 47.000, 2.000, 45.000, 86.000
 1710919004238257, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2717.000, 146.000, 332.000, 281.000, 48.000, 2.000, 45.000, 87.000
 1710919004348585, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 32.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 2847.000, 144.000, 326.000, 262.000, 47.000, 2.000, 46.000, 87.000
 1710919004458909, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1243.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2635.000, 145.000, 321.000, 227.000, 47.000, 3.000, 45.000, 87.000
 1710919004569229, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2773.000, 145.000, 323.000, 251.000, 47.000, 0.000, 45.000, 88.000
 1710919004679559, 847.000, 847.000, 1815.000, 1201.000, 846.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 2565.000, 141.000, 322.000, 236.000, 47.000, 1.000, 45.000, 87.000
 1710919004789896, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1813.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 1.000, 24.000, 2632.000, 146.000, 324.000, 247.000, 47.000, 1.000, 45.000, 87.000
 1710919004900264, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 850.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 286.000, 10.000, 32.000, 62.000, 10.000, 147.000, 1.000, 0.000, 24.000, 2847.000, 143.000, 324.000, 253.000, 47.000, 2.000, 45.000, 87.000
 1710919005010602, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1247.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2631.000, 146.000, 323.000, 237.000, 47.000, 3.000, 45.000, 87.000
 1710919005120932, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 62.000, 10.000, 162.000, 0.000, 0.000, 24.000, 2837.000, 143.000, 323.000, 256.000, 47.000, 1.000, 45.000, 87.000
 1710919005231264, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2710.000, 143.000, 321.000, 241.000, 48.000, 1.000, 45.000, 87.000
 1710919005341590, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 62.000, 11.000, 156.000, 0.000, 0.000, 24.000, 2610.000, 146.000, 323.000, 245.000, 47.000, 1.000, 45.000, 87.000
 1710919005451912, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 11.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2723.000, 147.000, 323.000, 260.000, 46.000, 1.000, 46.000, 86.000
 1710919005562260, 850.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 897.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2575.000, 144.000, 324.000, 234.000, 47.000, 2.000, 46.000, 87.000
 1710919005672608, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2642.000, 147.000, 326.000, 284.000, 47.000, 2.000, 45.000, 87.000
 1710919005782925, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 150.000, 1.000, 0.000, 24.000, 2786.000, 146.000, 325.000, 270.000, 47.000, 2.000, 45.000, 87.000
 1710919005893262, 847.000, 846.000, 1815.000, 1202.000, 848.000, 1813.000, 1191.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2603.000, 143.000, 324.000, 233.000, 48.000, 1.000, 45.000, 87.000
 1710919006003592, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1245.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2795.000, 144.000, 323.000, 260.000, 47.000, 2.000, 45.000, 87.000
 1710919006113928, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 62.000, 10.000, 162.000, 1.000, 0.000, 24.000, 2612.000, 144.000, 322.000, 232.000, 48.000, 2.000, 45.000, 87.000
 1710919006224313, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2723.000, 145.000, 325.000, 256.000, 47.000, 1.000, 45.000, 87.000
 1710919006334680, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 32.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 2751.000, 143.000, 323.000, 262.000, 43.000, 1.000, 45.000, 87.000
 1710919006445002, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 156.000, 0.000, 0.000, 24.000, 2666.000, 145.000, 322.000, 240.000, 46.000, 2.000, 45.000, 87.000
 1710919006555339, 847.000, 847.000, 1816.000, 1200.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 151.000, 1.000, 0.000, 24.000, 2720.000, 144.000, 330.000, 277.000, 47.000, 1.000, 45.000, 87.000
 1710919006665692, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2697.000, 145.000, 323.000, 244.000, 48.000, 2.000, 45.000, 87.000
 1710919006776019, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2663.000, 144.000, 322.000, 231.000, 47.000, 2.000, 45.000, 87.000
 1710919006886342, 848.000, 846.000, 1816.000, 1201.000, 846.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 2678.000, 147.000, 323.000, 259.000, 47.000, 2.000, 45.000, 87.000
 1710919006996661, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1813.000, 1192.000, 1796.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1798.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 33.000, 61.000, 11.000, 156.000, 0.000, 0.000, 24.000, 2692.000, 144.000, 321.000, 235.000, 47.000, 2.000, 45.000, 87.000
 1710919007106974, 850.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1200.000, 1246.000, 286.000, 10.000, 32.000, 62.000, 11.000, 162.000, 1.000, 0.000, 24.000, 2601.000, 147.000, 325.000, 249.000, 47.000, 1.000, 45.000, 86.000
 1710919007217284, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 32.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2946.000, 150.000, 325.000, 262.000, 47.000, 1.000, 45.000, 87.000
 1710919007327610, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 2612.000, 144.000, 323.000, 232.000, 47.000, 1.000, 45.000, 87.000
 1710919007437952, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2743.000, 147.000, 322.000, 263.000, 47.000, 2.000, 44.000, 87.000
 1710919007548334, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1249.000, 285.000, 10.000, 32.000, 61.000, 11.000, 155.000, 0.000, 0.000, 24.000, 2723.000, 143.000, 320.000, 225.000, 47.000, 3.000, 45.000, 87.000
 1710919007658663, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 10.000, 157.000, 0.000, 0.000, 24.000, 2700.000, 145.000, 324.000, 261.000, 46.000, 2.000, 45.000, 87.000
 1710919007769000, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1825.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2925.000, 148.000, 323.000, 249.000, 47.000, 1.000, 45.000, 87.000
 1710919007879326, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1244.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2655.000, 146.000, 324.000, 235.000, 47.000, 3.000, 45.000, 87.000
 1710919007989656, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1250.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2835.000, 146.000, 324.000, 276.000, 47.000, 1.000, 44.000, 87.000
 1710919008099994, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 33.000, 62.000, 10.000, 147.000, 1.000, 0.000, 24.000, 2761.000, 147.000, 323.000, 255.000, 46.000, 2.000, 46.000, 86.000
 1710919008210320, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 900.000, 1200.000, 1248.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2645.000, 144.000, 322.000, 228.000, 46.000, 2.000, 45.000, 87.000
 1710919008320652, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1793.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2840.000, 148.000, 322.000, 248.000, 47.000, 3.000, 45.000, 87.000
 1710919008430993, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 62.000, 10.000, 165.000, 0.000, 0.000, 24.000, 2682.000, 142.000, 322.000, 227.000, 47.000, 1.000, 45.000, 87.000
 1710919008541317, 848.000, 846.000, 1815.000, 1202.000, 848.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2642.000, 147.000, 325.000, 251.000, 46.000, 2.000, 45.000, 87.000
 1710919008651649, 847.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2780.000, 144.000, 323.000, 249.000, 48.000, 2.000, 45.000, 87.000
 1710919008761981, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1805.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2623.000, 139.000, 325.000, 237.000, 47.000, 2.000, 45.000, 87.000
 1710919008872353, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2717.000, 146.000, 323.000, 254.000, 47.000, 1.000, 45.000, 87.000
 1710919008982754, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1251.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2725.000, 143.000, 322.000, 233.000, 47.000, 2.000, 45.000, 87.000
 1710919009093099, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 32.000, 62.000, 11.000, 150.000, 0.000, 0.000, 24.000, 2666.000, 144.000, 327.000, 254.000, 47.000, 1.000, 45.000, 87.000
 1710919009203430, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2710.000, 146.000, 323.000, 259.000, 47.000, 2.000, 45.000, 87.000
 1710919009313759, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2583.000, 143.000, 325.000, 248.000, 47.000, 2.000, 45.000, 87.000
 1710919009424088, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 62.000, 11.000, 157.000, 1.000, 0.000, 24.000, 2647.000, 147.000, 328.000, 285.000, 47.000, 1.000, 45.000, 87.000
 1710919009534425, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2733.000, 146.000, 326.000, 265.000, 47.000, 1.000, 45.000, 87.000
 1710919009644751, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2633.000, 145.000, 321.000, 229.000, 47.000, 2.000, 44.000, 87.000
 1710919009755091, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2713.000, 148.000, 322.000, 250.000, 46.000, 1.000, 45.000, 87.000
 1710919009865443, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1243.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2608.000, 143.000, 322.000, 233.000, 47.000, 1.000, 45.000, 87.000
 1710919009975773, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 1.000, 24.000, 2685.000, 146.000, 324.000, 247.000, 47.000, 2.000, 45.000, 87.000
 1710919010086109, 848.000, 846.000, 1815.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 62.000, 11.000, 162.000, 1.000, 0.000, 24.000, 2752.000, 143.000, 323.000, 262.000, 46.000, 2.000, 45.000, 87.000
 1710919010196487, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2705.000, 146.000, 324.000, 234.000, 47.000, 1.000, 45.000, 87.000
 1710919010306831, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 32.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 2736.000, 147.000, 323.000, 256.000, 46.000, 2.000, 46.000, 87.000
 1710919010417172, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 285.000, 10.000, 33.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2680.000, 138.000, 322.000, 237.000, 46.000, 2.000, 45.000, 87.000
 1710919010527499, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2668.000, 144.000, 322.000, 229.000, 47.000, 2.000, 45.000, 87.000
 1710919010637879, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 900.000, 1198.000, 1245.000, 286.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2745.000, 146.000, 323.000, 251.000, 47.000, 1.000, 45.000, 87.000
 1710919010748206, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1193.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1249.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2746.000, 144.000, 324.000, 242.000, 47.000, 2.000, 45.000, 87.000
 1710919010858544, 850.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2668.000, 148.000, 327.000, 252.000, 48.000, 2.000, 45.000, 87.000
 1710919010968877, 847.000, 846.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 1.000, 24.000, 2907.000, 150.000, 325.000, 271.000, 47.000, 3.000, 45.000, 87.000
 1710919011079197, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1248.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2593.000, 145.000, 322.000, 234.000, 47.000, 2.000, 45.000, 87.000
 1710919011189515, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2860.000, 147.000, 323.000, 248.000, 46.000, 2.000, 45.000, 87.000
 1710919011299842, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1811.000, 1192.000, 1795.000, 1826.000, 1806.000, 845.000, 850.000, 1797.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1246.000, 286.000, 10.000, 32.000, 62.000, 11.000, 162.000, 1.000, 0.000, 24.000, 2725.000, 141.000, 322.000, 239.000, 47.000, 1.000, 44.000, 87.000
 1710919011410172, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1200.000, 1248.000, 285.000, 10.000, 33.000, 62.000, 10.000, 147.000, 1.000, 0.000, 24.000, 2612.000, 147.000, 325.000, 256.000, 47.000, 2.000, 45.000, 87.000
 1710919011520556, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 32.000, 62.000, 11.000, 162.000, 0.000, 0.000, 24.000, 2882.000, 148.000, 325.000, 251.000, 47.000, 1.000, 45.000, 87.000
 1710919011630895, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2576.000, 146.000, 323.000, 232.000, 47.000, 1.000, 45.000, 87.000
 1710919011741220, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2720.000, 145.000, 328.000, 283.000, 47.000, 2.000, 45.000, 87.000
 1710919011851560, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2681.000, 142.000, 323.000, 236.000, 47.000, 2.000, 45.000, 87.000
 1710919011961888, 850.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1250.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2641.000, 143.000, 322.000, 231.000, 47.000, 3.000, 45.000, 87.000
 1710919012072221, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2851.000, 148.000, 322.000, 253.000, 46.000, 1.000, 45.000, 87.000
 1710919012182551, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1250.000, 285.000, 10.000, 32.000, 62.000, 11.000, 152.000, 0.000, 0.000, 24.000, 2573.000, 143.000, 324.000, 235.000, 47.000, 2.000, 45.000, 87.000
 1710919012292884, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2656.000, 146.000, 325.000, 252.000, 47.000, 1.000, 46.000, 87.000
 1710919012403212, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1198.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2740.000, 149.000, 326.000, 267.000, 47.000, 3.000, 45.000, 87.000
 1710919012513540, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 33.000, 62.000, 10.000, 153.000, 1.000, 0.000, 24.000, 2650.000, 140.000, 323.000, 230.000, 46.000, 2.000, 45.000, 87.000
 1710919012623888, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 845.000, 848.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 32.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2746.000, 146.000, 323.000, 253.000, 47.000, 2.000, 46.000, 87.000
 1710919012734225, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2660.000, 143.000, 321.000, 232.000, 48.000, 2.000, 46.000, 87.000
 1710919012844601, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1200.000, 1247.000, 286.000, 10.000, 32.000, 62.000, 10.000, 147.000, 0.000, 0.000, 24.000, 2700.000, 146.000, 326.000, 255.000, 47.000, 2.000, 45.000, 87.000
 1710919012954927, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 61.000, 11.000, 156.000, 0.000, 0.000, 24.000, 2748.000, 149.000, 324.000, 264.000, 47.000, 2.000, 45.000, 87.000
 1710919013065258, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2710.000, 142.000, 324.000, 240.000, 47.000, 2.000, 45.000, 87.000
 1710919013175588, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2602.000, 147.000, 330.000, 277.000, 48.000, 2.000, 45.000, 87.000
 1710919013285928, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 32.000, 62.000, 10.000, 148.000, 1.000, 0.000, 24.000, 2766.000, 147.000, 324.000, 258.000, 46.000, 1.000, 45.000, 87.000
 1710919013396264, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 33.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 2652.000, 144.000, 322.000, 231.000, 47.000, 2.000, 45.000, 87.000
 1710919013506600, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 32.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2870.000, 148.000, 324.000, 247.000, 47.000, 2.000, 45.000, 87.000
 1710919013616957, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 158.000, 0.000, 0.000, 24.000, 2696.000, 143.000, 323.000, 235.000, 46.000, 1.000, 45.000, 87.000
 1710919013727285, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2656.000, 146.000, 325.000, 250.000, 47.000, 1.000, 45.000, 87.000
 1710919013837618, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 157.000, 1.000, 0.000, 24.000, 2898.000, 149.000, 324.000, 255.000, 47.000, 0.000, 45.000, 87.000
 1710919013947949, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 151.000, 0.000, 0.000, 24.000, 2562.000, 141.000, 323.000, 236.000, 47.000, 2.000, 45.000, 87.000
 1710919014058296, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 33.000, 62.000, 10.000, 149.000, 1.000, 0.000, 24.000, 2693.000, 147.000, 322.000, 265.000, 46.000, 1.000, 45.000, 87.000
 1710919014168662, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 33.000, 62.000, 11.000, 156.000, 0.000, 0.000, 24.000, 2726.000, 138.000, 320.000, 228.000, 47.000, 2.000, 46.000, 87.000
 1710919014279000, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 32.000, 62.000, 11.000, 150.000, 0.000, 0.000, 24.000, 2657.000, 144.000, 322.000, 258.000, 47.000, 1.000, 45.000, 87.000
 1710919014389370, 850.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 62.000, 10.000, 148.000, 1.000, 0.000, 24.000, 2917.000, 149.000, 324.000, 249.000, 47.000, 1.000, 45.000, 87.000
 1710919014499717, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 157.000, 0.000, 0.000, 24.000, 2621.000, 145.000, 324.000, 243.000, 47.000, 2.000, 45.000, 87.000
 1710919014610050, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2553.000, 148.000, 330.000, 276.000, 46.000, 2.000, 44.000, 87.000
 1710919014720427, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 32.000, 62.000, 11.000, 150.000, 1.000, 1.000, 24.000, 2688.000, 150.000, 325.000, 256.000, 47.000, 2.000, 45.000, 88.000
 1710919014830752, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1246.000, 286.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2667.000, 145.000, 322.000, 235.000, 48.000, 2.000, 45.000, 87.000
 1710919014941084, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1201.000, 3301.000, 1797.000, 897.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2873.000, 146.000, 323.000, 252.000, 47.000, 1.000, 45.000, 87.000
 1710919015051431, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1807.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2675.000, 142.000, 323.000, 237.000, 46.000, 2.000, 45.000, 87.000
 1710919015161766, 848.000, 846.000, 1816.000, 1201.000, 846.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 1.000, 24.000, 2646.000, 147.000, 325.000, 252.000, 47.000, 2.000, 45.000, 87.000
 1710919015272095, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2711.000, 148.000, 324.000, 256.000, 47.000, 0.000, 45.000, 87.000
 1710919015382427, 848.000, 846.000, 1816.000, 1201.000, 846.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1247.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2685.000, 142.000, 323.000, 234.000, 47.000, 2.000, 45.000, 87.000
 1710919015492813, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1805.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 61.000, 11.000, 159.000, 0.000, 0.000, 24.000, 2757.000, 146.000, 323.000, 274.000, 47.000, 2.000, 45.000, 87.000
 1710919015603154, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 286.000, 10.000, 33.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 2767.000, 142.000, 324.000, 233.000, 47.000, 2.000, 45.000, 87.000
 1710919015713483, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1200.000, 1249.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2731.000, 144.000, 325.000, 230.000, 47.000, 2.000, 45.000, 87.000
 1710919015823804, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2841.000, 148.000, 324.000, 264.000, 47.000, 1.000, 45.000, 87.000
 1710919015934140, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1243.000, 286.000, 10.000, 32.000, 62.000, 10.000, 149.000, 0.000, 0.000, 24.000, 2696.000, 145.000, 323.000, 251.000, 48.000, 2.000, 45.000, 88.000
 1710919016044476, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 32.000, 62.000, 10.000, 147.000, 0.000, 0.000, 24.000, 2608.000, 146.000, 326.000, 252.000, 47.000, 1.000, 45.000, 87.000
 1710919016154822, 848.000, 846.000, 1816.000, 1202.000, 846.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 33.000, 62.000, 10.000, 161.000, 0.000, 0.000, 24.000, 2905.000, 150.000, 326.000, 265.000, 47.000, 1.000, 45.000, 87.000
 1710919016265171, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1811.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1245.000, 286.000, 10.000, 32.000, 61.000, 10.000, 161.000, 0.000, 0.000, 24.000, 2663.000, 140.000, 323.000, 231.000, 47.000, 2.000, 45.000, 86.000
 1710919016375498, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1247.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2863.000, 144.000, 324.000, 261.000, 47.000, 2.000, 45.000, 86.000
 1710919016485822, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1251.000, 286.000, 10.000, 32.000, 62.000, 10.000, 161.000, 0.000, 0.000, 24.000, 2721.000, 140.000, 321.000, 231.000, 47.000, 2.000, 45.000, 87.000
 1710919016596154, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 33.000, 62.000, 10.000, 151.000, 1.000, 0.000, 24.000, 2606.000, 146.000, 325.000, 256.000, 47.000, 1.000, 45.000, 87.000
 1710919016706506, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2838.000, 149.000, 324.000, 261.000, 47.000, 2.000, 45.000, 87.000
 1710919016816890, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2706.000, 143.000, 322.000, 236.000, 47.000, 0.000, 46.000, 87.000
 1710919016927221, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2655.000, 148.000, 326.000, 274.000, 47.000, 2.000, 45.000, 87.000
 1710919017037545, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1798.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2675.000, 145.000, 324.000, 252.000, 47.000, 2.000, 45.000, 88.000
 1710919017147867, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2637.000, 144.000, 322.000, 230.000, 47.000, 0.000, 46.000, 87.000
 1710919017258212, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 847.000, 850.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1200.000, 1245.000, 285.000, 10.000, 32.000, 62.000, 10.000, 149.000, 0.000, 0.000, 24.000, 2840.000, 147.000, 323.000, 250.000, 46.000, 2.000, 45.000, 87.000
 1710919017368553, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 32.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2686.000, 143.000, 322.000, 238.000, 47.000, 1.000, 45.000, 87.000
 1710919017478876, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 32.000, 62.000, 10.000, 152.000, 0.000, 0.000, 24.000, 2633.000, 148.000, 326.000, 250.000, 47.000, 1.000, 45.000, 87.000
 1710919017589200, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 286.000, 10.000, 32.000, 62.000, 10.000, 164.000, 1.000, 0.000, 24.000, 2906.000, 151.000, 325.000, 253.000, 46.000, 1.000, 45.000, 87.000
 1710919017699525, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 33.000, 62.000, 10.000, 165.000, 1.000, 0.000, 24.000, 2561.000, 141.000, 323.000, 233.000, 47.000, 1.000, 45.000, 87.000
 1710919017809862, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2891.000, 147.000, 324.000, 256.000, 46.000, 2.000, 45.000, 87.000
 1710919017920191, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2732.000, 145.000, 321.000, 223.000, 47.000, 2.000, 45.000, 87.000
 1710919018030538, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2753.000, 147.000, 325.000, 252.000, 46.000, 2.000, 45.000, 87.000
 1710919018140901, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1200.000, 1249.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2888.000, 151.000, 324.000, 255.000, 47.000, 2.000, 45.000, 87.000
 1710919018251249, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1200.000, 1244.000, 286.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2586.000, 144.000, 323.000, 243.000, 46.000, 1.000, 45.000, 86.000
 1710919018361581, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2662.000, 149.000, 330.000, 285.000, 48.000, 2.000, 45.000, 87.000
 1710919018471909, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 33.000, 61.000, 11.000, 155.000, 0.000, 0.000, 24.000, 2656.000, 144.000, 323.000, 244.000, 46.000, 2.000, 45.000, 87.000
 1710919018582247, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2635.000, 144.000, 322.000, 236.000, 46.000, 2.000, 45.000, 87.000
 1710919018692590, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2847.000, 147.000, 324.000, 253.000, 47.000, 1.000, 45.000, 87.000
 1710919018802919, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2677.000, 143.000, 323.000, 233.000, 46.000, 1.000, 45.000, 87.000
 1710919018913249, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 33.000, 62.000, 11.000, 158.000, 0.000, 0.000, 24.000, 2567.000, 148.000, 324.000, 251.000, 47.000, 2.000, 45.000, 87.000
 1710919019023596, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 10.000, 156.000, 0.000, 0.000, 24.000, 2828.000, 145.000, 324.000, 264.000, 47.000, 2.000, 45.000, 87.000
 1710919019133937, 847.000, 847.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2562.000, 142.000, 323.000, 246.000, 48.000, 2.000, 45.000, 87.000
 1710919019244310, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 285.000, 10.000, 33.000, 62.000, 11.000, 162.000, 0.000, 0.000, 24.000, 2907.000, 149.000, 323.000, 256.000, 46.000, 2.000, 45.000, 87.000
 1710919019354644, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 2692.000, 141.000, 321.000, 227.000, 46.000, 2.000, 45.000, 87.000
 1710919019465017, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 900.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2672.000, 149.000, 324.000, 235.000, 47.000, 1.000, 45.000, 87.000
 1710919019575360, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2855.000, 148.000, 324.000, 266.000, 47.000, 1.000, 45.000, 87.000
 1710919019685702, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 1.000, 24.000, 2631.000, 145.000, 324.000, 245.000, 47.000, 1.000, 45.000, 87.000
 1710919019796027, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 846.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 32.000, 61.000, 11.000, 153.000, 1.000, 0.000, 24.000, 2566.000, 148.000, 326.000, 254.000, 47.000, 2.000, 45.000, 87.000
 1710919019906355, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2677.000, 150.000, 325.000, 262.000, 46.000, 1.000, 45.000, 87.000
 1710919020016695, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 1.000, 24.000, 2655.000, 143.000, 322.000, 228.000, 46.000, 1.000, 45.000, 86.000
 1710919020127018, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1250.000, 285.000, 10.000, 33.000, 62.000, 10.000, 159.000, 1.000, 0.000, 24.000, 2820.000, 145.000, 323.000, 265.000, 47.000, 2.000, 45.000, 87.000
 1710919020237363, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 33.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 2738.000, 142.000, 322.000, 236.000, 47.000, 1.000, 45.000, 87.000
 1710919020347706, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 62.000, 11.000, 150.000, 0.000, 0.000, 24.000, 2641.000, 148.000, 326.000, 250.000, 48.000, 1.000, 45.000, 87.000
 1710919020458041, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1247.000, 285.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2788.000, 144.000, 324.000, 256.000, 47.000, 2.000, 45.000, 87.000
 1710919020568369, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2578.000, 143.000, 322.000, 231.000, 47.000, 2.000, 45.000, 87.000
 1710919020678713, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2886.000, 148.000, 324.000, 261.000, 47.000, 2.000, 45.000, 87.000
 1710919020789086, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 32.000, 62.000, 10.000, 164.000, 1.000, 0.000, 23.000, 2742.000, 143.000, 323.000, 233.000, 47.000, 3.000, 46.000, 87.000
 1710919020899440, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1246.000, 286.000, 10.000, 32.000, 62.000, 10.000, 165.000, 0.000, 0.000, 24.000, 2648.000, 145.000, 322.000, 233.000, 47.000, 2.000, 45.000, 87.000
 1710919021009773, 847.000, 846.000, 1815.000, 1201.000, 848.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2852.000, 147.000, 324.000, 256.000, 46.000, 2.000, 45.000, 87.000
 1710919021120102, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2676.000, 146.000, 323.000, 246.000, 47.000, 2.000, 45.000, 87.000
 1710919021230433, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 32.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 2590.000, 148.000, 330.000, 253.000, 47.000, 1.000, 45.000, 87.000
 1710919021340761, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2943.000, 152.000, 326.000, 252.000, 47.000, 1.000, 45.000, 87.000
 1710919021451108, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2635.000, 141.000, 323.000, 234.000, 46.000, 2.000, 45.000, 87.000
 1710919021561452, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 154.000, 0.000, 0.000, 24.000, 2930.000, 145.000, 323.000, 252.000, 46.000, 2.000, 45.000, 87.000
 1710919021671784, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2741.000, 145.000, 321.000, 223.000, 46.000, 1.000, 45.000, 87.000
 1710919021782114, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1249.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2622.000, 149.000, 324.000, 251.000, 47.000, 3.000, 45.000, 87.000
 1710919021892448, 848.000, 847.000, 1815.000, 1201.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2926.000, 149.000, 323.000, 263.000, 47.000, 2.000, 45.000, 87.000
 1710919022002794, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2687.000, 146.000, 324.000, 232.000, 47.000, 2.000, 45.000, 87.000
 1710919022113188, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 62.000, 11.000, 152.000, 0.000, 0.000, 24.000, 2678.000, 144.000, 323.000, 271.000, 47.000, 1.000, 45.000, 87.000
 1710919022223528, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 900.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 162.000, 0.000, 0.000, 24.000, 2736.000, 143.000, 324.000, 248.000, 47.000, 1.000, 45.000, 87.000
 1710919022333863, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2660.000, 144.000, 322.000, 230.000, 46.000, 2.000, 45.000, 87.000
 1710919022444197, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1811.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 1.000, 24.000, 2831.000, 148.000, 324.000, 254.000, 47.000, 1.000, 45.000, 87.000
 1710919022554542, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1198.000, 3300.000, 1797.000, 897.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2695.000, 145.000, 323.000, 235.000, 47.000, 1.000, 45.000, 87.000
 1710919022664896, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 156.000, 0.000, 0.000, 24.000, 2648.000, 148.000, 326.000, 253.000, 46.000, 2.000, 45.000, 87.000
 1710919022775234, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1201.000, 3298.000, 1797.000, 900.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2927.000, 144.000, 324.000, 267.000, 46.000, 2.000, 45.000, 87.000
 1710919022885579, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2562.000, 142.000, 323.000, 241.000, 48.000, 1.000, 45.000, 87.000
 1710919022995910, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1245.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2835.000, 142.000, 323.000, 259.000, 46.000, 2.000, 45.000, 86.000
 1710919023106256, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2735.000, 143.000, 321.000, 225.000, 47.000, 1.000, 45.000, 87.000
 1710919023216575, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1243.000, 286.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2688.000, 147.000, 327.000, 236.000, 46.000, 2.000, 44.000, 87.000
 1710919023326903, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 10.000, 147.000, 1.000, 0.000, 24.000, 2896.000, 146.000, 324.000, 261.000, 46.000, 2.000, 45.000, 87.000
 1710919023437270, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1201.000, 3298.000, 1797.000, 898.000, 1198.000, 1250.000, 286.000, 9.000, 32.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2672.000, 145.000, 323.000, 247.000, 47.000, 1.000, 45.000, 87.000
 1710919023547590, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 61.000, 10.000, 147.000, 0.000, 1.000, 24.000, 2711.000, 147.000, 330.000, 275.000, 47.000, 1.000, 45.000, 86.000
 1710919023657954, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2666.000, 145.000, 325.000, 250.000, 46.000, 2.000, 45.000, 87.000
 1710919023768305, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2630.000, 143.000, 322.000, 229.000, 48.000, 3.000, 45.000, 87.000
 1710919023878646, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2857.000, 147.000, 323.000, 252.000, 47.000, 2.000, 45.000, 87.000
 1710919023988977, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1246.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2737.000, 143.000, 322.000, 235.000, 47.000, 2.000, 45.000, 87.000
 1710919024099319, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2628.000, 147.000, 325.000, 250.000, 47.000, 2.000, 46.000, 87.000
 1710919024209660, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1251.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2820.000, 144.000, 324.000, 257.000, 47.000, 1.000, 46.000, 87.000
 1710919024320004, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2698.000, 141.000, 324.000, 240.000, 46.000, 2.000, 45.000, 87.000
 1710919024430336, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 32.000, 62.000, 11.000, 153.000, 1.000, 0.000, 24.000, 2952.000, 149.000, 324.000, 254.000, 47.000, 2.000, 45.000, 87.000
 1710919024540663, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1251.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2692.000, 144.000, 321.000, 222.000, 46.000, 1.000, 46.000, 87.000
 1710919024651008, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 2666.000, 147.000, 324.000, 238.000, 46.000, 2.000, 46.000, 87.000
 1710919024761384, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 286.000, 10.000, 32.000, 61.000, 10.000, 151.000, 0.000, 0.000, 24.000, 2845.000, 147.000, 324.000, 249.000, 47.000, 2.000, 45.000, 87.000
 1710919024871725, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2688.000, 145.000, 325.000, 241.000, 47.000, 1.000, 45.000, 86.000
 1710919024982055, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 23.000, 2707.000, 148.000, 326.000, 255.000, 47.000, 3.000, 45.000, 87.000
 1710919025092372, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1248.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2837.000, 145.000, 324.000, 249.000, 48.000, 2.000, 45.000, 87.000
 1710919025202704, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 32.000, 62.000, 10.000, 149.000, 0.000, 0.000, 24.000, 2600.000, 145.000, 323.000, 238.000, 47.000, 1.000, 45.000, 86.000
 1710919025313049, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2791.000, 145.000, 324.000, 255.000, 48.000, 2.000, 45.000, 87.000
 1710919025423396, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 32.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2677.000, 145.000, 322.000, 234.000, 48.000, 2.000, 45.000, 88.000
 1710919025533758, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2581.000, 149.000, 325.000, 253.000, 47.000, 1.000, 45.000, 87.000
 1710919025644094, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2877.000, 143.000, 323.000, 262.000, 47.000, 1.000, 45.000, 87.000
 1710919025754428, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2608.000, 146.000, 323.000, 244.000, 47.000, 1.000, 45.000, 87.000
 1710919025864759, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2765.000, 144.000, 327.000, 256.000, 47.000, 2.000, 46.000, 87.000
 1710919025975094, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 845.000, 850.000, 1798.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 2627.000, 144.000, 323.000, 252.000, 47.000, 2.000, 45.000, 87.000
 1710919026085470, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2653.000, 146.000, 322.000, 233.000, 46.000, 2.000, 45.000, 87.000
 1710919026195806, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 32.000, 62.000, 11.000, 163.000, 1.000, 0.000, 24.000, 2857.000, 147.000, 323.000, 255.000, 48.000, 1.000, 45.000, 87.000
 1710919026306133, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2675.000, 144.000, 324.000, 249.000, 47.000, 2.000, 44.000, 87.000
 1710919026416470, 846.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1200.000, 1245.000, 286.000, 10.000, 32.000, 62.000, 11.000, 152.000, 1.000, 0.000, 24.000, 2642.000, 147.000, 325.000, 255.000, 47.000, 1.000, 45.000, 88.000
 1710919026526813, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 1.000, 24.000, 2803.000, 144.000, 325.000, 263.000, 47.000, 1.000, 45.000, 87.000
 1710919026637204, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 845.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 32.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2576.000, 143.000, 323.000, 228.000, 48.000, 1.000, 45.000, 87.000
 1710919026747537, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1811.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2882.000, 143.000, 323.000, 267.000, 47.000, 1.000, 46.000, 87.000
 1710919026857872, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2773.000, 143.000, 321.000, 226.000, 47.000, 1.000, 45.000, 87.000
 1710919026968197, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2632.000, 148.000, 325.000, 253.000, 48.000, 2.000, 45.000, 87.000
 1710919027078539, 850.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2871.000, 145.000, 325.000, 263.000, 47.000, 2.000, 45.000, 87.000
 1710919027188873, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2698.000, 144.000, 324.000, 246.000, 47.000, 1.000, 45.000, 87.000
 1710919027299200, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2658.000, 146.000, 323.000, 259.000, 46.000, 2.000, 46.000, 87.000
 1710919027409588, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2673.000, 146.000, 325.000, 247.000, 48.000, 2.000, 45.000, 87.000
 1710919027519922, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2663.000, 143.000, 321.000, 231.000, 47.000, 1.000, 45.000, 87.000
 1710919027630289, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 32.000, 62.000, 10.000, 156.000, 1.000, 0.000, 24.000, 2857.000, 148.000, 323.000, 254.000, 47.000, 2.000, 45.000, 87.000
 1710919027740607, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2657.000, 144.000, 322.000, 236.000, 47.000, 1.000, 45.000, 87.000
 1710919027850926, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 10.000, 165.000, 1.000, 0.000, 24.000, 2653.000, 148.000, 326.000, 253.000, 47.000, 2.000, 45.000, 87.000
 1710919027961259, 848.000, 846.000, 1815.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 1.000, 24.000, 2908.000, 143.000, 324.000, 255.000, 47.000, 2.000, 45.000, 87.000
 1710919028071595, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1807.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1244.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2626.000, 142.000, 324.000, 239.000, 47.000, 2.000, 45.000, 87.000
 1710919028181939, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2828.000, 144.000, 324.000, 251.000, 47.000, 2.000, 45.000, 87.000
 1710919028292277, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2725.000, 143.000, 321.000, 224.000, 47.000, 1.000, 45.000, 87.000
 1710919028402606, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 2697.000, 147.000, 326.000, 244.000, 47.000, 3.000, 45.000, 87.000
 1710919028512935, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2812.000, 147.000, 324.000, 264.000, 46.000, 2.000, 45.000, 87.000
 1710919028623275, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1197.000, 1247.000, 285.000, 10.000, 32.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2676.000, 146.000, 325.000, 245.000, 47.000, 1.000, 45.000, 87.000
 1710919028733643, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 32.000, 62.000, 11.000, 151.000, 1.000, 0.000, 24.000, 2775.000, 147.000, 329.000, 272.000, 47.000, 0.000, 45.000, 87.000
 1710919028844001, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1247.000, 286.000, 10.000, 32.000, 62.000, 11.000, 157.000, 0.000, 0.000, 24.000, 2736.000, 144.000, 326.000, 254.000, 47.000, 2.000, 45.000, 87.000
 1710919028954417, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2646.000, 146.000, 321.000, 236.000, 46.000, 2.000, 45.000, 87.000
 1710919029064759, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2721.000, 146.000, 323.000, 260.000, 47.000, 1.000, 45.000, 87.000
 1710919029175104, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2701.000, 141.000, 322.000, 230.000, 46.000, 2.000, 45.000, 87.000
 1710919029285442, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2645.000, 147.000, 324.000, 249.000, 47.000, 1.000, 46.000, 87.000
 1710919029395767, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2822.000, 143.000, 323.000, 264.000, 47.000, 1.000, 45.000, 87.000
 1710919029506099, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 10.000, 147.000, 1.000, 0.000, 24.000, 2657.000, 145.000, 323.000, 238.000, 46.000, 1.000, 46.000, 87.000
 1710919029616457, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 33.000, 62.000, 11.000, 150.000, 0.000, 0.000, 24.000, 2880.000, 144.000, 323.000, 250.000, 46.000, 1.000, 45.000, 86.000
 1710919029726787, 847.000, 846.000, 1816.000, 1202.000, 848.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 2608.000, 143.000, 324.000, 225.000, 47.000, 2.000, 45.000, 87.000
 1710919029837138, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 162.000, 0.000, 0.000, 24.000, 2573.000, 146.000, 325.000, 232.000, 46.000, 2.000, 45.000, 87.000
 1710919029947473, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 32.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 2722.000, 147.000, 323.000, 256.000, 48.000, 2.000, 45.000, 87.000
 1710919030057851, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2660.000, 145.000, 323.000, 246.000, 47.000, 2.000, 45.000, 87.000
 1710919030168190, 847.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 62.000, 11.000, 151.000, 0.000, 0.000, 24.000, 2676.000, 146.000, 326.000, 251.000, 48.000, 2.000, 45.000, 87.000
 1710919030278534, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2765.000, 144.000, 325.000, 268.000, 47.000, 2.000, 45.000, 87.000
 1710919030388872, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2561.000, 143.000, 323.000, 231.000, 47.000, 2.000, 45.000, 87.000
 1710919030499195, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2688.000, 144.000, 322.000, 253.000, 47.000, 2.000, 45.000, 87.000
 1710919030609524, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2648.000, 144.000, 322.000, 227.000, 47.000, 1.000, 45.000, 87.000
 1710919030719866, 848.000, 846.000, 1816.000, 1201.000, 846.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2678.000, 145.000, 326.000, 250.000, 46.000, 2.000, 45.000, 87.000
 1710919030830212, 848.000, 846.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 152.000, 1.000, 0.000, 24.000, 2850.000, 144.000, 325.000, 260.000, 46.000, 2.000, 45.000, 87.000
 1710919030940557, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2647.000, 146.000, 322.000, 238.000, 47.000, 2.000, 45.000, 87.000
 1710919031050889, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2826.000, 145.000, 325.000, 256.000, 46.000, 2.000, 45.000, 87.000
 1710919031161219, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 32.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2641.000, 142.000, 322.000, 244.000, 47.000, 2.000, 45.000, 87.000
 1710919031271540, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 33.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2656.000, 146.000, 322.000, 237.000, 47.000, 2.000, 45.000, 87.000
 1710919031381906, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1200.000, 1249.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 1.000, 1.000, 24.000, 2712.000, 149.000, 323.000, 256.000, 47.000, 1.000, 46.000, 87.000
 1710919031492248, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3298.000, 1797.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2710.000, 145.000, 322.000, 228.000, 46.000, 1.000, 45.000, 87.000
 1710919031602587, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3298.000, 1796.000, 898.000, 1200.000, 1244.000, 286.000, 10.000, 33.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2641.000, 147.000, 326.000, 254.000, 47.000, 1.000, 45.000, 87.000
 1710919031712917, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2913.000, 150.000, 326.000, 260.000, 46.000, 1.000, 45.000, 87.000
 1710919031823245, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1807.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2645.000, 142.000, 322.000, 235.000, 46.000, 1.000, 45.000, 86.000
 1710919031933580, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 157.000, 0.000, 0.000, 24.000, 2638.000, 145.000, 324.000, 258.000, 47.000, 1.000, 45.000, 86.000
 1710919032043914, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1246.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2732.000, 143.000, 321.000, 224.000, 48.000, 2.000, 45.000, 87.000
 1710919032154249, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2605.000, 147.000, 326.000, 242.000, 46.000, 2.000, 45.000, 87.000
 1710919032264582, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1244.000, 286.000, 10.000, 32.000, 62.000, 10.000, 165.000, 0.000, 1.000, 24.000, 2911.000, 148.000, 324.000, 264.000, 47.000, 2.000, 45.000, 87.000
 1710919032374920, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2665.000, 146.000, 323.000, 242.000, 47.000, 2.000, 45.000, 87.000
 1710919032485482, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 32.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2806.000, 148.000, 329.000, 252.000, 47.000, 2.000, 46.000, 87.000
 1710919032595825, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 845.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2766.000, 146.000, 324.000, 249.000, 46.000, 3.000, 45.000, 87.000
 1710919032706306, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 32.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2541.000, 144.000, 321.000, 228.000, 47.000, 2.000, 45.000, 88.000
 1710919032816645, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2862.000, 147.000, 323.000, 255.000, 47.000, 2.000, 45.000, 87.000
 1710919032926976, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1197.000, 1245.000, 286.000, 10.000, 32.000, 62.000, 11.000, 154.000, 1.000, 0.000, 24.000, 2621.000, 141.000, 322.000, 235.000, 46.000, 1.000, 45.000, 87.000
 1710919033037304, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2637.000, 146.000, 323.000, 247.000, 47.000, 2.000, 45.000, 87.000
 1710919033147628, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 846.000, 850.000, 1798.000, 1201.000, 3300.000, 1797.000, 897.000, 1198.000, 1248.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2833.000, 143.000, 324.000, 262.000, 47.000, 2.000, 45.000, 87.000
 1710919033257968, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2597.000, 141.000, 324.000, 241.000, 47.000, 2.000, 45.000, 87.000
 1710919033368301, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 32.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 2705.000, 143.000, 322.000, 261.000, 46.000, 1.000, 45.000, 87.000
 1710919033478631, 846.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2617.000, 143.000, 321.000, 226.000, 47.000, 2.000, 44.000, 87.000
 1710919033588954, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2641.000, 146.000, 324.000, 247.000, 47.000, 1.000, 45.000, 87.000
 1710919033699287, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1245.000, 286.000, 10.000, 33.000, 62.000, 10.000, 164.000, 1.000, 0.000, 24.000, 2728.000, 147.000, 324.000, 248.000, 47.000, 3.000, 45.000, 87.000
 1710919033809611, 847.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2633.000, 144.000, 325.000, 244.000, 47.000, 2.000, 46.000, 86.000
 1710919033919946, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2735.000, 146.000, 328.000, 269.000, 46.000, 1.000, 45.000, 87.000
 1710919034030339, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1250.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2886.000, 146.000, 325.000, 244.000, 47.000, 2.000, 45.000, 87.000
 1710919034140666, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 11.000, 152.000, 0.000, 0.000, 24.000, 2645.000, 143.000, 321.000, 231.000, 47.000, 1.000, 45.000, 87.000
 1710919034250994, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 900.000, 1200.000, 1244.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2770.000, 148.000, 322.000, 245.000, 47.000, 1.000, 45.000, 87.000
 1710919034361326, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 850.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1243.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2563.000, 141.000, 322.000, 231.000, 47.000, 2.000, 45.000, 87.000
 1710919034471660, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1807.000, 848.000, 850.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1200.000, 1249.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2630.000, 145.000, 326.000, 239.000, 47.000, 1.000, 45.000, 87.000
 1710919034582021, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1200.000, 1247.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 23.000, 2886.000, 144.000, 323.000, 263.000, 47.000, 2.000, 45.000, 87.000
 1710919034692340, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2627.000, 144.000, 322.000, 239.000, 46.000, 2.000, 45.000, 87.000
 1710919034802668, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1825.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2842.000, 144.000, 323.000, 262.000, 47.000, 2.000, 45.000, 87.000
 1710919034912999, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1827.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1247.000, 286.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2726.000, 142.000, 323.000, 245.000, 47.000, 2.000, 45.000, 86.000
 1710919035023341, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2587.000, 145.000, 324.000, 239.000, 47.000, 2.000, 45.000, 87.000
 1710919035133678, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 286.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2846.000, 148.000, 323.000, 255.000, 47.000, 2.000, 45.000, 87.000
 1710919035244051, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2611.000, 145.000, 323.000, 232.000, 46.000, 2.000, 45.000, 87.000
 1710919035354395, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2643.000, 146.000, 328.000, 267.000, 46.000, 2.000, 45.000, 87.000
 1710919035464719, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2811.000, 150.000, 324.000, 266.000, 47.000, 2.000, 45.000, 87.000
 1710919035575060, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1249.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2615.000, 142.000, 322.000, 236.000, 46.000, 1.000, 45.000, 87.000
 1710919035685442, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2763.000, 146.000, 323.000, 260.000, 47.000, 0.000, 45.000, 87.000
 1710919035795773, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 62.000, 11.000, 150.000, 0.000, 0.000, 24.000, 2607.000, 140.000, 321.000, 226.000, 47.000, 1.000, 45.000, 87.000
 1710919035906107, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2750.000, 145.000, 325.000, 249.000, 46.000, 1.000, 45.000, 87.000
 1710919036016454, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2691.000, 148.000, 325.000, 261.000, 46.000, 2.000, 45.000, 87.000
 1710919036126804, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 62.000, 10.000, 147.000, 1.000, 0.000, 24.000, 2685.000, 145.000, 324.000, 236.000, 46.000, 2.000, 45.000, 88.000
 1710919036237148, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2712.000, 146.000, 323.000, 249.000, 47.000, 1.000, 45.000, 87.000
 1710919036347486, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2695.000, 144.000, 324.000, 247.000, 46.000, 1.000, 45.000, 87.000
 1710919036457834, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2648.000, 143.000, 323.000, 229.000, 48.000, 2.000, 45.000, 87.000
 1710919036568209, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1805.000, 847.000, 850.000, 1798.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 32.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2682.000, 148.000, 323.000, 262.000, 47.000, 1.000, 45.000, 87.000
 1710919036678560, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2695.000, 142.000, 325.000, 231.000, 46.000, 2.000, 44.000, 87.000
 1710919036788886, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1249.000, 285.000, 10.000, 33.000, 62.000, 11.000, 162.000, 0.000, 0.000, 24.000, 2605.000, 145.000, 326.000, 250.000, 47.000, 1.000, 45.000, 87.000
 1710919036899206, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1248.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2943.000, 150.000, 325.000, 267.000, 47.000, 1.000, 45.000, 87.000
 1710919037009543, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2628.000, 140.000, 322.000, 238.000, 47.000, 1.000, 45.000, 87.000
 1710919037119878, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2726.000, 146.000, 322.000, 254.000, 47.000, 1.000, 45.000, 87.000
 1710919037230215, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2726.000, 141.000, 322.000, 226.000, 46.000, 2.000, 44.000, 87.000
 1710919037340553, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1200.000, 1246.000, 286.000, 10.000, 33.000, 62.000, 11.000, 155.000, 0.000, 1.000, 24.000, 2700.000, 146.000, 326.000, 254.000, 46.000, 1.000, 45.000, 87.000
 1710919037450881, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1200.000, 1245.000, 286.000, 10.000, 33.000, 62.000, 10.000, 160.000, 0.000, 0.000, 24.000, 2917.000, 149.000, 323.000, 259.000, 47.000, 2.000, 45.000, 87.000
 1710919037561221, 846.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2660.000, 144.000, 322.000, 246.000, 47.000, 1.000, 45.000, 87.000
 1710919037671559, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 33.000, 62.000, 10.000, 147.000, 0.000, 1.000, 24.000, 2838.000, 148.000, 330.000, 284.000, 46.000, 1.000, 45.000, 87.000
 1710919037781891, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2751.000, 147.000, 323.000, 246.000, 46.000, 2.000, 46.000, 87.000
 1710919037892277, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 32.000, 62.000, 11.000, 147.000, 1.000, 1.000, 24.000, 2651.000, 144.000, 322.000, 228.000, 48.000, 3.000, 45.000, 87.000
 1710919038002615, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2850.000, 147.000, 322.000, 252.000, 47.000, 3.000, 45.000, 87.000
 1710919038112948, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2698.000, 143.000, 322.000, 227.000, 47.000, 2.000, 45.000, 87.000
 1710919038223288, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2648.000, 146.000, 325.000, 246.000, 47.000, 2.000, 45.000, 87.000
 1710919038333613, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1249.000, 285.000, 10.000, 32.000, 62.000, 10.000, 152.000, 1.000, 0.000, 24.000, 2746.000, 151.000, 325.000, 250.000, 47.000, 1.000, 45.000, 87.000
 1710919038443945, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 33.000, 61.000, 10.000, 160.000, 1.000, 0.000, 24.000, 2623.000, 142.000, 324.000, 238.000, 46.000, 2.000, 45.000, 87.000
 1710919038554282, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1825.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2715.000, 147.000, 323.000, 250.000, 47.000, 1.000, 44.000, 87.000
 1710919038664611, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2730.000, 139.000, 321.000, 227.000, 46.000, 2.000, 45.000, 87.000
 1710919038774954, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 32.000, 61.000, 11.000, 160.000, 1.000, 1.000, 24.000, 2662.000, 144.000, 324.000, 247.000, 47.000, 2.000, 45.000, 87.000
 1710919038885316, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2710.000, 149.000, 324.000, 259.000, 47.000, 1.000, 45.000, 87.000
 1710919038995686, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2582.000, 145.000, 325.000, 246.000, 47.000, 2.000, 45.000, 87.000
 1710919039106043, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2641.000, 147.000, 325.000, 279.000, 47.000, 1.000, 45.000, 87.000
 1710919039216440, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1805.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2736.000, 151.000, 324.000, 261.000, 47.000, 2.000, 45.000, 87.000
 1710919039326798, 848.000, 847.000, 1816.000, 1202.000, 846.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2643.000, 144.000, 323.000, 228.000, 47.000, 3.000, 46.000, 87.000
 1710919039437162, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2733.000, 145.000, 323.000, 258.000, 46.000, 1.000, 45.000, 87.000
 1710919039547496, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2585.000, 141.000, 322.000, 228.000, 46.000, 2.000, 45.000, 87.000
 1710919039657830, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 33.000, 62.000, 10.000, 149.000, 0.000, 0.000, 24.000, 2666.000, 146.000, 324.000, 247.000, 47.000, 2.000, 45.000, 87.000
 1710919039768164, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2756.000, 149.000, 324.000, 268.000, 47.000, 1.000, 45.000, 87.000
 1710919039878525, 846.000, 846.000, 1815.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2721.000, 143.000, 323.000, 238.000, 47.000, 3.000, 45.000, 87.000
 1710919039988862, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 286.000, 10.000, 33.000, 62.000, 11.000, 156.000, 0.000, 0.000, 24.000, 2722.000, 145.000, 323.000, 259.000, 46.000, 2.000, 45.000, 87.000
 1710919040099201, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1245.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2675.000, 142.000, 324.000, 244.000, 46.000, 2.000, 45.000, 87.000
 1710919040209536, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2660.000, 144.000, 322.000, 247.000, 46.000, 1.000, 44.000, 87.000
 1710919040319878, 846.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2747.000, 148.000, 323.000, 250.000, 46.000, 2.000, 45.000, 87.000
 1710919040430228, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2747.000, 144.000, 323.000, 237.000, 47.000, 2.000, 45.000, 87.000
 1710919040540623, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2655.000, 145.000, 330.000, 270.000, 47.000, 2.000, 45.000, 87.000
 1710919040650961, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1249.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2910.000, 151.000, 326.000, 272.000, 46.000, 2.000, 45.000, 87.000
 1710919040761314, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 286.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2596.000, 140.000, 324.000, 239.000, 46.000, 1.000, 45.000, 87.000
 1710919040871642, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 62.000, 11.000, 163.000, 0.000, 0.000, 24.000, 2858.000, 144.000, 323.000, 246.000, 47.000, 2.000, 44.000, 86.000
 1710919040982005, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 61.000, 10.000, 149.000, 1.000, 0.000, 24.000, 2727.000, 139.000, 322.000, 227.000, 47.000, 2.000, 45.000, 87.000
 1710919041092330, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2603.000, 146.000, 324.000, 261.000, 46.000, 2.000, 45.000, 87.000
 1710919041202667, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1245.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2886.000, 149.000, 324.000, 263.000, 47.000, 2.000, 45.000, 86.000
 1710919041313004, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2590.000, 143.000, 324.000, 231.000, 47.000, 1.000, 45.000, 87.000
 1710919041423347, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1201.000, 3298.000, 1797.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2708.000, 147.000, 323.000, 286.000, 48.000, 1.000, 45.000, 87.000
 1710919041533719, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 62.000, 11.000, 163.000, 1.000, 0.000, 24.000, 2690.000, 145.000, 325.000, 245.000, 48.000, 1.000, 45.000, 87.000
 1710919041644050, 847.000, 846.000, 1815.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2648.000, 145.000, 322.000, 228.000, 47.000, 2.000, 45.000, 87.000
 1710919041754394, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2856.000, 148.000, 323.000, 254.000, 46.000, 2.000, 45.000, 87.000
 1710919041864769, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1825.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2582.000, 143.000, 323.000, 233.000, 47.000, 1.000, 45.000, 87.000
 1710919041975146, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2635.000, 147.000, 325.000, 250.000, 46.000, 2.000, 45.000, 87.000
 1710919042085487, 850.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1201.000, 3300.000, 1797.000, 900.000, 1198.000, 1249.000, 285.000, 10.000, 33.000, 62.000, 10.000, 148.000, 1.000, 0.000, 24.000, 2755.000, 151.000, 325.000, 261.000, 46.000, 2.000, 45.000, 87.000
 1710919042195813, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2668.000, 141.000, 321.000, 235.000, 47.000, 2.000, 45.000, 87.000
 1710919042306164, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2755.000, 147.000, 323.000, 250.000, 46.000, 3.000, 45.000, 87.000
 1710919042416508, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2732.000, 143.000, 321.000, 228.000, 48.000, 2.000, 45.000, 87.000
 1710919042526855, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 163.000, 0.000, 0.000, 24.000, 2692.000, 146.000, 326.000, 252.000, 46.000, 2.000, 45.000, 87.000
 1710919042637215, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1250.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2768.000, 150.000, 324.000, 264.000, 46.000, 2.000, 45.000, 87.000
 1710919042747545, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 62.000, 11.000, 157.000, 0.000, 0.000, 24.000, 2696.000, 144.000, 324.000, 236.000, 46.000, 1.000, 45.000, 87.000
 1710919042857885, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 32.000, 62.000, 11.000, 154.000, 0.000, 0.000, 24.000, 2581.000, 148.000, 328.000, 279.000, 47.000, 2.000, 46.000, 87.000
 1710919042968230, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 32.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2770.000, 144.000, 325.000, 272.000, 47.000, 1.000, 45.000, 87.000
 1710919043078595, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2657.000, 143.000, 322.000, 230.000, 46.000, 2.000, 45.000, 87.000
 1710919043188979, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2823.000, 145.000, 323.000, 251.000, 47.000, 1.000, 45.000, 87.000
 1710919043299321, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1807.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2676.000, 142.000, 323.000, 228.000, 46.000, 1.000, 45.000, 87.000
 1710919043409683, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1243.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2642.000, 147.000, 325.000, 247.000, 45.000, 2.000, 45.000, 87.000
 1710919043520016, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 32.000, 62.000, 10.000, 149.000, 0.000, 0.000, 24.000, 2901.000, 145.000, 324.000, 255.000, 47.000, 1.000, 45.000, 87.000
 1710919043630361, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2560.000, 143.000, 323.000, 237.000, 46.000, 3.000, 45.000, 86.000
 1710919043740693, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2713.000, 146.000, 323.000, 265.000, 47.000, 2.000, 46.000, 87.000
 1710919043851032, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2731.000, 142.000, 321.000, 242.000, 47.000, 2.000, 45.000, 87.000
 1710919043961386, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 62.000, 10.000, 157.000, 0.000, 0.000, 24.000, 2682.000, 151.000, 325.000, 255.000, 46.000, 3.000, 45.000, 87.000
 1710919044071726, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1805.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 33.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 2863.000, 148.000, 323.000, 251.000, 48.000, 2.000, 45.000, 87.000
 1710919044182069, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2617.000, 144.000, 324.000, 235.000, 47.000, 1.000, 46.000, 87.000
 1710919044292402, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2563.000, 146.000, 328.000, 289.000, 46.000, 2.000, 45.000, 87.000
 1710919044402734, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2698.000, 151.000, 324.000, 263.000, 46.000, 2.000, 45.000, 87.000
 1710919044513134, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 850.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2663.000, 142.000, 322.000, 238.000, 47.000, 2.000, 45.000, 87.000
 1710919044623464, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 33.000, 61.000, 11.000, 159.000, 0.000, 0.000, 24.000, 2843.000, 144.000, 322.000, 248.000, 47.000, 2.000, 45.000, 87.000
 1710919044733797, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 897.000, 1200.000, 1247.000, 286.000, 10.000, 33.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2705.000, 139.000, 322.000, 234.000, 47.000, 2.000, 46.000, 87.000
 1710919044844122, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2655.000, 147.000, 326.000, 246.000, 47.000, 2.000, 45.000, 87.000
 1710919044954455, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2751.000, 147.000, 324.000, 254.000, 48.000, 2.000, 45.000, 87.000
 1710919045064797, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1250.000, 286.000, 10.000, 32.000, 62.000, 11.000, 152.000, 1.000, 0.000, 24.000, 2672.000, 143.000, 324.000, 238.000, 47.000, 2.000, 45.000, 87.000
 1710919045175147, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 33.000, 62.000, 10.000, 147.000, 0.000, 0.000, 24.000, 2775.000, 147.000, 325.000, 249.000, 48.000, 1.000, 44.000, 87.000
 1710919045285494, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1191.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 286.000, 11.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2777.000, 144.000, 322.000, 240.000, 47.000, 1.000, 45.000, 87.000
 1710919045395817, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2661.000, 144.000, 322.000, 232.000, 47.000, 1.000, 45.000, 87.000
 1710919045506156, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1244.000, 286.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2826.000, 145.000, 324.000, 258.000, 47.000, 2.000, 45.000, 87.000
 1710919045616478, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1200.000, 1247.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2698.000, 148.000, 325.000, 241.000, 48.000, 2.000, 46.000, 87.000
 1710919045726823, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2610.000, 148.000, 326.000, 252.000, 46.000, 2.000, 45.000, 87.000
 1710919045837213, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1246.000, 286.000, 10.000, 32.000, 62.000, 10.000, 165.000, 1.000, 0.000, 24.000, 2928.000, 150.000, 326.000, 271.000, 47.000, 2.000, 45.000, 87.000
 1710919045947553, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1798.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2560.000, 140.000, 322.000, 230.000, 47.000, 3.000, 45.000, 87.000
 1710919046057892, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2873.000, 141.000, 323.000, 263.000, 47.000, 2.000, 45.000, 87.000
 1710919046168241, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2730.000, 144.000, 321.000, 228.000, 46.000, 1.000, 45.000, 87.000
 1710919046278601, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1246.000, 286.000, 10.000, 32.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2597.000, 146.000, 327.000, 256.000, 47.000, 1.000, 44.000, 87.000
 1710919046388941, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 10.000, 165.000, 0.000, 0.000, 24.000, 2886.000, 150.000, 324.000, 264.000, 47.000, 1.000, 45.000, 87.000
 1710919046499282, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 286.000, 10.000, 33.000, 62.000, 11.000, 159.000, 1.000, 0.000, 24.000, 2687.000, 145.000, 322.000, 238.000, 47.000, 3.000, 46.000, 87.000
 1710919046609610, 850.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1246.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2650.000, 143.000, 322.000, 269.000, 46.000, 1.000, 45.000, 87.000
 1710919046719975, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1249.000, 286.000, 10.000, 32.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2668.000, 144.000, 324.000, 245.000, 47.000, 2.000, 45.000, 87.000
 1710919046830336, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 1.000, 24.000, 2636.000, 144.000, 322.000, 231.000, 46.000, 3.000, 45.000, 86.000
 1710919046940665, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 62.000, 11.000, 154.000, 0.000, 0.000, 24.000, 2863.000, 145.000, 323.000, 247.000, 47.000, 2.000, 45.000, 87.000
 1710919047051006, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 32.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2695.000, 145.000, 322.000, 232.000, 46.000, 1.000, 46.000, 87.000
 1710919047161410, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 33.000, 62.000, 11.000, 153.000, 0.000, 0.000, 24.000, 2641.000, 147.000, 326.000, 249.000, 47.000, 0.000, 45.000, 87.000
 1710919047271761, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 32.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 2765.000, 144.000, 324.000, 253.000, 46.000, 1.000, 45.000, 87.000
 1710919047382087, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2542.000, 142.000, 323.000, 238.000, 46.000, 2.000, 45.000, 87.000
 1710919047492422, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1200.000, 1246.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2920.000, 145.000, 323.000, 262.000, 46.000, 1.000, 45.000, 87.000
 1710919047602755, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 62.000, 11.000, 163.000, 1.000, 0.000, 24.000, 2728.000, 144.000, 321.000, 233.000, 47.000, 2.000, 45.000, 88.000
 1710919047713129, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 32.000, 62.000, 10.000, 163.000, 1.000, 0.000, 24.000, 2755.000, 150.000, 326.000, 266.000, 46.000, 2.000, 45.000, 87.000
 1710919047823464, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1245.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2858.000, 149.000, 324.000, 254.000, 48.000, 1.000, 45.000, 87.000
 1710919047933794, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2622.000, 144.000, 324.000, 237.000, 46.000, 2.000, 45.000, 87.000
 1710919048044127, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2666.000, 145.000, 330.000, 287.000, 46.000, 2.000, 44.000, 87.000
 1710919048154460, 846.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2630.000, 143.000, 324.000, 258.000, 47.000, 1.000, 45.000, 87.000
 1710919048264810, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2631.000, 142.000, 322.000, 229.000, 46.000, 3.000, 45.000, 87.000
 1710919048375157, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1243.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2866.000, 144.000, 322.000, 254.000, 46.000, 1.000, 45.000, 87.000
 1710919048485541, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 163.000, 0.000, 0.000, 24.000, 2695.000, 140.000, 322.000, 234.000, 47.000, 2.000, 45.000, 87.000
 1710919048595887, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1798.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2552.000, 146.000, 326.000, 252.000, 46.000, 2.000, 45.000, 87.000
 1710919048706252, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1248.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 2816.000, 146.000, 324.000, 261.000, 48.000, 2.000, 45.000, 87.000
 1710919048816584, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2565.000, 144.000, 323.000, 238.000, 46.000, 2.000, 45.000, 87.000
 1710919048926926, 850.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 1.000, 1.000, 24.000, 2906.000, 147.000, 324.000, 251.000, 47.000, 2.000, 45.000, 87.000
 1710919049037346, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2673.000, 145.000, 324.000, 236.000, 46.000, 1.000, 45.000, 87.000
 1710919049147716, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 32.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2661.000, 148.000, 324.000, 231.000, 48.000, 2.000, 45.000, 86.000
 1710919049258057, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2872.000, 146.000, 324.000, 261.000, 47.000, 1.000, 45.000, 87.000
 1710919049368392, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1248.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2667.000, 146.000, 323.000, 248.000, 47.000, 2.000, 45.000, 87.000
 1710919049478723, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1200.000, 1248.000, 286.000, 10.000, 33.000, 61.000, 11.000, 159.000, 0.000, 0.000, 24.000, 2607.000, 147.000, 329.000, 276.000, 46.000, 1.000, 45.000, 87.000
 1710919049589050, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1246.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2726.000, 143.000, 325.000, 268.000, 47.000, 1.000, 45.000, 87.000
 1710919049699394, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2627.000, 142.000, 323.000, 228.000, 46.000, 2.000, 45.000, 87.000
 1710919049809813, 847.000, 845.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 2806.000, 142.000, 323.000, 250.000, 47.000, 1.000, 46.000, 87.000
 1710919049920161, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2772.000, 144.000, 321.000, 236.000, 47.000, 3.000, 45.000, 86.000
 1710919050030518, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2647.000, 147.000, 325.000, 256.000, 48.000, 1.000, 45.000, 87.000
 1710919050140863, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1811.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 2811.000, 147.000, 325.000, 255.000, 46.000, 1.000, 45.000, 87.000
 1710919050251202, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 33.000, 62.000, 11.000, 157.000, 0.000, 0.000, 24.000, 2696.000, 144.000, 323.000, 234.000, 47.000, 2.000, 45.000, 87.000
 1710919050361538, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 152.000, 1.000, 0.000, 24.000, 2908.000, 143.000, 324.000, 278.000, 46.000, 1.000, 45.000, 87.000
 1710919050471879, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2731.000, 143.000, 325.000, 241.000, 47.000, 1.000, 45.000, 87.000
 1710919050582238, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2625.000, 144.000, 323.000, 232.000, 47.000, 2.000, 45.000, 87.000
 1710919050692617, 847.000, 847.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 285.000, 10.000, 32.000, 62.000, 11.000, 151.000, 0.000, 0.000, 24.000, 2880.000, 144.000, 324.000, 254.000, 47.000, 2.000, 45.000, 87.000
 1710919050802943, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 1.000, 24.000, 2683.000, 146.000, 324.000, 232.000, 46.000, 2.000, 45.000, 87.000
 1710919050913294, 850.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1805.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1243.000, 286.000, 10.000, 33.000, 61.000, 10.000, 149.000, 1.000, 1.000, 24.000, 2645.000, 147.000, 326.000, 251.000, 47.000, 1.000, 45.000, 87.000
 1710919051023633, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1250.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2915.000, 145.000, 324.000, 253.000, 47.000, 2.000, 45.000, 87.000
 1710919051134023, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 156.000, 0.000, 0.000, 24.000, 2580.000, 140.000, 323.000, 238.000, 47.000, 1.000, 45.000, 87.000
 1710919051244345, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2925.000, 141.000, 323.000, 249.000, 44.000, 1.000, 45.000, 86.000
 1710919051354682, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1243.000, 285.000, 11.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2723.000, 144.000, 322.000, 238.000, 47.000, 3.000, 45.000, 87.000
 1710919051465016, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2646.000, 149.000, 326.000, 254.000, 48.000, 1.000, 45.000, 87.000
 1710919051575357, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 33.000, 62.000, 10.000, 165.000, 0.000, 0.000, 24.000, 2888.000, 148.000, 324.000, 263.000, 47.000, 2.000, 45.000, 88.000
 1710919051685698, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 32.000, 62.000, 10.000, 163.000, 0.000, 0.000, 24.000, 2676.000, 145.000, 323.000, 238.000, 47.000, 1.000, 45.000, 87.000
 1710919051796024, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 62.000, 10.000, 165.000, 1.000, 0.000, 24.000, 2701.000, 147.000, 331.000, 290.000, 46.000, 2.000, 45.000, 87.000
 1710919051906356, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 32.000, 61.000, 10.000, 147.000, 0.000, 0.000, 24.000, 2720.000, 144.000, 324.000, 254.000, 47.000, 2.000, 45.000, 87.000
 1710919052016696, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2653.000, 143.000, 321.000, 229.000, 46.000, 0.000, 45.000, 87.000
 1710919052127029, 850.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1243.000, 286.000, 10.000, 33.000, 62.000, 10.000, 147.000, 1.000, 0.000, 24.000, 2822.000, 148.000, 322.000, 249.000, 47.000, 1.000, 46.000, 87.000
 1710919052237379, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1811.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 11.000, 152.000, 1.000, 0.000, 24.000, 2692.000, 145.000, 321.000, 228.000, 47.000, 1.000, 45.000, 86.000
 1710919052347725, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 1.000, 24.000, 2653.000, 147.000, 324.000, 251.000, 47.000, 2.000, 45.000, 87.000
 1710919052458099, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 32.000, 62.000, 11.000, 151.000, 1.000, 0.000, 24.000, 2898.000, 143.000, 325.000, 262.000, 47.000, 1.000, 45.000, 87.000
 1710919052568438, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 151.000, 0.000, 0.000, 24.000, 2570.000, 142.000, 323.000, 243.000, 47.000, 1.000, 45.000, 87.000
 1710919052678797, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 32.000, 62.000, 10.000, 163.000, 1.000, 0.000, 24.000, 2897.000, 143.000, 323.000, 258.000, 46.000, 2.000, 46.000, 87.000
 1710919052789153, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2727.000, 143.000, 321.000, 225.000, 47.000, 2.000, 45.000, 87.000
 1710919052899482, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1198.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2683.000, 148.000, 325.000, 251.000, 47.000, 2.000, 45.000, 87.000
 1710919053009821, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2882.000, 147.000, 324.000, 261.000, 47.000, 2.000, 45.000, 86.000
 1710919053120153, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 32.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2677.000, 146.000, 325.000, 248.000, 46.000, 2.000, 45.000, 87.000
 1710919053230497, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 10.000, 147.000, 0.000, 0.000, 24.000, 2652.000, 143.000, 325.000, 267.000, 47.000, 3.000, 45.000, 87.000
 1710919053340851, 850.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2695.000, 143.000, 324.000, 258.000, 47.000, 2.000, 45.000, 87.000
 1710919053451186, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 900.000, 1200.000, 1251.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2606.000, 144.000, 322.000, 227.000, 47.000, 1.000, 45.000, 87.000
 1710919053561518, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2857.000, 143.000, 322.000, 243.000, 47.000, 3.000, 45.000, 87.000
 1710919053671846, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 1.000, 24.000, 2715.000, 140.000, 322.000, 237.000, 47.000, 2.000, 45.000, 87.000
 1710919053782225, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1798.000, 1198.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2625.000, 147.000, 325.000, 252.000, 47.000, 2.000, 44.000, 87.000
 1710919053892579, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2883.000, 146.000, 323.000, 251.000, 47.000, 3.000, 45.000, 87.000
 1710919054002928, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 897.000, 1198.000, 1250.000, 285.000, 10.000, 33.000, 61.000, 10.000, 156.000, 0.000, 0.000, 24.000, 2683.000, 146.000, 322.000, 231.000, 46.000, 1.000, 46.000, 87.000
 1710919054113260, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2950.000, 144.000, 323.000, 261.000, 46.000, 2.000, 45.000, 87.000
 1710919054223609, 848.000, 846.000, 1815.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2670.000, 143.000, 323.000, 233.000, 46.000, 2.000, 45.000, 87.000
 1710919054333970, 846.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2672.000, 146.000, 322.000, 230.000, 47.000, 2.000, 45.000, 87.000
 1710919054444310, 846.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1250.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 1.000, 24.000, 2835.000, 146.000, 323.000, 254.000, 46.000, 2.000, 45.000, 87.000
 1710919054554645, 846.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 32.000, 62.000, 10.000, 157.000, 0.000, 1.000, 24.000, 2696.000, 144.000, 322.000, 245.000, 47.000, 2.000, 45.000, 87.000
 1710919054664976, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1248.000, 286.000, 10.000, 32.000, 61.000, 11.000, 155.000, 0.000, 0.000, 24.000, 2733.000, 144.000, 331.000, 252.000, 46.000, 1.000, 45.000, 86.000
 1710919054775313, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2897.000, 144.000, 325.000, 249.000, 48.000, 2.000, 45.000, 86.000
 1710919054885666, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 10.000, 161.000, 0.000, 0.000, 24.000, 2580.000, 142.000, 322.000, 235.000, 46.000, 2.000, 45.000, 86.000
 1710919054996003, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2733.000, 142.000, 322.000, 252.000, 47.000, 1.000, 45.000, 87.000
 1710919055106378, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 1.000, 24.000, 2737.000, 144.000, 321.000, 233.000, 47.000, 2.000, 45.000, 86.000
 1710919055216725, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2607.000, 143.000, 324.000, 256.000, 47.000, 2.000, 45.000, 87.000
 1710919055327096, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2897.000, 147.000, 323.000, 267.000, 47.000, 2.000, 45.000, 87.000
 1710919055437436, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3298.000, 1797.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2615.000, 145.000, 324.000, 238.000, 47.000, 2.000, 45.000, 87.000
 1710919055547767, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2796.000, 147.000, 323.000, 273.000, 47.000, 1.000, 45.000, 87.000
 1710919055658106, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1805.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1245.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2711.000, 145.000, 323.000, 252.000, 47.000, 1.000, 44.000, 87.000
 1710919055768444, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2045.000, 125.000, 321.000, 221.000, 47.000, 2.000, 46.000, 87.000
 1710919055878789, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1795.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2041.000, 125.000, 320.000, 220.000, 38.000, 2.000, 45.000, 87.000
 1710919055989159, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2037.000, 125.000, 320.000, 221.000, 38.000, 2.000, 45.000, 87.000
 1710919056099482, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 897.000, 1200.000, 1248.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2040.000, 125.000, 320.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710919056209817, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2040.000, 125.000, 321.000, 220.000, 48.000, 1.000, 44.000, 87.000
 1710919056320161, 850.000, 847.000, 1815.000, 1201.000, 846.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 62.000, 11.000, 153.000, 0.000, 0.000, 24.000, 2037.000, 125.000, 321.000, 221.000, 47.000, 0.000, 45.000, 87.000
 1710919056430565, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1807.000, 850.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2036.000, 125.000, 320.000, 221.000, 47.000, 2.000, 45.000, 86.000
 1710919056540890, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 32.000, 62.000, 10.000, 160.000, 0.000, 1.000, 24.000, 2036.000, 125.000, 321.000, 221.000, 46.000, 1.000, 44.000, 87.000
 1710919056651240, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1246.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2038.000, 125.000, 321.000, 220.000, 47.000, 1.000, 45.000, 87.000
 1710919056761598, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2036.000, 125.000, 320.000, 220.000, 47.000, 2.000, 45.000, 87.000
 1710919056871939, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2036.000, 125.000, 320.000, 220.000, 46.000, 2.000, 45.000, 87.000
 1710919056982285, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2040.000, 125.000, 320.000, 220.000, 47.000, 1.000, 45.000, 87.000
 1710919057092616, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 33.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 2038.000, 125.000, 321.000, 220.000, 47.000, 2.000, 45.000, 87.000
 1710919057202953, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 286.000, 10.000, 32.000, 62.000, 10.000, 147.000, 1.000, 0.000, 24.000, 2028.000, 125.000, 320.000, 220.000, 46.000, 2.000, 44.000, 87.000
 1710919057313314, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 62.000, 11.000, 159.000, 0.000, 0.000, 24.000, 2038.000, 125.000, 320.000, 220.000, 47.000, 1.000, 45.000, 87.000
 1710919057423668, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2038.000, 124.000, 321.000, 220.000, 47.000, 2.000, 46.000, 87.000
 1710919057534032, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1251.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2038.000, 125.000, 320.000, 220.000, 46.000, 0.000, 45.000, 87.000
 1710919057644413, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2038.000, 125.000, 321.000, 220.000, 47.000, 1.000, 45.000, 87.000
 1710919057754785, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 1.000, 24.000, 2040.000, 125.000, 321.000, 220.000, 46.000, 2.000, 44.000, 87.000
 1710919057865162, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 32.000, 62.000, 11.000, 154.000, 0.000, 0.000, 24.000, 2030.000, 125.000, 320.000, 220.000, 46.000, 2.000, 45.000, 87.000
 1710919057975500, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2038.000, 125.000, 321.000, 220.000, 46.000, 2.000, 45.000, 87.000
 1710919058085837, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 2042.000, 125.000, 321.000, 220.000, 47.000, 1.000, 45.000, 86.000
 1710919058196177, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 163.000, 0.000, 0.000, 24.000, 2035.000, 125.000, 320.000, 220.000, 46.000, 2.000, 45.000, 87.000
 1710919058306533, 846.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 900.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2043.000, 125.000, 320.000, 220.000, 47.000, 2.000, 45.000, 87.000
 1710919058416873, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1249.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2035.000, 125.000, 320.000, 220.000, 47.000, 1.000, 45.000, 87.000
 1710919058527198, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1191.000, 1796.000, 1827.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2031.000, 124.000, 320.000, 220.000, 47.000, 2.000, 45.000, 87.000
 1710919058637532, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 32.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 2030.000, 124.000, 321.000, 220.000, 47.000, 1.000, 45.000, 87.000
 1710919058747879, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1249.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2032.000, 125.000, 321.000, 220.000, 47.000, 1.000, 46.000, 87.000
 1710919058858242, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 900.000, 1198.000, 1246.000, 286.000, 10.000, 32.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2045.000, 125.000, 320.000, 220.000, 46.000, 2.000, 45.000, 87.000
 1710919058968583, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2041.000, 125.000, 320.000, 220.000, 47.000, 2.000, 45.000, 87.000
 1710919059078986, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 157.000, 1.000, 0.000, 24.000, 2036.000, 124.000, 320.000, 220.000, 46.000, 2.000, 45.000, 87.000
 1710919059189330, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1250.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2037.000, 125.000, 320.000, 220.000, 46.000, 3.000, 45.000, 87.000
 1710919059299697, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2041.000, 125.000, 320.000, 220.000, 47.000, 2.000, 45.000, 87.000
 1710919059410043, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 2041.000, 125.000, 320.000, 220.000, 46.000, 1.000, 45.000, 87.000
 1710919059520379, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2037.000, 125.000, 321.000, 220.000, 48.000, 1.000, 44.000, 87.000
 1710919059630729, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 1.000, 24.000, 2030.000, 125.000, 321.000, 220.000, 47.000, 1.000, 45.000, 87.000
 1710919059741057, 850.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1197.000, 1247.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2043.000, 125.000, 321.000, 220.000, 47.000, 2.000, 45.000, 87.000
 1710919059851419, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1825.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 2032.000, 124.000, 321.000, 220.000, 47.000, 2.000, 45.000, 87.000
 1710919059961765, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2037.000, 125.000, 321.000, 220.000, 47.000, 2.000, 45.000, 87.000
 1710919060072090, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 33.000, 61.000, 11.000, 160.000, 1.000, 1.000, 24.000, 2035.000, 125.000, 320.000, 220.000, 47.000, 1.000, 45.000, 87.000
 1710919060182444, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2027.000, 125.000, 321.000, 220.000, 47.000, 2.000, 45.000, 87.000
 1710919060292760, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1811.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 1.000, 24.000, 2036.000, 124.000, 321.000, 220.000, 48.000, 2.000, 45.000, 87.000
 1710919060403145, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2035.000, 125.000, 321.000, 220.000, 46.000, 2.000, 45.000, 87.000
 1710919060513493, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 23.000, 2038.000, 125.000, 320.000, 220.000, 46.000, 2.000, 45.000, 86.000
 1710919060623848, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1807.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1249.000, 285.000, 10.000, 33.000, 62.000, 10.000, 147.000, 1.000, 0.000, 24.000, 2035.000, 125.000, 321.000, 220.000, 47.000, 1.000, 45.000, 86.000
 1710919060734186, 846.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2032.000, 126.000, 320.000, 220.000, 46.000, 2.000, 45.000, 86.000
 1710919060844561, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 33.000, 62.000, 10.000, 147.000, 0.000, 0.000, 24.000, 2035.000, 125.000, 321.000, 220.000, 46.000, 1.000, 45.000, 87.000
 1710919060954907, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 2036.000, 124.000, 321.000, 220.000, 46.000, 1.000, 44.000, 87.000
 1710919061065237, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1200.000, 1245.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2028.000, 124.000, 321.000, 221.000, 47.000, 1.000, 45.000, 87.000
 1710919061175562, 848.000, 846.000, 1815.000, 1202.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2033.000, 125.000, 321.000, 221.000, 47.000, 1.000, 45.000, 87.000
 1710919061285891, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 2035.000, 125.000, 321.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710919061396240, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 10.000, 164.000, 1.000, 0.000, 24.000, 2032.000, 124.000, 321.000, 221.000, 47.000, 1.000, 45.000, 87.000
 1710919061506603, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 32.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2028.000, 125.000, 321.000, 221.000, 46.000, 2.000, 45.000, 87.000
 1710919061616980, 847.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 32.000, 62.000, 10.000, 147.000, 1.000, 0.000, 24.000, 2032.000, 126.000, 320.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710919061727357, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2035.000, 125.000, 320.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710919061837724, 847.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 32.000, 62.000, 11.000, 155.000, 0.000, 0.000, 24.000, 2036.000, 125.000, 320.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710919061948052, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1201.000, 3298.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 151.000, 0.000, 0.000, 24.000, 2036.000, 125.000, 321.000, 221.000, 47.000, 1.000, 45.000, 87.000
 1710919062058389, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 153.000, 1.000, 0.000, 24.000, 2028.000, 125.000, 320.000, 221.000, 46.000, 2.000, 45.000, 87.000
 1710919062168716, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1200.000, 1248.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2036.000, 124.000, 321.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710919062279057, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 2035.000, 125.000, 320.000, 221.000, 47.000, 1.000, 45.000, 87.000
 1710919062389412, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1241.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2035.000, 124.000, 321.000, 220.000, 46.000, 2.000, 45.000, 87.000
 1710919062499746, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1805.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 32.000, 62.000, 11.000, 156.000, 0.000, 0.000, 24.000, 2033.000, 124.000, 320.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710919062610081, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 33.000, 62.000, 10.000, 147.000, 0.000, 0.000, 23.000, 2038.000, 124.000, 321.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710919062720433, 847.000, 847.000, 1816.000, 1200.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2030.000, 125.000, 321.000, 220.000, 46.000, 1.000, 44.000, 87.000
 1710919062830794, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1250.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2028.000, 125.000, 321.000, 221.000, 46.000, 2.000, 45.000, 87.000
 1710919062941168, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 32.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 2040.000, 124.000, 321.000, 221.000, 47.000, 1.000, 45.000, 87.000
 1710919063051555, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 32.000, 62.000, 11.000, 162.000, 0.000, 0.000, 24.000, 2036.000, 125.000, 321.000, 221.000, 47.000, 1.000, 45.000, 86.000
 1710919063161908, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 152.000, 1.000, 0.000, 24.000, 2032.000, 124.000, 321.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710919063272267, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 286.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2038.000, 124.000, 321.000, 221.000, 48.000, 1.000, 45.000, 87.000
 1710919063382616, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 1.000, 24.000, 2042.000, 124.000, 321.000, 221.000, 48.000, 1.000, 45.000, 87.000
 1710919063492946, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 0.000, 1.000, 24.000, 2031.000, 125.000, 321.000, 221.000, 47.000, 1.000, 46.000, 87.000
 1710919063603279, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2035.000, 124.000, 321.000, 221.000, 47.000, 1.000, 45.000, 87.000
 1710919063713613, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 286.000, 10.000, 32.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 2028.000, 124.000, 321.000, 221.000, 47.000, 1.000, 45.000, 87.000
 1710919063823958, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2032.000, 125.000, 320.000, 220.000, 46.000, 2.000, 44.000, 86.000
 1710919063934312, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1245.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2032.000, 124.000, 321.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710919064044697, 850.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 61.000, 10.000, 149.000, 1.000, 0.000, 24.000, 2037.000, 124.000, 321.000, 221.000, 46.000, 3.000, 45.000, 86.000
 1710919064155031, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3298.000, 1797.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2032.000, 125.000, 320.000, 220.000, 47.000, 1.000, 45.000, 87.000
 1710919064265379, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 2035.000, 125.000, 320.000, 220.000, 47.000, 2.000, 45.000, 88.000
 1710919064375789, 846.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 62.000, 11.000, 156.000, 1.000, 0.000, 24.000, 2033.000, 125.000, 321.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710919064486159, 850.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1251.000, 285.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2031.000, 124.000, 320.000, 221.000, 47.000, 1.000, 45.000, 87.000
 1710919064596493, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1246.000, 286.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2038.000, 123.000, 320.000, 220.000, 47.000, 0.000, 45.000, 87.000
 1710919064706858, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 286.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2031.000, 125.000, 320.000, 221.000, 47.000, 1.000, 45.000, 87.000
 1710919064817209, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 900.000, 1197.000, 1246.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2036.000, 125.000, 321.000, 220.000, 47.000, 3.000, 45.000, 87.000
 1710919064927542, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2028.000, 125.000, 320.000, 221.000, 46.000, 2.000, 45.000, 87.000
 1710919065037881, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2033.000, 125.000, 321.000, 221.000, 47.000, 1.000, 45.000, 87.000
 1710919065148199, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2030.000, 125.000, 320.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710919065258552, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2031.000, 125.000, 320.000, 221.000, 48.000, 2.000, 45.000, 87.000
 1710919065368889, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 897.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2035.000, 125.000, 320.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710919065479217, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1246.000, 286.000, 10.000, 33.000, 62.000, 10.000, 147.000, 0.000, 0.000, 24.000, 2038.000, 124.000, 321.000, 220.000, 47.000, 1.000, 45.000, 87.000
 1710919065589591, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2028.000, 125.000, 320.000, 221.000, 47.000, 1.000, 45.000, 87.000
 1710919065699958, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 62.000, 10.000, 147.000, 1.000, 0.000, 24.000, 2032.000, 125.000, 320.000, 221.000, 46.000, 1.000, 45.000, 87.000
 1710919065810315, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2036.000, 124.000, 321.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710919065920653, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1249.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2031.000, 124.000, 321.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710919066031010, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2038.000, 124.000, 320.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710919066141337, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 11.000, 154.000, 1.000, 0.000, 24.000, 2025.000, 125.000, 321.000, 220.000, 48.000, 2.000, 45.000, 87.000
 1710919066251680, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 2032.000, 125.000, 321.000, 221.000, 41.000, 1.000, 45.000, 88.000
 1710919066362027, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 897.000, 1200.000, 1242.000, 286.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2035.000, 125.000, 321.000, 221.000, 46.000, 1.000, 45.000, 87.000
 1710919066472360, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2030.000, 125.000, 321.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710919066582699, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1247.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2033.000, 125.000, 320.000, 221.000, 46.000, 2.000, 45.000, 87.000
 1710919066693047, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 2031.000, 125.000, 321.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710919066803387, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 10.000, 165.000, 0.000, 0.000, 24.000, 2032.000, 124.000, 321.000, 221.000, 47.000, 2.000, 45.000, 88.000
 1710919066913726, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2026.000, 125.000, 321.000, 221.000, 46.000, 2.000, 45.000, 87.000
 1710919067024100, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2030.000, 124.000, 321.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710919067134443, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 286.000, 10.000, 33.000, 62.000, 10.000, 165.000, 0.000, 0.000, 24.000, 2031.000, 125.000, 321.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710919067244770, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 286.000, 10.000, 33.000, 61.000, 11.000, 154.000, 0.000, 0.000, 24.000, 2032.000, 125.000, 321.000, 221.000, 46.000, 2.000, 45.000, 87.000
 1710919067355107, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 286.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2036.000, 124.000, 321.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710919067465450, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1825.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 33.000, 62.000, 10.000, 147.000, 0.000, 0.000, 24.000, 2032.000, 124.000, 321.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710919067575774, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 1.000, 24.000, 2031.000, 124.000, 321.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710919067686104, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1246.000, 286.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2031.000, 124.000, 321.000, 221.000, 47.000, 1.000, 45.000, 87.000
 1710919067796453, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2032.000, 125.000, 320.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710919067906813, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2032.000, 125.000, 321.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710919068017180, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1243.000, 286.000, 10.000, 32.000, 62.000, 11.000, 156.000, 1.000, 0.000, 24.000, 2035.000, 125.000, 320.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710919068127533, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2031.000, 124.000, 321.000, 221.000, 46.000, 3.000, 45.000, 87.000
 1710919068237882, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798

==> data/power_measurements/ZCU102Gemmini/yolov7-tiny-iteration0.csv <==
Timestamp,VCCPSINTFP (v),VCCINTLP (v),VCCPSAUX (v),VCCPSPLL (v),MGTRAVCC (v),MGTRAVTT (v),VCCPSDDR (v),VCCOPS (v),VCCOPS3 (v),VCCPSDDRPLL (v),VCCINT (v),VCCBRAM (v),VCCAUX (v),VCC1V2 (v),VCC3V3 (v),VADJ_FMC (v),MGTAVCC (v),MGTAVTT (v),VCCPSINTFP (i),VCCINTLP (i),VCCPSAUX (i),VCCPSPLL (i),MGTRAVCC (i),MGTRAVTT (i),VCCPSDDR (i),VCCOPS (i),VCCOPS3 (i),VCCPSDDRPLL (i),VCCINT (i),VCCBRAM (i),VCCAUX (i),VCC1V2 (i),VCC3V3 (i),VADJ_FMC (i),MGTAVCC (i),MGTAVTT (i)
 1710146215113270, 848.000, 846.000, 1815.000, 1202.000, 848.000, 1812.000, 1191.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1247.000, 286.000, 10.000, 32.000, 62.000, 11.000, 166.000, 0.000, 0.000, 24.000, 2057.000, 124.000, 316.000, 221.000, 37.000, 1.000, 46.000, 87.000
 1710146215223974, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2052.000, 125.000, 316.000, 220.000, 47.000, 2.000, 45.000, 87.000
 1710146215334430, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 153.000, 0.000, 0.000, 24.000, 2231.000, 126.000, 316.000, 220.000, 38.000, 2.000, 45.000, 87.000
 1710146215444887, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 286.000, 10.000, 32.000, 62.000, 10.000, 147.000, 1.000, 0.000, 24.000, 2050.000, 125.000, 316.000, 221.000, 38.000, 3.000, 45.000, 87.000
 1710146215555309, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1793.000, 1827.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2243.000, 125.000, 316.000, 221.000, 47.000, 2.000, 46.000, 86.000
 1710146215665762, 847.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2048.000, 125.000, 316.000, 221.000, 38.000, 2.000, 46.000, 87.000
 1710146215776189, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2053.000, 125.000, 316.000, 221.000, 38.000, 2.000, 46.000, 87.000
 1710146215886635, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1198.000, 3300.000, 1796.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2046.000, 125.000, 316.000, 221.000, 46.000, 2.000, 46.000, 87.000
 1710146215997081, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 162.000, 1.000, 0.000, 24.000, 2048.000, 125.000, 316.000, 220.000, 37.000, 1.000, 46.000, 87.000
 1710146216107507, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 33.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 2052.000, 125.000, 316.000, 221.000, 48.000, 2.000, 45.000, 87.000
 1710146216217941, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 155.000, 1.000, 0.000, 24.000, 2047.000, 125.000, 316.000, 220.000, 37.000, 3.000, 46.000, 87.000
 1710146216328436, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2046.000, 125.000, 316.000, 220.000, 37.000, 1.000, 45.000, 87.000
 1710146216438881, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2245.000, 125.000, 316.000, 223.000, 46.000, 2.000, 45.000, 87.000
 1710146216549308, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2048.000, 125.000, 316.000, 221.000, 43.000, 1.000, 46.000, 87.000
 1710146216659801, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2078.000, 125.000, 319.000, 225.000, 41.000, 1.000, 45.000, 87.000
 1710146216770229, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2982.000, 147.000, 319.000, 242.000, 40.000, 3.000, 45.000, 87.000
 1710146216880648, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 1.000, 24.000, 2978.000, 140.000, 325.000, 265.000, 47.000, 2.000, 45.000, 87.000
 1710146216991086, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1251.000, 287.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 3127.000, 138.000, 319.000, 242.000, 46.000, 2.000, 46.000, 87.000
 1710146217101512, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2935.000, 139.000, 325.000, 250.000, 48.000, 1.000, 46.000, 87.000
 1710146217211940, 846.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 33.000, 62.000, 11.000, 157.000, 0.000, 0.000, 24.000, 3036.000, 146.000, 320.000, 258.000, 47.000, 2.000, 46.000, 86.000
 1710146217322365, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 32.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 3153.000, 146.000, 322.000, 251.000, 47.000, 2.000, 46.000, 87.000
 1710146217432798, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 3242.000, 136.000, 320.000, 245.000, 46.000, 2.000, 46.000, 87.000
 1710146217543208, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 3263.000, 143.000, 322.000, 261.000, 46.000, 2.000, 46.000, 87.000
 1710146217653675, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3238.000, 142.000, 319.000, 244.000, 47.000, 2.000, 46.000, 87.000
 1710146217764106, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 3013.000, 147.000, 325.000, 248.000, 47.000, 3.000, 46.000, 87.000
 1710146217874529, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 3126.000, 139.000, 320.000, 255.000, 47.000, 2.000, 45.000, 87.000
 1710146217984955, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 32.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 3143.000, 143.000, 325.000, 252.000, 47.000, 3.000, 46.000, 87.000
 1710146218095378, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 3207.000, 139.000, 320.000, 244.000, 47.000, 2.000, 46.000, 87.000
 1710146218205795, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2968.000, 141.000, 322.000, 261.000, 46.000, 2.000, 45.000, 87.000
 1710146218316243, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 32.000, 62.000, 11.000, 163.000, 1.000, 0.000, 24.000, 3126.000, 141.000, 320.000, 246.000, 47.000, 2.000, 46.000, 87.000
 1710146218426670, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2995.000, 143.000, 322.000, 252.000, 47.000, 2.000, 46.000, 87.000
 1710146218537097, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 3236.000, 140.000, 319.000, 254.000, 47.000, 1.000, 46.000, 87.000
 1710146218647543, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 3077.000, 141.000, 323.000, 252.000, 47.000, 1.000, 46.000, 87.000
 1710146218757964, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 3005.000, 141.000, 319.000, 245.000, 47.000, 3.000, 46.000, 87.000
 1710146218868393, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 1.000, 24.000, 3093.000, 148.000, 324.000, 260.000, 46.000, 2.000, 45.000, 87.000
 1710146218978841, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 3202.000, 139.000, 319.000, 239.000, 47.000, 1.000, 46.000, 88.000
 1710146219089261, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 848.000, 851.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1252.000, 286.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2866.000, 144.000, 322.000, 251.000, 47.000, 2.000, 46.000, 87.000
 1710146219199752, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 62.000, 11.000, 151.000, 0.000, 0.000, 24.000, 3237.000, 140.000, 321.000, 251.000, 47.000, 1.000, 46.000, 87.000
 1710146219310176, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3056.000, 141.000, 321.000, 250.000, 47.000, 1.000, 46.000, 87.000
 1710146219420642, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3083.000, 140.000, 319.000, 248.000, 47.000, 1.000, 46.000, 87.000
 1710146219531085, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 287.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 3262.000, 141.000, 322.000, 260.000, 46.000, 1.000, 46.000, 87.000
 1710146219641511, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1249.000, 287.000, 10.000, 33.000, 62.000, 11.000, 157.000, 0.000, 0.000, 24.000, 3048.000, 141.000, 320.000, 238.000, 47.000, 1.000, 46.000, 87.000
 1710146219751954, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 3291.000, 141.000, 323.000, 251.000, 47.000, 0.000, 46.000, 87.000
 1710146219862380, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 32.000, 62.000, 10.000, 147.000, 0.000, 0.000, 24.000, 3126.000, 139.000, 319.000, 248.000, 46.000, 3.000, 46.000, 87.000
 1710146219972817, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 287.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 3032.000, 143.000, 322.000, 250.000, 47.000, 2.000, 46.000, 87.000
 1710146220083322, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 10.000, 148.000, 1.000, 0.000, 24.000, 3167.000, 146.000, 322.000, 247.000, 47.000, 2.000, 46.000, 87.000
 1710146220193773, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 32.000, 62.000, 11.000, 157.000, 0.000, 0.000, 24.000, 3095.000, 140.000, 321.000, 255.000, 47.000, 2.000, 46.000, 87.000
 1710146220304298, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 3307.000, 141.000, 321.000, 238.000, 47.000, 1.000, 46.000, 87.000
 1710146220414735, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 150.000, 0.000, 0.000, 24.000, 3080.000, 143.000, 323.000, 255.000, 48.000, 2.000, 46.000, 87.000
 1710146220525205, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 32.000, 62.000, 11.000, 150.000, 0.000, 0.000, 24.000, 3261.000, 142.000, 320.000, 242.000, 47.000, 1.000, 46.000, 87.000
 1710146220635642, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 10.000, 150.000, 1.000, 0.000, 24.000, 3097.000, 143.000, 322.000, 252.000, 47.000, 1.000, 46.000, 87.000
 1710146220746063, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1200.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 155.000, 0.000, 0.000, 24.000, 3073.000, 142.000, 319.000, 243.000, 46.000, 2.000, 46.000, 87.000
 1710146220856486, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1255.000, 286.000, 10.000, 32.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 3101.000, 143.000, 321.000, 253.000, 47.000, 2.000, 46.000, 87.000
 1710146220966918, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3221.000, 139.000, 321.000, 238.000, 46.000, 1.000, 45.000, 87.000
 1710146221077342, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1813.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2920.000, 140.000, 322.000, 251.000, 47.000, 2.000, 46.000, 87.000
 1710146221187789, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 3290.000, 147.000, 321.000, 237.000, 47.000, 1.000, 46.000, 87.000
 1710146221298232, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1198.000, 3300.000, 1797.000, 900.000, 1198.000, 1253.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2975.000, 141.000, 323.000, 252.000, 47.000, 1.000, 46.000, 87.000
 1710146221408657, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 848.000, 850.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 62.000, 11.000, 162.000, 1.000, 0.000, 24.000, 3046.000, 141.000, 321.000, 242.000, 47.000, 2.000, 45.000, 87.000
 1710146221519089, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 3236.000, 143.000, 325.000, 260.000, 47.000, 1.000, 46.000, 87.000
 1710146221629713, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1191.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 32.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 3046.000, 143.000, 321.000, 240.000, 47.000, 2.000, 46.000, 87.000
 1710146221740174, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3276.000, 148.000, 324.000, 251.000, 47.000, 2.000, 46.000, 87.000
 1710146221850629, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 3110.000, 145.000, 321.000, 236.000, 47.000, 1.000, 46.000, 87.000
 1710146221961063, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 10.000, 165.000, 1.000, 0.000, 24.000, 3060.000, 144.000, 322.000, 248.000, 47.000, 1.000, 46.000, 86.000
 1710146222071493, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 3168.000, 140.000, 323.000, 240.000, 47.000, 1.000, 46.000, 86.000
 1710146222181949, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 900.000, 1197.000, 1252.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3097.000, 140.000, 322.000, 258.000, 47.000, 2.000, 46.000, 87.000
 1710146222292387, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 3118.000, 142.000, 320.000, 237.000, 47.000, 2.000, 46.000, 87.000
 1710146222402815, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 155.000, 1.000, 0.000, 24.000, 3192.000, 144.000, 323.000, 248.000, 47.000, 2.000, 46.000, 87.000
 1710146222513238, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 3282.000, 141.000, 320.000, 251.000, 48.000, 1.000, 46.000, 87.000
 1710146222623667, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 157.000, 0.000, 0.000, 24.000, 3121.000, 141.000, 324.000, 245.000, 46.000, 2.000, 46.000, 87.000
 1710146222734097, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 900.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 62.000, 11.000, 151.000, 0.000, 0.000, 24.000, 3086.000, 141.000, 322.000, 240.000, 47.000, 1.000, 45.000, 87.000
 1710146222844525, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 10.000, 161.000, 1.000, 0.000, 24.000, 3180.000, 140.000, 322.000, 261.000, 47.000, 1.000, 46.000, 87.000
 1710146222954994, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 3248.000, 145.000, 322.000, 242.000, 48.000, 2.000, 45.000, 87.000
 1710146223065417, 850.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 287.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2913.000, 144.000, 323.000, 250.000, 47.000, 1.000, 46.000, 87.000
 1710146223175838, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 10.000, 148.000, 1.000, 0.000, 24.000, 3282.000, 141.000, 320.000, 251.000, 47.000, 1.000, 46.000, 88.000
 1710146223286264, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1249.000, 287.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2960.000, 142.000, 323.000, 245.000, 47.000, 1.000, 46.000, 87.000
 1710146223396689, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 900.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 61.000, 10.000, 147.000, 0.000, 0.000, 24.000, 2982.000, 141.000, 320.000, 237.000, 47.000, 2.000, 46.000, 87.000
 1710146223507119, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 3128.000, 146.000, 321.000, 255.000, 47.000, 1.000, 46.000, 87.000
 1710146223617545, 848.000, 847.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1200.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2997.000, 141.000, 321.000, 241.000, 48.000, 2.000, 46.000, 87.000
 1710146223727961, 846.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 1.000, 24.000, 3265.000, 142.000, 322.000, 254.000, 47.000, 2.000, 45.000, 87.000
 1710146223838383, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 3142.000, 140.000, 322.000, 248.000, 46.000, 2.000, 46.000, 86.000
 1710146223948810, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1248.000, 287.000, 10.000, 33.000, 62.000, 10.000, 165.000, 0.000, 0.000, 24.000, 3358.000, 143.000, 322.000, 248.000, 47.000, 1.000, 46.000, 87.000
 1710146224059240, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 10.000, 162.000, 0.000, 0.000, 24.000, 3183.000, 145.000, 320.000, 240.000, 48.000, 2.000, 46.000, 87.000
 1710146224169682, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 3142.000, 140.000, 323.000, 254.000, 47.000, 1.000, 46.000, 87.000
 1710146224280144, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 11.000, 156.000, 0.000, 0.000, 24.000, 3033.000, 141.000, 321.000, 240.000, 46.000, 2.000, 46.000, 87.000
 1710146224390594, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 3276.000, 144.000, 320.000, 250.000, 47.000, 1.000, 45.000, 87.000
 1710146224501028, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 10.000, 149.000, 1.000, 0.000, 24.000, 3098.000, 147.000, 321.000, 249.000, 46.000, 1.000, 46.000, 87.000
 1710146224611497, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 3312.000, 141.000, 322.000, 251.000, 47.000, 0.000, 46.000, 87.000
 1710146224721944, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 3138.000, 143.000, 323.000, 288.000, 46.000, 1.000, 46.000, 87.000
 1710146224832385, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 3253.000, 143.000, 322.000, 254.000, 47.000, 1.000, 46.000, 87.000
 1710146224942813, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 3220.000, 139.000, 330.000, 240.000, 47.000, 1.000, 45.000, 87.000
 1710146225053244, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3155.000, 144.000, 321.000, 255.000, 47.000, 1.000, 46.000, 87.000
 1710146225163673, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 32.000, 62.000, 10.000, 149.000, 0.000, 0.000, 24.000, 3266.000, 143.000, 320.000, 250.000, 47.000, 1.000, 46.000, 87.000
 1710146225274106, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 162.000, 1.000, 0.000, 24.000, 2963.000, 142.000, 321.000, 251.000, 47.000, 3.000, 46.000, 87.000
 1710146225384537, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 3003.000, 141.000, 320.000, 282.000, 47.000, 1.000, 45.000, 87.000
 1710146225494974, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3055.000, 143.000, 319.000, 246.000, 47.000, 2.000, 46.000, 88.000
 1710146225605447, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 159.000, 0.000, 0.000, 24.000, 3088.000, 150.000, 322.000, 239.000, 47.000, 2.000, 46.000, 87.000
 1710146225715889, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 61.000, 10.000, 160.000, 0.000, 0.000, 24.000, 3167.000, 139.000, 321.000, 248.000, 47.000, 2.000, 46.000, 87.000
 1710146225826343, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 3168.000, 144.000, 328.000, 248.000, 48.000, 1.000, 46.000, 87.000
 1710146225936780, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 3435.000, 143.000, 319.000, 245.000, 47.000, 2.000, 46.000, 87.000
 1710146226047219, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 32.000, 62.000, 11.000, 158.000, 0.000, 0.000, 24.000, 3217.000, 141.000, 318.000, 272.000, 47.000, 2.000, 46.000, 88.000
 1710146226157666, 848.000, 846.000, 1815.000, 1201.000, 848.000, 1813.000, 1193.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1255.000, 286.000, 10.000, 32.000, 61.000, 11.000, 154.000, 1.000, 0.000, 24.000, 3280.000, 142.000, 320.000, 244.000, 47.000, 1.000, 46.000, 87.000
 1710146226268102, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 1.000, 24.000, 3008.000, 141.000, 319.000, 240.000, 47.000, 2.000, 46.000, 87.000
 1710146226378526, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 3275.000, 144.000, 321.000, 248.000, 47.000, 2.000, 46.000, 87.000
 1710146226488968, 848.000, 846.000, 1816.000, 1202.000, 846.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1253.000, 286.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 3101.000, 141.000, 322.000, 251.000, 48.000, 1.000, 46.000, 87.000
 1710146226599397, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1197.000, 1251.000, 286.000, 10.000, 33.000, 62.000, 10.000, 164.000, 1.000, 0.000, 24.000, 3305.000, 144.000, 323.000, 254.000, 47.000, 2.000, 46.000, 87.000
 1710146226709880, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1805.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 32.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 3137.000, 148.000, 326.000, 264.000, 47.000, 1.000, 46.000, 87.000
 1710146226820356, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 3297.000, 140.000, 320.000, 246.000, 46.000, 2.000, 46.000, 87.000
 1710146226930813, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 287.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3208.000, 145.000, 329.000, 238.000, 47.000, 1.000, 46.000, 87.000
 1710146227041245, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 3151.000, 145.000, 321.000, 246.000, 47.000, 1.000, 46.000, 87.000
 1710146227151698, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 3276.000, 155.000, 319.000, 249.000, 47.000, 2.000, 46.000, 87.000
 1710146227262125, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1249.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 3196.000, 141.000, 321.000, 254.000, 47.000, 2.000, 46.000, 87.000
 1710146227372565, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 3023.000, 140.000, 322.000, 260.000, 47.000, 2.000, 46.000, 87.000
 1710146227482998, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1250.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3081.000, 146.000, 320.000, 246.000, 48.000, 2.000, 46.000, 87.000
 1710146227593485, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 3122.000, 141.000, 324.000, 318.000, 47.000, 1.000, 46.000, 87.000
 1710146227703921, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3081.000, 142.000, 322.000, 247.000, 47.000, 2.000, 46.000, 87.000
 1710146227814353, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1258.000, 286.000, 10.000, 32.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 3055.000, 146.000, 329.000, 250.000, 47.000, 2.000, 45.000, 87.000
 1710146227924799, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 32.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 3343.000, 143.000, 322.000, 252.000, 46.000, 1.000, 46.000, 87.000
 1710146228035229, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3301.000, 1797.000, 898.000, 1198.000, 1254.000, 287.000, 10.000, 33.000, 62.000, 11.000, 155.000, 0.000, 0.000, 24.000, 3250.000, 144.000, 318.000, 255.000, 47.000, 1.000, 46.000, 87.000
 1710146228145657, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3301.000, 1796.000, 900.000, 1198.000, 1253.000, 287.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 1.000, 24.000, 3360.000, 140.000, 321.000, 244.000, 47.000, 2.000, 46.000, 87.000
 1710146228256251, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 287.000, 10.000, 33.000, 62.000, 11.000, 151.000, 0.000, 1.000, 24.000, 2917.000, 149.000, 320.000, 313.000, 47.000, 2.000, 46.000, 87.000
 1710146228366684, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3137.000, 140.000, 319.000, 243.000, 47.000, 2.000, 46.000, 87.000
 1710146228477112, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 3075.000, 146.000, 323.000, 248.000, 47.000, 2.000, 46.000, 87.000
 1710146228587541, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3301.000, 1796.000, 898.000, 1200.000, 1249.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3292.000, 143.000, 321.000, 251.000, 47.000, 0.000, 46.000, 87.000
 1710146228697955, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 1.000, 24.000, 3075.000, 142.000, 327.000, 251.000, 47.000, 2.000, 46.000, 87.000
 1710146228808381, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 3378.000, 139.000, 322.000, 251.000, 46.000, 2.000, 46.000, 87.000
 1710146228918802, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 155.000, 0.000, 0.000, 24.000, 3017.000, 150.000, 329.000, 314.000, 47.000, 0.000, 46.000, 87.000
 1710146229029232, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1805.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 3245.000, 145.000, 321.000, 245.000, 47.000, 2.000, 46.000, 87.000
 1710146229139650, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1254.000, 286.000, 11.000, 32.000, 62.000, 11.000, 162.000, 0.000, 0.000, 24.000, 3143.000, 143.000, 321.000, 246.000, 47.000, 1.000, 46.000, 87.000
 1710146229250070, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 1.000, 24.000, 3040.000, 140.000, 321.000, 249.000, 48.000, 1.000, 47.000, 87.000
 1710146229360515, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3136.000, 148.000, 322.000, 248.000, 47.000, 2.000, 46.000, 87.000
 1710146229470932, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3301.000, 1796.000, 900.000, 1198.000, 1251.000, 286.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 3118.000, 142.000, 319.000, 253.000, 47.000, 2.000, 46.000, 87.000
 1710146229581439, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 32.000, 62.000, 11.000, 158.000, 0.000, 0.000, 24.000, 3181.000, 150.000, 326.000, 302.000, 48.000, 2.000, 46.000, 87.000
 1710146229691875, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1198.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 3156.000, 140.000, 323.000, 241.000, 47.000, 2.000, 45.000, 88.000
 1710146229802309, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1807.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 32.000, 62.000, 11.000, 152.000, 0.000, 0.000, 24.000, 3071.000, 144.000, 328.000, 244.000, 47.000, 2.000, 46.000, 87.000
 1710146229912733, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1793.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 152.000, 0.000, 0.000, 24.000, 3238.000, 138.000, 322.000, 248.000, 47.000, 2.000, 46.000, 87.000
 1710146230023185, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1811.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 11.000, 163.000, 0.000, 0.000, 24.000, 2985.000, 154.000, 321.000, 249.000, 47.000, 2.000, 46.000, 87.000
 1710146230133601, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 32.000, 62.000, 11.000, 149.000, 1.000, 1.000, 24.000, 3348.000, 143.000, 321.000, 250.000, 47.000, 2.000, 46.000, 88.000
 1710146230244054, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2966.000, 141.000, 320.000, 293.000, 47.000, 1.000, 47.000, 87.000
 1710146230354482, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1200.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3231.000, 144.000, 319.000, 238.000, 47.000, 2.000, 46.000, 88.000
 1710146230464916, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 3007.000, 153.000, 326.000, 330.000, 47.000, 2.000, 46.000, 87.000
 1710146230575333, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1256.000, 286.000, 10.000, 32.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2943.000, 143.000, 324.000, 244.000, 46.000, 2.000, 46.000, 87.000
 1710146230685770, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 3005.000, 149.000, 330.000, 248.000, 48.000, 2.000, 46.000, 87.000
 1710146230796193, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 3353.000, 140.000, 321.000, 235.000, 47.000, 2.000, 46.000, 87.000
 1710146230906664, 847.000, 846.000, 1816.000, 1202.000, 846.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2997.000, 150.000, 330.000, 286.000, 46.000, 1.000, 46.000, 87.000
 1710146231017092, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 3270.000, 140.000, 321.000, 239.000, 46.000, 1.000, 46.000, 87.000
 1710146231127514, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 3192.000, 156.000, 321.000, 330.000, 47.000, 2.000, 46.000, 87.000
 1710146231237941, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1251.000, 286.000, 10.000, 32.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 2987.000, 141.000, 319.000, 245.000, 47.000, 2.000, 46.000, 88.000
 1710146231348363, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 287.000, 10.000, 33.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 3133.000, 140.000, 328.000, 254.000, 47.000, 2.000, 46.000, 87.000
 1710146231458797, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1252.000, 287.000, 10.000, 32.000, 62.000, 11.000, 157.000, 0.000, 0.000, 24.000, 3012.000, 136.000, 317.000, 241.000, 47.000, 1.000, 46.000, 86.000
 1710146231569221, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 32.000, 62.000, 11.000, 159.000, 1.000, 1.000, 24.000, 3205.000, 157.000, 332.000, 282.000, 46.000, 2.000, 46.000, 88.000
 1710146231679648, 848.000, 846.000, 1815.000, 1202.000, 848.000, 1812.000, 1191.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1798.000, 1201.000, 3300.000, 1797.000, 900.000, 1198.000, 1256.000, 287.000, 10.000, 33.000, 62.000, 11.000, 163.000, 1.000, 0.000, 24.000, 2982.000, 141.000, 321.000, 242.000, 47.000, 1.000, 47.000, 88.000
 1710146231790069, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 287.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 3131.000, 146.000, 333.000, 323.000, 48.000, 2.000, 47.000, 86.000
 1710146231900517, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1249.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3220.000, 143.000, 321.000, 242.000, 47.000, 1.000, 46.000, 87.000
 1710146232010978, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 159.000, 1.000, 0.000, 24.000, 3026.000, 156.000, 322.000, 254.000, 47.000, 0.000, 46.000, 87.000
 1710146232121406, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 3285.000, 141.000, 319.000, 242.000, 47.000, 2.000, 46.000, 87.000
 1710146232231867, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 10.000, 165.000, 0.000, 0.000, 24.000, 2988.000, 151.000, 328.000, 277.000, 47.000, 2.000, 46.000, 87.000
 1710146232342320, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 32.000, 62.000, 10.000, 164.000, 1.000, 0.000, 24.000, 3267.000, 140.000, 317.000, 248.000, 47.000, 2.000, 46.000, 87.000
 1710146232452742, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1191.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1198.000, 3300.000, 1796.000, 900.000, 1198.000, 1256.000, 287.000, 10.000, 32.000, 62.000, 11.000, 163.000, 1.000, 0.000, 24.000, 3060.000, 145.000, 335.000, 318.000, 47.000, 2.000, 46.000, 87.000
 1710146232563181, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 158.000, 1.000, 0.000, 24.000, 3027.000, 137.000, 321.000, 241.000, 47.000, 1.000, 45.000, 87.000
 1710146232673608, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2981.000, 152.000, 336.000, 256.000, 47.000, 3.000, 46.000, 87.000
 1710146232784066, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 3376.000, 139.000, 321.000, 241.000, 46.000, 1.000, 46.000, 87.000
 1710146232894491, 848.000, 846.000, 1815.000, 1201.000, 848.000, 1813.000, 1192.000, 1795.000, 1827.000, 1805.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 11.000, 163.000, 1.000, 0.000, 24.000, 2953.000, 149.000, 338.000, 272.000, 47.000, 2.000, 46.000, 87.000
 1710146233004912, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 3287.000, 144.000, 319.000, 232.000, 47.000, 2.000, 46.000, 88.000
 1710146233115344, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 10.000, 147.000, 0.000, 1.000, 24.000, 3205.000, 159.000, 329.000, 308.000, 47.000, 2.000, 46.000, 87.000
 1710146233225770, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 32.000, 62.000, 10.000, 161.000, 1.000, 1.000, 24.000, 3106.000, 138.000, 317.000, 240.000, 47.000, 2.000, 46.000, 88.000
 1710146233336188, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1254.000, 287.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 3101.000, 147.000, 336.000, 336.000, 47.000, 2.000, 46.000, 87.000
 1710146233446622, 847.000, 846.000, 1815.000, 1202.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1258.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2898.000, 141.000, 318.000, 238.000, 46.000, 2.000, 46.000, 87.000
 1710146233557073, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 900.000, 1200.000, 1255.000, 287.000, 10.000, 32.000, 62.000, 10.000, 148.000, 1.000, 0.000, 24.000, 3166.000, 150.000, 337.000, 276.000, 46.000, 2.000, 47.000, 87.000
 1710146233667494, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1796.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2842.000, 139.000, 320.000, 234.000, 48.000, 2.000, 46.000, 87.000
 1710146233777906, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1250.000, 287.000, 10.000, 33.000, 62.000, 10.000, 164.000, 1.000, 0.000, 24.000, 3160.000, 146.000, 338.000, 302.000, 47.000, 1.000, 46.000, 87.000
 1710146233888346, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 3197.000, 137.000, 319.000, 239.000, 48.000, 1.000, 46.000, 88.000
 1710146233998761, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 900.000, 1198.000, 1255.000, 287.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 3098.000, 153.000, 329.000, 339.000, 47.000, 1.000, 46.000, 87.000
 1710146234109202, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 286.000, 11.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 3236.000, 137.000, 316.000, 240.000, 47.000, 2.000, 46.000, 88.000
 1710146234219653, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1255.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3276.000, 157.000, 335.000, 279.000, 48.000, 2.000, 46.000, 87.000
 1710146234330071, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 3173.000, 136.000, 318.000, 232.000, 47.000, 2.000, 46.000, 87.000
 1710146234440514, 847.000, 847.000, 1816.000, 1202.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 3093.000, 151.000, 336.000, 296.000, 46.000, 2.000, 46.000, 87.000
 1710146234550935, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 3136.000, 142.000, 319.000, 243.000, 47.000, 2.000, 46.000, 87.000
 1710146234661409, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1253.000, 287.000, 10.000, 32.000, 61.000, 11.000, 156.000, 0.000, 0.000, 24.000, 3023.000, 155.000, 337.000, 338.000, 47.000, 2.000, 46.000, 87.000
 1710146234771826, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2935.000, 136.000, 319.000, 239.000, 46.000, 1.000, 47.000, 87.000
 1710146234882414, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 32.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2897.000, 148.000, 335.000, 282.000, 47.000, 1.000, 46.000, 87.000
 1710146234992840, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1251.000, 287.000, 10.000, 33.000, 62.000, 11.000, 151.000, 1.000, 0.000, 24.000, 3293.000, 139.000, 316.000, 233.000, 47.000, 2.000, 47.000, 87.000
 1710146235103257, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 3220.000, 156.000, 333.000, 288.000, 47.000, 0.000, 46.000, 87.000
 1710146235213678, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 3136.000, 137.000, 319.000, 245.000, 47.000, 1.000, 46.000, 87.000
 1710146235324098, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 3145.000, 155.000, 333.000, 335.000, 48.000, 2.000, 46.000, 87.000
 1710146235434518, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 2951.000, 136.000, 319.000, 240.000, 47.000, 2.000, 46.000, 87.000
 1710146235544957, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 287.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 3123.000, 157.000, 334.000, 284.000, 47.000, 2.000, 46.000, 87.000
 1710146235655377, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1255.000, 287.000, 10.000, 33.000, 62.000, 11.000, 152.000, 0.000, 0.000, 24.000, 2770.000, 143.000, 319.000, 233.000, 46.000, 1.000, 46.000, 87.000
 1710146235765809, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3100.000, 150.000, 334.000, 284.000, 48.000, 2.000, 46.000, 88.000
 1710146235876241, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1796.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2881.000, 134.000, 318.000, 239.000, 48.000, 2.000, 45.000, 87.000
 1710146235986668, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3140.000, 154.000, 330.000, 327.000, 48.000, 1.000, 46.000, 87.000
 1710146236097095, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1807.000, 846.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 1.000, 24.000, 3158.000, 140.000, 319.000, 238.000, 47.000, 2.000, 46.000, 87.000
 1710146236207562, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 3311.000, 152.000, 331.000, 307.000, 47.000, 1.000, 46.000, 87.000
 1710146236317989, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1250.000, 286.000, 11.000, 32.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 3152.000, 137.000, 318.000, 230.000, 47.000, 2.000, 46.000, 87.000
 1710146236428409, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 846.000, 850.000, 1798.000, 1201.000, 3300.000, 1797.000, 900.000, 1198.000, 1251.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3282.000, 155.000, 332.000, 286.000, 46.000, 1.000, 46.000, 87.000
 1710146236538832, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 3045.000, 137.000, 320.000, 236.000, 47.000, 2.000, 46.000, 87.000
 1710146236649256, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1253.000, 287.000, 10.000, 33.000, 61.000, 10.000, 160.000, 1.000, 0.000, 24.000, 3061.000, 154.000, 333.000, 320.000, 47.000, 3.000, 46.000, 87.000
 1710146236759670, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3020.000, 140.000, 318.000, 239.000, 47.000, 2.000, 46.000, 87.000
 1710146236870090, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1257.000, 286.000, 10.000, 32.000, 62.000, 11.000, 156.000, 0.000, 0.000, 24.000, 2941.000, 150.000, 329.000, 316.000, 47.000, 2.000, 46.000, 87.000
 1710146236980513, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1258.000, 287.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2670.000, 135.000, 317.000, 227.000, 47.000, 1.000, 46.000, 87.000
 1710146237090932, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 3226.000, 158.000, 328.000, 294.000, 47.000, 2.000, 46.000, 88.000
 1710146237201373, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 10.000, 148.000, 1.000, 0.000, 24.000, 3128.000, 140.000, 318.000, 237.000, 47.000, 2.000, 46.000, 87.000
 1710146237311787, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1252.000, 287.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 3127.000, 147.000, 328.000, 310.000, 47.000, 1.000, 46.000, 87.000
 1710146237422228, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2952.000, 133.000, 318.000, 238.000, 47.000, 1.000, 46.000, 87.000
 1710146237532695, 847.000, 847.000, 1817.000, 1201.000, 848.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 287.000, 10.000, 32.000, 62.000, 10.000, 165.000, 1.000, 0.000, 24.000, 3070.000, 159.000, 332.000, 322.000, 48.000, 1.000, 46.000, 87.000
 1710146237643121, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 2821.000, 139.000, 319.000, 229.000, 47.000, 1.000, 46.000, 87.000
 1710146237753555, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1191.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 3052.000, 148.000, 328.000, 300.000, 48.000, 2.000, 46.000, 87.000
 1710146237863982, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3301.000, 1796.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 33.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2738.000, 132.000, 318.000, 234.000, 47.000, 1.000, 46.000, 87.000
 1710146237974413, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 3157.000, 154.000, 328.000, 306.000, 47.000, 1.000, 46.000, 87.000
 1710146238084840, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 32.000, 62.000, 10.000, 149.000, 1.000, 0.000, 24.000, 2688.000, 136.000, 318.000, 242.000, 47.000, 2.000, 47.000, 87.000
 1710146238195265, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3301.000, 1797.000, 900.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 152.000, 0.000, 0.000, 24.000, 3248.000, 156.000, 329.000, 322.000, 48.000, 1.000, 46.000, 87.000
 1710146238305691, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 287.000, 10.000, 32.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 3113.000, 136.000, 318.000, 230.000, 47.000, 2.000, 46.000, 87.000
 1710146238416113, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 3286.000, 151.000, 333.000, 281.000, 47.000, 2.000, 46.000, 87.000
 1710146238526556, 847.000, 847.000, 1816.000, 1201.000, 846.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 287.000, 10.000, 33.000, 62.000, 11.000, 152.000, 1.000, 0.000, 24.000, 3003.000, 133.000, 318.000, 233.000, 46.000, 2.000, 46.000, 87.000
 1710146238636982, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 3187.000, 155.000, 329.000, 297.000, 47.000, 1.000, 46.000, 87.000
 1710146238747399, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1252.000, 287.000, 10.000, 33.000, 62.000, 11.000, 156.000, 1.000, 0.000, 24.000, 2983.000, 137.000, 317.000, 235.000, 48.000, 2.000, 47.000, 87.000
 1710146238857850, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1197.000, 1254.000, 286.000, 10.000, 33.000, 61.000, 11.000, 163.000, 1.000, 0.000, 24.000, 2966.000, 147.000, 327.000, 327.000, 47.000, 2.000, 46.000, 87.000
 1710146238968306, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 287.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2727.000, 130.000, 318.000, 229.000, 46.000, 2.000, 46.000, 87.000
 1710146239078726, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1255.000, 287.000, 10.000, 33.000, 62.000, 11.000, 162.000, 1.000, 0.000, 24.000, 3260.000, 153.000, 331.000, 289.000, 47.000, 1.000, 46.000, 87.000
 1710146239189174, 848.000, 847.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1257.000, 287.000, 10.000, 33.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 2613.000, 138.000, 318.000, 233.000, 46.000, 1.000, 46.000, 87.000
 1710146239299594, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1251.000, 287.000, 10.000, 32.000, 62.000, 11.000, 159.000, 0.000, 0.000, 24.000, 3160.000, 155.000, 334.000, 289.000, 46.000, 2.000, 46.000, 87.000
 1710146239410043, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 287.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2938.000, 135.000, 317.000, 236.000, 48.000, 2.000, 46.000, 87.000
 1710146239520476, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1254.000, 287.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 3037.000, 153.000, 328.000, 324.000, 47.000, 1.000, 46.000, 87.000
 1710146239630910, 847.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2831.000, 134.000, 317.000, 229.000, 47.000, 2.000, 46.000, 87.000
 1710146239741341, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2982.000, 151.000, 327.000, 290.000, 46.000, 1.000, 46.000, 87.000
 1710146239851777, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2738.000, 134.000, 317.000, 233.000, 46.000, 2.000, 46.000, 87.000
 1710146239962212, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 10.000, 163.000, 0.000, 0.000, 24.000, 3177.000, 154.000, 332.000, 288.000, 47.000, 1.000, 46.000, 87.000
 1710146240072720, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1252.000, 287.000, 10.000, 33.000, 62.000, 11.000, 159.000, 1.000, 0.000, 24.000, 2615.000, 132.000, 318.000, 238.000, 47.000, 1.000, 46.000, 87.000
 1710146240183225, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 3201.000, 149.000, 335.000, 323.000, 47.000, 2.000, 46.000, 87.000
 1710146240293670, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 62.000, 11.000, 151.000, 0.000, 0.000, 24.000, 2683.000, 137.000, 317.000, 228.000, 46.000, 2.000, 46.000, 87.000
 1710146240404091, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1256.000, 287.000, 10.000, 33.000, 62.000, 11.000, 153.000, 1.000, 0.000, 24.000, 3246.000, 155.000, 330.000, 293.000, 47.000, 0.000, 46.000, 88.000
 1710146240514513, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 32.000, 62.000, 10.000, 150.000, 0.000, 0.000, 24.000, 3000.000, 137.000, 317.000, 232.000, 47.000, 1.000, 46.000, 87.000
 1710146240624938, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3197.000, 150.000, 328.000, 293.000, 47.000, 2.000, 46.000, 87.000
 1710146240735369, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1251.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2968.000, 134.000, 317.000, 236.000, 47.000, 2.000, 46.000, 87.000
 1710146240845791, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1200.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 1.000, 24.000, 3075.000, 150.000, 328.000, 318.000, 47.000, 1.000, 46.000, 87.000
 1710146240956232, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1200.000, 1254.000, 286.000, 10.000, 33.000, 61.000, 10.000, 159.000, 0.000, 0.000, 24.000, 2738.000, 134.000, 317.000, 228.000, 46.000, 1.000, 46.000, 87.000
 1710146241066934, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1201.000, 3301.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 3277.000, 158.000, 337.000, 298.000, 48.000, 1.000, 46.000, 87.000
 1710146241177376, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 287.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2690.000, 134.000, 317.000, 232.000, 47.000, 2.000, 46.000, 87.000
 1710146241287801, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1259.000, 286.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 3238.000, 147.000, 331.000, 279.000, 47.000, 1.000, 46.000, 87.000
 1710146241398228, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 287.000, 10.000, 33.000, 62.000, 11.000, 152.000, 0.000, 0.000, 24.000, 2743.000, 133.000, 316.000, 236.000, 47.000, 2.000, 46.000, 87.000
 1710146241508885, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 11.000, 156.000, 1.000, 0.000, 24.000, 3076.000, 158.000, 328.000, 317.000, 47.000, 1.000, 46.000, 87.000
 1710146241619314, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2823.000, 138.000, 317.000, 239.000, 47.000, 2.000, 46.000, 87.000
 1710146241729773, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 287.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2971.000, 145.000, 330.000, 302.000, 47.000, 0.000, 46.000, 86.000
 1710146241840204, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2710.000, 133.000, 318.000, 233.000, 47.000, 2.000, 47.000, 87.000
 1710146241950629, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 161.000, 1.000, 1.000, 24.000, 2820.000, 154.000, 339.000, 283.000, 46.000, 1.000, 46.000, 87.000
 1710146242061047, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2577.000, 135.000, 317.000, 232.000, 48.000, 2.000, 46.000, 87.000
 1710146242171486, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1258.000, 286.000, 10.000, 33.000, 62.000, 10.000, 149.000, 1.000, 0.000, 24.000, 3180.000, 157.000, 334.000, 310.000, 47.000, 2.000, 46.000, 87.000
 1710146242281897, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2645.000, 134.000, 317.000, 239.000, 46.000, 2.000, 46.000, 87.000
 1710146242392355, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 3168.000, 151.000, 330.000, 306.000, 47.000, 1.000, 46.000, 87.000
 1710146242502796, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 150.000, 0.000, 0.000, 24.000, 2642.000, 132.000, 318.000, 236.000, 47.000, 3.000, 46.000, 87.000
 1710146242613252, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3162.000, 156.000, 331.000, 287.000, 47.000, 3.000, 46.000, 87.000
 1710146242723675, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1807.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 287.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2957.000, 136.000, 318.000, 234.000, 47.000, 1.000, 47.000, 87.000
 1710146242834155, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1261.000, 286.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 3066.000, 145.000, 327.000, 311.000, 47.000, 2.000, 46.000, 87.000
 1710146242944633, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1827.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2723.000, 131.000, 317.000, 238.000, 47.000, 2.000, 46.000, 87.000
 1710146243055052, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1256.000, 286.000, 10.000, 32.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 2743.000, 153.000, 334.000, 305.000, 47.000, 3.000, 46.000, 87.000
 1710146243165493, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1256.000, 287.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2746.000, 137.000, 318.000, 237.000, 46.000, 2.000, 46.000, 87.000
 1710146243275902, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1827.000, 1807.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 3272.000, 137.000, 331.000, 288.000, 47.000, 2.000, 46.000, 87.000
 1710146243386347, 848.000, 847.000, 1815.000, 1201.000, 848.000, 1813.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 2783.000, 132.000, 317.000, 233.000, 47.000, 1.000, 47.000, 88.000
 1710146243496763, 848.000, 847.000, 1816.000, 1201.000, 846.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 287.000, 10.000, 32.000, 61.000, 11.000, 157.000, 0.000, 0.000, 24.000, 3156.000, 154.000, 331.000, 310.000, 47.000, 2.000, 46.000, 87.000
 1710146243607199, 846.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1255.000, 287.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2787.000, 134.000, 317.000, 238.000, 47.000, 2.000, 46.000, 87.000
 1710146243717622, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 32.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 2996.000, 150.000, 327.000, 305.000, 47.000, 2.000, 46.000, 88.000
 1710146243828068, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1255.000, 287.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2656.000, 133.000, 318.000, 236.000, 47.000, 1.000, 47.000, 88.000
 1710146243938487, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2747.000, 146.000, 334.000, 285.000, 47.000, 2.000, 46.000, 87.000
 1710146244048931, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1258.000, 287.000, 10.000, 33.000, 62.000, 11.000, 163.000, 0.000, 0.000, 24.000, 2617.000, 134.000, 317.000, 234.000, 47.000, 2.000, 46.000, 87.000
 1710146244159418, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 3156.000, 148.000, 331.000, 311.000, 47.000, 2.000, 46.000, 87.000
 1710146244269844, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2696.000, 134.000, 319.000, 237.000, 46.000, 2.000, 46.000, 88.000
 1710146244380267, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 32.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 3061.000, 138.000, 332.000, 307.000, 47.000, 2.000, 46.000, 86.000
 1710146244490674, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2593.000, 134.000, 318.000, 233.000, 46.000, 2.000, 46.000, 87.000
 1710146244601155, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1796.000, 1826.000, 1805.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 3003.000, 147.000, 328.000, 288.000, 46.000, 2.000, 46.000, 87.000
 1710146244711589, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 287.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2727.000, 135.000, 318.000, 233.000, 46.000, 2.000, 46.000, 87.000
 1710146244822050, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3301.000, 1796.000, 900.000, 1198.000, 1257.000, 286.000, 10.000, 33.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 2897.000, 153.000, 322.000, 259.000, 47.000, 3.000, 46.000, 87.000
 1710146244932485, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 11.000, 152.000, 1.000, 0.000, 24.000, 2673.000, 133.000, 317.000, 240.000, 47.000, 1.000, 46.000, 87.000
 1710146245042911, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 287.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2818.000, 143.000, 331.000, 308.000, 46.000, 1.000, 46.000, 87.000
 1710146245153335, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1256.000, 287.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2705.000, 135.000, 319.000, 239.000, 47.000, 1.000, 46.000, 87.000
 1710146245263784, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 1.000, 24.000, 3278.000, 150.000, 331.000, 291.000, 47.000, 2.000, 46.000, 87.000
 1710146245374205, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 900.000, 1198.000, 1260.000, 286.000, 10.000, 33.000, 62.000, 11.000, 162.000, 0.000, 0.000, 24.000, 2747.000, 133.000, 322.000, 233.000, 47.000, 1.000, 47.000, 87.000
 1710146245484685, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 3203.000, 137.000, 327.000, 257.000, 47.000, 2.000, 46.000, 87.000
 1710146245595116, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2877.000, 136.000, 318.000, 237.000, 47.000, 2.000, 47.000, 87.000
 1710146245705547, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 900.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 155.000, 0.000, 0.000, 24.000, 3063.000, 145.000, 323.000, 305.000, 47.000, 1.000, 46.000, 87.000
 1710146245815970, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1256.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2747.000, 133.000, 319.000, 246.000, 47.000, 2.000, 46.000, 87.000
 1710146245926406, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 61.000, 11.000, 158.000, 1.000, 0.000, 24.000, 2763.000, 155.000, 331.000, 298.000, 47.000, 2.000, 46.000, 87.000
 1710146246036845, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 287.000, 10.000, 33.000, 62.000, 11.000, 162.000, 1.000, 0.000, 24.000, 2648.000, 139.000, 319.000, 232.000, 46.000, 1.000, 46.000, 86.000
 1710146246147275, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2841.000, 139.000, 331.000, 261.000, 48.000, 2.000, 47.000, 88.000
 1710146246257733, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1252.000, 287.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2731.000, 133.000, 322.000, 235.000, 46.000, 2.000, 46.000, 87.000
 1710146246368177, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1796.000, 1827.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 3071.000, 153.000, 326.000, 303.000, 47.000, 1.000, 47.000, 87.000
 1710146246478637, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2670.000, 134.000, 318.000, 242.000, 46.000, 2.000, 46.000, 87.000
 1710146246589107, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2971.000, 139.000, 322.000, 300.000, 47.000, 2.000, 46.000, 87.000
 1710146246699556, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1252.000, 286.000, 10.000, 33.000, 61.000, 10.000, 164.000, 1.000, 1.000, 24.000, 2743.000, 137.000, 318.000, 232.000, 47.000, 1.000, 47.000, 87.000
 1710146246810033, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1793.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 287.000, 10.000, 32.000, 61.000, 11.000, 155.000, 1.000, 0.000, 24.000, 2876.000, 146.000, 322.000, 265.000, 46.000, 2.000, 46.000, 87.000
 1710146246920464, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 153.000, 0.000, 0.000, 24.000, 2607.000, 131.000, 318.000, 232.000, 47.000, 2.000, 47.000, 87.000
 1710146247030923, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2845.000, 142.000, 330.000, 300.000, 47.000, 1.000, 46.000, 87.000
 1710146247141388, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 287.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2676.000, 142.000, 321.000, 244.000, 47.000, 1.000, 47.000, 88.000
 1710146247251815, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 33.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 2898.000, 138.000, 327.000, 306.000, 47.000, 1.000, 46.000, 87.000
 1710146247362250, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 287.000, 10.000, 32.000, 62.000, 11.000, 153.000, 0.000, 0.000, 24.000, 2673.000, 133.000, 317.000, 235.000, 47.000, 2.000, 46.000, 87.000
 1710146247472682, 847.000, 847.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 287.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 3153.000, 151.000, 322.000, 264.000, 46.000, 1.000, 46.000, 87.000
 1710146247583111, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1257.000, 286.000, 10.000, 33.000, 62.000, 11.000, 153.000, 0.000, 0.000, 24.000, 2775.000, 146.000, 318.000, 232.000, 47.000, 2.000, 47.000, 87.000
 1710146247693544, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 3071.000, 139.000, 321.000, 257.000, 47.000, 1.000, 46.000, 87.000
 1710146247803976, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3301.000, 1796.000, 898.000, 1198.000, 1258.000, 286.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 3001.000, 133.000, 318.000, 242.000, 48.000, 2.000, 46.000, 87.000
 1710146247914405, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1256.000, 287.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2751.000, 147.000, 329.000, 310.000, 47.000, 2.000, 47.000, 87.000
 1710146248024896, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1813.000, 1193.000, 1796.000, 1827.000, 1807.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 900.000, 1197.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2718.000, 133.000, 320.000, 242.000, 47.000, 2.000, 46.000, 87.000
 1710146248135492, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 154.000, 0.000, 0.000, 24.000, 2831.000, 142.000, 326.000, 269.000, 47.000, 1.000, 46.000, 88.000
 1710146248245950, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2762.000, 137.000, 324.000, 230.000, 47.000, 2.000, 47.000, 87.000
 1710146248356380, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2837.000, 138.000, 322.000, 255.000, 47.000, 3.000, 47.000, 87.000
 1710146248466800, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2733.000, 134.000, 317.000, 243.000, 47.000, 1.000, 46.000, 87.000
 1710146248577228, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2956.000, 149.000, 322.000, 311.000, 46.000, 2.000, 46.000, 87.000
 1710146248687657, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 32.000, 62.000, 10.000, 161.000, 0.000, 0.000, 24.000, 2827.000, 144.000, 317.000, 251.000, 47.000, 1.000, 46.000, 87.000
 1710146248798077, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2810.000, 138.000, 322.000, 275.000, 47.000, 1.000, 46.000, 87.000
 1710146248908526, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1793.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 61.000, 11.000, 157.000, 0.000, 0.000, 24.000, 3040.000, 133.000, 318.000, 228.000, 47.000, 1.000, 46.000, 87.000
 1710146249018948, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1252.000, 286.000, 10.000, 32.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 2903.000, 143.000, 326.000, 257.000, 47.000, 2.000, 46.000, 87.000
 1710146249129397, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2653.000, 134.000, 321.000, 241.000, 47.000, 2.000, 46.000, 87.000
 1710146249239817, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1261.000, 286.000, 10.000, 33.000, 62.000, 11.000, 163.000, 1.000, 0.000, 24.000, 2918.000, 140.000, 322.000, 308.000, 46.000, 1.000, 46.000, 87.000
 1710146249350229, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2651.000, 136.000, 317.000, 254.000, 47.000, 1.000, 46.000, 87.000
 1710146249460694, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2842.000, 138.000, 324.000, 280.000, 47.000, 2.000, 46.000, 88.000
 1710146249571122, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 10.000, 155.000, 1.000, 0.000, 24.000, 2750.000, 136.000, 317.000, 229.000, 47.000, 3.000, 46.000, 87.000
 1710146249681548, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3063.000, 145.000, 323.000, 262.000, 47.000, 2.000, 46.000, 87.000
 1710146249791961, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3301.000, 1797.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2935.000, 139.000, 318.000, 238.000, 46.000, 2.000, 46.000, 87.000
 1710146249902385, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 32.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 2746.000, 138.000, 326.000, 251.000, 47.000, 1.000, 46.000, 87.000
 1710146250012812, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 845.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3012.000, 139.000, 319.000, 253.000, 47.000, 2.000, 46.000, 87.000
 1710146250123242, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2816.000, 140.000, 324.000, 281.000, 47.000, 1.000, 46.000, 87.000
 1710146250233673, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 32.000, 62.000, 11.000, 156.000, 1.000, 0.000, 24.000, 2793.000, 134.000, 320.000, 243.000, 46.000, 2.000, 46.000, 87.000
 1710146250344093, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2793.000, 138.000, 323.000, 262.000, 47.000, 2.000, 46.000, 87.000
 1710146250454512, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 162.000, 0.000, 0.000, 24.000, 2790.000, 142.000, 316.000, 235.000, 47.000, 1.000, 46.000, 88.000
 1710146250564942, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 287.000, 10.000, 33.000, 62.000, 10.000, 147.000, 1.000, 0.000, 24.000, 2835.000, 139.000, 323.000, 250.000, 47.000, 1.000, 47.000, 87.000
 1710146250675372, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 11.000, 155.000, 0.000, 0.000, 24.000, 3005.000, 136.000, 317.000, 258.000, 47.000, 2.000, 46.000, 87.000
 1710146250785837, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 900.000, 1198.000, 1253.000, 287.000, 10.000, 33.000, 62.000, 10.000, 158.000, 1.000, 0.000, 24.000, 2761.000, 140.000, 322.000, 284.000, 47.000, 2.000, 46.000, 87.000
 1710146250896280, 848.000, 846.000, 1815.000, 1202.000, 846.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 32.000, 62.000, 11.000, 149.000, 1.000, 1.000, 24.000, 3170.000, 142.000, 318.000, 243.000, 46.000, 2.000, 46.000, 87.000
 1710146251006695, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 32.000, 61.000, 10.000, 152.000, 1.000, 0.000, 24.000, 2930.000, 141.000, 325.000, 261.000, 47.000, 2.000, 46.000, 87.000
 1710146251117106, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 32.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2985.000, 143.000, 319.000, 232.000, 47.000, 0.000, 46.000, 87.000
 1710146251227527, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 287.000, 10.000, 33.000, 62.000, 11.000, 163.000, 0.000, 0.000, 24.000, 2995.000, 138.000, 323.000, 254.000, 47.000, 2.000, 46.000, 87.000
 1710146251337988, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 61.000, 11.000, 152.000, 0.000, 0.000, 24.000, 2628.000, 139.000, 317.000, 262.000, 47.000, 2.000, 46.000, 87.000
 1710146251448408, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 287.000, 10.000, 33.000, 62.000, 10.000, 164.000, 1.000, 0.000, 24.000, 2961.000, 139.000, 323.000, 286.000, 46.000, 2.000, 46.000, 87.000
 1710146251558830, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 287.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2708.000, 147.000, 318.000, 244.000, 47.000, 2.000, 46.000, 87.000
 1710146251669258, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1251.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2936.000, 139.000, 322.000, 262.000, 46.000, 1.000, 46.000, 87.000
 1710146251779652, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1258.000, 287.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2851.000, 134.000, 319.000, 230.000, 47.000, 2.000, 46.000, 87.000
 1710146251890073, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1258.000, 287.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2777.000, 138.000, 325.000, 252.000, 47.000, 2.000, 46.000, 87.000
 1710146252000525, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1256.000, 287.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2800.000, 149.000, 320.000, 259.000, 48.000, 3.000, 47.000, 87.000
 1710146252110998, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 32.000, 62.000, 11.000, 161.000, 2.000, 0.000, 24.000, 2800.000, 142.000, 322.000, 289.000, 47.000, 1.000, 46.000, 87.000
 1710146252221466, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1256.000, 287.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 3022.000, 137.000, 319.000, 246.000, 47.000, 1.000, 46.000, 87.000
 1710146252331888, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 10.000, 160.000, 0.000, 0.000, 24.000, 2747.000, 138.000, 323.000, 262.000, 46.000, 1.000, 46.000, 88.000
 1710146252442333, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1258.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2863.000, 146.000, 318.000, 228.000, 47.000, 2.000, 47.000, 87.000
 1710146252552751, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2783.000, 141.000, 321.000, 259.000, 46.000, 2.000, 46.000, 87.000
 1710146252663205, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1251.000, 287.000, 10.000, 32.000, 62.000, 11.000, 155.000, 1.000, 0.000, 24.000, 3006.000, 145.000, 320.000, 250.000, 46.000, 1.000, 46.000, 87.000
 1710146252773630, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1258.000, 286.000, 10.000, 33.000, 62.000, 10.000, 161.000, 0.000, 0.000, 24.000, 3036.000, 138.000, 322.000, 248.000, 48.000, 2.000, 46.000, 87.000
 1710146252884067, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1253.000, 286.000, 10.000, 32.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 3255.000, 133.000, 320.000, 258.000, 46.000, 1.000, 46.000, 87.000
 1710146252994483, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 1.000, 24.000, 2895.000, 141.000, 323.000, 261.000, 47.000, 2.000, 46.000, 87.000
 1710146253104920, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 3178.000, 148.000, 321.000, 245.000, 47.000, 1.000, 46.000, 87.000
 1710146253215334, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 3017.000, 141.000, 323.000, 261.000, 47.000, 1.000, 46.000, 87.000
 1710146253325810, 848.000, 846.000, 1816.000, 1201.000, 846.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 3142.000, 136.000, 322.000, 249.000, 46.000, 2.000, 47.000, 87.000
 1710146253436265, 846.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2985.000, 138.000, 321.000, 253.000, 47.000, 2.000, 46.000, 87.000
 1710146253546685, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1200.000, 1252.000, 286.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2722.000, 150.000, 320.000, 261.000, 47.000, 2.000, 46.000, 87.000
 1710146253657103, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2991.000, 143.000, 321.000, 259.000, 47.000, 1.000, 46.000, 87.000
 1710146253767524, 847.000, 846.000, 1816.000, 1202.000, 846.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1253.000, 287.000, 10.000, 33.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 2883.000, 139.000, 323.000, 244.000, 47.000, 1.000, 46.000, 87.000
 1710146253877954, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3092.000, 139.000, 322.000, 268.000, 47.000, 2.000, 46.000, 87.000
 1710146253988691, 848.000, 846.000, 1816.000, 1201.000, 846.000, 1812.000, 1193.000, 1796.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 287.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 1.000, 24.000, 2738.000, 138.000, 324.000, 243.000, 46.000, 2.000, 46.000, 88.000
 1710146254099224, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2827.000, 144.000, 322.000, 252.000, 47.000, 1.000, 46.000, 87.000
 1710146254209665, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 32.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2928.000, 139.000, 323.000, 269.000, 46.000, 1.000, 46.000, 87.000
 1710146254320094, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 287.000, 10.000, 33.000, 62.000, 11.000, 162.000, 1.000, 0.000, 24.000, 2718.000, 138.000, 319.000, 260.000, 48.000, 1.000, 46.000, 87.000
 1710146254430516, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 3113.000, 141.000, 322.000, 246.000, 47.000, 1.000, 46.000, 87.000
 1710146254540949, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 287.000, 10.000, 33.000, 62.000, 11.000, 157.000, 0.000, 0.000, 24.000, 2741.000, 139.000, 321.000, 262.000, 47.000, 2.000, 46.000, 87.000
 1710146254651602, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 3015.000, 145.000, 324.000, 238.000, 47.000, 2.000, 47.000, 87.000
 1710146254762073, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 287.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2992.000, 141.000, 323.000, 256.000, 46.000, 2.000, 47.000, 87.000
 1710146254872525, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1258.000, 286.000, 10.000, 32.000, 62.000, 10.000, 159.000, 1.000, 0.000, 24.000, 3273.000, 140.000, 325.000, 270.000, 48.000, 2.000, 46.000, 87.000
 1710146254982946, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2851.000, 141.000, 321.000, 259.000, 47.000, 2.000, 46.000, 87.000
 1710146255093381, 847.000, 847.000, 1815.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3263.000, 142.000, 324.000, 251.000, 46.000, 1.000, 46.000, 87.000
 1710146255203800, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 286.000, 11.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2991.000, 146.000, 320.000, 263.000, 47.000, 2.000, 46.000, 87.000
 1710146255314228, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 3208.000, 136.000, 321.000, 231.000, 47.000, 1.000, 46.000, 87.000
 1710146255424652, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1256.000, 287.000, 10.000, 32.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2998.000, 137.000, 320.000, 252.000, 47.000, 2.000, 46.000, 87.000
 1710146255535084, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1257.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2728.000, 147.000, 324.000, 269.000, 47.000, 2.000, 46.000, 87.000
 1710146255645511, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 32.000, 62.000, 10.000, 163.000, 0.000, 0.000, 24.000, 2993.000, 149.000, 321.000, 253.000, 48.000, 2.000, 46.000, 87.000
 1710146255755952, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1258.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2950.000, 139.000, 325.000, 251.000, 47.000, 2.000, 47.000, 87.000
 1710146255866372, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 287.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 3146.000, 140.000, 321.000, 260.000, 47.000, 2.000, 46.000, 87.000
 1710146255976850, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1258.000, 286.000, 10.000, 32.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2720.000, 148.000, 323.000, 244.000, 47.000, 1.000, 46.000, 87.000
 1710146256087271, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 287.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2906.000, 143.000, 320.000, 259.000, 47.000, 2.000, 46.000, 87.000
 1710146256197684, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 152.000, 0.000, 0.000, 24.000, 2836.000, 141.000, 322.000, 270.000, 47.000, 2.000, 47.000, 87.000
 1710146256308113, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1257.000, 286.000, 10.000, 33.000, 62.000, 11.000, 162.000, 0.000, 0.000, 24.000, 2772.000, 142.000, 321.000, 255.000, 47.000, 2.000, 47.000, 87.000
 1710146256418534, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1260.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 3085.000, 144.000, 325.000, 260.000, 48.000, 1.000, 46.000, 87.000
 1710146256528955, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1198.000, 3298.000, 1796.000, 898.000, 1198.000, 1260.000, 287.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2701.000, 140.000, 322.000, 262.000, 47.000, 1.000, 46.000, 87.000
 1710146256639403, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 287.000, 10.000, 32.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 2995.000, 144.000, 325.000, 241.000, 48.000, 1.000, 46.000, 87.000
 1710146256749824, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1805.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 3037.000, 147.000, 324.000, 259.000, 47.000, 0.000, 46.000, 87.000
 1710146256860249, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 3108.000, 142.000, 323.000, 269.000, 47.000, 2.000, 46.000, 87.000
 1710146256970675, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 3072.000, 141.000, 320.000, 259.000, 48.000, 2.000, 46.000, 87.000
 1710146257081099, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1200.000, 1257.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 3270.000, 148.000, 322.000, 263.000, 47.000, 2.000, 46.000, 87.000
 1710146257191522, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1258.000, 286.000, 10.000, 32.000, 62.000, 11.000, 162.000, 0.000, 0.000, 24.000, 2810.000, 141.000, 321.000, 263.000, 47.000, 3.000, 46.000, 87.000
 1710146257301984, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 3357.000, 141.000, 324.000, 237.000, 47.000, 1.000, 46.000, 87.000
 1710146257412405, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2920.000, 143.000, 322.000, 258.000, 47.000, 2.000, 47.000, 87.000
 1710146257522828, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 32.000, 62.000, 10.000, 165.000, 1.000, 0.000, 24.000, 3310.000, 150.000, 324.000, 270.000, 46.000, 2.000, 47.000, 87.000
 1710146257633253, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1259.000, 287.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 3123.000, 144.000, 324.000, 260.000, 47.000, 2.000, 46.000, 87.000
 1710146257743705, 847.000, 846.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1258.000, 286.000, 10.000, 33.000, 62.000, 11.000, 163.000, 1.000, 0.000, 24.000, 3096.000, 138.000, 323.000, 265.000, 46.000, 2.000, 46.000, 87.000
 1710146257854128, 847.000, 846.000, 1816.000, 1201.000, 846.000, 1812.000, 1193.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 287.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 3127.000, 142.000, 321.000, 261.000, 47.000, 2.000, 46.000, 87.000
 1710146257964545, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 287.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2932.000, 148.000, 322.000, 235.000, 47.000, 2.000, 47.000, 87.000
 1710146258074965, 848.000, 846.000, 1816.000, 1201.000, 846.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 287.000, 10.000, 33.000, 61.000, 11.000, 155.000, 1.000, 0.000, 24.000, 2926.000, 145.000, 322.000, 265.000, 47.000, 2.000, 46.000, 86.000
 1710146258185399, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1260.000, 286.000, 10.000, 32.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2903.000, 139.000, 319.000, 238.000, 47.000, 2.000, 47.000, 87.000
 1710146258295819, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 287.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2917.000, 138.000, 323.000, 254.000, 46.000, 2.000, 46.000, 87.000
 1710146258406245, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3050.000, 144.000, 320.000, 268.000, 47.000, 2.000, 46.000, 87.000
 1710146258516666, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1259.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2815.000, 147.000, 323.000, 247.000, 47.000, 2.000, 46.000, 87.000
 1710146258627124, 848.000, 847.000, 1817.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 287.000, 10.000, 33.000, 62.000, 11.000, 159.000, 1.000, 0.000, 24.000, 3011.000, 143.000, 320.000, 238.000, 47.000, 1.000, 46.000, 87.000
 1710146258737554, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1256.000, 287.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2988.000, 141.000, 321.000, 263.000, 48.000, 2.000, 46.000, 87.000
 1710146258848039, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2942.000, 142.000, 320.000, 240.000, 47.000, 1.000, 47.000, 87.000
 1710146258958458, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 287.000, 10.000, 33.000, 61.000, 10.000, 148.000, 1.000, 0.000, 23.000, 2950.000, 141.000, 321.000, 255.000, 42.000, 2.000, 46.000, 87.000
 1710146259068926, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 3053.000, 144.000, 318.000, 269.000, 47.000, 2.000, 47.000, 87.000
 1710146259179366, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3301.000, 1797.000, 897.000, 1198.000, 1258.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 3178.000, 145.000, 324.000, 247.000, 46.000, 2.000, 46.000, 87.000
 1710146259289794, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 287.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 3207.000, 140.000, 319.000, 239.000, 47.000, 0.000, 46.000, 87.000
 1710146259400237, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2778.000, 142.000, 325.000, 263.000, 47.000, 1.000, 47.000, 86.000
 1710146259510657, 847.000, 847.000, 1815.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1258.000, 287.000, 10.000, 32.000, 62.000, 10.000, 164.000, 1.000, 0.000, 24.000, 3200.000, 142.000, 320.000, 240.000, 46.000, 1.000, 47.000, 87.000
 1710146259621085, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 900.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2981.000, 148.000, 321.000, 257.000, 47.000, 2.000, 46.000, 88.000
 1710146259731501, 850.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 287.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 3145.000, 138.000, 320.000, 276.000, 47.000, 1.000, 46.000, 87.000
 1710146259841955, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 3140.000, 138.000, 323.000, 250.000, 48.000, 3.000, 46.000, 87.000
 1710146259952415, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1259.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3115.000, 142.000, 319.000, 244.000, 47.000, 3.000, 46.000, 87.000
 1710146260062831, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1255.000, 286.000, 11.000, 33.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 2982.000, 143.000, 324.000, 260.000, 46.000, 1.000, 46.000, 87.000
 1710146260173346, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1198.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 151.000, 1.000, 0.000, 24.000, 3125.000, 140.000, 319.000, 237.000, 47.000, 2.000, 46.000, 87.000
 1710146260283786, 847.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2987.000, 143.000, 323.000, 259.000, 47.000, 2.000, 46.000, 87.000
 1710146260394227, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 3253.000, 149.000, 319.000, 277.000, 47.000, 2.000, 47.000, 87.000
 1710146260504653, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1251.000, 287.000, 10.000, 32.000, 62.000, 10.000, 148.000, 1.000, 0.000, 24.000, 2987.000, 142.000, 321.000, 255.000, 47.000, 1.000, 47.000, 87.000
 1710146260615080, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 61.000, 10.000, 149.000, 1.000, 0.000, 24.000, 3007.000, 141.000, 318.000, 248.000, 47.000, 2.000, 46.000, 87.000
 1710146260725499, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1256.000, 287.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 3078.000, 145.000, 322.000, 259.000, 47.000, 1.000, 46.000, 87.000
 1710146260835952, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 32.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 3206.000, 144.000, 318.000, 239.000, 47.000, 3.000, 46.000, 87.000
 1710146260946405, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1259.000, 286.000, 10.000, 32.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2886.000, 143.000, 324.000, 267.000, 46.000, 2.000, 46.000, 87.000
 1710146261056831, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 287.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2950.000, 142.000, 319.000, 239.000, 46.000, 3.000, 46.000, 87.000
 1710146261167254, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 3132.000, 144.000, 324.000, 252.000, 47.000, 1.000, 46.000, 87.000
 1710146261277887, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1256.000, 287.000, 10.000, 32.000, 62.000, 10.000, 165.000, 0.000, 0.000, 24.000, 3115.000, 142.000, 320.000, 249.000, 47.000, 3.000, 46.000, 87.000
 1710146261388359, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 1.000, 24.000, 3308.000, 144.000, 322.000, 253.000, 47.000, 2.000, 46.000, 87.000
 1710146261498804, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1793.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3126.000, 149.000, 320.000, 234.000, 48.000, 2.000, 47.000, 87.000
 1710146261609246, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 287.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2995.000, 143.000, 322.000, 267.000, 47.000, 2.000, 46.000, 87.000
 1710146261719663, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 287.000, 10.000, 33.000, 62.000, 10.000, 148.000, 1.000, 0.000, 24.000, 3133.000, 139.000, 317.000, 239.000, 46.000, 2.000, 47.000, 87.000
 1710146261830079, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 287.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 3071.000, 141.000, 323.000, 261.000, 47.000, 1.000, 47.000, 87.000
 1710146261940525, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3206.000, 149.000, 319.000, 259.000, 47.000, 1.000, 46.000, 87.000
 1710146262050947, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 33.000, 62.000, 11.000, 162.000, 0.000, 0.000, 24.000, 3075.000, 145.000, 323.000, 249.000, 46.000, 2.000, 46.000, 87.000
 1710146262161383, 848.000, 847.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1793.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 3212.000, 142.000, 319.000, 234.000, 47.000, 1.000, 47.000, 87.000
 1710146262271808, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1258.000, 286.000, 10.000, 32.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 3045.000, 144.000, 322.000, 269.000, 47.000, 1.000, 47.000, 87.000
 1710146262382228, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1793.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1256.000, 287.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 3298.000, 143.000, 320.000, 242.000, 46.000, 1.000, 46.000, 87.000
 1710146262492656, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 287.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 3103.000, 148.000, 321.000, 258.000, 47.000, 1.000, 46.000, 87.000
 1710146262603150, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1252.000, 287.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 3071.000, 144.000, 318.000, 263.000, 47.000, 0.000, 46.000, 87.000
 1710146262713605, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1257.000, 287.000, 10.000, 33.000, 62.000, 10.000, 164.000, 1.000, 0.000, 24.000, 3156.000, 144.000, 321.000, 248.000, 47.000, 2.000, 46.000, 87.000
 1710146262824078, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1254.000, 287.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 3226.000, 140.000, 320.000, 237.000, 47.000, 1.000, 47.000, 87.000
 1710146262934517, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1260.000, 287.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2897.000, 141.000, 322.000, 268.000, 47.000, 1.000, 46.000, 87.000
 1710146263044976, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1797.000, 900.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 162.000, 0.000, 0.000, 24.000, 3287.000, 145.000, 319.000, 242.000, 47.000, 2.000, 47.000, 87.000
 1710146263155400, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3301.000, 1796.000, 900.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 152.000, 1.000, 0.000, 24.000, 3047.000, 146.000, 321.000, 262.000, 46.000, 1.000, 46.000, 87.000
 1710146263265829, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3090.000, 141.000, 322.000, 268.000, 47.000, 1.000, 47.000, 87.000
 1710146263376251, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 3280.000, 143.000, 321.000, 250.000, 47.000, 2.000, 46.000, 87.000
 1710146263486665, 848.000, 847.000, 1816.000, 1201.000, 846.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1258.000, 287.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 3062.000, 143.000, 320.000, 237.000, 47.000, 1.000, 47.000, 87.000
 1710146263597104, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1254.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3312.000, 150.000, 322.000, 266.000, 46.000, 2.000, 46.000, 87.000
 1710146263707543, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3298.000, 1797.000, 898.000, 1198.000, 1259.000, 286.000, 10.000, 33.000, 62.000, 10.000, 148.000, 1.000, 0.000, 24.000, 3142.000, 145.000, 319.000, 238.000, 47.000, 1.000, 46.000, 88.000
 1710146263817972, 847.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 3060.000, 146.000, 320.000, 261.000, 47.000, 2.000, 46.000, 87.000
 1710146263928447, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1252.000, 287.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3185.000, 142.000, 319.000, 267.000, 48.000, 2.000, 47.000, 86.000
 1710146264038910, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 287.000, 10.000, 33.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 3122.000, 142.000, 322.000, 254.000, 48.000, 3.000, 46.000, 87.000
 1710146264149381, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 3170.000, 140.000, 321.000, 239.000, 46.000, 2.000, 46.000, 87.000
 1710146264259813, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3301.000, 1797.000, 900.000, 1198.000, 1257.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3196.000, 146.000, 322.000, 245.000, 47.000, 1.000, 46.000, 87.000
 1710146264370235, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 3281.000, 141.000, 320.000, 240.000, 47.000, 2.000, 46.000, 87.000
 1710146264480661, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 163.000, 0.000, 0.000, 24.000, 3126.000, 142.000, 322.000, 264.000, 47.000, 2.000, 46.000, 87.000
 1710146264591148, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1252.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 3107.000, 141.000, 320.000, 249.000, 46.000, 3.000, 47.000, 87.000
 1710146264701601, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1258.000, 286.000, 10.000, 33.000, 62.000, 11.000, 152.000, 0.000, 0.000, 24.000, 3187.000, 145.000, 321.000, 254.000, 47.000, 1.000, 46.000, 88.000
 1710146264812069, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1252.000, 287.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 1.000, 24.000, 3256.000, 146.000, 319.000, 239.000, 47.000, 2.000, 47.000, 87.000
 1710146264922508, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1793.000, 1826.000, 1805.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1259.000, 286.000, 10.000, 32.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2943.000, 142.000, 322.000, 246.000, 48.000, 1.000, 46.000, 87.000
 1710146265032934, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 10.000, 147.000, 0.000, 0.000, 24.000, 3300.000, 143.000, 321.000, 239.000, 46.000, 1.000, 46.000, 87.000
 1710146265143372, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1257.000, 287.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2973.000, 145.000, 323.000, 270.000, 48.000, 2.000, 46.000, 87.000
 1710146265253839, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1257.000, 286.000, 10.000, 32.000, 62.000, 11.000, 156.000, 0.000, 0.000, 24.000, 3000.000, 142.000, 322.000, 249.000, 47.000, 1.000, 46.000, 87.000
 1710146265364265, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1255.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 1.000, 24.000, 3136.000, 144.000, 323.000, 253.000, 46.000, 2.000, 47.000, 87.000
 1710146265474687, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1827.000, 1805.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1254.000, 287.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 3015.000, 143.000, 322.000, 240.000, 47.000, 1.000, 47.000, 87.000
 1710146265585105, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1256.000, 287.000, 10.000, 33.000, 62.000, 11.000, 152.000, 0.000, 0.000, 24.000, 3281.000, 142.000, 325.000, 246.000, 46.000, 1.000, 47.000, 87.000
 1710146265695532, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1253.000, 287.000, 10.000, 33.000, 62.000, 11.000, 162.000, 1.000, 1.000, 24.000, 3151.000, 139.000, 320.000, 236.000, 47.000, 2.000, 46.000, 86.000
 1710146265805959, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 154.000, 1.000, 0.000, 24.000, 3393.000, 140.000, 323.000, 265.000, 47.000, 2.000, 46.000, 87.000
 1710146265916389, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 3192.000, 144.000, 321.000, 247.000, 47.000, 1.000, 46.000, 87.000
 1710146266026822, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 3153.000, 141.000, 322.000, 256.000, 48.000, 2.000, 47.000, 87.000
 1710146266137255, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1200.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 3057.000, 142.000, 321.000, 244.000, 47.000, 2.000, 47.000, 87.000
 1710146266247708, 847.000, 846.000, 1817.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 32.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 3280.000, 144.000, 322.000, 249.000, 47.000, 2.000, 46.000, 87.000
 1710146266358166, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 3287.000, 143.000, 320.000, 236.000, 47.000, 3.000, 47.000, 88.000
 1710146266468641, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 287.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 3281.000, 141.000, 323.000, 269.000, 47.000, 2.000, 46.000, 87.000
 1710146266579109, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 3147.000, 144.000, 319.000, 245.000, 47.000, 1.000, 46.000, 87.000
 1710146266689540, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1813.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 10.000, 147.000, 0.000, 0.000, 24.000, 3218.000, 144.000, 324.000, 251.000, 47.000, 1.000, 46.000, 87.000
 1710146266799953, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 10.000, 165.000, 0.000, 0.000, 24.000, 3253.000, 139.000, 320.000, 249.000, 47.000, 2.000, 46.000, 87.000
 1710146266910371, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1255.000, 287.000, 10.000, 33.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2953.000, 141.000, 322.000, 249.000, 47.000, 1.000, 46.000, 87.000
 1710146267020809, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1793.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3286.000, 142.000, 321.000, 239.000, 47.000, 2.000, 46.000, 86.000
 1710146267131232, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1200.000, 1258.000, 287.000, 10.000, 33.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 2995.000, 144.000, 322.000, 242.000, 47.000, 1.000, 46.000, 87.000
 1710146267241665, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 32.000, 62.000, 11.000, 156.000, 1.000, 0.000, 24.000, 3006.000, 141.000, 319.000, 244.000, 47.000, 2.000, 46.000, 88.000
 1710146267352092, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 156.000, 1.000, 0.000, 24.000, 3056.000, 143.000, 322.000, 250.000, 47.000, 2.000, 46.000, 87.000
 1710146267462512, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2988.000, 149.000, 320.000, 250.000, 47.000, 2.000, 46.000, 87.000
 1710146267572930, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 287.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 3175.000, 139.000, 321.000, 252.000, 47.000, 1.000, 46.000, 87.000
 1710146267683358, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1256.000, 287.000, 10.000, 33.000, 62.000, 10.000, 147.000, 0.000, 0.000, 24.000, 3175.000, 145.000, 320.000, 238.000, 47.000, 1.000, 47.000, 87.000
 1710146267793791, 848.000, 848.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 287.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 3433.000, 145.000, 322.000, 241.000, 47.000, 1.000, 46.000, 87.000
 1710146267904391, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 287.000, 10.000, 33.000, 62.000, 10.000, 148.000, 1.000, 0.000, 24.000, 3223.000, 142.000, 323.000, 240.000, 47.000, 1.000, 46.000, 87.000
 1710146268014840, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 61.000, 10.000, 147.000, 1.000, 0.000, 24.000, 3157.000, 142.000, 322.000, 253.000, 46.000, 3.000, 46.000, 88.000
 1710146268125279, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 287.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 3005.000, 141.000, 329.000, 250.000, 47.000, 2.000, 46.000, 87.000
 1710146268235735, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3296.000, 145.000, 322.000, 255.000, 48.000, 2.000, 46.000, 87.000
 1710146268346163, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1200.000, 1256.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 3116.000, 142.000, 319.000, 240.000, 47.000, 1.000, 47.000, 86.000
 1710146268456652, 848.000, 847.000, 1815.000, 1201.000, 848.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 287.000, 10.000, 32.000, 62.000, 11.000, 156.000, 1.000, 0.000, 24.000, 3333.000, 143.000, 319.000, 242.000, 47.000, 2.000, 47.000, 87.000
 1710146268567084, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1259.000, 286.000, 10.000, 33.000, 62.000, 11.000, 162.000, 1.000, 0.000, 24.000, 3166.000, 146.000, 319.000, 240.000, 47.000, 0.000, 46.000, 87.000
 1710146268677505, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1793.000, 1827.000, 1807.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1258.000, 287.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 3342.000, 143.000, 321.000, 253.000, 47.000, 2.000, 46.000, 88.000
 1710146268787954, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1255.000, 287.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 3220.000, 146.000, 322.000, 251.000, 47.000, 2.000, 46.000, 87.000
 1710146268898371, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3301.000, 1797.000, 900.000, 1200.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 3162.000, 141.000, 321.000, 252.000, 47.000, 2.000, 47.000, 87.000
 1710146269008809, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 287.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 3273.000, 141.000, 329.000, 240.000, 47.000, 1.000, 46.000, 87.000
 1710146269119225, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1258.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 1.000, 24.000, 3033.000, 140.000, 320.000, 243.000, 48.000, 1.000, 46.000, 87.000
 1710146269229711, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1200.000, 1257.000, 287.000, 10.000, 32.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 3075.000, 146.000, 319.000, 235.000, 47.000, 1.000, 46.000, 87.000
 1710146269340133, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 3097.000, 144.000, 319.000, 253.000, 47.000, 1.000, 46.000, 87.000
 1710146269450548, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1264.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 3152.000, 143.000, 319.000, 254.000, 47.000, 2.000, 47.000, 87.000
 1710146269561028, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1255.000, 287.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 0.000, 23.000, 3126.000, 142.000, 319.000, 259.000, 48.000, 2.000, 47.000, 87.000
 1710146269671478, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1259.000, 287.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 1.000, 24.000, 3232.000, 148.000, 322.000, 278.000, 47.000, 1.000, 46.000, 87.000
 1710146269781905, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1258.000, 287.000, 10.000, 33.000, 62.000, 11.000, 162.000, 0.000, 0.000, 24.000, 3288.000, 145.000, 321.000, 245.000, 47.000, 1.000, 46.000, 87.000
 1710146269892355, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1258.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 3278.000, 144.000, 329.000, 235.000, 47.000, 2.000, 47.000, 87.000
 1710146270002798, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1257.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 3372.000, 141.000, 320.000, 244.000, 47.000, 1.000, 47.000, 88.000
 1710146270113232, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2942.000, 143.000, 333.000, 254.000, 47.000, 2.000, 47.000, 87.000
 1710146270223654, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 287.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 3291.000, 143.000, 320.000, 261.000, 47.000, 1.000, 46.000, 87.000
 1710146270334073, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1793.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1253.000, 287.000, 10.000, 33.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 3033.000, 151.000, 318.000, 275.000, 47.000, 1.000, 47.000, 87.000
 1710146270444525, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1813.000, 1192.000, 1793.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 1.000, 24.000, 3308.000, 140.000, 319.000, 247.000, 47.000, 1.000, 47.000, 87.000
 1710146270554983, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1258.000, 286.000, 10.000, 33.000, 62.000, 11.000, 153.000, 1.000, 0.000, 24.000, 3045.000, 144.000, 322.000, 235.000, 47.000, 1.000, 46.000, 87.000
 1710146270665461, 847.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 287.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 3365.000, 144.000, 321.000, 241.000, 46.000, 1.000, 46.000, 87.000
 1710146270775884, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 33.000, 62.000, 11.000, 163.000, 0.000, 0.000, 24.000, 3180.000, 155.000, 328.000, 256.000, 46.000, 2.000, 46.000, 87.000
 1710146270886327, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1256.000, 287.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 3271.000, 143.000, 321.000, 255.000, 47.000, 2.000, 47.000, 87.000
 1710146270996751, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1260.000, 286.000, 10.000, 33.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 3148.000, 141.000, 332.000, 272.000, 47.000, 2.000, 46.000, 87.000
 1710146271107194, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1256.000, 287.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 3021.000, 144.000, 319.000, 251.000, 47.000, 2.000, 47.000, 87.000
 1710146271217615, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 3141.000, 142.000, 318.000, 236.000, 47.000, 2.000, 46.000, 87.000
 1710146271328070, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 900.000, 1198.000, 1259.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 3118.000, 144.000, 320.000, 240.000, 47.000, 2.000, 46.000, 87.000
 1710146271438506, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 10.000, 153.000, 0.000, 0.000, 24.000, 3211.000, 149.000, 321.000, 257.000, 47.000, 2.000, 46.000, 87.000
 1710146271548938, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 1.000, 24.000, 3188.000, 140.000, 319.000, 254.000, 47.000, 2.000, 46.000, 87.000
 1710146271659374, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1259.000, 287.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 3120.000, 147.000, 325.000, 275.000, 46.000, 1.000, 46.000, 87.000
 1710146271769793, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 287.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 3252.000, 144.000, 321.000, 255.000, 47.000, 2.000, 46.000, 87.000
 1710146271880275, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 3301.000, 155.000, 330.000, 238.000, 47.000, 1.000, 47.000, 87.000
 1710146271990705, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1259.000, 287.000, 10.000, 33.000, 62.000, 11.000, 162.000, 0.000, 0.000, 24.000, 3357.000, 141.000, 321.000, 238.000, 47.000, 2.000, 47.000, 87.000
 1710146272101179, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1255.000, 287.000, 10.000, 32.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2982.000, 141.000, 330.000, 257.000, 47.000, 3.000, 47.000, 87.000
 1710146272211604, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1259.000, 287.000, 10.000, 33.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 3258.000, 146.000, 322.000, 251.000, 47.000, 2.000, 46.000, 87.000
 1710146272322075, 847.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1193.000, 1793.000, 1826.000, 1805.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 10.000, 149.000, 1.000, 0.000, 24.000, 3030.000, 157.000, 320.000, 279.000, 47.000, 2.000, 47.000, 87.000
 1710146272432525, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 10.000, 150.000, 1.000, 0.000, 24.000, 3276.000, 143.000, 320.000, 259.000, 47.000, 1.000, 46.000, 87.000
 1710146272542955, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 287.000, 10.000, 33.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 3007.000, 145.000, 322.000, 291.000, 47.000, 2.000, 46.000, 87.000
 1710146272653396, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1254.000, 287.000, 10.000, 33.000, 62.000, 10.000, 148.000, 1.000, 0.000, 24.000, 3382.000, 143.000, 321.000, 243.000, 46.000, 2.000, 46.000, 87.000
 1710146272763832, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1259.000, 287.000, 10.000, 33.000, 62.000, 11.000, 163.000, 0.000, 0.000, 24.000, 2988.000, 145.000, 327.000, 257.000, 47.000, 2.000, 46.000, 87.000
 1710146272874254, 848.000, 846.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1793.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 10.000, 147.000, 0.000, 0.000, 24.000, 3298.000, 141.000, 322.000, 238.000, 47.000, 2.000, 46.000, 87.000
 1710146272984698, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 900.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 3082.000, 150.000, 328.000, 282.000, 46.000, 2.000, 46.000, 87.000
 1710146273095134, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1254.000, 287.000, 10.000, 32.000, 62.000, 10.000, 165.000, 1.000, 0.000, 24.000, 3067.000, 141.000, 321.000, 259.000, 47.000, 1.000, 46.000, 88.000
 1710146273205604, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 287.000, 10.000, 32.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 3101.000, 146.000, 320.000, 291.000, 48.000, 1.000, 46.000, 87.000
 1710146273316071, 850.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 900.000, 1198.000, 1258.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2946.000, 144.000, 320.000, 245.000, 47.000, 2.000, 47.000, 87.000
 1710146273426514, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1793.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1256.000, 287.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3200.000, 152.000, 322.000, 255.000, 47.000, 3.000, 46.000, 87.000
 1710146273536948, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 287.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 3222.000, 139.000, 318.000, 239.000, 47.000, 1.000, 46.000, 87.000
 1710146273647387, 847.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1259.000, 287.000, 10.000, 33.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 3165.000, 150.000, 326.000, 284.000, 47.000, 2.000, 46.000, 87.000
 1710146273757850, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1827.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1257.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 3216.000, 146.000, 322.000, 261.000, 46.000, 1.000, 46.000, 87.000
 1710146273868270, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1257.000, 287.000, 10.000, 33.000, 62.000, 11.000, 158.000, 0.000, 0.000, 24.000, 3100.000, 144.000, 327.000, 285.000, 47.000, 2.000, 47.000, 87.000
 1710146273978703, 850.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 3171.000, 138.000, 320.000, 242.000, 47.000, 2.000, 46.000, 87.000
 1710146274089125, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 900.000, 1198.000, 1256.000, 287.000, 10.000, 33.000, 62.000, 10.000, 148.000, 1.000, 0.000, 24.000, 3061.000, 151.000, 330.000, 257.000, 43.000, 2.000, 46.000, 87.000
 1710146274199537, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1258.000, 287.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 3166.000, 143.000, 320.000, 240.000, 47.000, 2.000, 46.000, 87.000
 1710146274309952, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1198.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 3147.000, 149.000, 323.000, 280.000, 47.000, 1.000, 46.000, 87.000
 1710146274420374, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 287.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 3042.000, 140.000, 319.000, 258.000, 47.000, 1.000, 46.000, 87.000
 1710146274530969, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1798.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1257.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3077.000, 148.000, 326.000, 289.000, 47.000, 1.000, 47.000, 87.000
 1710146274641430, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 287.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 3365.000, 140.000, 322.000, 245.000, 47.000, 2.000, 47.000, 87.000
 1710146274751884, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1251.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2953.000, 157.000, 326.000, 254.000, 46.000, 1.000, 46.000, 87.000
 1710146274862347, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 287.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 3371.000, 142.000, 321.000, 240.000, 46.000, 1.000, 46.000, 87.000
 1710146274972774, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1793.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 287.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 3240.000, 140.000, 328.000, 284.000, 47.000, 1.000, 46.000, 87.000
 1710146275083203, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 287.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 3137.000, 136.000, 321.000, 265.000, 47.000, 2.000, 46.000, 88.000
 1710146275193630, 850.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1191.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1255.000, 287.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 3097.000, 156.000, 320.000, 285.000, 47.000, 1.000, 47.000, 87.000
 1710146275304072, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 287.000, 10.000, 33.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2966.000, 144.000, 319.000, 247.000, 47.000, 2.000, 46.000, 87.000
 1710146275414518, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 3100.000, 148.000, 325.000, 327.000, 47.000, 2.000, 46.000, 88.000
 1710146275524933, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1260.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2818.000, 143.000, 317.000, 239.000, 47.000, 2.000, 47.000, 87.000
 1710146275635367, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1258.000, 287.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 3077.000, 153.000, 329.000, 287.000, 48.000, 1.000, 47.000, 87.000
 1710146275745790, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1200.000, 1258.000, 287.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 3196.000, 141.000, 321.000, 230.000, 47.000, 2.000, 47.000, 87.000
 1710146275856297, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3157.000, 153.000, 330.000, 283.000, 46.000, 2.000, 46.000, 87.000
 1710146275966731, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 33.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 3090.000, 140.000, 321.000, 250.000, 47.000, 2.000, 46.000, 87.000
 1710146276077193, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1259.000, 287.000, 10.000, 33.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 3116.000, 143.000, 334.000, 319.000, 47.000, 1.000, 46.000, 87.000
 1710146276187611, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 287.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 3155.000, 138.000, 319.000, 239.000, 47.000, 3.000, 47.000, 87.000
 1710146276298054, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1200.000, 1253.000, 287.000, 10.000, 33.000, 62.000, 10.000, 149.000, 0.000, 0.000, 24.000, 3157.000, 156.000, 327.000, 291.000, 47.000, 1.000, 46.000, 87.000
 1710146276408471, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1258.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3015.000, 142.000, 317.000, 228.000, 47.000, 1.000, 47.000, 87.000
 1710146276518915, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1259.000, 287.000, 10.000, 33.000, 62.000, 11.000, 159.000, 1.000, 0.000, 24.000, 3081.000, 146.000, 331.000, 294.000, 46.000, 1.000, 46.000, 87.000
 1710146276629342, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1259.000, 287.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 3263.000, 135.000, 320.000, 248.000, 48.000, 2.000, 47.000, 87.000
 1710146276739784, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1258.000, 287.000, 10.000, 33.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2990.000, 158.000, 331.000, 314.000, 46.000, 2.000, 46.000, 87.000
 1710146276850225, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1258.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 3392.000, 141.000, 320.000, 237.000, 48.000, 1.000, 46.000, 87.000
 1710146276960651, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1258.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 3268.000, 148.000, 334.000, 289.000, 47.000, 1.000, 46.000, 87.000
 1710146277071091, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1258.000, 286.000, 10.000, 33.000, 62.000, 11.000, 163.000, 0.000, 0.000, 24.000, 3247.000, 141.000, 318.000, 226.000, 47.000, 1.000, 46.000, 87.000
 1710146277181552, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1793.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1253.000, 287.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 3022.000, 159.000, 327.000, 292.000, 47.000, 1.000, 46.000, 87.000
 1710146277291977, 847.000, 847.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1258.000, 287.000, 10.000, 33.000, 62.000, 11.000, 163.000, 1.000, 0.000, 24.000, 2961.000, 140.000, 316.000, 249.000, 47.000, 3.000, 47.000, 87.000
 1710146277402400, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1260.000, 286.000, 10.000, 33.000, 62.000, 11.000, 159.000, 1.000, 0.000, 24.000, 3023.000, 149.000, 331.000, 310.000, 47.000, 2.000, 47.000, 87.000
 1710146277512834, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 33.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 2847.000, 137.000, 315.000, 235.000, 47.000, 2.000, 47.000, 87.000
 1710146277623254, 847.000, 848.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 287.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 3010.000, 153.000, 332.000, 292.000, 47.000, 2.000, 47.000, 87.000
 1710146277733662, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 10.000, 165.000, 0.000, 0.000, 24.000, 3290.000, 137.000, 320.000, 229.000, 48.000, 2.000, 47.000, 87.000
 1710146277844089, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1257.000, 287.000, 10.000, 32.000, 62.000, 10.000, 147.000, 0.000, 0.000, 24.000, 3200.000, 157.000, 336.000, 299.000, 46.000, 1.000, 46.000, 87.000
 1710146277954510, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1255.000, 287.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 3022.000, 138.000, 319.000, 252.000, 47.000, 1.000, 46.000, 87.000
 1710146278064939, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1254.000, 287.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 3217.000, 151.000, 330.000, 305.000, 47.000, 1.000, 46.000, 87.000
 1710146278175365, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1793.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 900.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2982.000, 144.000, 316.000, 240.000, 48.000, 2.000, 46.000, 87.000
 1710146278285792, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1256.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 3222.000, 156.000, 334.000, 321.000, 47.000, 1.000, 46.000, 87.000
 1710146278396224, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 850.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2993.000, 138.000, 316.000, 227.000, 47.000, 1.000, 46.000, 87.000
 1710146278506687, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1255.000, 287.000, 10.000, 33.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 3123.000, 149.000, 337.000, 306.000, 47.000, 2.000, 46.000, 87.000
 1710146278617118, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1253.000, 287.000, 10.000, 32.000, 62.000, 11.000, 150.000, 0.000, 0.000, 24.000, 2972.000, 140.000, 320.000, 233.000, 48.000, 1.000, 46.000, 87.000
 1710146278727552, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 3036.000, 156.000, 339.000, 294.000, 47.000, 2.000, 47.000, 87.000
 1710146278837970, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1258.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 3311.000, 139.000, 318.000, 243.000, 47.000, 2.000, 47.000, 87.000
 1710146278948387, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 287.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 3272.000, 156.000, 334.000, 326.000, 47.000, 2.000, 46.000, 87.000
 1710146279058803, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 3256.000, 136.000, 316.000, 229.000, 46.000, 2.000, 46.000, 87.000
 1710146279169260, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 900.000, 1200.000, 1259.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 3261.000, 156.000, 335.000, 307.000, 47.000, 2.000, 47.000, 87.000
 1710146279279698, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1256.000, 286.000, 11.000, 32.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 3075.000, 143.000, 317.000, 232.000, 47.000, 2.000, 46.000, 87.000
 1710146279390127, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 1.000, 24.000, 2990.000, 151.000, 337.000, 289.000, 47.000, 2.000, 46.000, 87.000
 1710146279500557, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 158.000, 1.000, 0.000, 24.000, 2847.000, 136.000, 317.000, 245.000, 47.000, 1.000, 46.000, 87.000
 1710146279610984, 848.000, 847.000, 1815.000, 1202.000, 846.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2951.000, 154.000, 338.000, 326.000, 48.000, 2.000, 46.000, 87.000
 1710146279721410, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1256.000, 287.000, 10.000, 32.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2688.000, 141.000, 318.000, 227.000, 47.000, 2.000, 46.000, 87.000
 1710146279831878, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 3212.000, 151.000, 333.000, 316.000, 46.000, 2.000, 47.000, 87.000
 1710146279942324, 850.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 32.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 3103.000, 138.000, 316.000, 231.000, 47.000, 1.000, 47.000, 87.000
 1710146280052749, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1258.000, 287.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 3205.000, 156.000, 331.000, 288.000, 47.000, 1.000, 47.000, 87.000
 1710146280163240, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1260.000, 287.000, 10.000, 33.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 2927.000, 137.000, 317.000, 247.000, 47.000, 2.000, 46.000, 87.000
 1710146280273670, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1257.000, 287.000, 10.000, 33.000, 62.000, 11.000, 151.000, 0.000, 0.000, 24.000, 3165.000, 156.000, 335.000, 323.000, 48.000, 2.000, 46.000, 87.000
 1710146280384093, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1255.000, 287.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2856.000, 135.000, 318.000, 228.000, 47.000, 1.000, 47.000, 87.000
 1710146280494518, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1260.000, 287.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 3158.000, 152.000, 337.000, 322.000, 47.000, 2.000, 47.000, 87.000
 1710146280604981, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1258.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2970.000, 135.000, 318.000, 231.000, 48.000, 2.000, 46.000, 86.000
 1710146280715403, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 848.000, 848.000, 1797.000, 1200.000, 3301.000, 1796.000, 900.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 3116.000, 159.000, 334.000, 292.000, 47.000, 3.000, 46.000, 87.000
 1710146280825831, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 151.000, 0.000, 0.000, 24.000, 2748.000, 140.000, 316.000, 236.000, 47.000, 2.000, 46.000, 87.000
 1710146280936244, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 32.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 3303.000, 148.000, 331.000, 320.000, 47.000, 2.000, 46.000, 87.000
 1710146281046670, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1252.000, 287.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 3181.000, 134.000, 318.000, 227.000, 47.000, 2.000, 47.000, 87.000
 1710146281157312, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 287.000, 10.000, 33.000, 62.000, 11.000, 152.000, 1.000, 0.000, 24.000, 3290.000, 159.000, 333.000, 296.000, 47.000, 2.000, 47.000, 87.000
 1710146281267817, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1259.000, 287.000, 10.000, 32.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 3140.000, 139.000, 318.000, 230.000, 48.000, 2.000, 46.000, 87.000
 1710146281378234, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1260.000, 286.000, 10.000, 33.000, 62.000, 10.000, 160.000, 1.000, 0.000, 24.000, 3148.000, 150.000, 333.000, 296.000, 46.000, 1.000, 47.000, 87.000
 1710146281488646, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1253.000, 287.000, 11.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2953.000, 134.000, 318.000, 235.000, 46.000, 2.000, 47.000, 87.000
 1710146281599084, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 287.000, 10.000, 33.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2937.000, 154.000, 333.000, 318.000, 47.000, 2.000, 46.000, 87.000
 1710146281709492, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 287.000, 10.000, 32.000, 62.000, 10.000, 165.000, 0.000, 0.000, 24.000, 2667.000, 136.000, 317.000, 228.000, 48.000, 1.000, 47.000, 87.000
 1710146281819914, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 287.000, 10.000, 33.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 3230.000, 158.000, 331.000, 299.000, 47.000, 2.000, 46.000, 87.000
 1710146281930339, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1260.000, 287.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 1.000, 24.000, 2557.000, 138.000, 318.000, 233.000, 47.000, 1.000, 47.000, 87.000
 1710146282040761, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1256.000, 287.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 3158.000, 151.000, 331.000, 305.000, 48.000, 2.000, 46.000, 87.000
 1710146282151193, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 161.000, 1.000, 1.000, 24.000, 2965.000, 133.000, 318.000, 234.000, 47.000, 3.000, 47.000, 87.000
 1710146282261616, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3127.000, 157.000, 332.000, 312.000, 47.000, 2.000, 47.000, 87.000
 1710146282372063, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1827.000, 1807.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1256.000, 287.000, 10.000, 33.000, 62.000, 11.000, 152.000, 0.000, 0.000, 24.000, 2772.000, 138.000, 318.000, 232.000, 46.000, 2.000, 47.000, 87.000
 1710146282482519, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1200.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 10.000, 163.000, 1.000, 0.000, 24.000, 3082.000, 147.000, 333.000, 307.000, 46.000, 1.000, 46.000, 87.000
 1710146282592948, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2911.000, 132.000, 318.000, 234.000, 47.000, 3.000, 47.000, 87.000
 1710146282703379, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 3136.000, 155.000, 328.000, 314.000, 47.000, 2.000, 46.000, 87.000
 1710146282813801, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 900.000, 1198.000, 1253.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2760.000, 139.000, 317.000, 232.000, 47.000, 3.000, 47.000, 87.000
 1710146282924233, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 287.000, 10.000, 33.000, 62.000, 11.000, 156.000, 1.000, 0.000, 24.000, 3317.000, 156.000, 328.000, 309.000, 47.000, 2.000, 47.000, 87.000
 1710146283034650, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2751.000, 136.000, 317.000, 233.000, 48.000, 1.000, 47.000, 87.000
 1710146283145090, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1257.000, 287.000, 10.000, 32.000, 62.000, 10.000, 159.000, 1.000, 1.000, 24.000, 3295.000, 153.000, 328.000, 304.000, 48.000, 2.000, 47.000, 87.000
 1710146283255514, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 287.000, 10.000, 33.000, 62.000, 11.000, 147.000, 1.000, 1.000, 24.000, 3065.000, 134.000, 317.000, 234.000, 46.000, 1.000, 47.000, 87.000
 1710146283365942, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 287.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 3172.000, 152.000, 332.000, 322.000, 47.000, 2.000, 47.000, 87.000
 1710146283476372, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1259.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 3021.000, 136.000, 318.000, 233.000, 46.000, 1.000, 47.000, 87.000
 1710146283586800, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 287.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 3031.000, 151.000, 328.000, 313.000, 46.000, 3.000, 46.000, 87.000
 1710146283697226, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1257.000, 287.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2686.000, 132.000, 317.000, 239.000, 47.000, 1.000, 46.000, 86.000
 1710146283807726, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 287.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3250.000, 150.000, 329.000, 307.000, 47.000, 1.000, 46.000, 87.000
 1710146283918164, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1259.000, 287.000, 10.000, 33.000, 62.000, 10.000, 164.000, 1.000, 0.000, 24.000, 2572.000, 138.000, 317.000, 231.000, 47.000, 1.000, 47.000, 87.000
 1710146284028637, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1197.000, 1254.000, 287.000, 10.000, 33.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 3142.000, 155.000, 326.000, 293.000, 47.000, 2.000, 46.000, 87.000
 1710146284139058, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1254.000, 287.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2680.000, 134.000, 317.000, 229.000, 46.000, 1.000, 47.000, 87.000
 1710146284249496, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 847.000, 850.000, 1798.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1259.000, 287.000, 10.000, 33.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 3085.000, 151.000, 333.000, 317.000, 46.000, 2.000, 46.000, 87.000
 1710146284359945, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2813.000, 134.000, 316.000, 237.000, 47.000, 2.000, 47.000, 87.000
 1710146284470377, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1200.000, 1257.000, 287.000, 10.000, 33.000, 62.000, 10.000, 165.000, 1.000, 0.000, 24.000, 3061.000, 150.000, 328.000, 302.000, 47.000, 1.000, 46.000, 87.000
 1710146284580809, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 10.000, 162.000, 0.000, 0.000, 24.000, 2780.000, 135.000, 318.000, 232.000, 46.000, 1.000, 46.000, 87.000
 1710146284691239, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1259.000, 286.000, 10.000, 32.000, 62.000, 11.000, 163.000, 1.000, 0.000, 24.000, 2981.000, 147.000, 327.000, 302.000, 47.000, 1.000, 47.000, 87.000
 1710146284801679, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1255.000, 287.000, 10.000, 32.000, 62.000, 11.000, 152.000, 1.000, 0.000, 24.000, 2717.000, 134.000, 317.000, 233.000, 47.000, 2.000, 46.000, 87.000
 1710146284912095, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1258.000, 286.000, 10.000, 33.000, 61.000, 11.000, 155.000, 0.000, 0.000, 24.000, 3278.000, 148.000, 326.000, 318.000, 47.000, 2.000, 47.000, 87.000
 1710146285022504, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 287.000, 10.000, 32.000, 62.000, 11.000, 157.000, 0.000, 0.000, 24.000, 2725.000, 134.000, 317.000, 235.000, 47.000, 1.000, 46.000, 87.000
 1710146285132966, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1793.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1257.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3298.000, 159.000, 333.000, 300.000, 47.000, 2.000, 47.000, 87.000
 1710146285243388, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1193.000, 1795.000, 1827.000, 1805.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 287.000, 10.000, 33.000, 62.000, 10.000, 147.000, 1.000, 0.000, 24.000, 2766.000, 136.000, 317.000, 235.000, 47.000, 2.000, 47.000, 87.000
 1710146285353813, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1258.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 3203.000, 147.000, 327.000, 300.000, 47.000, 1.000, 46.000, 87.000
 1710146285464241, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 287.000, 10.000, 33.000, 62.000, 10.000, 165.000, 0.000, 0.000, 24.000, 2990.000, 135.000, 316.000, 231.000, 48.000, 3.000, 46.000, 87.000
 1710146285574662, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 10.000, 159.000, 0.000, 0.000, 24.000, 3077.000, 154.000, 326.000, 320.000, 47.000, 1.000, 47.000, 88.000
 1710146285685088, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1200.000, 1258.000, 286.000, 10.000, 32.000, 62.000, 10.000, 165.000, 0.000, 0.000, 24.000, 2760.000, 136.000, 316.000, 231.000, 47.000, 2.000, 47.000, 87.000
 1710146285795514, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2780.000, 142.000, 326.000, 300.000, 46.000, 2.000, 47.000, 88.000
 1710146285905938, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1257.000, 287.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2661.000, 135.000, 317.000, 237.000, 47.000, 1.000, 47.000, 87.000
 1710146286016365, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1258.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 3215.000, 151.000, 324.000, 306.000, 48.000, 1.000, 46.000, 87.000
 1710146286126798, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 32.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2731.000, 134.000, 316.000, 234.000, 47.000, 1.000, 46.000, 87.000
 1710146286237223, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1257.000, 287.000, 10.000, 33.000, 62.000, 10.000, 160.000, 1.000, 0.000, 24.000, 3057.000, 158.000, 329.000, 266.000, 47.000, 1.000, 46.000, 87.000
 1710146286347655, 850.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2655.000, 137.000, 317.000, 231.000, 47.000, 2.000, 46.000, 87.000
 1710146286458102, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2970.000, 145.000, 327.000, 291.000, 47.000, 2.000, 47.000, 87.000
 1710146286568530, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2748.000, 132.000, 317.000, 241.000, 46.000, 1.000, 46.000, 87.000
 1710146286678964, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 159.000, 1.000, 0.000, 24.000, 2880.000, 155.000, 327.000, 309.000, 46.000, 2.000, 47.000, 87.000
 1710146286789387, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 32.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 2617.000, 139.000, 317.000, 237.000, 46.000, 2.000, 47.000, 87.000
 1710146286899810, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 287.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2850.000, 139.000, 325.000, 271.000, 47.000, 1.000, 47.000, 87.000
 1710146287010229, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1255.000, 287.000, 10.000, 33.000, 62.000, 10.000, 162.000, 1.000, 0.000, 24.000, 2683.000, 134.000, 317.000, 230.000, 46.000, 2.000, 47.000, 87.000
 1710146287120656, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 287.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 3235.000, 154.000, 332.000, 290.000, 47.000, 1.000, 47.000, 87.000
 1710146287231081, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1259.000, 287.000, 10.000, 32.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 2702.000, 134.000, 316.000, 239.000, 47.000, 2.000, 47.000, 87.000
 1710146287341505, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1256.000, 287.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 3196.000, 139.000, 327.000, 309.000, 47.000, 1.000, 47.000, 87.000
 1710146287451945, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1257.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2803.000, 135.000, 317.000, 235.000, 47.000, 1.000, 46.000, 87.000
 1710146287562365, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 287.000, 10.000, 32.000, 62.000, 10.000, 147.000, 0.000, 0.000, 24.000, 3085.000, 147.000, 328.000, 271.000, 46.000, 1.000, 47.000, 87.000
 1710146287672811, 848.000, 847.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1257.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2717.000, 132.000, 317.000, 230.000, 47.000, 2.000, 47.000, 88.000
 1710146287783283, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2761.000, 151.000, 325.000, 290.000, 46.000, 1.000, 47.000, 87.000
 1710146287893739, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1198.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 287.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2726.000, 142.000, 317.000, 243.000, 47.000, 3.000, 47.000, 87.000
 1710146288004163, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1259.000, 287.000, 10.000, 32.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 2843.000, 138.000, 323.000, 311.000, 47.000, 3.000, 46.000, 87.000
 1710146288114602, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 287.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2771.000, 133.000, 317.000, 239.000, 47.000, 2.000, 46.000, 87.000
 1710146288225024, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 287.000, 10.000, 33.000, 62.000, 11.000, 152.000, 1.000, 0.000, 24.000, 3106.000, 151.000, 329.000, 273.000, 47.000, 3.000, 46.000, 88.000
 1710146288335470, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1258.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2760.000, 134.000, 317.000, 226.000, 47.000, 2.000, 47.000, 87.000
 1710146288445885, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1258.000, 286.000, 10.000, 33.000, 61.000, 11.000, 153.000, 0.000, 0.000, 24.000, 2987.000, 139.000, 330.000, 288.000, 47.000, 1.000, 46.000, 87.000
 1710146288556320, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1256.000, 287.000, 10.000, 33.000, 62.000, 11.000, 152.000, 1.000, 0.000, 24.000, 2888.000, 133.000, 320.000, 242.000, 47.000, 1.000, 46.000, 87.000
 1710146288666735, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 287.000, 10.000, 33.000, 62.000, 11.000, 160.000, 0.000, 1.000, 24.000, 2811.000, 146.000, 327.000, 309.000, 46.000, 2.000, 47.000, 87.000
 1710146288777189, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 287.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2571.000, 135.000, 317.000, 253.000, 47.000, 2.000, 47.000, 87.000
 1710146288887612, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1258.000, 287.000, 10.000, 33.000, 62.000, 11.000, 150.000, 0.000, 0.000, 24.000, 2946.000, 149.000, 323.000, 272.000, 47.000, 0.000, 47.000, 87.000
 1710146288998057, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2683.000, 136.000, 317.000, 230.000, 46.000, 2.000, 47.000, 87.000
 1710146289108529, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1257.000, 287.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2993.000, 137.000, 328.000, 258.000, 47.000, 1.000, 46.000, 87.000
 1710146289218951, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1258.000, 287.000, 10.000, 32.000, 62.000, 10.000, 164.000, 1.000, 0.000, 24.000, 2633.000, 136.000, 317.000, 240.000, 48.000, 2.000, 47.000, 87.000
 1710146289329371, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 287.000, 10.000, 33.000, 62.000, 10.000, 164.000, 1.000, 0.000, 24.000, 3060.000, 146.000, 330.000, 311.000, 47.000, 1.000, 46.000, 87.000
 1710146289439789, 847.000, 847.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 287.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2726.000, 133.000, 319.000, 252.000, 46.000, 1.000, 47.000, 87.000
 1710146289550227, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1258.000, 287.000, 10.000, 33.000, 62.000, 10.000, 165.000, 0.000, 0.000, 24.000, 2982.000, 139.000, 327.000, 276.000, 47.000, 2.000, 46.000, 87.000
 1710146289660650, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1258.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2857.000, 138.000, 318.000, 228.000, 47.000, 1.000, 47.000, 87.000
 1710146289771081, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2778.000, 140.000, 322.000, 260.000, 47.000, 1.000, 46.000, 88.000
 1710146289881515, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 287.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2730.000, 134.000, 316.000, 237.000, 48.000, 1.000, 46.000, 87.000
 1710146289991928, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1254.000, 287.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2805.000, 153.000, 322.000, 307.000, 47.000, 3.000, 46.000, 87.000
 1710146290102348, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1258.000, 287.000, 10.000, 32.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 2812.000, 139.000, 319.000, 257.000, 46.000, 2.000, 47.000, 87.000
 1710146290212773, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1811.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1201.000, 3300.000, 1796.000, 900.000, 1198.000, 1258.000, 287.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2761.000, 138.000, 332.000, 281.000, 47.000, 3.000, 46.000, 87.000
 1710146290323195, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1258.000, 286.000, 10.000, 33.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 2856.000, 137.000, 321.000, 229.000, 47.000, 2.000, 46.000, 87.000
 1710146290433644, 848.000, 847.000, 1815.000, 1201.000, 848.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1258.000, 287.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 1.000, 24.000, 2090.000, 126.000, 316.000, 226.000, 47.000, 1.000, 47.000, 87.000
 1710146290544067, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1201.000, 3298.000, 1797.000, 898.000, 1198.000, 1258.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2090.000, 125.000, 315.000, 220.000, 47.000, 1.000, 46.000, 87.000
 1710146290654490, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 287.000, 10.000, 32.000, 62.000, 11.000, 163.000, 0.000, 0.000, 24.000, 2108.000, 126.000, 316.000, 221.000, 46.000, 1.000, 47.000, 87.000
 1710146290764921, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1258.000, 287.000, 10.000, 33.000, 61.000, 10.000, 164.000, 1.000, 0.000, 24.000, 2083.000, 126.000, 315.000, 221.000, 46.000, 2.000, 46.000, 87.000
 1710146290875335, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1258.000, 286.000, 10.000, 33.000, 62.000, 11.000, 150.000, 0.000, 1.000, 24.000, 2092.000, 126.000, 316.000, 221.000, 47.000, 2.000, 46.000, 87.000
 1710146290985783, 848.000, 846.000, 1815.000, 1202.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1258.000, 286.000, 10.000, 32.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2087.000, 126.000, 316.000, 220.000, 47.000, 2.000, 46.000, 87.000
 1710146291096236, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1259.000, 286.000, 10.000, 33.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2091.000, 127.000, 315.000, 221.000, 47.000, 1.000, 46.000, 87.000
 1710146291206664, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2102.000, 126.000, 315.000, 220.000, 42.000, 2.000, 47.000, 87.000
 1710146291317103, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2080.000, 126.000, 316.000, 221.000, 42.000, 2.000, 46.000, 87.000
 1710146291427529, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2088.000, 125.000, 316.000, 221.000, 45.000, 2.000, 47.000, 87.000
 1710146291537952, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2075.000, 126.000, 315.000, 220.000, 37.000, 2.000, 46.000, 87.000
 1710146291648393, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1796.000, 1827.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 287.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2107.000, 125.000, 315.000, 221.000, 37.000, 2.000, 46.000, 87.000
 1710146291758862, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1259.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2106.000, 126.000, 315.000, 220.000, 37.000, 0.000, 46.000, 87.000
 1710146291869303, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 163.000, 0.000, 0.000, 24.000, 2078.000, 126.000, 316.000, 220.000, 39.000, 1.000, 46.000, 87.000
 1710146291979788, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1198.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 33.000, 62.000, 11.000, 156.000, 0.000, 0.000, 24.000, 2078.000, 126.000, 315.000, 220.000, 38.000, 3.000, 46.000, 87.000
 1710146292090239, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1260.000, 287.000, 10.000, 33.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 2072.000, 126.000, 316.000, 220.000, 38.000, 1.000, 47.000, 87.000
 1710146292200671, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2100.000, 126.000, 315.000, 221.000, 37.000, 3.000, 47.000, 87.000
 1710146292311097, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1254.000, 287.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2112.000, 126.000, 315.000, 220.000, 38.000, 2.000, 46.000, 87.000
 1710146292421532, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1258.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2077.000, 126.000, 315.000, 221.000, 38.000, 3.000, 46.000, 87.000
 1710146292531959, 850.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 1.000, 24.000, 2081.000, 126.000, 315.000, 220.000, 38.000, 1.000, 47.000, 87.000
 1710146292642394, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 10.000, 160.000, 0.000, 0.000, 24.000, 2070.000, 125.000, 315.000, 220.000, 37.000, 1.000, 46.000, 87.000
 1710146292752833, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1259.000, 286.000, 11.000, 32.000, 62.000, 11.000, 156.000, 1.000, 0.000, 24.000, 2092.000, 125.000, 316.000, 221.000, 37.000, 1.000, 46.000, 87.000
 1710146292863255, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1198.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2096.000, 126.000, 315.000, 221.000, 38.000, 2.000, 47.000, 87.000
 1710146292973689, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1258.000, 286.000, 10.000, 33.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 2082.000, 126.000, 316.000, 221.000, 37.000, 2.000, 47.000, 87.000
 1710146293084312, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 287.000, 10.000, 33.000, 62.000, 10.000, 160.000, 1.000, 0.000, 24.000, 2078.000, 126.000, 316.000, 220.000, 38.000, 2.000, 46.000, 87.000
 1710146293194749, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1827.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 287.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2076.000, 126.000, 316.000, 221.000, 38.000, 1.000, 46.000, 87.000
 1710146293305209, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1258.000, 286.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2096.000, 126.000, 316.000, 221.000, 37.000, 1.000, 46.000, 87.000
 1710146293415652, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2101.000, 125.000, 316.000, 220.000, 37.000, 1.000, 46.000, 87.000
 1710146293526073, 848.000, 846.000, 1815.000, 1202.000, 848.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1251.000, 287.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2082.000, 126.000, 316.000, 220.000, 37.000, 2.000, 46.000, 87.000
 1710146293636527, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1255.000, 287.000, 10.000, 33.000, 62.000, 11.000, 159.000, 0.000, 0.000, 24.000, 2083.000, 126.000, 315.000, 221.000, 38.000, 1.000, 47.000, 87.000
 1710146293746951, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1198.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 287.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2078.000, 125.000, 315.000, 221.000, 38.000, 2.000, 46.000, 87.000
 1710146293857383, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1254.000, 287.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2095.000, 126.000, 316.000, 220.000, 38.000, 1.000, 46.000, 87.000
 1710146293967800, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1253.000, 287.000, 10.000, 33.000, 61.000, 11.000, 157.000, 1.000, 0.000, 24.000, 2093.000, 125.000, 315.000, 220.000, 37.000, 1.000, 46.000, 88.000
 1710146294078235, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2081.000, 126.000, 316.000, 221.000, 37.000, 2.000, 46.000, 87.000
 1710146294188660, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1198.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2087.000, 126.000, 315.000, 220.000, 37.000, 2.000, 46.000, 87.000
 1710146294299084, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1257.000, 287.000, 10.000, 33.000, 62.000, 10.000, 165.000, 0.000, 0.000, 24.000, 2070.000, 125.000, 315.000, 221.000, 38.000, 1.000, 46.000, 87.000
 1710146294409550, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1256.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2098.000, 126.000, 315.000, 221.000, 38.000, 2.000, 46.000, 87.000
 1710146294519978, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2077.000, 126.000, 315.000, 221.000, 38.000, 1.000, 46.000, 87.000
 1710146294630408, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1260.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2082.000, 126.000, 315.000, 221.000, 37.000, 1.000, 47.000, 87.000
 1710146294740834, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2087.000, 126.000, 316.000, 221.000, 38.000, 3.000, 46.000, 87.000
 1710146294851250, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2073.000, 126.000, 315.000, 220.000, 38.000, 3.000, 47.000, 87.000
 1710146294961671, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 287.000, 10.000, 33.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 2073.000, 126.000, 315.000, 221.000, 37.000, 2.000, 46.000, 87.000
 1710146295072087, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 2083.000, 126.000, 316.000, 220.000, 37.000, 2.000, 46.000, 87.000
 1710146295182519, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 900.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2073.000, 126.000, 315.000, 220.000, 38.000, 3.000, 47.000, 87.000
 1710146295292946, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1258.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2082.000, 126.000, 315.000, 220.000, 38.000, 2.000, 46.000, 87.000
 1710146295403378, 847.000, 847.000, 1816.000, 1202.000, 848.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1254.000, 286.000, 10.000, 32.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2088.000, 126.000, 315.000, 221.000, 42.000, 0.000, 46.000, 87.000
 1710146295513797, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 900.000, 1198.000, 1253.000, 287.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2063.000, 126.000, 315.000, 221.000, 40.000, 1.000, 47.000, 87.000
 1710146295624245, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1257.000, 287.000, 10.000, 33.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 2085.000, 126.000, 316.000, 220.000, 39.000, 1.000, 46.000, 87.000
 1710146295734692, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1198.000, 3300.000, 1797.000, 897.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 162.000, 0.000, 0.000, 24.000, 2072.000, 126.000, 316.000, 221.000, 37.000, 1.000, 46.000, 87.000
 1710146295845111, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 287.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2092.000, 126.000, 316.000, 221.000, 47.000, 1.000, 46.000, 87.000
 1710146295955538, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2096.000, 126.000, 316.000, 221.000, 44.000, 1.000, 46.000, 87.000
 1710146296065968, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 287.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2068.000, 126.000, 316.000, 220.000, 44.000, 2.000, 46.000, 87.000
 1710146296176404, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 157.000, 0.000, 0.000, 24.000, 2087.000, 126.000, 315.000, 220.000, 48.000, 1.000, 46.000, 87.000
 1710146296286835, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 287.000, 10.000, 33.000, 62.000, 11.000, 155.000, 0.000, 1.000, 24.000, 2072.000, 126.000, 315.000, 221.000, 46.000, 2.000, 46.000, 87.000
 1710146296397257, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 287.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2095.000, 126.000, 315.000, 220.000, 47.000, 1.000, 46.000, 87.000
 1710146296507691, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1251.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2098.000, 127.000, 315.000, 220.000, 48.000, 1.000, 46.000, 87.000
 1710146296618123, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 32.000, 62.000, 11.000, 147.000, 1.000, 1.000, 24.000, 2076.000, 126.000, 316.000, 220.000, 47.000, 2.000, 46.000, 87.000
 1710146296728546, 848.000, 847.000, 1817.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2082.000, 126.000, 315.000, 221.000, 47.000, 1.000, 46.000, 87.000
 1710146296838962, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 33.000, 62.000, 10.000, 164.000, 1.000, 0.000, 24.000, 2073.000, 125.000, 316.000, 221.000, 47.000, 1.000, 46.000, 87.000
 1710146296949410, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2090.000, 126.000, 316.000, 220.000, 47.000, 0.000, 46.000, 87.000
 1710146297059878, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1257.000, 287.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 1.000, 24.000, 2105.000, 125.000, 316.000, 221.000, 47.000, 2.000, 46.000, 87.000
 1710146297170335, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1254.000, 287.000, 10.000, 33.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 2082.000, 126.000, 316.000, 220.000, 47.000, 2.000, 46.000, 87.000
 1710146297280770, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1191.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2072.000, 125.000, 316.000, 220.000, 47.000, 1.000, 46.000, 87.000
 1710146297391243, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1251.000, 287.000, 10.000, 33.000, 62.000, 11.000, 159.000, 0.000, 0.000, 24.000, 2071.000, 126.000, 316.000, 220.000, 47.000, 1.000, 47.000, 87.000
 1710146297501663, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 33.000, 62.000, 10.000, 156.000, 1.000, 0.000, 24.000, 2095.000, 126.000, 316.000, 220.000, 47.000, 1.000, 46.000, 87.000
 1710146297612097, 847.000, 847.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 287.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2100.000, 126.000, 316.000, 220.000, 47.000, 1.000, 47.000, 87.000
 1710146297722518, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2076.000, 126.000, 316.000, 220.000, 46.000, 2.000, 46.000, 87.000
 1710146297832940, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2070.000, 126.000, 316.000, 221.000, 47.000, 2.000, 46.000, 87.000
 1710146297943373, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1200.000, 1250.000, 286.000, 10.000, 32.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2076.000, 125.000, 316.000, 221.000, 47.000, 1.000, 46.000, 87.000
 1710146298053787, 848.000, 847.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 287.000, 10.000, 32.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2093.000, 125.000, 316.000, 220.000, 47.000, 2.000, 46.000, 87.000
 1710146298164241, 847.000, 847.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1255.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 1.000, 24.000, 2100.000, 125.000, 316.000, 220.000, 47.000, 2.000, 46.000, 87.000
 1710146298274651, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2077.000, 126.000, 316.000, 220.000, 47.000, 1.000, 46.000, 87.000
 1710146298385122, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 287.000, 10.000, 32.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2078.000, 126.000, 316.000, 220.000, 47.000, 1.000, 46.000, 87.000
 1710146298495547, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 2070.000, 126.000, 316.000, 220.000, 46.000, 1.000, 46.000, 87.000
 1710146298606054, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 287.000, 10.000, 32.000, 62.000, 11.000, 150.000, 0.000, 0.000, 24.000, 2088.000, 126.000, 315.000, 221.000, 47.000, 2.000, 46.000, 87.000
 1710146298716478, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1805.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2083.000, 125.000, 316.000, 221.000, 46.000, 1.000, 46.000, 87.000
 1710146298826914, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 32.000, 61.000, 10.000, 164.000, 1.000, 0.000, 24.000, 2076.000, 126.000, 316.000, 220.000, 47.000, 2.000, 46.000, 87.000
 1710146298937336, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1191.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 900.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2083.000, 126.000, 316.000, 220.000, 47.000, 1.000, 46.000, 87.000
 1710146299047786, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 10.000, 165.000, 0.000, 0.000, 24.000, 2078.000, 125.000, 315.000, 221.000, 47.000, 2.000, 46.000, 87.000
 1710146299158202, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2071.000, 125.000, 316.000, 220.000, 48.000, 2.000, 46.000, 87.000
 1710146299268635, 847.000, 847.000, 1815.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2111.000, 126.000, 315.000, 221.000, 48.000, 1.000, 47.000, 87.000
 1710146299379059, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1253.000, 287.000, 10.000, 33.000, 62.000, 11.000, 163.000, 0.000, 1.000, 24.000, 2101.000, 126.000, 316.000, 220.000, 47.000, 3.000, 46.000, 86.000
 1710146299489500, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 287.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2095.000, 126.000, 315.000, 220.000, 47.000, 1.000, 46.000, 87.000
 1710146299599954, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2098.000, 125.000, 316.000, 220.000, 48.000, 1.000, 46.000, 86.000
 1710146299710542, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2093.000, 125.000, 315.000, 220.000, 47.000, 2.000, 46.000, 87.000
 1710146299820985, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 62.000, 11.000, 158.000, 0.000, 0.000, 24.000, 2093.000, 125.000, 316.000, 221.000, 46.000, 2.000, 46.000, 87.000
 1710146299931408, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2111.000, 126.000, 316.000, 220.000, 46.000, 2.000, 46.000, 87.000
 1710146300041825, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1257.000, 286.000, 10.000, 33.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 2106.000, 126.000, 316.000, 220.000, 40.000, 2.000, 46.000, 87.000
 1710146300152351, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2102.000, 126.000, 315.000, 221.000, 41.000, 2.000, 45.000, 87.000
 1710146300262810, 848.000, 846.000, 1817.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2077.000, 126.000, 315.000, 221.000, 42.000, 2.000, 47.000, 87.000
 1710146300373234, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1255.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2090.000, 126.000, 316.000, 221.000, 44.000, 1.000, 46.000, 87.000
 1710146300483656, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 287.000, 10.000, 32.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 2120.000, 125.000, 316.000, 220.000, 39.000, 2.000, 46.000, 87.000
 1710146300594157, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2108.000, 126.000, 315.000, 220.000, 38.000, 2.000, 46.000, 87.000
 1710146300704642, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2111.000, 126.000, 316.000, 221.000, 37.000, 1.000, 46.000, 87.000
 1710146300815078, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2075.000, 126.000, 316.000, 221.000, 38.000, 1.000, 46.000, 87.000
 1710146300925511, 847.000, 847.000, 1816.000,

==> data/power_measurements/ZCU102Gemmini/yolov7-tiny-iteration14.csv <==
Timestamp,VCCPSINTFP (v),VCCINTLP (v),VCCPSAUX (v),VCCPSPLL (v),MGTRAVCC (v),MGTRAVTT (v),VCCPSDDR (v),VCCOPS (v),VCCOPS3 (v),VCCPSDDRPLL (v),VCCINT (v),VCCBRAM (v),VCCAUX (v),VCC1V2 (v),VCC3V3 (v),VADJ_FMC (v),MGTAVCC (v),MGTAVTT (v),VCCPSINTFP (i),VCCINTLP (i),VCCPSAUX (i),VCCPSPLL (i),MGTRAVCC (i),MGTRAVTT (i),VCCPSDDR (i),VCCOPS (i),VCCOPS3 (i),VCCPSDDRPLL (i),VCCINT (i),VCCBRAM (i),VCCAUX (i),VCC1V2 (i),VCC3V3 (i),VADJ_FMC (i),MGTAVCC (i),MGTAVTT (i)
 1710147066140324, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 32.000, 61.000, 11.000, 173.000, 0.000, 0.000, 24.000, 2062.000, 125.000, 316.000, 221.000, 46.000, 2.000, 46.000, 87.000
 1710147066251045, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1811.000, 1193.000, 1795.000, 1827.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2056.000, 126.000, 316.000, 220.000, 46.000, 1.000, 45.000, 87.000
 1710147066361506, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2056.000, 126.000, 316.000, 220.000, 46.000, 2.000, 45.000, 87.000
 1710147066471947, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 11.000, 158.000, 0.000, 0.000, 24.000, 2060.000, 126.000, 316.000, 221.000, 46.000, 2.000, 45.000, 87.000
 1710147066582369, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 32.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2065.000, 126.000, 316.000, 221.000, 46.000, 1.000, 46.000, 87.000
 1710147066692814, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1250.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 1.000, 24.000, 2062.000, 125.000, 316.000, 221.000, 47.000, 1.000, 46.000, 87.000
 1710147066803252, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 897.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2053.000, 126.000, 316.000, 221.000, 47.000, 1.000, 46.000, 87.000
 1710147066913679, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 10.000, 149.000, 0.000, 0.000, 24.000, 2058.000, 126.000, 316.000, 220.000, 47.000, 1.000, 46.000, 87.000
 1710147067024110, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2068.000, 126.000, 316.000, 221.000, 47.000, 1.000, 46.000, 87.000
 1710147067134542, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 32.000, 61.000, 11.000, 150.000, 0.000, 0.000, 24.000, 2063.000, 126.000, 316.000, 221.000, 48.000, 1.000, 46.000, 87.000
 1710147067244965, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2063.000, 126.000, 316.000, 221.000, 46.000, 2.000, 46.000, 87.000
 1710147067355532, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1253.000, 286.000, 10.000, 33.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 2058.000, 126.000, 316.000, 220.000, 47.000, 2.000, 46.000, 87.000
 1710147067465957, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2061.000, 126.000, 316.000, 221.000, 47.000, 2.000, 46.000, 87.000
 1710147067576391, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 2066.000, 126.000, 316.000, 220.000, 48.000, 2.000, 46.000, 86.000
 1710147067686819, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 163.000, 0.000, 0.000, 24.000, 2063.000, 125.000, 316.000, 220.000, 47.000, 2.000, 46.000, 87.000
 1710147067797249, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1811.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2060.000, 126.000, 316.000, 221.000, 46.000, 2.000, 46.000, 87.000
 1710147067907704, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 2055.000, 125.000, 315.000, 221.000, 47.000, 1.000, 46.000, 87.000
 1710147068018130, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2058.000, 126.000, 316.000, 220.000, 48.000, 1.000, 46.000, 87.000
 1710147068128564, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1249.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2065.000, 125.000, 316.000, 220.000, 47.000, 2.000, 46.000, 87.000
 1710147068238986, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2063.000, 126.000, 316.000, 221.000, 47.000, 2.000, 46.000, 87.000
 1710147068349410, 848.000, 846.000, 1816.000, 1201.000, 846.000, 1813.000, 1191.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2061.000, 126.000, 316.000, 220.000, 48.000, 3.000, 46.000, 87.000
 1710147068459840, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 11.000, 157.000, 0.000, 0.000, 24.000, 2072.000, 126.000, 316.000, 221.000, 47.000, 2.000, 46.000, 87.000
 1710147068570260, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2057.000, 126.000, 316.000, 221.000, 47.000, 3.000, 46.000, 87.000
 1710147068680734, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2055.000, 125.000, 316.000, 221.000, 47.000, 2.000, 46.000, 87.000
 1710147068791191, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2061.000, 126.000, 316.000, 220.000, 47.000, 1.000, 46.000, 87.000
 1710147068901620, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1793.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2065.000, 126.000, 316.000, 220.000, 47.000, 1.000, 46.000, 87.000
 1710147069012061, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2061.000, 126.000, 316.000, 220.000, 43.000, 2.000, 46.000, 87.000
 1710147069122491, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 32.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2053.000, 126.000, 316.000, 220.000, 48.000, 2.000, 46.000, 87.000
 1710147069232922, 847.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 154.000, 1.000, 0.000, 24.000, 2056.000, 126.000, 316.000, 221.000, 47.000, 2.000, 46.000, 87.000
 1710147069343356, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2061.000, 126.000, 316.000, 220.000, 47.000, 2.000, 46.000, 87.000
 1710147069453784, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1793.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2060.000, 125.000, 316.000, 220.000, 47.000, 2.000, 46.000, 87.000
 1710147069564235, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 32.000, 62.000, 11.000, 162.000, 0.000, 0.000, 24.000, 2058.000, 126.000, 316.000, 221.000, 47.000, 1.000, 45.000, 88.000
 1710147069674665, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 32.000, 62.000, 10.000, 164.000, 1.000, 0.000, 24.000, 2065.000, 125.000, 316.000, 220.000, 46.000, 2.000, 46.000, 87.000
 1710147069785096, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 32.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2060.000, 126.000, 316.000, 220.000, 47.000, 2.000, 46.000, 87.000
 1710147069895523, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1250.000, 287.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2065.000, 126.000, 316.000, 220.000, 47.000, 1.000, 46.000, 87.000
 1710147070005991, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 32.000, 62.000, 11.000, 159.000, 1.000, 0.000, 24.000, 2061.000, 126.000, 316.000, 221.000, 46.000, 1.000, 46.000, 87.000
 1710147070116424, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2055.000, 126.000, 316.000, 220.000, 47.000, 2.000, 46.000, 87.000
 1710147070226847, 848.000, 847.000, 1815.000, 1201.000, 848.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 32.000, 61.000, 10.000, 149.000, 0.000, 0.000, 24.000, 2062.000, 125.000, 316.000, 220.000, 47.000, 1.000, 46.000, 87.000
 1710147070337273, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2062.000, 126.000, 316.000, 220.000, 46.000, 1.000, 46.000, 87.000
 1710147070447703, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2060.000, 126.000, 316.000, 220.000, 47.000, 2.000, 45.000, 87.000
 1710147070558158, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2066.000, 125.000, 316.000, 220.000, 47.000, 1.000, 46.000, 87.000
 1710147070668647, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1200.000, 1252.000, 286.000, 10.000, 32.000, 61.000, 11.000, 153.000, 0.000, 0.000, 24.000, 2062.000, 126.000, 316.000, 220.000, 47.000, 2.000, 46.000, 87.000
 1710147070779094, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 900.000, 1198.000, 1254.000, 286.000, 10.000, 32.000, 62.000, 10.000, 149.000, 1.000, 0.000, 24.000, 2067.000, 126.000, 316.000, 220.000, 47.000, 2.000, 45.000, 87.000
 1710147070889537, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1796.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2065.000, 126.000, 316.000, 220.000, 47.000, 1.000, 46.000, 87.000
 1710147070999965, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 32.000, 61.000, 11.000, 156.000, 0.000, 0.000, 24.000, 2056.000, 125.000, 316.000, 220.000, 47.000, 2.000, 46.000, 87.000
 1710147071110388, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 10.000, 149.000, 1.000, 0.000, 24.000, 2057.000, 126.000, 316.000, 220.000, 48.000, 1.000, 46.000, 87.000
 1710147071220812, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 61.000, 11.000, 159.000, 1.000, 1.000, 24.000, 2056.000, 126.000, 316.000, 221.000, 47.000, 2.000, 46.000, 87.000
 1710147071331458, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 32.000, 61.000, 11.000, 156.000, 1.000, 0.000, 24.000, 2062.000, 126.000, 316.000, 220.000, 48.000, 2.000, 46.000, 87.000
 1710147071441905, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2066.000, 126.000, 316.000, 220.000, 47.000, 2.000, 46.000, 87.000
 1710147071552355, 847.000, 847.000, 1817.000, 1202.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1249.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2048.000, 126.000, 316.000, 220.000, 47.000, 1.000, 46.000, 87.000
 1710147071662817, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2063.000, 126.000, 316.000, 220.000, 47.000, 2.000, 46.000, 87.000
 1710147071773333, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1390.000, 286.000, 10.000, 33.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 2123.000, 126.000, 316.000, 220.000, 48.000, 2.000, 46.000, 88.000
 1710147071886310, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1410.000, 286.000, 10.000, 33.000, 62.000, 11.000, 159.000, 1.000, 0.000, 24.000, 2135.000, 126.000, 316.000, 220.000, 34.000, 2.000, 46.000, 86.000
 1710147071997038, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1532.000, 287.000, 10.000, 33.000, 62.000, 10.000, 162.000, 1.000, 0.000, 24.000, 2136.000, 126.000, 316.000, 221.000, 34.000, 2.000, 46.000, 87.000
 1710147072107939, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1549.000, 287.000, 10.000, 32.000, 62.000, 11.000, 159.000, 1.000, 0.000, 24.000, 2131.000, 126.000, 316.000, 220.000, 35.000, 2.000, 46.000, 87.000
 1710147072218842, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1793.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1550.000, 287.000, 10.000, 33.000, 62.000, 10.000, 161.000, 1.000, 0.000, 24.000, 2126.000, 126.000, 316.000, 220.000, 35.000, 1.000, 46.000, 87.000
 1710147072329689, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1795.000, 898.000, 1198.000, 1270.000, 286.000, 10.000, 33.000, 62.000, 10.000, 154.000, 0.000, 0.000, 24.000, 2136.000, 125.000, 316.000, 220.000, 35.000, 2.000, 46.000, 87.000
 1710147072440435, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1409.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2136.000, 126.000, 316.000, 220.000, 34.000, 1.000, 46.000, 87.000
 1710147072551094, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1805.000, 847.000, 848.000, 1796.000, 1201.000, 3300.000, 1796.000, 897.000, 1198.000, 1439.000, 286.000, 10.000, 33.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 2135.000, 126.000, 316.000, 220.000, 34.000, 1.000, 46.000, 87.000
 1710147072662182, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1388.000, 286.000, 10.000, 32.000, 62.000, 11.000, 168.000, 1.000, 0.000, 24.000, 2178.000, 134.000, 325.000, 260.000, 34.000, 1.000, 46.000, 87.000
 1710147072773372, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1367.000, 286.000, 10.000, 33.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 2133.000, 126.000, 316.000, 221.000, 34.000, 3.000, 46.000, 87.000
 1710147072885160, 848.000, 847.000, 1815.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1797.000, 1198.000, 3300.000, 1796.000, 898.000, 1197.000, 1257.000, 286.000, 10.000, 33.000, 62.000, 10.000, 149.000, 1.000, 0.000, 24.000, 2061.000, 126.000, 316.000, 220.000, 37.000, 1.000, 46.000, 88.000
 1710147072995733, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1793.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 2071.000, 126.000, 316.000, 220.000, 38.000, 1.000, 46.000, 87.000
 1710147073106169, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1827.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2065.000, 125.000, 316.000, 220.000, 38.000, 2.000, 46.000, 87.000
 1710147073216631, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1805.000, 846.000, 848.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 33.000, 62.000, 10.000, 150.000, 1.000, 0.000, 24.000, 2063.000, 126.000, 316.000, 220.000, 37.000, 1.000, 46.000, 87.000
 1710147073327066, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 10.000, 148.000, 1.000, 0.000, 24.000, 2066.000, 126.000, 316.000, 220.000, 37.000, 1.000, 46.000, 87.000
 1710147073437494, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 32.000, 62.000, 11.000, 150.000, 0.000, 1.000, 24.000, 2068.000, 125.000, 316.000, 220.000, 38.000, 2.000, 46.000, 87.000
 1710147073547957, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2055.000, 126.000, 316.000, 221.000, 38.000, 1.000, 46.000, 87.000
 1710147073658387, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2067.000, 126.000, 316.000, 221.000, 38.000, 2.000, 46.000, 87.000
 1710147073768822, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2063.000, 126.000, 316.000, 220.000, 38.000, 1.000, 46.000, 87.000
 1710147073879244, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2065.000, 126.000, 315.000, 221.000, 46.000, 1.000, 46.000, 87.000
 1710147073989760, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1253.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2068.000, 125.000, 316.000, 221.000, 37.000, 2.000, 46.000, 88.000
 1710147074100195, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2066.000, 126.000, 316.000, 221.000, 37.000, 2.000, 46.000, 87.000
 1710147074210635, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 61.000, 11.000, 150.000, 0.000, 0.000, 24.000, 2076.000, 125.000, 316.000, 220.000, 37.000, 1.000, 46.000, 87.000
 1710147074321087, 847.000, 846.000, 1817.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2081.000, 126.000, 316.000, 220.000, 38.000, 2.000, 46.000, 87.000
 1710147074431521, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2085.000, 126.000, 316.000, 220.000, 38.000, 1.000, 46.000, 87.000
 1710147074541954, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1793.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2081.000, 126.000, 316.000, 220.000, 38.000, 2.000, 46.000, 87.000
 1710147074652424, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 32.000, 62.000, 10.000, 149.000, 0.000, 0.000, 24.000, 2093.000, 126.000, 316.000, 221.000, 37.000, 1.000, 46.000, 87.000
 1710147074762885, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 287.000, 10.000, 32.000, 62.000, 11.000, 154.000, 0.000, 0.000, 24.000, 2080.000, 126.000, 316.000, 221.000, 37.000, 2.000, 46.000, 87.000
 1710147074873319, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2068.000, 126.000, 316.000, 221.000, 38.000, 2.000, 46.000, 87.000
 1710147074983780, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 152.000, 1.000, 0.000, 24.000, 2081.000, 126.000, 316.000, 221.000, 37.000, 2.000, 46.000, 87.000
 1710147075094238, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2078.000, 126.000, 316.000, 221.000, 38.000, 1.000, 46.000, 87.000
 1710147075204681, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2095.000, 126.000, 316.000, 221.000, 37.000, 2.000, 46.000, 86.000
 1710147075315166, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2101.000, 126.000, 315.000, 221.000, 37.000, 2.000, 46.000, 87.000
 1710147075425613, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 151.000, 0.000, 0.000, 24.000, 2073.000, 126.000, 316.000, 221.000, 37.000, 2.000, 46.000, 87.000
 1710147075536063, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 155.000, 0.000, 0.000, 24.000, 2096.000, 126.000, 316.000, 220.000, 38.000, 2.000, 46.000, 87.000
 1710147075646493, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2062.000, 126.000, 316.000, 221.000, 37.000, 2.000, 46.000, 87.000
 1710147075756927, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3301.000, 1796.000, 900.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 11.000, 152.000, 0.000, 0.000, 24.000, 2057.000, 126.000, 316.000, 221.000, 38.000, 1.000, 46.000, 87.000
 1710147075867370, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1793.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2090.000, 126.000, 316.000, 220.000, 37.000, 2.000, 46.000, 87.000
 1710147075977807, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2062.000, 126.000, 316.000, 221.000, 38.000, 3.000, 46.000, 87.000
 1710147076088269, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 32.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2060.000, 126.000, 316.000, 220.000, 38.000, 2.000, 46.000, 87.000
 1710147076198707, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2058.000, 126.000, 316.000, 221.000, 38.000, 2.000, 46.000, 87.000
 1710147076309166, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2063.000, 126.000, 316.000, 221.000, 47.000, 2.000, 46.000, 87.000
 1710147076419610, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 10.000, 156.000, 1.000, 0.000, 24.000, 2066.000, 126.000, 315.000, 221.000, 37.000, 1.000, 46.000, 87.000
 1710147076530061, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2068.000, 125.000, 316.000, 221.000, 41.000, 1.000, 46.000, 87.000
 1710147076640597, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 287.000, 10.000, 33.000, 62.000, 10.000, 147.000, 0.000, 0.000, 24.000, 2255.000, 126.000, 316.000, 221.000, 47.000, 2.000, 46.000, 87.000
 1710147076751044, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2062.000, 126.000, 316.000, 221.000, 37.000, 2.000, 45.000, 87.000
 1710147076861489, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1793.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 11.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2058.000, 126.000, 316.000, 221.000, 47.000, 3.000, 46.000, 87.000
 1710147076971920, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2128.000, 127.000, 316.000, 221.000, 45.000, 1.000, 45.000, 87.000
 1710147077082356, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2061.000, 126.000, 316.000, 221.000, 43.000, 1.000, 46.000, 87.000
 1710147077192820, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3301.000, 1797.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 10.000, 152.000, 0.000, 0.000, 24.000, 2053.000, 126.000, 316.000, 220.000, 47.000, 1.000, 46.000, 88.000
 1710147077303266, 847.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 32.000, 62.000, 11.000, 155.000, 1.000, 0.000, 24.000, 2058.000, 126.000, 316.000, 220.000, 46.000, 2.000, 46.000, 87.000
 1710147077413700, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 150.000, 0.000, 1.000, 24.000, 2058.000, 126.000, 316.000, 220.000, 47.000, 2.000, 46.000, 87.000
 1710147077524142, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2256.000, 126.000, 316.000, 220.000, 47.000, 1.000, 46.000, 88.000
 1710147077634595, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1200.000, 1250.000, 286.000, 10.000, 32.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 2060.000, 126.000, 316.000, 220.000, 48.000, 3.000, 45.000, 87.000
 1710147077745041, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2063.000, 126.000, 316.000, 220.000, 47.000, 2.000, 46.000, 87.000
 1710147077855492, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3301.000, 1796.000, 900.000, 1198.000, 1253.000, 286.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2227.000, 127.000, 316.000, 221.000, 47.000, 1.000, 46.000, 87.000
 1710147077966134, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 10.000, 147.000, 1.000, 0.000, 24.000, 2060.000, 126.000, 316.000, 220.000, 47.000, 1.000, 46.000, 87.000
 1710147078076627, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 32.000, 62.000, 10.000, 163.000, 0.000, 0.000, 24.000, 2052.000, 126.000, 316.000, 220.000, 47.000, 1.000, 46.000, 87.000
 1710147078187052, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 10.000, 155.000, 0.000, 0.000, 24.000, 2247.000, 127.000, 316.000, 220.000, 47.000, 3.000, 46.000, 87.000
 1710147078297495, 847.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 32.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 2052.000, 127.000, 316.000, 220.000, 47.000, 3.000, 46.000, 87.000
 1710147078407954, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 32.000, 61.000, 10.000, 152.000, 1.000, 0.000, 24.000, 2262.000, 126.000, 316.000, 220.000, 46.000, 1.000, 45.000, 87.000
 1710147078518387, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 1.000, 24.000, 2088.000, 126.000, 316.000, 220.000, 47.000, 0.000, 46.000, 87.000
 1710147078628920, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2066.000, 126.000, 316.000, 220.000, 47.000, 1.000, 46.000, 87.000
 1710147078739363, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1805.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2915.000, 138.000, 322.000, 229.000, 47.000, 0.000, 46.000, 87.000
 1710147078849801, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2833.000, 139.000, 326.000, 257.000, 46.000, 2.000, 46.000, 87.000
 1710147078960237, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2816.000, 137.000, 317.000, 233.000, 46.000, 2.000, 46.000, 87.000
 1710147079070657, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1793.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 62.000, 11.000, 152.000, 1.000, 0.000, 24.000, 2985.000, 136.000, 324.000, 263.000, 47.000, 2.000, 46.000, 87.000
 1710147079181104, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1793.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1260.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2668.000, 134.000, 319.000, 227.000, 47.000, 1.000, 47.000, 87.000
 1710147079291576, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3301.000, 1796.000, 900.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 11.000, 151.000, 0.000, 0.000, 24.000, 2991.000, 137.000, 322.000, 247.000, 47.000, 2.000, 46.000, 87.000
 1710147079402047, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 62.000, 10.000, 151.000, 0.000, 0.000, 24.000, 2863.000, 139.000, 325.000, 268.000, 47.000, 2.000, 46.000, 87.000
 1710147079512480, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 10.000, 149.000, 0.000, 1.000, 24.000, 2705.000, 135.000, 317.000, 228.000, 47.000, 2.000, 46.000, 87.000
 1710147079622928, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1793.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2898.000, 136.000, 323.000, 250.000, 47.000, 1.000, 46.000, 87.000
 1710147079733383, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2736.000, 133.000, 320.000, 241.000, 47.000, 2.000, 46.000, 87.000
 1710147079843815, 847.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2945.000, 141.000, 322.000, 237.000, 46.000, 1.000, 46.000, 87.000
 1710147079954241, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 32.000, 62.000, 11.000, 150.000, 1.000, 0.000, 24.000, 2867.000, 141.000, 324.000, 246.000, 47.000, 2.000, 46.000, 87.000
 1710147080064672, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1255.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2665.000, 134.000, 317.000, 226.000, 47.000, 1.000, 47.000, 87.000
 1710147080175099, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1200.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 2847.000, 138.000, 322.000, 249.000, 48.000, 2.000, 46.000, 87.000
 1710147080285520, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2795.000, 132.000, 320.000, 227.000, 47.000, 1.000, 46.000, 87.000
 1710147080395960, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 163.000, 1.000, 0.000, 24.000, 2845.000, 132.000, 323.000, 228.000, 47.000, 2.000, 46.000, 87.000
 1710147080506382, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2888.000, 142.000, 323.000, 253.000, 47.000, 2.000, 46.000, 87.000
 1710147080616939, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1813.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1796.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 1.000, 24.000, 2625.000, 135.000, 317.000, 228.000, 47.000, 1.000, 45.000, 87.000
 1710147080727385, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2830.000, 136.000, 322.000, 248.000, 47.000, 1.000, 46.000, 87.000
 1710147080837817, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 32.000, 62.000, 11.000, 155.000, 1.000, 0.000, 24.000, 2790.000, 134.000, 320.000, 225.000, 47.000, 1.000, 46.000, 87.000
 1710147080948362, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 61.000, 11.000, 151.000, 0.000, 0.000, 24.000, 2822.000, 130.000, 322.000, 223.000, 46.000, 2.000, 46.000, 87.000
 1710147081058812, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2903.000, 141.000, 323.000, 259.000, 47.000, 1.000, 46.000, 87.000
 1710147081171329, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1197.000, 1317.000, 286.000, 10.000, 33.000, 62.000, 11.000, 186.000, 1.000, 0.000, 24.000, 2638.000, 136.000, 322.000, 228.000, 47.000, 1.000, 46.000, 87.000
 1710147081284676, 848.000, 847.000, 1817.000, 1202.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2801.000, 136.000, 322.000, 265.000, 47.000, 1.000, 46.000, 87.000
 1710147081395312, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2947.000, 136.000, 317.000, 228.000, 47.000, 2.000, 46.000, 87.000
 1710147081505783, 847.000, 847.000, 1815.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 152.000, 0.000, 0.000, 24.000, 2837.000, 139.000, 321.000, 253.000, 46.000, 2.000, 46.000, 87.000
 1710147081616209, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2616.000, 134.000, 319.000, 239.000, 47.000, 2.000, 46.000, 87.000
 1710147081726642, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 32.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2698.000, 139.000, 321.000, 237.000, 47.000, 1.000, 46.000, 87.000
 1710147081837098, 847.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 32.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2821.000, 136.000, 322.000, 254.000, 47.000, 2.000, 46.000, 87.000
 1710147081947600, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1200.000, 1252.000, 286.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 1.000, 24.000, 2900.000, 136.000, 317.000, 225.000, 46.000, 2.000, 46.000, 87.000
 1710147082058061, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2921.000, 141.000, 322.000, 248.000, 48.000, 2.000, 46.000, 87.000
 1710147082168497, 850.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2608.000, 134.000, 320.000, 242.000, 47.000, 2.000, 46.000, 87.000
 1710147082278935, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2865.000, 136.000, 321.000, 227.000, 47.000, 1.000, 46.000, 87.000
 1710147082389379, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2838.000, 136.000, 322.000, 255.000, 48.000, 2.000, 46.000, 87.000
 1710147082499815, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 1.000, 24.000, 2867.000, 136.000, 317.000, 226.000, 48.000, 3.000, 46.000, 87.000
 1710147082610252, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2960.000, 142.000, 322.000, 249.000, 46.000, 2.000, 46.000, 87.000
 1710147082720698, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 62.000, 11.000, 158.000, 1.000, 0.000, 24.000, 2655.000, 133.000, 320.000, 228.000, 47.000, 2.000, 46.000, 87.000
 1710147082831126, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 32.000, 62.000, 11.000, 152.000, 1.000, 0.000, 24.000, 2973.000, 138.000, 321.000, 226.000, 46.000, 2.000, 46.000, 87.000
 1710147082941554, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 10.000, 164.000, 1.000, 0.000, 24.000, 2856.000, 138.000, 322.000, 261.000, 47.000, 2.000, 46.000, 87.000
 1710147083051979, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2727.000, 136.000, 317.000, 230.000, 47.000, 2.000, 46.000, 87.000
 1710147083162411, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2936.000, 140.000, 322.000, 264.000, 47.000, 2.000, 46.000, 87.000
 1710147083272893, 848.000, 847.000, 1816.000, 1201.000, 846.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2731.000, 132.000, 320.000, 228.000, 47.000, 2.000, 46.000, 87.000
 1710147083383336, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 62.000, 11.000, 155.000, 0.000, 0.000, 24.000, 2985.000, 140.000, 321.000, 232.000, 47.000, 2.000, 46.000, 87.000
 1710147083493781, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 155.000, 0.000, 0.000, 24.000, 2866.000, 138.000, 322.000, 253.000, 47.000, 3.000, 46.000, 87.000
 1710147083604239, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 1.000, 24.000, 2671.000, 138.000, 317.000, 224.000, 46.000, 1.000, 46.000, 87.000
 1710147083714668, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1249.000, 287.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2878.000, 138.000, 322.000, 254.000, 47.000, 1.000, 46.000, 87.000
 1710147083825098, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 32.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2792.000, 132.000, 320.000, 237.000, 46.000, 2.000, 47.000, 87.000
 1710147083935535, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2963.000, 137.000, 319.000, 250.000, 47.000, 1.000, 46.000, 88.000
 1710147084045970, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2878.000, 138.000, 322.000, 256.000, 42.000, 3.000, 46.000, 87.000
 1710147084156407, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2666.000, 137.000, 318.000, 225.000, 47.000, 2.000, 46.000, 87.000
 1710147084266837, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 1.000, 24.000, 2856.000, 137.000, 323.000, 254.000, 48.000, 2.000, 46.000, 86.000
 1710147084377277, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 62.000, 10.000, 148.000, 1.000, 0.000, 24.000, 2800.000, 135.000, 320.000, 234.000, 47.000, 2.000, 46.000, 87.000
 1710147084487726, 848.000, 846.000, 1815.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 32.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 2858.000, 138.000, 318.000, 252.000, 47.000, 1.000, 46.000, 88.000
 1710147084598225, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 2898.000, 139.000, 323.000, 252.000, 47.000, 2.000, 46.000, 87.000
 1710147084708695, 847.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 32.000, 62.000, 11.000, 163.000, 0.000, 0.000, 24.000, 2632.000, 135.000, 317.000, 228.000, 47.000, 2.000, 46.000, 87.000
 1710147084819113, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2847.000, 137.000, 323.000, 255.000, 47.000, 2.000, 46.000, 86.000
 1710147084929539, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1813.000, 1193.000, 1793.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 10.000, 149.000, 1.000, 0.000, 24.000, 2801.000, 133.000, 320.000, 229.000, 48.000, 1.000, 46.000, 86.000
 1710147085039955, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2825.000, 132.000, 318.000, 229.000, 47.000, 2.000, 46.000, 87.000
 1710147085150383, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 162.000, 1.000, 0.000, 24.000, 2907.000, 141.000, 323.000, 262.000, 47.000, 1.000, 46.000, 87.000
 1710147085260812, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1253.000, 286.000, 10.000, 33.000, 61.000, 11.000, 156.000, 0.000, 0.000, 24.000, 2660.000, 134.000, 317.000, 229.000, 47.000, 0.000, 46.000, 87.000
 1710147085371240, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2826.000, 137.000, 323.000, 259.000, 47.000, 2.000, 46.000, 87.000
 1710147085481668, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3301.000, 1797.000, 900.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2796.000, 132.000, 317.000, 229.000, 47.000, 2.000, 46.000, 87.000
 1710147085592094, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 286.000, 11.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2825.000, 132.000, 317.000, 258.000, 47.000, 2.000, 46.000, 87.000
 1710147085702524, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2911.000, 143.000, 323.000, 253.000, 47.000, 2.000, 46.000, 87.000
 1710147085812952, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2708.000, 134.000, 317.000, 230.000, 47.000, 1.000, 46.000, 87.000
 1710147085923423, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 900.000, 1200.000, 1256.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2927.000, 136.000, 323.000, 256.000, 46.000, 2.000, 46.000, 87.000
 1710147086033876, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1793.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2762.000, 133.000, 318.000, 230.000, 47.000, 1.000, 46.000, 87.000
 1710147086144352, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1198.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 32.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2900.000, 131.000, 317.000, 244.000, 47.000, 2.000, 46.000, 87.000
 1710147086254781, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 33.000, 61.000, 11.000, 156.000, 0.000, 0.000, 24.000, 2913.000, 141.000, 323.000, 264.000, 47.000, 2.000, 46.000, 87.000
 1710147086365222, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 32.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2700.000, 132.000, 317.000, 228.000, 47.000, 2.000, 46.000, 87.000
 1710147086475657, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 10.000, 149.000, 0.000, 0.000, 24.000, 2980.000, 136.000, 324.000, 250.000, 47.000, 2.000, 46.000, 87.000
 1710147086586139, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1805.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1257.000, 286.000, 10.000, 33.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 2722.000, 136.000, 318.000, 234.000, 47.000, 2.000, 46.000, 87.000
 1710147086696616, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 150.000, 1.000, 0.000, 24.000, 2926.000, 131.000, 317.000, 246.000, 47.000, 2.000, 47.000, 86.000
 1710147086807037, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1805.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1251.000, 287.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2908.000, 141.000, 323.000, 249.000, 47.000, 1.000, 46.000, 87.000
 1710147086917490, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2725.000, 132.000, 317.000, 230.000, 47.000, 2.000, 46.000, 87.000
 1710147087027913, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 62.000, 10.000, 147.000, 0.000, 0.000, 24.000, 2938.000, 136.000, 324.000, 253.000, 47.000, 1.000, 46.000, 88.000
 1710147087138351, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1200.000, 1252.000, 286.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2686.000, 137.000, 318.000, 228.000, 47.000, 1.000, 46.000, 87.000
 1710147087248812, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2992.000, 133.000, 317.000, 226.000, 46.000, 1.000, 46.000, 87.000
 1710147087359239, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2913.000, 141.000, 324.000, 259.000, 46.000, 1.000, 46.000, 87.000
 1710147087469671, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1793.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2732.000, 133.000, 317.000, 232.000, 47.000, 2.000, 47.000, 87.000
 1710147087580093, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 32.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2970.000, 136.000, 324.000, 250.000, 47.000, 1.000, 46.000, 87.000
 1710147087690514, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2741.000, 135.000, 318.000, 230.000, 47.000, 1.000, 46.000, 87.000
 1710147087800932, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 287.000, 10.000, 32.000, 61.000, 11.000, 159.000, 1.000, 0.000, 24.000, 2940.000, 131.000, 317.000, 253.000, 47.000, 1.000, 46.000, 87.000
 1710147087911373, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1257.000, 287.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2906.000, 142.000, 323.000, 262.000, 47.000, 1.000, 46.000, 88.000
 1710147088021794, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1793.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 2680.000, 134.000, 317.000, 233.000, 47.000, 2.000, 46.000, 87.000
 1710147088132204, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1251.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2906.000, 137.000, 323.000, 260.000, 47.000, 1.000, 46.000, 87.000
 1710147088242631, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 32.000, 62.000, 11.000, 150.000, 1.000, 0.000, 24.000, 2847.000, 137.000, 317.000, 227.000, 47.000, 1.000, 47.000, 87.000
 1710147088353057, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1198.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 33.000, 62.000, 10.000, 163.000, 0.000, 0.000, 24.000, 2883.000, 131.000, 317.000, 251.000, 47.000, 2.000, 46.000, 87.000
 1710147088463486, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 2935.000, 143.000, 324.000, 233.000, 46.000, 2.000, 47.000, 87.000
 1710147088573943, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 11.000, 162.000, 1.000, 0.000, 24.000, 2701.000, 134.000, 317.000, 226.000, 47.000, 1.000, 46.000, 87.000
 1710147088684385, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2867.000, 139.000, 322.000, 253.000, 47.000, 2.000, 46.000, 87.000
 1710147088794814, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 61.000, 11.000, 155.000, 0.000, 0.000, 24.000, 2948.000, 132.000, 316.000, 242.000, 47.000, 2.000, 46.000, 87.000
 1710147088905231, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1256.000, 287.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2870.000, 135.000, 317.000, 246.000, 48.000, 1.000, 46.000, 87.000
 1710147089015656, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 159.000, 0.000, 0.000, 24.000, 2952.000, 144.000, 324.000, 241.000, 46.000, 1.000, 46.000, 87.000
 1710147089126081, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2617.000, 132.000, 318.000, 229.000, 47.000, 2.000, 46.000, 87.000
 1710147089236529, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2916.000, 138.000, 323.000, 254.000, 47.000, 2.000, 46.000, 87.000
 1710147089346957, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 1.000, 24.000, 2981.000, 134.000, 317.000, 228.000, 47.000, 2.000, 46.000, 87.000
 1710147089457380, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1197.000, 1256.000, 286.000, 10.000, 32.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 2853.000, 138.000, 317.000, 246.000, 48.000, 2.000, 46.000, 87.000
 1710147089567799, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 287.000, 10.000, 32.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 2990.000, 142.000, 324.000, 252.000, 46.000, 2.000, 46.000, 87.000
 1710147089678234, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 32.000, 62.000, 11.000, 154.000, 0.000, 0.000, 24.000, 2563.000, 133.000, 318.000, 225.000, 47.000, 1.000, 46.000, 87.000
 1710147089788670, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2907.000, 140.000, 322.000, 254.000, 48.000, 2.000, 46.000, 87.000
 1710147089899145, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1825.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2957.000, 136.000, 318.000, 230.000, 46.000, 2.000, 46.000, 87.000
 1710147090009601, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1793.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 32.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2921.000, 137.000, 326.000, 265.000, 47.000, 2.000, 46.000, 87.000
 1710147090120071, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 845.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2988.000, 141.000, 324.000, 261.000, 47.000, 3.000, 46.000, 87.000
 1710147090230522, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 32.000, 62.000, 11.000, 159.000, 0.000, 0.000, 24.000, 2593.000, 133.000, 318.000, 228.000, 47.000, 2.000, 46.000, 87.000
 1710147090340955, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2943.000, 141.000, 322.000, 264.000, 47.000, 1.000, 46.000, 87.000
 1710147090451378, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2820.000, 133.000, 317.000, 229.000, 46.000, 2.000, 46.000, 87.000
 1710147090561809, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 32.000, 62.000, 11.000, 152.000, 1.000, 0.000, 24.000, 2943.000, 138.000, 325.000, 259.000, 47.000, 2.000, 46.000, 87.000
 1710147090672240, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1827.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 32.000, 62.000, 11.000, 156.000, 0.000, 0.000, 24.000, 3015.000, 141.000, 324.000, 243.000, 47.000, 2.000, 46.000, 87.000
 1710147090782670, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 32.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2620.000, 133.000, 318.000, 227.000, 47.000, 2.000, 46.000, 87.000
 1710147090893098, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1198.000, 3301.000, 1797.000, 898.000, 1198.000, 1254.000, 287.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2876.000, 142.000, 322.000, 256.000, 47.000, 1.000, 46.000, 88.000
 1710147091003530, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 32.000, 62.000, 11.000, 157.000, 0.000, 0.000, 24.000, 2760.000, 131.000, 318.000, 226.000, 47.000, 2.000, 46.000, 87.000
 1710147091113953, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2968.000, 140.000, 326.000, 246.000, 47.000, 0.000, 46.000, 87.000
 1710147091224430, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2997.000, 138.000, 323.000, 239.000, 48.000, 1.000, 46.000, 87.000
 1710147091334883, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 847.000, 850.000, 1798.000, 1200.000, 3301.000, 1797.000, 900.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 11.000, 163.000, 1.000, 0.000, 24.000, 2625.000, 130.000, 318.000, 244.000, 47.000, 2.000, 46.000, 87.000
 1710147091445337, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 32.000, 61.000, 10.000, 160.000, 0.000, 0.000, 24.000, 2846.000, 140.000, 321.000, 248.000, 47.000, 1.000, 46.000, 87.000
 1710147091555786, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2793.000, 133.000, 317.000, 226.000, 47.000, 1.000, 46.000, 87.000
 1710147091666198, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1258.000, 287.000, 10.000, 33.000, 62.000, 10.000, 154.000, 0.000, 0.000, 24.000, 2917.000, 138.000, 325.000, 243.000, 47.000, 0.000, 46.000, 87.000
 1710147091776630, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2978.000, 135.000, 323.000, 247.000, 47.000, 3.000, 46.000, 87.000
 1710147091887045, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 10.000, 165.000, 1.000, 0.000, 24.000, 2612.000, 131.000, 317.000, 226.000, 47.000, 1.000, 46.000, 87.000
 1710147091997482, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2807.000, 141.000, 322.000, 248.000, 47.000, 1.000, 46.000, 87.000
 1710147092107908, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 287.000, 10.000, 32.000, 62.000, 11.000, 152.000, 1.000, 0.000, 24.000, 2931.000, 134.000, 317.000, 228.000, 47.000, 2.000, 46.000, 87.000
 1710147092218346, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1259.000, 286.000, 10.000, 33.000, 61.000, 11.000, 162.000, 1.000, 0.000, 24.000, 2906.000, 137.000, 325.000, 259.000, 47.000, 2.000, 46.000, 87.000
 1710147092328772, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2935.000, 136.000, 324.000, 256.000, 46.000, 1.000, 47.000, 87.000
 1710147092439198, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1258.000, 287.000, 10.000, 33.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2552.000, 132.000, 317.000, 230.000, 47.000, 2.000, 46.000, 87.000
 1710147092549650, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1253.000, 286.000, 11.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2785.000, 138.000, 322.000, 251.000, 47.000, 1.000, 47.000, 87.000
 1710147092660065, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 845.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 3065.000, 133.000, 317.000, 227.000, 47.000, 1.000, 46.000, 87.000
 1710147092770484, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1252.000, 287.000, 10.000, 33.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2918.000, 141.000, 325.000, 255.000, 46.000, 2.000, 46.000, 87.000
 1710147092880915, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1253.000, 286.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2917.000, 133.000, 324.000, 229.000, 47.000, 2.000, 46.000, 86.000
 1710147092991325, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2506.000, 129.000, 318.000, 230.000, 47.000, 1.000, 46.000, 87.000
 1710147093101779, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2816.000, 137.000, 323.000, 264.000, 47.000, 1.000, 46.000, 88.000
 1710147093212208, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 3132.000, 133.000, 317.000, 229.000, 47.000, 3.000, 46.000, 88.000
 1710147093322632, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1258.000, 287.000, 10.000, 32.000, 62.000, 10.000, 164.000, 1.000, 0.000, 24.000, 2910.000, 140.000, 326.000, 259.000, 46.000, 2.000, 46.000, 87.000
 1710147093433064, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1796.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 32.000, 62.000, 10.000, 160.000, 1.000, 0.000, 24.000, 2917.000, 131.000, 324.000, 234.000, 48.000, 2.000, 46.000, 87.000
 1710147093543492, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 159.000, 0.000, 0.000, 24.000, 2473.000, 133.000, 318.000, 243.000, 47.000, 2.000, 46.000, 87.000
 1710147093653918, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1251.000, 286.000, 10.000, 32.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2866.000, 136.000, 322.000, 254.000, 47.000, 3.000, 47.000, 87.000
 1710147093764344, 847.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 3108.000, 135.000, 317.000, 229.000, 47.000, 2.000, 46.000, 87.000
 1710147093874809, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2931.000, 140.000, 325.000, 248.000, 47.000, 1.000, 46.000, 87.000
 1710147093985235, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2911.000, 134.000, 317.000, 239.000, 47.000, 2.000, 46.000, 87.000
 1710147094095670, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2485.000, 138.000, 317.000, 224.000, 46.000, 3.000, 46.000, 87.000
 1710147094206099, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1825.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 287.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2840.000, 137.000, 322.000, 253.000, 47.000, 2.000, 46.000, 87.000
 1710147094316529, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 3018.000, 137.000, 317.000, 227.000, 46.000, 1.000, 47.000, 87.000
 1710147094426958, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 287.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2888.000, 141.000, 325.000, 248.000, 47.000, 2.000, 46.000, 87.000
 1710147094537386, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2932.000, 135.000, 317.000, 251.000, 47.000, 2.000, 46.000, 88.000
 1710147094647823, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2570.000, 138.000, 318.000, 224.000, 47.000, 1.000, 46.000, 87.000
 1710147094758261, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1257.000, 286.000, 10.000, 33.000, 62.000, 11.000, 162.000, 0.000, 0.000, 24.000, 2812.000, 137.000, 323.000, 260.000, 46.000, 2.000, 46.000, 87.000
 1710147094868694, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2966.000, 136.000, 317.000, 229.000, 47.000, 1.000, 46.000, 87.000
 1710147094979123, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2848.000, 142.000, 325.000, 268.000, 47.000, 2.000, 46.000, 87.000
 1710147095089547, 847.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1259.000, 286.000, 10.000, 33.000, 62.000, 11.000, 155.000, 0.000, 0.000, 24.000, 2878.000, 133.000, 317.000, 227.000, 47.000, 2.000, 46.000, 88.000
 1710147095200016, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1256.000, 286.000, 10.000, 32.000, 62.000, 10.000, 148.000, 1.000, 0.000, 24.000, 2617.000, 136.000, 318.000, 228.000, 47.000, 2.000, 46.000, 87.000
 1710147095310451, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 10.000, 165.000, 1.000, 0.000, 24.000, 2762.000, 136.000, 322.000, 258.000, 47.000, 2.000, 46.000, 87.000
 1710147095420909, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 3047.000, 137.000, 317.000, 226.000, 47.000, 1.000, 46.000, 87.000
 1710147095531337, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2813.000, 141.000, 325.000, 255.000, 48.000, 2.000, 46.000, 87.000
 1710147095641771, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2858.000, 132.000, 317.000, 241.000, 47.000, 1.000, 46.000, 87.000
 1710147095752208, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2551.000, 141.000, 318.000, 248.000, 46.000, 1.000, 46.000, 87.000
 1710147095862638, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2761.000, 138.000, 322.000, 256.000, 46.000, 2.000, 46.000, 87.000
 1710147095973081, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 3127.000, 138.000, 318.000, 225.000, 47.000, 2.000, 46.000, 88.000
 1710147096083505, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 32.000, 62.000, 10.000, 160.000, 0.000, 0.000, 24.000, 2811.000, 138.000, 325.000, 254.000, 47.000, 1.000, 46.000, 87.000
 1710147096193950, 847.000, 847.000, 1817.000, 1201.000, 847.000, 1813.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2812.000, 132.000, 318.000, 234.000, 47.000, 2.000, 46.000, 87.000
 1710147096304375, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2526.000, 133.000, 318.000, 251.000, 46.000, 2.000, 46.000, 87.000
 1710147096414800, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 152.000, 0.000, 0.000, 24.000, 2776.000, 139.000, 322.000, 252.000, 46.000, 1.000, 47.000, 87.000
 1710147096525262, 848.000, 847.000, 1817.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 11.000, 156.000, 0.000, 0.000, 24.000, 3181.000, 138.000, 318.000, 228.000, 47.000, 1.000, 46.000, 87.000
 1710147096635701, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1258.000, 286.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2811.000, 138.000, 326.000, 256.000, 48.000, 1.000, 46.000, 87.000
 1710147096746120, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2796.000, 134.000, 317.000, 248.000, 47.000, 2.000, 46.000, 87.000
 1710147096856537, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2506.000, 132.000, 318.000, 228.000, 47.000, 1.000, 46.000, 87.000
 1710147096966970, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2770.000, 139.000, 322.000, 260.000, 48.000, 3.000, 46.000, 87.000
 1710147097077378, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1827.000, 1807.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3242.000, 136.000, 318.000, 230.000, 47.000, 2.000, 46.000, 87.000
 1710147097187798, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 32.000, 62.000, 10.000, 147.000, 0.000, 0.000, 24.000, 2816.000, 137.000, 325.000, 262.000, 48.000, 2.000, 46.000, 87.000
 1710147097298223, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1259.000, 286.000, 10.000, 32.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 2820.000, 135.000, 318.000, 229.000, 48.000, 2.000, 47.000, 87.000
 1710147097408646, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2540.000, 132.000, 317.000, 233.000, 46.000, 1.000, 46.000, 87.000
 1710147097519102, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 32.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 2778.000, 139.000, 322.000, 253.000, 47.000, 1.000, 46.000, 86.000
 1710147097629535, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 32.000, 62.000, 10.000, 148.000, 1.000, 0.000, 24.000, 3237.000, 134.000, 317.000, 228.000, 46.000, 2.000, 46.000, 87.000
 1710147097739964, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1258.000, 286.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2876.000, 137.000, 324.000, 255.000, 47.000, 2.000, 46.000, 87.000
 1710147097850433, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1191.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2796.000, 132.000, 317.000, 230.000, 47.000, 0.000, 46.000, 87.000
 1710147097961165, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2680.000, 134.000, 323.000, 246.000, 46.000, 2.000, 47.000, 87.000
 1710147098071610, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2908.000, 142.000, 322.000, 261.000, 47.000, 1.000, 46.000, 87.000
 1710147098182058, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1258.000, 286.000, 10.000, 32.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 3231.000, 134.000, 317.000, 226.000, 48.000, 2.000, 46.000, 87.000
 1710147098292494, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 10.000, 163.000, 0.000, 0.000, 24.000, 2826.000, 137.000, 323.000, 248.000, 47.000, 2.000, 46.000, 87.000
 1710147098402915, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1251.000, 286.000, 10.000, 32.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2817.000, 133.000, 317.000, 233.000, 46.000, 2.000, 46.000, 87.000
 1710147098513342, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 32.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 2802.000, 131.000, 322.000, 243.000, 47.000, 1.000, 46.000, 87.000
 1710147098623775, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 62.000, 11.000, 152.000, 1.000, 0.000, 24.000, 2920.000, 141.000, 322.000, 246.000, 48.000, 3.000, 46.000, 87.000
 1710147098734191, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 157.000, 1.000, 0.000, 24.000, 3122.000, 134.000, 317.000, 228.000, 47.000, 3.000, 46.000, 87.000
 1710147098844629, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 900.000, 1197.000, 1255.000, 286.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2783.000, 136.000, 323.000, 250.000, 47.000, 2.000, 47.000, 87.000
 1710147098955049, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1807.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 150.000, 1.000, 0.000, 24.000, 2817.000, 135.000, 317.000, 228.000, 47.000, 2.000, 46.000, 87.000
 1710147099065485, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1257.000, 286.000, 10.000, 32.000, 62.000, 11.000, 157.000, 1.000, 0.000, 24.000, 2846.000, 130.000, 321.000, 226.000, 45.000, 1.000, 47.000, 87.000
 1710147099175950, 848.000, 847.000, 1815.000, 1202.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2882.000, 141.000, 324.000, 259.000, 47.000, 1.000, 46.000, 87.000
 1710147099286374, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1258.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 3015.000, 132.000, 317.000, 234.000, 46.000, 1.000, 46.000, 87.000
 1710147099396799, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2760.000, 137.000, 323.000, 247.000, 46.000, 1.000, 47.000, 87.000
 1710147099507209, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 156.000, 1.000, 0.000, 24.000, 2748.000, 136.000, 317.000, 229.000, 47.000, 2.000, 46.000, 87.000
 1710147099617630, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 61.000, 11.000, 154.000, 0.000, 0.000, 24.000, 2853.000, 132.000, 321.000, 225.000, 46.000, 2.000, 47.000, 87.000
 1710147099728053, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2852.000, 142.000, 324.000, 261.000, 47.000, 0.000, 46.000, 87.000
 1710147099838471, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2968.000, 133.000, 317.000, 231.000, 46.000, 1.000, 46.000, 87.000
 1710147099948921, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 33.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 2776.000, 135.000, 323.000, 270.000, 47.000, 1.000, 46.000, 87.000
 1710147100059335, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1796.000, 1827.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2678.000, 135.000, 317.000, 227.000, 47.000, 2.000, 46.000, 87.000
 1710147100169771, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 61.000, 11.000, 159.000, 1.000, 0.000, 24.000, 2796.000, 131.000, 321.000, 258.000, 47.000, 1.000, 46.000, 87.000
 1710147100280194, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2803.000, 142.000, 324.000, 260.000, 48.000, 1.000, 46.000, 87.000
 1710147100390626, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 847.000, 848.000, 1797.000, 1198.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2906.000, 134.000, 316.000, 228.000, 47.000, 1.000, 46.000, 86.000
 1710147100501088, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1198.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 61.000, 11.000, 162.000, 1.000, 0.000, 24.000, 2767.000, 137.000, 324.000, 256.000, 46.000, 1.000, 46.000, 87.000
 1710147100611529, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1197.000, 1257.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2640.000, 132.000, 318.000, 244.000, 47.000, 2.000, 46.000, 87.000
 1710147100721960, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1259.000, 286.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2778.000, 130.000, 322.000, 250.000, 47.000, 0.000, 46.000, 87.000
 1710147100832371, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1807.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1260.000, 286.000, 10.000, 33.000, 61.000, 10.000, 159.000, 0.000, 0.000, 24.000, 2808.000, 143.000, 325.000, 241.000, 47.000, 1.000, 46.000, 87.000
 1710147100942850, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1264.000, 286.000, 10.000, 32.000, 62.000, 11.000, 163.000, 1.000, 0.000, 24.000, 2946.000, 134.000, 316.000, 226.000, 47.000, 2.000, 46.000, 87.000
 1710147101053303, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 286.000, 11.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2787.000, 138.000, 323.000, 252.000, 48.000, 1.000, 46.000, 87.000
 1710147101163758, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 32.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 2630.000, 132.000, 318.000, 228.000, 47.000, 3.000, 46.000, 88.000
 1710147101274173, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 287.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2790.000, 136.000, 321.000, 251.000, 47.000, 1.000, 46.000, 87.000
 1710147101384620, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1191.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1256.000, 287.000, 10.000, 33.000, 62.000, 10.000, 160.000, 0.000, 0.000, 24.000, 2795.000, 144.000, 325.000, 251.000, 47.000, 2.000, 46.000, 87.000
 1710147101495037, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3301.000, 1797.000, 900.000, 1198.000, 1253.000, 287.000, 10.000, 33.000, 62.000, 10.000, 165.000, 1.000, 0.000, 24.000, 2895.000, 132.000, 317.000, 225.000, 47.000, 2.000, 46.000, 87.000
 1710147101605484, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2805.000, 138.000, 323.000, 256.000, 47.000, 2.000, 46.000, 87.000
 1710147101715907, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 287.000, 10.000, 32.000, 62.000, 11.000, 151.000, 1.000, 0.000, 24.000, 2620.000, 134.000, 317.000, 227.000, 46.000, 2.000, 46.000, 87.000
 1710147101826409, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1793.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2882.000, 139.000, 321.000, 266.000, 47.000, 1.000, 46.000, 87.000
 1710147101936836, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2807.000, 142.000, 318.000, 259.000, 46.000, 2.000, 46.000, 87.000
 1710147102047268, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 163.000, 0.000, 0.000, 24.000, 2887.000, 132.000, 316.000, 226.000, 48.000, 2.000, 46.000, 87.000
 1710147102157675, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1253.000, 286.000, 10.000, 32.000, 62.000, 11.000, 162.000, 1.000, 0.000, 24.000, 2797.000, 139.000, 323.000, 260.000, 47.000, 2.000, 46.000, 87.000
 1710147102268090, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 32.000, 62.000, 11.000, 161.000, 0.000, 1.000, 24.000, 2647.000, 135.000, 318.000, 227.000, 47.000, 1.000, 46.000, 87.000
 1710147102378523, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1258.000, 286.000, 10.000, 32.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2990.000, 136.000, 322.000, 259.000, 47.000, 3.000, 46.000, 87.000
 1710147102488948, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1254.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2788.000, 140.000, 319.000, 254.000, 47.000, 3.000, 46.000, 87.000
 1710147102599369, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1252.000, 287.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2788.000, 133.000, 317.000, 230.000, 47.000, 2.000, 46.000, 87.000
 1710147102709787, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2826.000, 141.000, 323.000, 256.000, 47.000, 2.000, 46.000, 87.000
 1710147102820227, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1255.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2722.000, 133.000, 318.000, 229.000, 47.000, 1.000, 46.000, 87.000
 1710147102930644, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1259.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2988.000, 137.000, 322.000, 246.000, 48.000, 1.000, 46.000, 87.000
 1710147103041085, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 32.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2753.000, 141.000, 318.000, 236.000, 47.000, 1.000, 46.000, 87.000
 1710147103151569, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2686.000, 133.000, 317.000, 229.000, 46.000, 2.000, 47.000, 87.000
 1710147103262016, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1258.000, 287.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2826.000, 143.000, 323.000, 251.000, 47.000, 2.000, 46.000, 86.000
 1710147103372448, 848.000, 846.000, 1816.000, 1201.000, 846.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 850.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2795.000, 132.000, 318.000, 228.000, 47.000, 2.000, 46.000, 87.000
 1710147103482890, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2868.000, 140.000, 321.000, 244.000, 48.000, 2.000, 46.000, 87.000
 1710147103593380, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 33.000, 62.000, 11.000, 162.000, 1.000, 0.000, 24.000, 2708.000, 138.000, 318.000, 247.000, 47.000, 1.000, 46.000, 87.000
 1710147103703807, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 32.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 2658.000, 131.000, 317.000, 228.000, 47.000, 2.000, 46.000, 87.000
 1710147103814235, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 32.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 2811.000, 142.000, 323.000, 251.000, 47.000, 1.000, 46.000, 87.000
 1710147103924658, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1260.000, 286.000, 10.000, 33.000, 62.000, 10.000, 162.000, 0.000, 0.000, 24.000, 2822.000, 133.000, 318.000, 229.000, 47.000, 1.000, 46.000, 87.000
 1710147104035086, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2860.000, 138.000, 321.000, 263.000, 48.000, 1.000, 46.000, 87.000
 1710147104145520, 850.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2662.000, 136.000, 318.000, 260.000, 47.000, 1.000, 47.000, 87.000
 1710147104255953, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 32.000, 62.000, 11.000, 156.000, 0.000, 1.000, 24.000, 2627.000, 131.000, 316.000, 231.000, 47.000, 0.000, 46.000, 87.000
 1710147104366400, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2818.000, 137.000, 323.000, 251.000, 46.000, 2.000, 46.000, 87.000
 1710147104476828, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1258.000, 286.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 23.000, 2796.000, 135.000, 317.000, 227.000, 48.000, 2.000, 46.000, 87.000
 1710147104587257, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 150.000, 0.000, 0.000, 24.000, 2808.000, 138.000, 321.000, 255.000, 47.000, 2.000, 46.000, 87.000
 1710147104697686, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1258.000, 287.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2652.000, 137.000, 319.000, 230.000, 47.000, 2.000, 46.000, 87.000
 1710147104808111, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 2692.000, 133.000, 317.000, 231.000, 47.000, 2.000, 46.000, 87.000
 1710147104918525, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1796.000, 1827.000, 1805.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2817.000, 137.000, 324.000, 264.000, 48.000, 2.000, 46.000, 87.000
 1710147105028935, 848.000, 847.000, 1815.000, 1201.000, 846.000, 1812.000, 1192.000, 1796.000, 1827.000, 1805.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1258.000, 286.000, 10.000, 33.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 2765.000, 134.000, 317.000, 227.000, 47.000, 1.000, 46.000, 87.000
 1710147105139368, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 61.000, 11.000, 151.000, 1.000, 0.000, 24.000, 2912.000, 141.000, 321.000, 258.000, 47.000, 2.000, 47.000, 87.000
 1710147105249784, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1813.000, 1193.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 287.000, 10.000, 32.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2617.000, 134.000, 318.000, 236.000, 47.000, 2.000, 46.000, 87.000
 1710147105360231, 848.000, 846.000, 1817.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 10.000, 165.000, 0.000, 0.000, 24.000, 2705.000, 131.000, 317.000, 225.000, 47.000, 3.000, 46.000, 87.000
 1710147105470661, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1253.000, 287.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2841.000, 137.000, 323.000, 256.000, 47.000, 1.000, 46.000, 87.000
 1710147105581104, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 61.000, 10.000, 147.000, 1.000, 0.000, 24.000, 2716.000, 132.000, 317.000, 229.000, 47.000, 2.000, 47.000, 87.000
 1710147105691585, 850.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2946.000, 141.000, 322.000, 249.000, 47.000, 2.000, 46.000, 87.000
 1710147105802057, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 157.000, 0.000, 0.000, 24.000, 2631.000, 132.000, 318.000, 241.000, 47.000, 1.000, 46.000, 87.000
 1710147105912490, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1793.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3301.000, 1796.000, 900.000, 1197.000, 1257.000, 286.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2745.000, 133.000, 317.000, 225.000, 48.000, 2.000, 47.000, 87.000
 1710147106022921, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1259.000, 286.000, 10.000, 33.000, 62.000, 11.000, 158.000, 0.000, 0.000, 24.000, 2847.000, 135.000, 323.000, 255.000, 47.000, 2.000, 46.000, 87.000
 1710147106133370, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1191.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1254.000, 287.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2726.000, 135.000, 317.000, 226.000, 48.000, 1.000, 46.000, 87.000
 1710147106243799, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 32.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 3007.000, 141.000, 322.000, 248.000, 47.000, 3.000, 46.000, 88.000
 1710147106354236, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1796.000, 1200.000, 3301.000, 1797.000, 898.000, 1200.000, 1254.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2686.000, 133.000, 318.000, 251.000, 47.000, 1.000, 47.000, 87.000
 1710147106464673, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 32.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2700.000, 138.000, 322.000, 225.000, 47.000, 2.000, 46.000, 87.000
 1710147106575166, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1805.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1280.000, 286.000, 10.000, 33.000, 62.000, 10.000, 147.000, 1.000, 0.000, 24.000, 2875.000, 137.000, 323.000, 260.000, 46.000, 1.000, 46.000, 87.000
 1710147106685674, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1258.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2816.000, 136.000, 317.000, 230.000, 47.000, 2.000, 46.000, 87.000
 1710147106796125, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2903.000, 141.000, 322.000, 266.000, 47.000, 2.000, 46.000, 87.000
 1710147106906560, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2762.000, 135.000, 318.000, 227.000, 48.000, 2.000, 46.000, 87.000
 1710147107017058, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 287.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2668.000, 138.000, 323.000, 228.000, 46.000, 1.000, 46.000, 87.000
 1710147107127501, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1257.000, 286.000, 10.000, 33.000, 62.000, 11.000, 156.000, 1.000, 0.000, 24.000, 2893.000, 136.000, 323.000, 258.000, 47.000, 2.000, 47.000, 87.000
 1710147107237948, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2912.000, 135.000, 317.000, 226.000, 47.000, 2.000, 46.000, 87.000
 1710147107348383, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1258.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 1.000, 24.000, 2867.000, 141.000, 323.000, 254.000, 46.000, 2.000, 47.000, 87.000
 1710147107458808, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1793.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1198.000, 3298.000, 1796.000, 898.000, 1197.000, 1258.000, 286.000, 10.000, 32.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 2830.000, 133.000, 319.000, 241.000, 47.000, 1.000, 46.000, 87.000
 1710147107569237, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2625.000, 136.000, 323.000, 248.000, 46.000, 1.000, 46.000, 87.000
 1710147107679640, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2906.000, 138.000, 323.000, 256.000, 47.000, 1.000, 46.000, 87.000
 1710147107790074, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 33.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 2997.000, 136.000, 317.000, 225.000, 47.000, 2.000, 47.000, 87.000
 1710147107900529, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1191.000, 1795.000, 1827.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 163.000, 0.000, 0.000, 24.000, 2853.000, 140.000, 323.000, 250.000, 46.000, 0.000, 46.000, 88.000
 1710147108010954, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 32.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 2797.000, 132.000, 319.000, 233.000, 47.000, 2.000, 46.000, 87.000
 1710147108121387, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2572.000, 133.000, 323.000, 254.000, 48.000, 1.000, 47.000, 87.000
 1710147108231823, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 33.000, 62.000, 11.000, 163.000, 1.000, 0.000, 24.000, 2920.000, 138.000, 323.000, 252.000, 47.000, 2.000, 47.000, 87.000
 1710147108342297, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2961.000, 137.000, 317.000, 230.000, 47.000, 2.000, 46.000, 87.000
 1710147108452745, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1257.000, 286.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 1.000, 24.000, 2917.000, 140.000, 323.000, 257.000, 47.000, 1.000, 47.000, 87.000
 1710147108563206, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 157.000, 1.000, 1.000, 24.000, 2777.000, 132.000, 320.000, 248.000, 47.000, 2.000, 47.000, 87.000
 1710147108673671, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1200.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 157.000, 0.000, 1.000, 24.000, 2580.000, 133.000, 323.000, 230.000, 47.000, 2.000, 47.000, 87.000
 1710147108784104, 850.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1251.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2915.000, 139.000, 322.000, 263.000, 47.000, 2.000, 46.000, 87.000
 1710147108894535, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 287.000, 10.000, 32.000, 62.000, 11.000, 158.000, 0.000, 0.000, 24.000, 2710.000, 138.000, 317.000, 229.000, 48.000, 2.000, 46.000, 87.000
 1710147109004968, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 1.000, 24.000, 2965.000, 137.000, 322.000, 257.000, 47.000, 2.000, 46.000, 87.000
 1710147109115390, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2721.000, 134.000, 319.000, 230.000, 46.000, 2.000, 47.000, 87.000
 1710147109225827, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 845.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 287.000, 10.000, 33.000, 61.000, 11.000, 157.000, 0.000, 0.000, 24.000, 2622.000, 132.000, 322.000, 231.000, 47.000, 2.000, 46.000, 87.000
 1710147109336249, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2917.000, 139.000, 323.000, 256.000, 47.000, 2.000, 47.000, 87.000
 1710147109446679, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2740.000, 136.000, 317.000, 230.000, 46.000, 2.000, 46.000, 87.000
 1710147109557105, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 152.000, 1.000, 1.000, 24.000, 2952.000, 137.000, 322.000, 261.000, 47.000, 2.000, 46.000, 87.000
 1710147109667570, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2720.000, 135.000, 320.000, 229.000, 47.000, 1.000, 46.000, 88.000
 1710147109778042, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2621.000, 133.000, 322.000, 248.000, 47.000, 2.000, 46.000, 87.000
 1710147109888473, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2905.000, 140.000, 323.000, 267.000, 46.000, 3.000, 47.000, 87.000
 1710147109998924, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1825.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 32.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2716.000, 133.000, 317.000, 230.000, 47.000, 1.000, 46.000, 87.000
 1710147110109379, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 2961.000, 138.000, 322.000, 251.000, 46.000, 1.000, 47.000, 87.000
 1710147110219808, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2798.000, 133.000, 320.000, 240.000, 46.000, 3.000, 47.000, 87.000
 1710147110330234, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 61.000, 11.000, 151.000, 0.000, 0.000, 24.000, 2630.000, 134.000, 321.000, 241.000, 47.000, 2.000, 46.000, 87.000
 1710147110440666, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2917.000, 142.000, 323.000, 248.000, 48.000, 3.000, 46.000, 87.000
 1710147110551101, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1257.000, 286.000, 11.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2683.000, 134.000, 317.000, 228.000, 47.000, 2.000, 46.000, 87.000
 1710147110661554, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1807.000, 848.000, 848.000, 1798.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2903.000, 137.000, 322.000, 250.000, 46.000, 1.000, 46.000, 87.000
 1710147110771986, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1258.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2902.000, 134.000, 320.000, 241.000, 47.000, 2.000, 46.000, 87.000
 1710147110882419, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1813.000, 1193.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2590.000, 132.000, 321.000, 228.000, 47.000, 1.000, 46.000, 86.000
 1710147110992914, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2956.000, 142.000, 322.000, 256.000, 47.000, 1.000, 46.000, 86.000
 1710147111103352, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 163.000, 0.000, 0.000, 24.000, 2642.000, 133.000, 317.000, 227.000, 47.000, 1.000, 46.000, 87.000
 1710147111213789, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3301.000, 1796.000, 900.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2937.000, 136.000, 322.000, 249.000, 47.000, 1.000, 47.000, 87.000
 1710147111324239, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 159.000, 1.000, 0.000, 24.000, 2982.000, 136.000, 320.000, 228.000, 47.000, 2.000, 47.000, 88.000
 1710147111434660, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2557.000, 130.000, 320.000, 226.000, 47.000, 1.000, 46.000, 87.000
 1710147111545102, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 11.000, 157.000, 1.000, 0.000, 24.000, 2967.000, 141.000, 322.000, 260.000, 47.000, 2.000, 47.000, 87.000
 1710147111655522, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2567.000, 133.000, 317.000, 230.000, 47.000, 2.000, 46.000, 87.000
 1710147111765946, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 287.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2922.000, 137.000, 322.000, 264.000, 48.000, 1.000, 47.000, 87.000
 1710147111876369, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1257.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2983.000, 136.000, 320.000, 228.000, 46.000, 2.000, 46.000, 87.000
 1710147111986805, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2487.000, 134.000, 320.000, 255.000, 47.000, 1.000, 46.000, 87.000
 1710147112097220, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 162.000, 0.000, 0.000, 24.000, 2998.000, 142.000, 322.000, 255.000, 48.000, 1.000, 46.000, 87.000
 1710147112207664, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1200.000, 1261.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2567.000, 133.000, 317.000, 226.000, 47.000, 1.000, 46.000, 87.000
 1710147112318136, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 1.000, 24.000, 2910.000, 136.000, 322.000, 257.000, 47.000, 2.000, 46.000, 87.000
 1710147112428588, 848.000, 846.000, 1817.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2885.000, 135.000, 317.000, 236.000, 47.000, 1.000, 46.000, 87.000
 1710147112539021, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1254.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2481.000, 131.000, 320.000, 252.000, 47.000, 2.000, 47.000, 87.000
 1710147112649522, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2993.000, 143.000, 322.000, 242.000, 48.000, 2.000, 46.000, 88.000
 1710147112759959, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1257.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2605.000, 134.000, 317.000, 227.000, 47.000, 0.000, 47.000, 87.000
 1710147112870382, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2877.000, 138.000, 322.000, 252.000, 47.000, 2.000, 46.000, 87.000
 1710147112980821, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 287.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2763.000, 131.000, 317.000, 227.000, 46.000, 2.000, 46.000, 87.000
 1710147113091242, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 32.000, 62.000, 11.000, 157.000, 0.000, 0.000, 24.000, 2547.000, 132.000, 320.000, 256.000, 47.000, 1.000, 47.000, 87.000
 1710147113201664, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 287.000, 10.000, 32.000, 61.000, 11.000, 152.000, 1.000, 0.000, 24.000, 3031.000, 145.000, 322.000, 252.000, 48.000, 2.000, 47.000, 87.000
 1710147113312089, 848.000, 847.000, 1816.000, 1201.000, 846.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1258.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2611.000, 134.000, 317.000, 225.000, 47.000, 3.000, 46.000, 87.000
 1710147113422520, 848.000, 847.000, 1817.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2855.000, 139.000, 322.000, 253.000, 47.000, 1.000, 47.000, 87.000
 1710147113532948, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 61.000, 11.000, 157.000, 1.000, 0.000, 24.000, 2785.000, 133.000, 317.000, 230.000, 47.000, 1.000, 46.000, 87.000
 1710147113643405, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2607.000, 138.000, 320.000, 228.000, 47.000, 1.000, 46.000, 88.000
 1710147113753827, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 287.000, 10.000, 33.000, 62.000, 11.000, 162.000, 0.000, 0.000, 24.000, 2988.000, 144.000, 322.000, 262.000, 47.000, 1.000, 47.000, 87.000
 1710147113864253, 848.000, 847.000, 1817.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1255.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2621.000, 132.000, 317.000, 232.000, 47.000, 1.000, 46.000, 87.000
 1710147113974680, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 153.000, 1.000, 0.000, 24.000, 2832.000, 139.000, 322.000, 256.000, 47.000, 1.000, 47.000, 87.000
 1710147114085110, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1200.000, 1254.000, 286.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2836.000, 135.000, 317.000, 230.000, 46.000, 2.000, 46.000, 88.000
 1710147114195524, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 10.000, 165.000, 0.000, 0.000, 24.000, 2625.000, 139.000, 318.000, 255.000, 47.000, 2.000, 47.000, 87.000
 1710147114305949, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2980.000, 141.000, 322.000, 257.000, 48.000, 1.000, 47.000, 87.000
 1710147114416372, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 287.000, 10.000, 33.000, 62.000, 11.000, 165.000, 2.000, 0.000, 24.000, 2591.000, 133.000, 317.000, 232.000, 47.000, 2.000, 46.000, 87.000
 1710147114526801, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 10.000, 148.000, 1.000, 0.000, 24.000, 2802.000, 140.000, 322.000, 255.000, 47.000, 2.000, 46.000, 87.000
 1710147114637258, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1254.000, 287.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2932.000, 135.000, 318.000, 228.000, 47.000, 2.000, 46.000, 87.000
 1710147114747712, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2560.000, 136.000, 317.000, 247.000, 47.000, 2.000, 46.000, 87.000
 1710147114858138, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2946.000, 140.000, 321.000, 230.000, 48.000, 2.000, 46.000, 87.000
 1710147114968657, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 61.000, 10.000, 151.000, 1.000, 0.000, 24.000, 2568.000, 133.000, 315.000, 227.000, 47.000, 2.000, 46.000, 87.000
 1710147115079095, 847.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1253.000, 287.000, 10.000, 33.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 2800.000, 141.000, 322.000, 250.000, 47.000, 1.000, 46.000, 87.000
 1710147115189533, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1255.000, 287.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 3070.000, 133.000, 316.000, 228.000, 48.000, 1.000, 46.000, 87.000
 1710147115299957, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1805.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2522.000, 137.000, 316.000, 238.000, 47.000, 2.000, 47.000, 87.000
 1710147115410386, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1827.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2907.000, 139.000, 322.000, 246.000, 47.000, 2.000, 47.000, 86.000
 1710147115520816, 847.000, 846.000, 1816.000, 1202.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1253.000, 287.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2511.000, 133.000, 315.000, 228.000, 47.000, 2.000, 46.000, 87.000
 1710147115631242, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 32.000, 62.000, 10.000, 164.000, 1.000, 0.000, 24.000, 2810.000, 142.000, 322.000, 248.000, 47.000, 2.000, 47.000, 87.000
 1710147115741676, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 163.000, 0.000, 0.000, 24.000, 3135.000, 131.000, 317.000, 227.000, 48.000, 1.000, 46.000, 87.000
 1710147115852107, 847.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2500.000, 140.000, 316.000, 256.000, 47.000, 2.000, 46.000, 87.000
 1710147115962535, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1200.000, 1257.000, 287.000, 10.000, 33.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 2922.000, 138.000, 322.000, 254.000, 46.000, 2.000, 47.000, 87.000
 1710147116072975, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 287.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2483.000, 130.000, 316.000, 229.000, 47.000, 1.000, 46.000, 87.000
 1710147116183418, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 287.000, 10.000, 32.000, 62.000, 11.000, 156.000, 0.000, 0.000, 24.000, 2880.000, 139.000, 323.000, 248.000, 46.000, 2.000, 46.000, 87.000
 1710147116293903, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1254.000, 287.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3118.000, 132.000, 317.000, 226.000, 46.000, 1.000, 46.000, 87.000
 1710147116404360, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 152.000, 0.000, 0.000, 24.000, 2636.000, 138.000, 324.000, 260.000, 47.000, 1.000, 47.000, 87.000
 1710147116514804, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1262.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2916.000, 135.000, 322.000, 259.000, 47.000, 2.000, 47.000, 87.000
 1710147116625258, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2495.000, 131.000, 316.000, 228.000, 48.000, 2.000, 47.000, 87.000
 1710147116735688, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1200.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2847.000, 137.000, 323.000, 266.000, 47.000, 3.000, 47.000, 87.000
 1710147116846099, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1254.000, 286.000, 10.000, 32.000, 62.000, 10.000, 165.000, 1.000, 0.000, 24.000, 3012.000, 134.000, 317.000, 226.000, 47.000, 1.000, 46.000, 87.000
 1710147116956530, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1257.000, 287.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2745.000, 138.000, 324.000, 253.000, 48.000, 0.000, 46.000, 87.000
 1710147117066953, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 156.000, 0.000, 0.000, 24.000, 2936.000, 136.000, 322.000, 239.000, 46.000, 2.000, 46.000, 87.000
 1710147117177385, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1252.000, 287.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2581.000, 132.000, 316.000, 224.000, 47.000, 2.000, 46.000, 87.000
 1710147117287810, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1265.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2813.000, 137.000, 323.000, 254.000, 46.000, 1.000, 46.000, 87.000
 1710147117398235, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1257.000, 287.000, 10.000, 33.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 2966.000, 133.000, 318.000, 225.000, 47.000, 2.000, 46.000, 87.000
 1710147117508651, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 32.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2856.000, 141.000, 324.000, 251.000, 47.000, 1.000, 46.000, 87.000
 1710147117619125, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 150.000, 1.000, 0.000, 24.000, 2886.000, 133.000, 322.000, 240.000, 47.000, 1.000, 46.000, 87.000
 1710147117729551, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1258.000, 287.000, 10.000, 33.000, 62.000, 10.000, 164.000, 1.000, 0.000, 24.000, 2628.000, 130.000, 316.000, 228.000, 47.000, 2.000, 46.000, 87.000
 1710147117839971, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 2763.000, 137.000, 323.000, 251.000, 47.000, 2.000, 46.000, 87.000
 1710147117950395, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 3041.000, 133.000, 317.000, 225.000, 47.000, 2.000, 47.000, 87.000
 1710147118060815, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1259.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2861.000, 141.000, 325.000, 248.000, 48.000, 2.000, 47.000, 87.000
 1710147118171234, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 850.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1256.000, 286.000, 10.000, 32.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 2875.000, 131.000, 323.000, 249.000, 47.000, 1.000, 46.000, 87.000
 1710147118281669, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1258.000, 286.000, 10.000, 33.000, 62.000, 11.000, 152.000, 0.000, 0.000, 24.000, 2576.000, 133.000, 317.000, 225.000, 48.000, 2.000, 46.000, 87.000
 1710147118392096, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 1.000, 24.000, 2750.000, 135.000, 324.000, 261.000, 47.000, 1.000, 46.000, 87.000
 1710147118502515, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 3098.000, 135.000, 318.000, 230.000, 47.000, 1.000, 46.000, 87.000
 1710147118612942, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1197.000, 1253.000, 287.000, 10.000, 33.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 2801.000, 140.000, 325.000, 265.000, 46.000, 2.000, 46.000, 87.000
 1710147118723377, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1258.000, 286.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2823.000, 133.000, 323.000, 228.000, 46.000, 1.000, 47.000, 87.000
 1710147118833807, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2547.000, 138.000, 317.000, 231.000, 48.000, 2.000, 47.000, 87.000
 1710147118944279, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 900.000, 1198.000, 1252.000, 287.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 1.000, 24.000, 2776.000, 137.000, 324.000, 255.000, 47.000, 2.000, 46.000, 87.000
 1710147119054711, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1807.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1257.000, 287.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 3200.000, 136.000, 318.000, 229.000, 47.000, 2.000, 46.000, 87.000
 1710147119165192, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1259.000, 287.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 1.000, 24.000, 2800.000, 141.000, 325.000, 255.000, 45.000, 2.000, 46.000, 87.000
 1710147119275628, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2811.000, 135.000, 324.000, 240.000, 47.000, 1.000, 47.000, 87.000
 1710147119386065, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2503.000, 137.000, 317.000, 233.000, 47.000, 2.000, 47.000, 87.000
 1710147119496497, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1259.000, 286.000, 10.000, 32.000, 62.000, 10.000, 165.000, 1.000, 0.000, 24.000, 2765.000, 136.000, 325.000, 257.000, 47.000, 2.000, 47.000, 87.000
 1710147119606934, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 11.000, 162.000, 0.000, 0.000, 24.000, 3257.000, 135.000, 317.000, 226.000, 46.000, 2.000, 46.000, 87.000
 1710147119717379, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1253.000, 287.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2753.000, 141.000, 325.000, 250.000, 48.000, 2.000, 46.000, 87.000
 1710147119827807, 847.000, 847.000, 1816.000, 1202.000, 846.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1253.000, 287.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2802.000, 133.000, 324.000, 232.000, 47.000, 1.000, 46.000, 87.000
 1710147119938240, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1813.000, 1193.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 32.000, 62.000, 10.000, 152.000, 0.000, 0.000, 24.000, 2630.000, 134.000, 316.000, 257.000, 48.000, 1.000, 46.000, 87.000
 1710147120048666, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1254.000, 287.000, 10.000, 33.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 2795.000, 137.000, 324.000, 252.000, 47.000, 1.000, 47.000, 87.000
 1710147120159099, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 3247.000, 137.000, 317.000, 230.000, 47.000, 2.000, 46.000, 87.000
 1710147120269559, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1255.000, 287.000, 10.000, 33.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2878.000, 139.000, 324.000, 254.000, 47.000, 2.000, 46.000, 87.000
 1710147120379980, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2811.000, 132.000, 317.000, 245.000, 47.000, 2.000, 47.000, 87.000
 1710147120490417, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 2726.000, 133.000, 317.000, 229.000, 46.000, 2.000, 47.000, 86.000
 1710147120600851, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1253.000, 287.000, 10.000, 33.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2788.000, 139.000, 324.000, 263.000, 47.000, 1.000, 46.000, 87.000
 1710147120711287, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 3190.000, 138.000, 317.000, 228.000, 46.000, 1.000, 46.000, 87.000
 1710147120821762, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 32.000, 62.000, 11.000, 163.000, 0.000, 0.000, 24.000, 2987.000, 139.000, 325.000, 256.000, 47.000, 2.000, 46.000, 87.000
 1710147120932253, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2797.000, 132.000, 317.000, 229.000, 47.000, 2.000, 46.000, 87.000
 1710147121042738, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1258.000, 287.000, 10.000, 33.000, 62.000, 11.000, 162.000, 0.000, 0.000, 24.000, 2841.000, 132.000, 318.000, 227.000, 46.000, 2.000, 46.000, 87.000
 1710147121153213, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 287.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2823.000, 138.000, 324.000, 258.000, 47.000, 2.000, 46.000, 87.000
 1710147121263661, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1259.000, 286.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 1.000, 24.000, 3058.000, 138.000, 317.000, 232.000, 47.000, 2.000, 47.000, 87.000
 1710147121374088, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 3008.000, 138.000, 325.000, 263.000, 47.000, 2.000, 46.000, 87.000
 1710147121484530, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 10.000, 165.000, 0.000, 0.000, 24.000, 2777.000, 134.000, 317.000, 229.000, 47.000, 2.000, 46.000, 87.000
 1710147121596357, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2872.000, 136.000, 317.000, 250.000, 47.000, 2.000, 46.000, 87.000
 1710147121706808, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1258.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2817.000, 139.000, 324.000, 269.000, 48.000, 2.000, 47.000, 87.000
 1710147121817250, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1827.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2967.000, 135.000, 317.000, 229.000, 47.000, 2.000, 46.000, 87.000
 1710147121927709, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 32.000, 62.000, 11.000, 153.000, 1.000, 0.000, 24.000, 2763.000, 137.000, 325.000, 252.000, 46.000, 2.000, 47.000, 87.000
 1710147122038143, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1254.000, 287.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2736.000, 135.000, 317.000, 243.000, 47.000, 2.000, 47.000, 87.000
 1710147122148616, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3298.000, 1797.000, 898.000, 1198.000, 1257.000, 287.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2821.000, 140.000, 317.000, 238.000, 47.000, 2.000, 46.000, 87.000
 1710147122259049, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2821.000, 140.000, 323.000, 247.000, 47.000, 2.000, 46.000, 87.000
 1710147122369495, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 900.000, 1200.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2932.000, 133.000, 318.000, 226.000, 46.000, 1.000, 46.000, 87.000
 1710147122479917, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1200.000, 1252.000, 286.000, 10.000, 32.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2793.000, 139.000, 326.000, 250.000, 46.000, 3.000, 46.000, 87.000
 1710147122590418, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2681.000, 132.000, 317.000, 229.000, 47.000, 0.000, 46.000, 87.000
 1710147122700850, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1793.000, 1826.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 32.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2801.000, 141.000, 325.000, 232.000, 47.000, 2.000, 46.000, 87.000
 1710147122811277, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 287.000, 10.000, 33.000, 62.000, 11.000, 159.000, 0.000, 0.000, 24.000, 2818.000, 143.000, 323.000, 254.000, 46.000, 2.000, 46.000, 87.000
 1710147122921745, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2916.000, 134.000, 318.000, 228.000, 47.000, 1.000, 47.000, 88.000
 1710147123032176, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1197.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2782.000, 137.000, 326.000, 249.000, 47.000, 2.000, 46.000, 87.000
 1710147123142633, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2650.000, 133.000, 317.000, 227.000, 48.000, 1.000, 47.000, 87.000
 1710147123253065, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1257.000, 286.000, 10.000, 32.000, 62.000, 11.000, 163.000, 0.000, 0.000, 24.000, 2748.000, 131.000, 324.000, 227.000, 46.000, 2.000, 46.000, 86.000
 1710147123363497, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 32.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2812.000, 141.000, 323.000, 259.000, 47.000, 2.000, 47.000, 87.000
 1710147123473944, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2950.000, 134.000, 318.000, 228.000, 47.000, 1.000, 46.000, 87.000
 1710147123584383, 850.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 287.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2778.000, 136.000, 326.000, 263.000, 47.000, 2.000, 47.000, 87.000
 1710147123694823, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2616.000, 136.000, 317.000, 229.000, 47.000, 1.000, 46.000, 87.000
 1710147123805248, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1793.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1257.000, 286.000, 10.000, 32.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2858.000, 130.000, 324.000, 256.000, 47.000, 2.000, 46.000, 87.000
 1710147123915704, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1258.000, 287.000, 10.000, 33.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 2811.000, 141.000, 322.000, 249.000, 47.000, 2.000, 46.000, 87.000
 1710147124026133, 847.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 32.000, 62.000, 10.000, 164.000, 1.000, 0.000, 24.000, 2893.000, 133.000, 317.000, 224.000, 48.000, 2.000, 47.000, 87.000
 1710147124136569, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 2790.000, 137.000, 325.000, 254.000, 47.000, 2.000, 46.000, 87.000
 1710147124247031, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 287.000, 10.000, 32.000, 62.000, 11.000, 160.000, 0.000, 1.000, 24.000, 2623.000, 135.000, 317.000, 230.000, 47.000, 2.000, 47.000, 87.000
 1710147124357497, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2932.000, 133.000, 324.000, 254.000, 46.000, 1.000, 46.000, 87.000
 1710147124467950, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 287.000, 10.000, 33.000, 62.000, 10.000, 165.000, 0.000, 0.000, 24.000, 2820.000, 142.000, 322.000, 241.000, 47.000, 1.000, 47.000, 87.000
 1710147124578385, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2848.000, 132.000, 318.000, 229.000, 47.000, 1.000, 46.000, 87.000
 1710147124688831, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1200.000, 1254.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 1.000, 24.000, 2076.000, 126.000, 315.000, 226.000, 47.000, 3.000, 47.000, 87.000
 1710147124799260, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 287.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2083.000, 127.000, 315.000, 220.000, 47.000, 1.000, 46.000, 87.000
 1710147124909681, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2077.000, 126.000, 315.000, 220.000, 47.000, 3.000, 46.000, 87.000
 1710147125020118, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2077.000, 127.000, 315.000, 221.000, 47.000, 2.000, 46.000, 87.000
 1710147125130550, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 287.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2081.000, 126.000, 315.000, 220.000, 47.000, 1.000, 46.000, 86.000
 1710147125240981, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2086.000, 126.000, 316.000, 220.000, 45.000, 1.000, 46.000, 87.000
 1710147125351407, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2077.000, 126.000, 315.000, 220.000, 47.000, 2.000, 46.000, 87.000
 1710147125461837, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1198.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2075.000, 126.000, 315.000, 220.000, 47.000, 2.000, 46.000, 87.000
 1710147125572297, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 158.000, 0.000, 0.000, 24.000, 2070.000, 126.000, 315.000, 221.000, 40.000, 2.000, 46.000, 87.000
 1710147125682740, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2073.000, 126.000, 315.000, 221.000, 41.000, 1.000, 46.000, 87.000
 1710147125793217, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2082.000, 126.000, 316.000, 220.000, 42.000, 2.000, 46.000, 87.000
 1710147125903663, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1254.000, 287.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2073.000, 126.000, 315.000, 220.000, 42.000, 2.000, 47.000, 87.000
 1710147126014102, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2075.000, 126.000, 316.000, 221.000, 37.000, 0.000, 46.000, 87.000
 1710147126124542, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2072.000, 125.000, 315.000, 220.000, 37.000, 1.000, 46.000, 87.000
 1710147126234977, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1197.000, 1257.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2075.000, 127.000, 315.000, 220.000, 38.000, 1.000, 46.000, 87.000
 1710147126345408, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 61.000, 11.000, 151.000, 1.000, 0.000, 24.000, 2078.000, 126.000, 316.000, 220.000, 38.000, 2.000, 46.000, 88.000
 1710147126455838, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2080.000, 126.000, 315.000, 220.000, 37.000, 1.000, 46.000, 87.000
 1710147126566276, 848.000, 846.000, 1817.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1796.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 32.000, 62.000, 10.000, 149.000, 0.000, 0.000, 24.000, 2073.000, 126.000, 316.000, 221.000, 38.000, 2.000, 46.000, 87.000
 1710147126676741, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2076.000, 125.000, 315.000, 221.000, 38.000, 2.000, 46.000, 87.000
 1710147126787195, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 33.000, 61.000, 11.000, 159.000, 0.000, 0.000, 24.000, 2080.000, 126.000, 315.000, 220.000, 37.000, 2.000, 46.000, 88.000
 1710147126897682, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2076.000, 126.000, 316.000, 220.000, 38.000, 2.000, 46.000, 88.000
 1710147127008123, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1262.000, 287.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2076.000, 126.000, 315.000, 220.000, 38.000, 2.000, 45.000, 87.000
 1710147127118546, 847.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1257.000, 287.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2082.000, 126.000, 315.000, 221.000, 38.000, 1.000, 46.000, 87.000
 1710147127228963, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2075.000, 126.000, 316.000, 220.000, 37.000, 2.000, 46.000, 87.000
 1710147127339385, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1258.000, 287.000, 10.000, 33.000, 61.000, 11.000, 156.000, 1.000, 0.000, 24.000, 2078.000, 126.000, 316.000, 220.000, 37.000, 3.000, 46.000, 88.000
 1710147127449813, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 152.000, 0.000, 0.000, 24.000, 2071.000, 126.000, 315.000, 220.000, 37.000, 2.000, 46.000, 87.000
 1710147127560242, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1796.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1253.000, 287.000, 10.000, 33.000, 62.000, 11.000, 157.000, 1.000, 0.000, 24.000, 2088.000, 125.000, 315.000, 220.000, 37.000, 2.000, 46.000, 87.000
 1710147127670666, 847.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 287.000, 10.000, 32.000, 62.000, 10.000, 157.000, 0.000, 0.000, 24.000, 2076.000, 126.000, 315.000, 220.000, 38.000, 2.000, 46.000, 87.000
 1710147127781100, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 61.000, 11.000, 151.000, 1.000, 0.000, 24.000, 2083.000, 125.000, 315.000, 220.000, 38.000, 0.000, 46.000, 87.000
 1710147127891521, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2070.000, 126.000, 315.000, 221.000, 37.000, 1.000, 46.000, 87.000
 1710147128001961, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 32.000, 62.000, 11.000, 150.000, 1.000, 0.000, 24.000, 2073.000, 127.000, 316.000, 220.000, 37.000, 3.000, 47.000, 88.000
 1710147128112388, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2092.000, 126.000, 316.000, 220.000, 38.000, 1.000, 46.000, 87.000
 1710147128222860, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2081.000, 127.000, 316.000, 221.000, 38.000, 1.000, 46.000, 86.000
 1710147128333312, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2083.000, 126.000, 316.000, 220.000, 38.000, 1.000, 46.000, 87.000
 1710147128443784, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 287.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2066.000, 126.000, 316.000, 221.000, 37.000, 2.000, 46.000, 87.000
 1710147128554232, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2070.000, 126.000, 315.000, 220.000, 38.000, 1.000, 46.000, 87.000
 1710147128664665, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2097.000, 127.000, 315.000, 220.000, 38.000, 2.000, 47.000, 87.000
 1710147128775090, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2082.000, 126.000, 315.000, 220.000, 36.000, 2.000, 46.000, 87.000
 1710147128885515, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2083.000, 126.000, 315.000, 221.000, 38.000, 2.000, 46.000, 86.000
 1710147128995958, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 11.000, 33.000, 61.000, 10.000, 149.000, 1.000, 0.000, 24.000, 2071.000, 126.000, 316.000, 221.000, 37.000, 2.000, 46.000, 87.000
 1710147129106380, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2066.000, 126.000, 316.000, 221.000, 37.000, 3.000, 46.000, 87.000
 1710147129216799, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2076.000, 126.000, 316.000, 220.000, 48.000, 2.000, 46.000, 87.000
 1710147129327220, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2080.000, 126.000, 315.000, 220.000, 37.000, 2.000, 46.000, 87.000
 1710147129437656, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2080.000, 126.000, 316.000, 220.000, 38.000, 2.000, 46.000, 86.000
 1710147129548121, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 2115.000, 126.000, 315.000, 220.000, 37.000, 2.000, 46.000, 87.000
 1710147129658548, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 287.000, 10.000, 33.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 2106.000, 126.000, 315.000, 220.000, 37.000, 2.000, 46.000, 87.000
 1710147129768972, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2068.000, 126.000, 316.000, 221.000, 43.000, 1.000, 46.000, 87.000
 1710147129879388, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2072.000, 125.000, 316.000, 221.000, 42.000, 2.000, 46.000, 87.000
 1710147129989814, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 163.000, 0.000, 0.000, 24.000, 2077.000, 126.000, 315.000, 220.000, 41.000, 2.000, 46.000, 87.000
 1710147130100242, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 287.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2111.000, 126.000, 316.000, 220.000, 39.000, 2.000, 46.000, 87.000
 1710147130210665, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1201.000, 3298.000, 1797.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2106.000, 126.000, 316.000, 220.000, 47.000, 2.000, 47.000, 87.000
 1710147130321084, 848.000, 846.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2076.000, 126.000, 315.000, 220.000, 47.000, 1.000, 46.000, 87.000
 1710147130431510, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1825.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 1.000, 24.000, 2083.000, 126.000, 315.000, 220.000, 46.000, 0.000, 47.000, 87.000
 1710147130541941, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1793.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2077.000, 125.000, 315.000, 220.000, 47.000, 1.000, 46.000, 87.000
 1710147130652374, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1793.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 2110.000, 126.000, 315.000, 221.000, 47.000, 1.000, 46.000, 87.000
 1710147130762799, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2108.000, 125.000, 316.000, 220.000, 47.000, 1.000, 46.000, 86.000
 1710147130873253, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 32.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 2076.000, 126.000, 316.000, 221.000, 46.000, 2.000, 46.000, 87.000
 1710147130983672, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2072.000, 125.000, 316.000, 221.000, 47.000, 1.000, 46.000, 87.000
 1710147131094091, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2066.000, 126.000, 316.000, 221.000, 47.000, 2.000, 46.000, 87.000
 1710147131204515, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2111.000, 126.000, 316.000, 221.000, 47.000, 1.000, 46.000, 87.000
 1710147131314935, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1793.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2112.000, 125.000, 316.000, 221.000, 46.000, 1.000, 46.000, 87.000
 1710147131425372, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2083.000, 125.000, 316.000, 221.000, 47.000, 2.000, 46.000, 88.000
 1710147131535797, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2085.000, 126.000, 315.000, 220.000, 47.000, 1.000, 46.000, 87.000
 1710147131646223, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1256.000, 286.000, 10.000, 32.000, 61.000, 10.000, 154.000, 1.000, 0.000, 24.000, 2071.000, 126.000, 316.000, 221.000, 47.000, 2.000, 46.000, 87.000
 1710147131756649, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2097.000, 126.000, 316.000, 221.000, 47.000, 2.000, 46.000, 87.000
 1710147131867086, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1793.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2106.000, 126.000, 316.000, 220.000, 47.000, 2.000, 46.000, 88.000
 1710147131977509, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 32.000, 62.000, 10.000, 147.000, 1.000, 0.000, 24.000, 2092.000, 126.000, 316.000, 221.000, 47.000, 2.000, 46.000, 88.000
 1710147132087946, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 17

==> data/power_measurements/ZCU102Gemmini/yolov7-tiny-iteration3.csv <==
Timestamp,VCCPSINTFP (v),VCCINTLP (v),VCCPSAUX (v),VCCPSPLL (v),MGTRAVCC (v),MGTRAVTT (v),VCCPSDDR (v),VCCOPS (v),VCCOPS3 (v),VCCPSDDRPLL (v),VCCINT (v),VCCBRAM (v),VCCAUX (v),VCC1V2 (v),VCC3V3 (v),VADJ_FMC (v),MGTAVCC (v),MGTAVTT (v),VCCPSINTFP (i),VCCINTLP (i),VCCPSAUX (i),VCCPSPLL (i),MGTRAVCC (i),MGTRAVTT (i),VCCPSDDR (i),VCCOPS (i),VCCOPS3 (i),VCCPSDDRPLL (i),VCCINT (i),VCCBRAM (i),VCCAUX (i),VCC1V2 (i),VCC3V3 (i),VADJ_FMC (i),MGTAVCC (i),MGTAVTT (i)
 1710146872271041, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1319.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2055.000, 126.000, 316.000, 221.000, 47.000, 1.000, 46.000, 87.000
 1710146872381763, 847.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1251.000, 286.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2056.000, 126.000, 316.000, 221.000, 46.000, 2.000, 46.000, 87.000
 1710146872492233, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 61.000, 11.000, 156.000, 1.000, 0.000, 24.000, 2057.000, 125.000, 316.000, 220.000, 46.000, 2.000, 46.000, 87.000
 1710146872602725, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 1.000, 24.000, 2058.000, 126.000, 316.000, 220.000, 47.000, 2.000, 46.000, 86.000
 1710146872713177, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2056.000, 126.000, 317.000, 220.000, 49.000, 1.000, 46.000, 88.000
 1710146872823602, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2051.000, 126.000, 316.000, 220.000, 47.000, 1.000, 46.000, 87.000
 1710146872934062, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 32.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2056.000, 126.000, 316.000, 221.000, 47.000, 1.000, 46.000, 87.000
 1710146873044482, 847.000, 847.000, 1817.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1805.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2058.000, 126.000, 316.000, 220.000, 46.000, 2.000, 45.000, 87.000
 1710146873154909, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 152.000, 0.000, 0.000, 24.000, 2055.000, 126.000, 316.000, 220.000, 47.000, 2.000, 46.000, 87.000
 1710146873265329, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 158.000, 0.000, 0.000, 24.000, 2057.000, 126.000, 316.000, 220.000, 48.000, 2.000, 46.000, 87.000
 1710146873375773, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1805.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2060.000, 126.000, 316.000, 220.000, 47.000, 2.000, 45.000, 87.000
 1710146873486285, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 61.000, 10.000, 149.000, 0.000, 0.000, 24.000, 2057.000, 125.000, 316.000, 220.000, 47.000, 2.000, 46.000, 87.000
 1710146873596704, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2056.000, 126.000, 316.000, 220.000, 47.000, 1.000, 46.000, 87.000
 1710146873707130, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 10.000, 148.000, 1.000, 0.000, 24.000, 2057.000, 126.000, 316.000, 220.000, 48.000, 1.000, 46.000, 87.000
 1710146873817551, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2057.000, 126.000, 316.000, 221.000, 48.000, 1.000, 46.000, 87.000
 1710146873927970, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2047.000, 126.000, 315.000, 220.000, 46.000, 1.000, 46.000, 87.000
 1710146874038397, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 156.000, 1.000, 0.000, 24.000, 2055.000, 126.000, 316.000, 221.000, 42.000, 2.000, 46.000, 87.000
 1710146874148821, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2058.000, 125.000, 316.000, 220.000, 47.000, 1.000, 46.000, 87.000
 1710146874259243, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2055.000, 125.000, 316.000, 220.000, 48.000, 2.000, 46.000, 87.000
 1710146874369668, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2055.000, 125.000, 316.000, 221.000, 48.000, 1.000, 46.000, 87.000
 1710146874480090, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1250.000, 286.000, 10.000, 32.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 2062.000, 125.000, 316.000, 220.000, 47.000, 1.000, 46.000, 87.000
 1710146874590510, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2052.000, 125.000, 316.000, 220.000, 47.000, 0.000, 46.000, 87.000
 1710146874700943, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1253.000, 287.000, 10.000, 32.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2053.000, 126.000, 316.000, 220.000, 47.000, 2.000, 45.000, 87.000
 1710146874811417, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2060.000, 125.000, 316.000, 220.000, 47.000, 2.000, 45.000, 87.000
 1710146874921840, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1253.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2047.000, 126.000, 316.000, 220.000, 46.000, 1.000, 46.000, 87.000
 1710146875032262, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2061.000, 126.000, 316.000, 220.000, 47.000, 2.000, 46.000, 87.000
 1710146875142676, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1254.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2043.000, 125.000, 316.000, 220.000, 47.000, 1.000, 46.000, 87.000
 1710146875253098, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1419.000, 286.000, 10.000, 32.000, 62.000, 11.000, 154.000, 0.000, 0.000, 24.000, 2132.000, 126.000, 316.000, 220.000, 35.000, 2.000, 45.000, 87.000
 1710146875363809, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1807.000, 850.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 61.000, 10.000, 157.000, 0.000, 0.000, 24.000, 2120.000, 126.000, 315.000, 220.000, 34.000, 2.000, 46.000, 87.000
 1710146875474504, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1544.000, 287.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2141.000, 126.000, 316.000, 220.000, 34.000, 1.000, 46.000, 87.000
 1710146875585334, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1544.000, 287.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2135.000, 126.000, 316.000, 220.000, 34.000, 1.000, 46.000, 87.000
 1710146875696407, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1540.000, 287.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2130.000, 127.000, 316.000, 220.000, 34.000, 2.000, 46.000, 87.000
 1710146875807277, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1553.000, 286.000, 10.000, 33.000, 61.000, 11.000, 166.000, 1.000, 0.000, 24.000, 2133.000, 126.000, 316.000, 220.000, 35.000, 2.000, 46.000, 87.000
 1710146875918157, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1539.000, 286.000, 10.000, 33.000, 62.000, 11.000, 162.000, 1.000, 0.000, 24.000, 2137.000, 126.000, 316.000, 220.000, 35.000, 2.000, 45.000, 87.000
 1710146876029031, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 11.000, 159.000, 0.000, 0.000, 24.000, 2127.000, 126.000, 316.000, 220.000, 35.000, 1.000, 46.000, 87.000
 1710146876141001, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1443.000, 286.000, 10.000, 32.000, 62.000, 10.000, 160.000, 0.000, 0.000, 24.000, 2136.000, 126.000, 316.000, 220.000, 34.000, 2.000, 46.000, 87.000
 1710146876251745, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1454.000, 286.000, 10.000, 33.000, 62.000, 10.000, 162.000, 1.000, 0.000, 24.000, 2137.000, 126.000, 316.000, 221.000, 35.000, 2.000, 46.000, 86.000
 1710146876362486, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1388.000, 286.000, 10.000, 33.000, 62.000, 11.000, 167.000, 0.000, 0.000, 24.000, 2176.000, 134.000, 324.000, 258.000, 34.000, 2.000, 46.000, 87.000
 1710146876473504, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1254.000, 287.000, 10.000, 33.000, 61.000, 11.000, 153.000, 0.000, 0.000, 24.000, 2108.000, 128.000, 319.000, 232.000, 37.000, 1.000, 46.000, 87.000
 1710146876584150, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2066.000, 126.000, 316.000, 221.000, 38.000, 2.000, 45.000, 87.000
 1710146876694535, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1249.000, 286.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2057.000, 125.000, 316.000, 220.000, 37.000, 2.000, 46.000, 87.000
 1710146876804894, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2061.000, 126.000, 316.000, 220.000, 38.000, 2.000, 46.000, 87.000
 1710146876915243, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 2063.000, 126.000, 316.000, 221.000, 37.000, 1.000, 46.000, 87.000
 1710146877025585, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 32.000, 62.000, 11.000, 150.000, 1.000, 0.000, 24.000, 2056.000, 126.000, 316.000, 221.000, 37.000, 2.000, 46.000, 87.000
 1710146877135943, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2066.000, 125.000, 316.000, 221.000, 38.000, 2.000, 46.000, 87.000
 1710146877246300, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2062.000, 126.000, 315.000, 221.000, 38.000, 1.000, 46.000, 87.000
 1710146877356651, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2063.000, 126.000, 316.000, 221.000, 38.000, 1.000, 46.000, 87.000
 1710146877467089, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 33.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2058.000, 126.000, 316.000, 221.000, 37.000, 2.000, 46.000, 87.000
 1710146877577457, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2062.000, 126.000, 316.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710146877687808, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 1.000, 24.000, 2056.000, 126.000, 316.000, 220.000, 47.000, 2.000, 45.000, 87.000
 1710146877798152, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 32.000, 62.000, 11.000, 162.000, 0.000, 0.000, 24.000, 2066.000, 125.000, 316.000, 220.000, 47.000, 1.000, 46.000, 87.000
 1710146877908511, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2087.000, 126.000, 317.000, 221.000, 47.000, 1.000, 45.000, 87.000
 1710146878018869, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 62.000, 11.000, 162.000, 1.000, 0.000, 24.000, 2073.000, 125.000, 316.000, 221.000, 48.000, 2.000, 45.000, 86.000
 1710146878129219, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2072.000, 125.000, 316.000, 220.000, 47.000, 2.000, 46.000, 87.000
 1710146878239557, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 32.000, 62.000, 11.000, 156.000, 0.000, 0.000, 24.000, 2066.000, 126.000, 316.000, 221.000, 46.000, 2.000, 46.000, 87.000
 1710146878349894, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 2083.000, 126.000, 316.000, 221.000, 46.000, 1.000, 46.000, 87.000
 1710146878460254, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 61.000, 10.000, 164.000, 1.000, 1.000, 24.000, 2096.000, 126.000, 316.000, 221.000, 47.000, 3.000, 46.000, 87.000
 1710146878570603, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2081.000, 126.000, 316.000, 220.000, 45.000, 2.000, 46.000, 87.000
 1710146878681048, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2072.000, 126.000, 316.000, 220.000, 46.000, 0.000, 46.000, 87.000
 1710146878791468, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 33.000, 62.000, 11.000, 151.000, 0.000, 0.000, 24.000, 2078.000, 126.000, 316.000, 221.000, 47.000, 3.000, 45.000, 87.000
 1710146878901821, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 152.000, 0.000, 0.000, 24.000, 2085.000, 126.000, 316.000, 221.000, 47.000, 2.000, 46.000, 87.000
 1710146879012164, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2087.000, 126.000, 316.000, 221.000, 40.000, 2.000, 46.000, 87.000
 1710146879122497, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2065.000, 126.000, 315.000, 220.000, 41.000, 2.000, 46.000, 87.000
 1710146879232861, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 2058.000, 126.000, 316.000, 221.000, 42.000, 2.000, 46.000, 87.000
 1710146879343195, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1200.000, 1256.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2071.000, 126.000, 316.000, 220.000, 37.000, 2.000, 46.000, 87.000
 1710146879453538, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2058.000, 125.000, 316.000, 221.000, 37.000, 2.000, 46.000, 87.000
 1710146879563880, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 32.000, 62.000, 10.000, 164.000, 1.000, 0.000, 24.000, 2052.000, 126.000, 316.000, 221.000, 37.000, 1.000, 46.000, 87.000
 1710146879674217, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 845.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2093.000, 127.000, 316.000, 220.000, 37.000, 2.000, 45.000, 87.000
 1710146879784578, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 61.000, 11.000, 162.000, 1.000, 0.000, 24.000, 2230.000, 126.000, 316.000, 221.000, 38.000, 1.000, 45.000, 87.000
 1710146879894917, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1200.000, 1252.000, 286.000, 10.000, 33.000, 61.000, 10.000, 164.000, 1.000, 0.000, 24.000, 2056.000, 126.000, 316.000, 220.000, 37.000, 2.000, 46.000, 87.000
 1710146880005257, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 62.000, 11.000, 158.000, 1.000, 0.000, 24.000, 2060.000, 126.000, 316.000, 221.000, 37.000, 1.000, 46.000, 86.000
 1710146880115628, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 32.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2058.000, 126.000, 316.000, 221.000, 38.000, 2.000, 46.000, 87.000
 1710146880226001, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 32.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2056.000, 126.000, 316.000, 221.000, 37.000, 3.000, 46.000, 87.000
 1710146880336358, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2255.000, 126.000, 316.000, 221.000, 47.000, 3.000, 46.000, 87.000
 1710146880446701, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2053.000, 127.000, 316.000, 221.000, 38.000, 1.000, 46.000, 87.000
 1710146880557038, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1253.000, 286.000, 10.000, 32.000, 62.000, 10.000, 148.000, 1.000, 0.000, 24.000, 2053.000, 127.000, 316.000, 220.000, 38.000, 2.000, 46.000, 87.000
 1710146880667418, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 32.000, 62.000, 11.000, 157.000, 1.000, 0.000, 24.000, 2242.000, 126.000, 316.000, 221.000, 38.000, 1.000, 46.000, 87.000
 1710146880777873, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 10.000, 153.000, 0.000, 0.000, 24.000, 2056.000, 126.000, 316.000, 221.000, 38.000, 2.000, 46.000, 87.000
 1710146880888239, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2262.000, 127.000, 316.000, 221.000, 47.000, 3.000, 46.000, 87.000
 1710146880998586, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 2057.000, 125.000, 316.000, 220.000, 38.000, 1.000, 46.000, 87.000
 1710146881108956, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 32.000, 61.000, 10.000, 147.000, 0.000, 0.000, 24.000, 2057.000, 126.000, 316.000, 221.000, 38.000, 1.000, 46.000, 87.000
 1710146881219315, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2235.000, 126.000, 316.000, 221.000, 47.000, 2.000, 46.000, 88.000
 1710146881329686, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2058.000, 126.000, 315.000, 220.000, 38.000, 2.000, 46.000, 86.000
 1710146881440109, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2060.000, 126.000, 316.000, 221.000, 37.000, 2.000, 46.000, 87.000
 1710146881550464, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 10.000, 148.000, 0.000, 1.000, 24.000, 2066.000, 126.000, 316.000, 220.000, 48.000, 2.000, 46.000, 87.000
 1710146881660848, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 32.000, 62.000, 11.000, 163.000, 1.000, 0.000, 24.000, 2061.000, 126.000, 316.000, 221.000, 37.000, 1.000, 46.000, 87.000
 1710146881771189, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3301.000, 1797.000, 897.000, 1198.000, 1252.000, 286.000, 10.000, 32.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2052.000, 126.000, 316.000, 221.000, 48.000, 1.000, 46.000, 87.000
 1710146881881536, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1198.000, 3298.000, 1797.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2056.000, 125.000, 316.000, 220.000, 38.000, 2.000, 46.000, 86.000
 1710146881991890, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2056.000, 125.000, 316.000, 221.000, 37.000, 2.000, 46.000, 87.000
 1710146882102240, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2091.000, 125.000, 316.000, 220.000, 47.000, 2.000, 45.000, 87.000
 1710146882212611, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2053.000, 126.000, 316.000, 221.000, 38.000, 1.000, 46.000, 87.000
 1710146882322957, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2057.000, 126.000, 316.000, 232.000, 38.000, 1.000, 46.000, 87.000
 1710146882433300, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 1.000, 24.000, 3085.000, 142.000, 320.000, 242.000, 38.000, 1.000, 45.000, 87.000
 1710146882543630, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1261.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2697.000, 134.000, 318.000, 235.000, 47.000, 1.000, 45.000, 87.000
 1710146882654007, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3120.000, 138.000, 320.000, 233.000, 47.000, 2.000, 46.000, 87.000
 1710146882764413, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2936.000, 146.000, 321.000, 274.000, 46.000, 3.000, 46.000, 87.000
 1710146882874755, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 3136.000, 149.000, 327.000, 333.000, 47.000, 2.000, 46.000, 87.000
 1710146882985125, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 10.000, 161.000, 0.000, 0.000, 24.000, 2741.000, 144.000, 323.000, 252.000, 47.000, 2.000, 46.000, 87.000
 1710146883095465, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2781.000, 147.000, 320.000, 255.000, 48.000, 2.000, 46.000, 87.000
 1710146883205806, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3147.000, 143.000, 320.000, 257.000, 46.000, 1.000, 46.000, 87.000
 1710146883316170, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3301.000, 1797.000, 897.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2873.000, 138.000, 319.000, 238.000, 47.000, 2.000, 46.000, 87.000
 1710146883426501, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1252.000, 286.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2946.000, 136.000, 317.000, 233.000, 47.000, 1.000, 46.000, 87.000
 1710146883536880, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1249.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 3200.000, 149.000, 318.000, 249.000, 47.000, 2.000, 46.000, 87.000
 1710146883647217, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 1.000, 24.000, 3082.000, 153.000, 323.000, 312.000, 47.000, 1.000, 46.000, 87.000
 1710146883757572, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 3013.000, 146.000, 327.000, 278.000, 46.000, 2.000, 46.000, 87.000
 1710146883867905, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2833.000, 136.000, 323.000, 270.000, 46.000, 2.000, 46.000, 87.000
 1710146883978258, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 3052.000, 142.000, 324.000, 279.000, 47.000, 2.000, 46.000, 87.000
 1710146884088638, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2927.000, 138.000, 321.000, 259.000, 46.000, 1.000, 46.000, 87.000
 1710146884198998, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 1.000, 1.000, 24.000, 2713.000, 136.000, 320.000, 238.000, 47.000, 1.000, 46.000, 87.000
 1710146884309326, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 61.000, 11.000, 155.000, 0.000, 0.000, 24.000, 3006.000, 139.000, 319.000, 244.000, 47.000, 2.000, 46.000, 87.000
 1710146884419673, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1248.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3092.000, 144.000, 321.000, 248.000, 47.000, 2.000, 46.000, 87.000
 1710146884530019, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 3170.000, 154.000, 330.000, 291.000, 47.000, 2.000, 46.000, 88.000
 1710146884640452, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2910.000, 137.000, 326.000, 274.000, 48.000, 2.000, 46.000, 87.000
 1710146884750798, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1256.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 3068.000, 139.000, 321.000, 258.000, 47.000, 1.000, 46.000, 87.000
 1710146884861148, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 32.000, 61.000, 11.000, 151.000, 1.000, 0.000, 24.000, 2880.000, 141.000, 322.000, 246.000, 47.000, 2.000, 45.000, 87.000
 1710146884971490, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 11.000, 163.000, 1.000, 0.000, 24.000, 2770.000, 137.000, 319.000, 237.000, 47.000, 1.000, 46.000, 87.000
 1710146885081827, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 3138.000, 139.000, 318.000, 240.000, 47.000, 1.000, 46.000, 86.000
 1710146885192169, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3222.000, 141.000, 318.000, 254.000, 47.000, 2.000, 46.000, 88.000
 1710146885302515, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1793.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 3340.000, 158.000, 327.000, 322.000, 47.000, 2.000, 46.000, 87.000
 1710146885412912, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 3241.000, 153.000, 331.000, 328.000, 47.000, 1.000, 46.000, 87.000
 1710146885523252, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1258.000, 286.000, 10.000, 32.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2720.000, 136.000, 323.000, 251.000, 48.000, 2.000, 46.000, 87.000
 1710146885633609, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 3057.000, 141.000, 326.000, 251.000, 47.000, 2.000, 46.000, 87.000
 1710146885743969, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3036.000, 135.000, 322.000, 243.000, 47.000, 1.000, 46.000, 87.000
 1710146885854318, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 3007.000, 135.000, 319.000, 237.000, 47.000, 1.000, 46.000, 87.000
 1710146885964659, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 150.000, 1.000, 1.000, 24.000, 3252.000, 140.000, 319.000, 244.000, 48.000, 2.000, 46.000, 87.000
 1710146886074998, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 3267.000, 141.000, 322.000, 309.000, 47.000, 3.000, 46.000, 87.000
 1710146886185336, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 32.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 3340.000, 151.000, 330.000, 302.000, 47.000, 2.000, 46.000, 87.000
 1710146886295711, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 3133.000, 136.000, 326.000, 283.000, 47.000, 1.000, 46.000, 87.000
 1710146886406055, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 3151.000, 137.000, 323.000, 274.000, 46.000, 2.000, 46.000, 87.000
 1710146886516399, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1200.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 3143.000, 144.000, 323.000, 269.000, 46.000, 2.000, 46.000, 88.000
 1710146886626741, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 3003.000, 133.000, 318.000, 241.000, 47.000, 3.000, 46.000, 87.000
 1710146886737142, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1796.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3413.000, 143.000, 321.000, 235.000, 47.000, 2.000, 46.000, 87.000
 1710146886847481, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3258.000, 144.000, 319.000, 234.000, 47.000, 2.000, 46.000, 86.000
 1710146886957822, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 847.000, 850.000, 1797.000, 1198.000, 3300.000, 1796.000, 900.000, 1198.000, 1257.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 3337.000, 153.000, 329.000, 273.000, 47.000, 2.000, 46.000, 87.000
 1710146887068160, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 3208.000, 157.000, 328.000, 292.000, 47.000, 2.000, 46.000, 87.000
 1710146887178492, 846.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 2993.000, 141.000, 322.000, 254.000, 47.000, 1.000, 46.000, 87.000
 1710146887288843, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 152.000, 0.000, 0.000, 24.000, 3180.000, 145.000, 325.000, 247.000, 47.000, 2.000, 46.000, 87.000
 1710146887399182, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 3243.000, 139.000, 322.000, 233.000, 48.000, 2.000, 46.000, 88.000
 1710146887509533, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2912.000, 133.000, 318.000, 238.000, 47.000, 3.000, 46.000, 86.000
 1710146887619876, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 3103.000, 143.000, 320.000, 235.000, 47.000, 1.000, 46.000, 87.000
 1710146887730210, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1250.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2897.000, 149.000, 322.000, 289.000, 47.000, 1.000, 46.000, 87.000
 1710146887840591, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 3242.000, 152.000, 327.000, 313.000, 47.000, 1.000, 46.000, 87.000
 1710146887950928, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 3041.000, 143.000, 325.000, 254.000, 48.000, 2.000, 46.000, 86.000
 1710146888062750, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2927.000, 138.000, 322.000, 258.000, 47.000, 1.000, 46.000, 87.000
 1710146888173130, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 3117.000, 140.000, 322.000, 280.000, 48.000, 2.000, 46.000, 87.000
 1710146888283465, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1255.000, 286.000, 10.000, 32.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2950.000, 132.000, 317.000, 234.000, 47.000, 2.000, 46.000, 87.000
 1710146888393804, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 2950.000, 138.000, 317.000, 240.000, 48.000, 2.000, 46.000, 87.000
 1710146888504155, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 1.000, 24.000, 3021.000, 140.000, 321.000, 245.000, 47.000, 1.000, 46.000, 87.000
 1710146888614493, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1795.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 10.000, 162.000, 1.000, 0.000, 24.000, 3251.000, 146.000, 329.000, 290.000, 47.000, 1.000, 46.000, 87.000
 1710146888724843, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1250.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3132.000, 140.000, 325.000, 288.000, 47.000, 2.000, 46.000, 87.000
 1710146888835180, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 32.000, 62.000, 11.000, 150.000, 0.000, 0.000, 24.000, 2861.000, 141.000, 323.000, 275.000, 46.000, 2.000, 46.000, 87.000
 1710146888945534, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1197.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 10.000, 148.000, 1.000, 0.000, 24.000, 3045.000, 148.000, 323.000, 274.000, 48.000, 2.000, 46.000, 87.000
 1710146889055878, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 900.000, 1198.000, 1258.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 3003.000, 142.000, 319.000, 244.000, 42.000, 2.000, 46.000, 87.000
 1710146889166209, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2578.000, 134.000, 318.000, 237.000, 47.000, 2.000, 46.000, 88.000
 1710146889276562, 848.000, 846.000, 1815.000, 1202.000, 848.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1255.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2888.000, 140.000, 318.000, 234.000, 47.000, 2.000, 46.000, 87.000
 1710146889386944, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 3001.000, 149.000, 320.000, 254.000, 47.000, 2.000, 46.000, 87.000
 1710146889497293, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 848.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 3241.000, 154.000, 332.000, 292.000, 47.000, 2.000, 46.000, 87.000
 1710146889607637, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 287.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 3098.000, 143.000, 322.000, 260.000, 47.000, 3.000, 46.000, 87.000
 1710146889717999, 848.000, 847.000, 1815.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 32.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2996.000, 140.000, 320.000, 249.000, 47.000, 1.000, 46.000, 88.000
 1710146889828343, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2985.000, 141.000, 320.000, 243.000, 47.000, 1.000, 46.000, 87.000
 1710146889938682, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2551.000, 134.000, 318.000, 243.000, 47.000, 1.000, 46.000, 87.000
 1710146890049033, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2877.000, 133.000, 319.000, 238.000, 47.000, 2.000, 46.000, 87.000
 1710146890159381, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 32.000, 61.000, 11.000, 155.000, 0.000, 0.000, 24.000, 3128.000, 139.000, 321.000, 255.000, 47.000, 2.000, 46.000, 87.000
 1710146890269733, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 3166.000, 155.000, 325.000, 307.000, 47.000, 2.000, 45.000, 87.000
 1710146890380082, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 848.000, 848.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 10.000, 147.000, 0.000, 0.000, 24.000, 3263.000, 141.000, 324.000, 303.000, 48.000, 2.000, 47.000, 87.000
 1710146890490424, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2851.000, 137.000, 320.000, 251.000, 47.000, 1.000, 46.000, 87.000
 1710146890600762, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1263.000, 287.000, 10.000, 33.000, 61.000, 11.000, 151.000, 1.000, 0.000, 24.000, 3157.000, 149.000, 321.000, 273.000, 47.000, 0.000, 46.000, 87.000
 1710146890711172, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 151.000, 1.000, 0.000, 24.000, 2931.000, 142.000, 317.000, 265.000, 47.000, 1.000, 46.000, 87.000
 1710146890821506, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 150.000, 1.000, 0.000, 24.000, 2693.000, 134.000, 319.000, 237.000, 47.000, 1.000, 46.000, 87.000
 1710146890931841, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 287.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 3310.000, 139.000, 318.000, 237.000, 47.000, 2.000, 46.000, 87.000
 1710146891042175, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1805.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 3112.000, 148.000, 322.000, 295.000, 47.000, 1.000, 46.000, 87.000
 1710146891152538, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 287.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 3348.000, 152.000, 330.000, 314.000, 47.000, 1.000, 46.000, 87.000
 1710146891262883, 847.000, 846.000, 1817.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 850.000, 850.000, 1797.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 3258.000, 145.000, 322.000, 288.000, 47.000, 2.000, 46.000, 87.000
 1710146891373225, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 163.000, 0.000, 0.000, 24.000, 3148.000, 145.000, 321.000, 268.000, 47.000, 2.000, 46.000, 87.000
 1710146891483558, 848.000, 846.000, 1816.000, 1201.000, 846.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1253.000, 287.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 3127.000, 140.000, 320.000, 245.000, 47.000, 1.000, 47.000, 87.000
 1710146891593900, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1255.000, 287.000, 10.000, 32.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 2661.000, 138.000, 320.000, 231.000, 47.000, 2.000, 46.000, 87.000
 1710146891704265, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1258.000, 287.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3066.000, 137.000, 320.000, 238.000, 47.000, 0.000, 46.000, 87.000
 1710146891814611, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 3088.000, 148.000, 321.000, 236.000, 47.000, 2.000, 46.000, 87.000
 1710146891924952, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 10.000, 147.000, 1.000, 0.000, 24.000, 2993.000, 157.000, 328.000, 288.000, 47.000, 1.000, 46.000, 87.000
 1710146892035333, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1807.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 10.000, 148.000, 1.000, 0.000, 24.000, 3321.000, 148.000, 325.000, 267.000, 47.000, 2.000, 46.000, 87.000
 1710146892145688, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1249.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2872.000, 136.000, 321.000, 252.000, 47.000, 1.000, 46.000, 87.000
 1710146892256033, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 287.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 3103.000, 142.000, 323.000, 256.000, 47.000, 2.000, 46.000, 87.000
 1710146892366369, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2690.000, 136.000, 318.000, 237.000, 47.000, 1.000, 46.000, 87.000
 1710146892476722, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 2845.000, 136.000, 319.000, 231.000, 47.000, 1.000, 46.000, 88.000
 1710146892587058, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1256.000, 287.000, 10.000, 32.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 3276.000, 138.000, 319.000, 243.000, 47.000, 2.000, 46.000, 87.000
 1710146892697408, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 11.000, 158.000, 0.000, 0.000, 24.000, 2993.000, 143.000, 326.000, 279.000, 47.000, 1.000, 46.000, 86.000
 1710146892807773, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 32.000, 62.000, 11.000, 180.000, 1.000, 0.000, 24.000, 3315.000, 157.000, 334.000, 296.000, 47.000, 1.000, 46.000, 87.000
 1710146892919437, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 845.000, 850.000, 1798.000, 1198.000, 3301.000, 1796.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3146.000, 137.000, 323.000, 295.000, 47.000, 2.000, 46.000, 87.000
 1710146893029913, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2867.000, 138.000, 322.000, 267.000, 47.000, 2.000, 46.000, 87.000
 1710146893140303, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1201.000, 3300.000, 1797.000, 900.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 3115.000, 142.000, 322.000, 273.000, 47.000, 2.000, 46.000, 87.000
 1710146893250638, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2658.000, 137.000, 319.000, 246.000, 47.000, 2.000, 46.000, 87.000
 1710146893361073, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1798.000, 898.000, 1200.000, 1256.000, 286.000, 10.000, 32.000, 61.000, 10.000, 161.000, 0.000, 0.000, 24.000, 2713.000, 134.000, 319.000, 236.000, 47.000, 1.000, 46.000, 87.000
 1710146893471441, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2941.000, 141.000, 322.000, 238.000, 47.000, 2.000, 46.000, 86.000
 1710146893581780, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1251.000, 286.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2966.000, 156.000, 333.000, 322.000, 47.000, 1.000, 46.000, 87.000
 1710146893692127, 848.000, 847.000, 1815.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3190.000, 153.000, 337.000, 295.000, 47.000, 2.000, 46.000, 87.000
 1710146893802464, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3301.000, 1796.000, 900.000, 1200.000, 1256.000, 286.000, 10.000, 32.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 2801.000, 137.000, 322.000, 263.000, 47.000, 3.000, 47.000, 87.000
 1710146893912816, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2950.000, 138.000, 325.000, 258.000, 48.000, 1.000, 46.000, 87.000
 1710146894023165, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3301.000, 1796.000, 900.000, 1198.000, 1250.000, 287.000, 11.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 3068.000, 134.000, 320.000, 240.000, 47.000, 2.000, 46.000, 88.000
 1710146894133509, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2608.000, 133.000, 319.000, 242.000, 48.000, 1.000, 46.000, 87.000
 1710146894243853, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 287.000, 10.000, 33.000, 61.000, 11.000, 150.000, 1.000, 0.000, 24.000, 2822.000, 141.000, 319.000, 239.000, 47.000, 2.000, 46.000, 87.000
 1710146894354201, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1249.000, 287.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 3117.000, 142.000, 329.000, 255.000, 47.000, 1.000, 46.000, 87.000
 1710146894464563, 847.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 287.000, 10.000, 33.000, 62.000, 11.000, 163.000, 0.000, 0.000, 24.000, 3191.000, 150.000, 336.000, 313.000, 47.000, 2.000, 46.000, 87.000
 1710146894574904, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1793.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3301.000, 1796.000, 900.000, 1198.000, 1253.000, 287.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2783.000, 137.000, 322.000, 253.000, 46.000, 2.000, 46.000, 87.000
 1710146894685344, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2790.000, 138.000, 324.000, 247.000, 47.000, 1.000, 46.000, 87.000
 1710146894795717, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 3047.000, 143.000, 327.000, 268.000, 47.000, 1.000, 47.000, 87.000
 1710146894906054, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1197.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2616.000, 138.000, 318.000, 237.000, 47.000, 1.000, 46.000, 87.000
 1710146895016418, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2596.000, 141.000, 318.000, 236.000, 48.000, 1.000, 46.000, 86.000
 1710146895126753, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 287.000, 10.000, 32.000, 62.000, 11.000, 158.000, 1.000, 0.000, 24.000, 3118.000, 144.000, 323.000, 250.000, 47.000, 1.000, 46.000, 87.000
 1710146895237128, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 3138.000, 153.000, 335.000, 289.000, 47.000, 2.000, 46.000, 87.000
 1710146895347472, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 3381.000, 157.000, 339.000, 305.000, 47.000, 1.000, 46.000, 87.000
 1710146895457825, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 286.000, 10.000, 33.000, 61.000, 10.000, 147.000, 1.000, 0.000, 24.000, 2776.000, 144.000, 323.000, 260.000, 46.000, 1.000, 46.000, 87.000
 1710146895568171, 847.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3160.000, 144.000, 326.000, 281.000, 47.000, 1.000, 46.000, 87.000
 1710146895678526, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2923.000, 138.000, 318.000, 259.000, 48.000, 1.000, 46.000, 87.000
 1710146895788885, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 2667.000, 133.000, 317.000, 243.000, 47.000, 1.000, 46.000, 87.000
 1710146895899233, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 3070.000, 138.000, 318.000, 235.000, 47.000, 1.000, 47.000, 87.000
 1710146896009615, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 10.000, 147.000, 0.000, 0.000, 24.000, 3098.000, 150.000, 329.000, 233.000, 48.000, 2.000, 46.000, 87.000
 1710146896119983, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 32.000, 61.000, 11.000, 157.000, 0.000, 0.000, 24.000, 2982.000, 153.000, 338.000, 321.000, 47.000, 1.000, 46.000, 87.000
 1710146896230326, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 61.000, 11.000, 155.000, 0.000, 0.000, 24.000, 2833.000, 144.000, 322.000, 282.000, 47.000, 2.000, 46.000, 88.000
 1710146896340695, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1258.000, 286.000, 10.000, 32.000, 62.000, 10.000, 150.000, 0.000, 0.000, 24.000, 2868.000, 139.000, 324.000, 252.000, 47.000, 2.000, 47.000, 87.000
 1710146896451038, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 10.000, 165.000, 0.000, 0.000, 24.000, 3100.000, 140.000, 326.000, 244.000, 47.000, 1.000, 46.000, 87.000
 1710146896561410, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2677.000, 132.000, 318.000, 236.000, 47.000, 2.000, 46.000, 87.000
 1710146896671791, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2851.000, 139.000, 318.000, 238.000, 47.000, 1.000, 46.000, 87.000
 1710146896782153, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2962.000, 140.000, 322.000, 236.000, 48.000, 2.000, 46.000, 88.000
 1710146896892489, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 32.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 3012.000, 146.000, 334.000, 282.000, 47.000, 2.000, 46.000, 87.000
 1710146897002871, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1258.000, 286.000, 10.000, 33.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 3320.000, 141.000, 336.000, 262.000, 47.000, 1.000, 46.000, 87.000
 1710146897113232, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 900.000, 1198.000, 1255.000, 287.000, 10.000, 33.000, 62.000, 10.000, 165.000, 1.000, 0.000, 24.000, 2815.000, 141.000, 322.000, 252.000, 48.000, 1.000, 46.000, 87.000
 1710146897223585, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2890.000, 144.000, 322.000, 267.000, 48.000, 2.000, 46.000, 87.000
 1710146897333967, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1250.000, 287.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2952.000, 141.000, 318.000, 241.000, 47.000, 1.000, 46.000, 87.000
 1710146897444337, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2662.000, 134.000, 318.000, 232.000, 47.000, 2.000, 46.000, 87.000
 1710146897554678, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 3223.000, 139.000, 319.000, 237.000, 47.000, 2.000, 46.000, 87.000
 1710146897665034, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 10.000, 165.000, 0.000, 0.000, 24.000, 3077.000, 147.000, 328.000, 273.000, 47.000, 1.000, 46.000, 87.000
 1710146897775410, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 10.000, 147.000, 0.000, 0.000, 24.000, 2966.000, 155.000, 335.000, 303.000, 47.000, 1.000, 46.000, 87.000
 1710146897885755, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1251.000, 287.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2842.000, 145.000, 321.000, 297.000, 46.000, 3.000, 46.000, 87.000
 1710146897996095, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1250.000, 287.000, 10.000, 33.000, 62.000, 11.000, 150.000, 1.000, 0.000, 24.000, 2802.000, 140.000, 323.000, 271.000, 48.000, 1.000, 46.000, 87.000
 1710146898106438, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 287.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2952.000, 142.000, 324.000, 270.000, 47.000, 1.000, 46.000, 87.000
 1710146898216802, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1251.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2710.000, 133.000, 318.000, 244.000, 47.000, 2.000, 46.000, 87.000
 1710146898327158, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1256.000, 286.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2613.000, 134.000, 319.000, 233.000, 46.000, 2.000, 46.000, 87.000
 1710146898437518, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 163.000, 1.000, 0.000, 24.000, 3101.000, 140.000, 321.000, 234.000, 48.000, 2.000, 47.000, 87.000
 1710146898547895, 847.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1251.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 3092.000, 154.000, 333.000, 334.000, 48.000, 1.000, 46.000, 87.000
 1710146898658302, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1251.000, 287.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2921.000, 141.000, 335.000, 287.000, 47.000, 3.000, 46.000, 86.000
 1710146898768669, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1255.000, 287.000, 10.000, 33.000, 62.000, 11.000, 152.000, 0.000, 0.000, 24.000, 2788.000, 140.000, 321.000, 259.000, 47.000, 1.000, 46.000, 87.000
 1710146898879017, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3301.000, 1797.000, 900.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2790.000, 148.000, 321.000, 255.000, 47.000, 2.000, 46.000, 86.000
 1710146898989368, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1793.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 162.000, 1.000, 0.000, 24.000, 2781.000, 143.000, 318.000, 244.000, 46.000, 2.000, 47.000, 87.000
 1710146899099733, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2640.000, 134.000, 319.000, 242.000, 48.000, 2.000, 46.000, 87.000
 1710146899210075, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 32.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 3227.000, 139.000, 319.000, 242.000, 48.000, 2.000, 46.000, 87.000
 1710146899320411, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 11.000, 163.000, 1.000, 0.000, 24.000, 3103.000, 144.000, 326.000, 255.000, 47.000, 1.000, 46.000, 87.000
 1710146899430747, 847.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1252.000, 287.000, 10.000, 33.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 3121.000, 148.000, 332.000, 309.000, 47.000, 1.000, 47.000, 87.000
 1710146899541108, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 897.000, 1198.000, 1255.000, 287.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2722.000, 145.000, 321.000, 253.000, 47.000, 2.000, 46.000, 87.000
 1710146899651458, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 1.000, 24.000, 2783.000, 150.000, 323.000, 251.000, 47.000, 1.000, 46.000, 87.000
 1710146899761802, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 3096.000, 143.000, 323.000, 272.000, 47.000, 2.000, 47.000, 87.000
 1710146899872159, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2926.000, 137.000, 318.000, 237.000, 47.000, 1.000, 46.000, 87.000
 1710146899982539, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2682.000, 133.000, 320.000, 237.000, 47.000, 2.000, 46.000, 87.000
 1710146900092891, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1255.000, 287.000, 10.000, 32.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 3292.000, 147.000, 320.000, 249.000, 47.000, 3.000, 46.000, 87.000
 1710146900203238, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3086.000, 150.000, 332.000, 290.000, 47.000, 1.000, 46.000, 87.000
 1710146900313580, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 287.000, 10.000, 33.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 3120.000, 144.000, 333.000, 310.000, 47.000, 1.000, 46.000, 88.000
 1710146900423921, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1257.000, 286.000, 10.000, 33.000, 62.000, 11.000, 159.000, 0.000, 0.000, 24.000, 2836.000, 136.000, 321.000, 259.000, 48.000, 2.000, 47.000, 87.000
 1710146900534277, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 32.000, 62.000, 10.000, 163.000, 0.000, 0.000, 24.000, 3170.000, 145.000, 320.000, 269.000, 47.000, 2.000, 46.000, 87.000
 1710146900644636, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 3025.000, 139.000, 318.000, 246.000, 47.000, 2.000, 46.000, 88.000
 1710146900755078, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1256.000, 287.000, 10.000, 33.000, 62.000, 10.000, 164.000, 1.000, 0.000, 24.000, 2695.000, 137.000, 319.000, 243.000, 47.000, 2.000, 46.000, 87.000
 1710146900865443, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 32.000, 62.000, 11.000, 159.000, 1.000, 0.000, 24.000, 3183.000, 139.000, 318.000, 236.000, 47.000, 2.000, 46.000, 87.000
 1710146900975785, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 287.000, 10.000, 33.000, 62.000, 10.000, 165.000, 1.000, 0.000, 24.000, 2961.000, 143.000, 325.000, 235.000, 48.000, 1.000, 47.000, 86.000
 1710146901086131, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1258.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 3160.000, 151.000, 330.000, 318.000, 47.000, 2.000, 46.000, 87.000
 1710146901196510, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 287.000, 10.000, 33.000, 62.000, 10.000, 150.000, 0.000, 1.000, 24.000, 2746.000, 136.000, 320.000, 273.000, 46.000, 1.000, 47.000, 86.000
 1710146901307201, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1250.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2800.000, 141.000, 322.000, 253.000, 47.000, 2.000, 46.000, 87.000
 1710146901417578, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1252.000, 287.000, 10.000, 33.000, 61.000, 10.000, 161.000, 0.000, 0.000, 24.000, 3207.000, 145.000, 323.000, 241.000, 47.000, 2.000, 46.000, 87.000
 1710146901527922, 848.000, 846.000, 1815.000, 1201.000, 848.000, 1813.000, 1191.000, 1793.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1256.000, 287.000, 10.000, 32.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2920.000, 139.000, 319.000, 235.000, 47.000, 1.000, 46.000, 87.000
 1710146901638311, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1805.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2995.000, 133.000, 319.000, 238.000, 47.000, 2.000, 46.000, 87.000
 1710146901748653, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 900.000, 1198.000, 1251.000, 287.000, 10.000, 33.000, 62.000, 10.000, 155.000, 1.000, 0.000, 24.000, 3218.000, 143.000, 321.000, 241.000, 47.000, 2.000, 46.000, 88.000
 1710146901858991, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1200.000, 1255.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 3082.000, 156.000, 330.000, 281.000, 47.000, 1.000, 46.000, 87.000
 1710146901969333, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 287.000, 10.000, 33.000, 61.000, 11.000, 156.000, 0.000, 0.000, 24.000, 3033.000, 151.000, 331.000, 263.000, 47.000, 2.000, 46.000, 87.000
 1710146902079699, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1256.000, 287.000, 10.000, 32.000, 61.000, 11.000, 152.000, 0.000, 0.000, 24.000, 2845.000, 136.000, 321.000, 252.000, 47.000, 2.000, 47.000, 87.000
 1710146902190054, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 162.000, 0.000, 0.000, 24.000, 3063.000, 142.000, 323.000, 264.000, 46.000, 1.000, 46.000, 87.000
 1710146902300409, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 2938.000, 138.000, 320.000, 236.000, 47.000, 2.000, 46.000, 87.000
 1710146902410748, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 32.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2723.000, 135.000, 319.000, 231.000, 47.000, 2.000, 46.000, 87.000
 1710146902521107, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 287.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2998.000, 140.000, 318.000, 237.000, 47.000, 2.000, 46.000, 87.000
 1710146902631497, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1255.000, 286.000, 10.000, 32.000, 62.000, 11.000, 155.000, 1.000, 0.000, 24.000, 3077.000, 140.000, 328.000, 276.000, 48.000, 2.000, 46.000, 87.000
 1710146902741840, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 3178.000, 153.000, 333.000, 316.000, 47.000, 2.000, 47.000, 87.000
 1710146902852193, 847.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2900.000, 137.000, 321.000, 296.000, 47.000, 2.000, 46.000, 87.000
 1710146902962567, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 32.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2762.000, 139.000, 323.000, 257.000, 48.000, 1.000, 46.000, 87.000
 1710146903072918, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 287.000, 10.000, 32.000, 62.000, 10.000, 164.000, 1.000, 0.000, 24.000, 2903.000, 145.000, 327.000, 261.000, 47.000, 2.000, 46.000, 87.000
 1710146903183250, 850.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 32.000, 62.000, 10.000, 149.000, 1.000, 0.000, 24.000, 2831.000, 134.000, 319.000, 241.000, 48.000, 2.000, 47.000, 87.000
 1710146903293598, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 1.000, 24.000, 3090.000, 142.000, 319.000, 234.000, 47.000, 1.000, 46.000, 87.000
 1710146903403963, 847.000, 847.000, 1817.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 33.000, 62.000, 11.000, 162.000, 1.000, 0.000, 24.000, 3221.000, 143.000, 326.000, 239.000, 47.000, 1.000, 46.000, 87.000
 1710146903514306, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 287.000, 11.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 3305.000, 156.000, 334.000, 339.000, 47.000, 1.000, 46.000, 87.000
 1710146903624660, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1259.000, 287.000, 10.000, 33.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 3200.000, 157.000, 334.000, 274.000, 47.000, 1.000, 45.000, 87.000
 1710146903734998, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1255.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2735.000, 140.000, 323.000, 254.000, 48.000, 1.000, 46.000, 87.000
 1710146903845338, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1793.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3020.000, 143.000, 325.000, 260.000, 47.000, 1.000, 46.000, 87.000
 1710146903955795, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2898.000, 137.000, 319.000, 254.000, 47.000, 2.000, 46.000, 87.000
 1710146904066155, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2933.000, 134.000, 319.000, 236.000, 44.000, 1.000, 46.000, 87.000
 1710146904176520, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 3172.000, 139.000, 320.000, 241.000, 47.000, 2.000, 46.000, 87.000
 1710146904286871, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1261.000, 286.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 3238.000, 150.000, 335.000, 245.000, 47.000, 2.000, 46.000, 87.000
 1710146904397228, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 3346.000, 154.000, 339.000, 295.000, 46.000, 2.000, 47.000, 87.000
 1710146904507566, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 1.000, 24.000, 3103.000, 143.000, 323.000, 257.000, 48.000, 1.000, 47.000, 87.000
 1710146904617985, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1197.000, 1254.000, 286.000, 10.000, 32.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 3196.000, 139.000, 325.000, 266.000, 48.000, 2.000, 47.000, 87.000
 1710146904728346, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 157.000, 0.000, 0.000, 24.000, 3065.000, 138.000, 329.000, 268.000, 47.000, 2.000, 47.000, 86.000
 1710146904838681, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1258.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2991.000, 132.000, 317.000, 232.000, 48.000, 2.000, 46.000, 87.000
 1710146904949033, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1793.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 10.000, 147.000, 0.000, 0.000, 24.000, 3423.000, 138.000, 318.000, 243.000, 47.000, 2.000, 46.000, 87.000
 1710146905059404, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 3267.000, 140.000, 329.000, 262.000, 47.000, 1.000, 46.000, 87.000
 1710146905169750, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 287.000, 10.000, 33.000, 62.000, 11.000, 163.000, 1.000, 1.000, 24.000, 3338.000, 147.000, 337.000, 318.000, 47.000, 1.000, 46.000, 87.000
 1710146905280146, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 3232.000, 141.000, 333.000, 316.000, 47.000, 2.000, 46.000, 87.000
 1710146905390491, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1257.000, 287.000, 10.000, 33.000, 62.000, 11.000, 160.000, 1.000, 1.000, 24.000, 2758.000, 140.000, 323.000, 254.000, 47.000, 1.000, 46.000, 87.000
 1710146905500867, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 3108.000, 145.000, 326.000, 255.000, 48.000, 2.000, 46.000, 87.000
 1710146905611208, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 287.000, 10.000, 33.000, 62.000, 10.000, 159.000, 0.000, 0.000, 24.000, 3141.000, 141.000, 324.000, 246.000, 47.000, 1.000, 47.000, 87.000
 1710146905721550, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3035.000, 134.000, 319.000, 236.000, 47.000, 2.000, 46.000, 87.000
 1710146905831908, 848.000, 846.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 3208.000, 140.000, 319.000, 246.000, 47.000, 2.000, 46.000, 87.000
 1710146905942272, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1258.000, 286.000, 10.000, 33.000, 62.000, 10.000, 163.000, 1.000, 0.000, 24.000, 3303.000, 147.000, 335.000, 239.000, 47.000, 2.000, 47.000, 87.000
 1710146906052634, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1255.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 3292.000, 155.000, 335.000, 286.000, 47.000, 3.000, 46.000, 87.000
 1710146906162983, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 3073.000, 146.000, 327.000, 263.000, 47.000, 2.000, 46.000, 87.000
 1710146906273324, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 3055.000, 148.000, 323.000, 255.000, 47.000, 2.000, 46.000, 87.000
 1710146906383727, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1258.000, 286.000, 10.000, 32.000, 62.000, 11.000, 162.000, 0.000, 0.000, 24.000, 3235.000, 142.000, 325.000, 256.000, 46.000, 1.000, 46.000, 87.000
 1710146906494073, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 3108.000, 134.000, 317.000, 235.000, 47.000, 3.000, 46.000, 87.000
 1710146906604469, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 3110.000, 133.000, 319.000, 248.000, 47.000, 2.000, 46.000, 87.000
 1710146906714856, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 3100.000, 141.000, 321.000, 243.000, 47.000, 2.000, 47.000, 87.000
 1710146906825206, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 151.000, 1.000, 0.000, 24.000, 3286.000, 154.000, 333.000, 277.000, 48.000, 2.000, 46.000, 87.000
 1710146906935550, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 3118.000, 142.000, 328.000, 271.000, 47.000, 2.000, 47.000, 87.000
 1710146907045896, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2798.000, 140.000, 321.000, 258.000, 47.000, 2.000, 46.000, 87.000
 1710146907156267, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 3060.000, 148.000, 322.000, 256.000, 47.000, 2.000, 46.000, 87.000
 1710146907266611, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1254.000, 286.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 3013.000, 143.000, 321.000, 231.000, 47.000, 0.000, 46.000, 87.000
 1710146907376956, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 900.000, 1200.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2582.000, 134.000, 318.000, 238.000, 47.000, 1.000, 46.000, 87.000
 1710146907487312, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 1.000, 24.000, 2900.000, 140.000, 320.000, 235.000, 47.000, 1.000, 46.000, 87.000
 1710146907597681, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1253.000, 286.000, 10.000, 32.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 3015.000, 145.000, 332.000, 304.000, 47.000, 2.000, 46.000, 88.000
 1710146907708057, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1252.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 3247.000, 147.000, 333.000, 337.000, 48.000, 2.000, 46.000, 87.000
 1710146907818396, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 1.000, 24.000, 3108.000, 139.000, 324.000, 273.000, 47.000, 2.000, 47.000, 87.000
 1710146907928762, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1256.000, 287.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2993.000, 149.000, 320.000, 246.000, 47.000, 1.000, 47.000, 87.000
 1710146908039124, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 3045.000, 143.000, 323.000, 261.000, 47.000, 1.000, 46.000, 87.000
 1710146908149489, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2568.000, 139.000, 318.000, 250.000, 47.000, 1.000, 46.000, 87.000
 1710146908259844, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 1.000, 24.000, 2835.000, 135.000, 317.000, 240.000, 48.000, 1.000, 46.000, 87.000
 1710146908370186, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 32.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 3131.000, 150.000, 318.000, 237.000, 47.000, 2.000, 46.000, 87.000
 1710146908480560, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1813.000, 1193.000, 1793.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3183.000, 153.000, 330.000, 315.000, 47.000, 1.000, 46.000, 87.000
 1710146908590904, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3261.000, 146.000, 327.000, 273.000, 47.000, 2.000, 46.000, 87.000
 1710146908701257, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2823.000, 136.000, 321.000, 257.000, 47.000, 3.000, 47.000, 87.000
 1710146908811599, 847.000, 847.000, 1817.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3162.000, 145.000, 322.000, 274.000, 47.000, 1.000, 47.000, 87.000
 1710146908921959, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 2922.000, 138.000, 320.000, 252.000, 48.000, 2.000, 46.000, 88.000
 1710146909032332, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1191.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1197.000, 1255.000, 286.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2668.000, 137.000, 319.000, 232.000, 48.000, 2.000, 46.000, 87.000
 1710146909142679, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 900.000, 1198.000, 1257.000, 286.000, 10.000, 33.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 3267.000, 139.000, 318.000, 231.000, 47.000, 2.000, 46.000, 87.000
 1710146909253073, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1258.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 3138.000, 145.000, 329.000, 261.000, 48.000, 2.000, 46.000, 87.000
 1710146909363463, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3398.000, 149.000, 330.000, 319.000, 48.000, 2.000, 47.000, 87.000
 1710146909473810, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1258.000, 286.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 3278.000, 137.000, 327.000, 255.000, 48.000, 3.000, 46.000, 87.000
 1710146909584169, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 3158.000, 140.000, 323.000, 255.000, 47.000, 1.000, 46.000, 87.000
 1710146909694524, 847.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 3145.000, 142.000, 324.000, 256.000, 47.000, 3.000, 46.000, 87.000
 1710146909804884, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2626.000, 138.000, 319.000, 238.000, 47.000, 2.000, 46.000, 87.000
 1710146909915241, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 287.000, 10.000, 33.000, 61.000, 11.000, 153.000, 1.000, 0.000, 24.000, 3058.000, 140.000, 319.000, 238.000, 46.000, 1.000, 46.000, 87.000
 1710146910025590, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 3115.000, 142.000, 319.000, 287.000, 47.000, 2.000, 46.000, 86.000
 1710146910135952, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 3015.000, 158.000, 333.000, 328.000, 47.000, 2.000, 46.000, 87.000
 1710146910246309, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3336.000, 153.000, 330.000, 287.000, 47.000, 1.000, 46.000, 87.000
 1710146910356664, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1256.000, 287.000, 10.000, 33.000, 61.000, 11.000, 163.000, 1.000, 0.000, 24.000, 2862.000, 137.000, 323.000, 248.000, 47.000, 1.000, 46.000, 87.000
 1710146910467053, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 900.000, 1198.000, 1257.000, 287.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 3116.000, 142.000, 326.000, 267.000, 47.000, 2.000, 46.000, 87.000
 1710146910577429, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 32.000, 62.000, 11.000, 152.000, 1.000, 0.000, 24.000, 2667.000, 135.000, 321.000, 258.000, 47.000, 3.000, 46.000, 87.000
 1710146910687785, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2861.000, 135.000, 319.000, 237.000, 47.000, 2.000, 47.000, 87.000
 1710146910798139, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 3356.000, 140.000, 318.000, 248.000, 47.000, 1.000, 47.000, 87.000
 1710146910908484, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3025.000, 154.000, 333.000, 244.000, 47.000, 2.000, 46.000, 87.000
 1710146911018849, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1813.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3325.000, 153.000, 334.000, 282.000, 47.000, 2.000, 46.000, 87.000
 1710146911129201, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1257.000, 287.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2823.000, 138.000, 329.000, 272.000, 48.000, 2.000, 46.000, 87.000
 1710146911239564, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 32.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2972.000, 137.000, 325.000, 260.000, 48.000, 2.000, 47.000, 87.000
 1710146911349902, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 287.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 3188.000, 144.000, 325.000, 253.000, 47.000, 1.000, 47.000, 87.000
 1710146911460269, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2712.000, 134.000, 319.000, 234.000, 47.000, 2.000, 47.000, 87.000
 1710146911570606, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2821.000, 143.000, 319.000, 242.000, 47.000, 1.000, 47.000, 87.000
 1710146911680945, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 32.000, 62.000, 11.000, 153.000, 0.000, 0.000, 24.000, 3040.000, 144.000, 319.000, 249.000, 47.000, 1.000, 46.000, 87.000
 1710146911791336, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 287.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 1.000, 24.000, 2925.000, 154.000, 337.000, 310.000, 47.000, 1.000, 46.000, 87.000
 1710146911901691, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3301.000, 1797.000, 900.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 3198.000, 158.000, 331.000, 271.000, 47.000, 1.000, 46.000, 87.000
 1710146912012050, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 33.000, 62.000, 10.000, 148.000, 0.000, 1.000, 24.000, 2803.000, 141.000, 324.000, 253.000, 47.000, 1.000, 46.000, 87.000
 1710146912122397, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 62.000, 10.000, 148.000, 1.000, 0.000, 24.000, 2923.000, 144.000, 328.000, 248.000, 47.000, 1.000, 46.000, 87.000
 1710146912232741, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1805.000, 846.000, 848.000, 1797.000, 1201.000, 3301.000, 1796.000, 898.000, 1198.000, 1257.000, 287.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2702.000, 138.000, 322.000, 239.000, 47.000, 3.000, 47.000, 87.000
 1710146912343093, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2646.000, 134.000, 318.000, 244.000, 46.000, 1.000, 47.000, 87.000
 1710146912453458, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1250.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3078.000, 144.000, 320.000, 242.000, 48.000, 1.000, 46.000, 86.000
 1710146912563815, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 61.000, 11.000, 156.000, 1.000, 0.000, 24.000, 3082.000, 151.000, 337.000, 323.000, 47.000, 1.000, 47.000, 87.000
 1710146912674176, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1255.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 3232.000, 155.000, 334.000, 320.000, 47.000, 2.000, 46.000, 87.000
 1710146912784548, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1255.000, 287.000, 10.000, 33.000, 62.000, 11.000, 157.000, 0.000, 0.000, 24.000, 2773.000, 145.000, 330.000, 271.000, 48.000, 2.000, 46.000, 87.000
 1710146912894890, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1256.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2845.000, 137.000, 327.000, 258.000, 47.000, 1.000, 46.000, 87.000
 1710146913005239, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1257.000, 286.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2843.000, 139.000, 324.000, 272.000, 47.000, 2.000, 46.000, 87.000
 1710146913115645, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 154.000, 0.000, 0.000, 24.000, 2616.000, 133.000, 319.000, 236.000, 47.000, 1.000, 47.000, 87.000
 1710146913226015, 847.000, 847.000, 1816.000, 1202.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1258.000, 287.000, 10.000, 33.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2573.000, 138.000, 319.000, 242.000, 47.000, 2.000, 46.000, 87.000
 1710146913336363, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1255.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3126.000, 141.000, 319.000, 233.000, 48.000, 1.000, 46.000, 87.000
 1710146913446703, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1200.000, 1253.000, 287.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 3126.000, 146.000, 338.000, 302.000, 47.000, 1.000, 47.000, 87.000
 1710146913557044, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1201.000, 3300.000, 1796.000, 900.000, 1198.000, 1254.000, 286.000, 10.000, 32.000, 62.000, 11.000, 150.000, 0.000, 0.000, 24.000, 2736.000, 141.000, 329.000, 290.000, 47.000, 2.000, 46.000, 87.000
 1710146913667418, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1258.000, 286.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2820.000, 141.000, 324.000, 255.000, 47.000, 2.000, 47.000, 87.000
 1710146913777757, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1200.000, 1256.000, 286.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 3158.000, 145.000, 327.000, 262.000, 47.000, 1.000, 46.000, 87.000
 1710146913888104, 846.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1252.000, 287.000, 10.000, 33.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2856.000, 141.000, 323.000, 240.000, 47.000, 2.000, 46.000, 87.000
 1710146913998456, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1258.000, 287.000, 10.000, 33.000, 62.000, 11.000, 158.000, 1.000, 0.000, 24.000, 2592.000, 138.000, 319.000, 237.000, 47.000, 2.000, 46.000, 86.000
 1710146914108828, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1252.000, 287.000, 10.000, 32.000, 62.000, 11.000, 163.000, 0.000, 0.000, 24.000, 3270.000, 140.000, 320.000, 232.000, 47.000, 2.000, 47.000, 87.000
 1710146914219176, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 287.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 3138.000, 147.000, 336.000, 278.000, 47.000, 2.000, 46.000, 87.000
 1710146914329516, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1797.000, 1198.000, 3300.000, 1797.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 3061.000, 156.000, 332.000, 331.000, 47.000, 2.000, 47.000, 87.000
 1710146914439944, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1258.000, 286.000, 10.000, 32.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2783.000, 145.000, 326.000, 251.000, 47.000, 2.000, 47.000, 87.000
 1710146914550306, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1256.000, 287.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2852.000, 148.000, 326.000, 254.000, 47.000, 1.000, 47.000, 87.000
 1710146914660725, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1807.000, 846.000, 848.000, 1798.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 3020.000, 143.000, 324.000, 264.000, 47.000, 3.000, 47.000, 87.000
 1710146914771063, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 287.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 1.000, 24.000, 2705.000, 134.000, 319.000, 239.000, 48.000, 2.000, 47.000, 87.000
 1710146914881436, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2835.000, 134.000, 320.000, 237.000, 47.000, 2.000, 46.000, 87.000
 1710146914991777, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 900.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 3000.000, 151.000, 319.000, 287.000, 48.000, 2.000, 47.000, 87.000
 1710146915102110, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 287.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 3056.000, 155.000, 336.000, 311.000, 46.000, 1.000, 46.000, 87.000
 1710146915212443, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 900.000, 1200.000, 1253.000, 287.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2772.000, 142.000, 325.000, 281.000, 47.000, 2.000, 47.000, 87.000
 1710146915322782, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1200.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2857.000, 141.000, 322.000, 258.000, 47.000, 1.000, 46.000, 87.000
 1710146915433139, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1258.000, 287.000, 10.000, 32.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 3263.000, 147.000, 325.000, 278.000, 46.000, 2.000, 46.000, 87.000
 1710146915543475, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1257.000, 287.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 3005.000, 135.000, 321.000, 258.000, 47.000, 2.000, 46.000, 87.000
 1710146915653841, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1256.000, 287.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2715.000, 133.000, 318.000, 236.000, 47.000, 1.000, 46.000, 87.000
 1710146915764231, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 32.000, 62.000, 10.000, 160.000, 0.000, 0.000, 24.000, 3242.000, 140.000, 320.000, 244.000, 46.000, 2.000, 46.000, 87.000
 1710146915874582, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 32.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 3017.000, 145.000, 334.000, 246.000, 47.000, 2.000, 46.000, 87.000
 1710146915984930, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1256.000, 287.000, 10.000, 32.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 3042.000, 148.000, 329.000, 295.000, 47.000, 2.000, 47.000, 87.000
 1710146916095270, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 32.000, 62.000, 10.000, 164.000, 1.000, 0.000, 24.000, 2875.000, 138.000, 323.000, 275.000, 47.000, 2.000, 46.000, 87.000
 1710146916205603, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2803.000, 150.000, 322.000, 258.000, 48.000, 2.000, 46.000, 87.000
 1710146916315948, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1259.000, 286.000, 10.000, 33.000, 62.000, 10.000, 148.000, 1.000, 0.000, 24.000, 2963.000, 142.000, 321.000, 246.000, 47.000, 1.000, 47.000, 87.000
 1710146916426300, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 10.000, 147.000, 1.000, 0.000, 24.000, 2678.000, 139.000, 319.000, 235.000, 46.000, 2.000, 47.000, 87.000
 1710146916536645, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1254.000, 287.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 3027.000, 138.000, 320.000, 238.000, 48.000, 1.000, 46.000, 87.000
 1710146916647011, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 32.000, 62.000, 10.000, 165.000, 0.000, 0.000, 24.000, 3048.000, 149.000, 319.000, 253.000, 46.000, 1.000, 47.000, 87.000
 1710146916757365, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1259.000, 286.000, 10.000, 33.000, 62.000, 11.000, 157.000, 0.000, 0.000, 24.000, 3056.000, 153.000, 334.000, 323.000, 47.000, 1.000, 46.000, 87.000
 1710146916867721, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 287.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2846.000, 146.000, 325.000, 262.000, 47.000, 2.000, 47.000, 86.000
 1710146916978059, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1258.000, 287.000, 10.000, 32.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2826.000, 137.000, 321.000, 252.000, 47.000, 2.000, 46.000, 87.000
 1710146917088439, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1252.000, 287.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 3002.000, 140.000, 323.000, 254.000, 47.000, 2.000, 47.000, 87.000
 1710146917198776, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 287.000, 10.000, 32.000, 62.000, 11.000, 156.000, 0.000, 0.000, 24.000, 2862.000, 138.000, 320.000, 243.000, 48.000, 2.000, 46.000, 87.000
 1710146917309125, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1793.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1257.000, 287.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2615.000, 137.000, 319.000, 240.000, 47.000, 2.000, 47.000, 87.000
 1710146917419466, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1325.000, 287.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 3203.000, 138.000, 319.000, 246.000, 48.000, 1.000, 46.000, 87.000
 1710146917529826, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1257.000, 287.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 3093.000, 144.000, 329.000, 311.000, 47.000, 2.000, 46.000, 87.000
 1710146917640181, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 3140.000, 149.000, 327.000, 305.000, 48.000, 2.000, 47.000, 87.000
 1710146917750536, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1793.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 287.000, 10.000, 33.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2753.000, 137.000, 323.000, 284.000, 47.000, 2.000, 46.000, 87.000
 1710146917860879, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 287.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2766.000, 141.000, 323.000, 274.000, 47.000, 1.000, 46.000, 87.000
 1710146917971217, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1259.000, 287.000, 10.000, 33.000, 62.000, 11.000, 153.000, 0.000, 0.000, 24.000, 2907.000, 144.000, 319.000, 267.000, 47.000, 2.000, 46.000, 87.000
 1710146918081572, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1256.000, 287.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2781.000, 136.000, 318.000, 236.000, 47.000, 1.000, 46.000, 87.000
 1710146918191912, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 287.000, 10.000, 33.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 3183.000, 138.000, 317.000, 240.000, 47.000, 3.000, 47.000, 87.000
 1710146918302262, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1260.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 3247.000, 143.000, 318.000, 233.000, 47.000, 2.000, 47.000, 87.000
 1710146918412668, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 287.000, 10.000, 33.000, 62.000, 10.000, 165.000, 0.000, 0.000, 24.000, 3348.000, 157.000, 332.000, 312.000, 48.000, 1.000, 46.000, 87.000
 1710146918522995, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1259.000, 287.000, 10.000, 33.000, 62.000, 11.000, 156.000, 0.000, 0.000, 24.000, 3120.000, 152.000, 326.000, 292.000, 47.000, 2.000, 47.000, 87.000
 1710146918633344, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 287.000, 10.000, 32.000, 62.000, 11.000, 152.000, 0.000, 0.000, 24.000, 2796.000, 137.000, 324.000, 252.000, 47.000, 0.000, 47.000, 87.000
 1710146918743706, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 3080.000, 143.000, 324.000, 247.000, 46.000, 1.000, 47.000, 87.000
 1710146918854044, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 61.000, 10.000, 147.000, 0.000, 0.000, 24.000, 2998.000, 137.000, 319.000, 229.000, 46.000, 1.000, 46.000, 87.000
 1710146918964401, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 32.000, 62.000, 10.000, 148.000, 1.000, 0.000, 24.000, 3336.000, 135.000, 319.000, 239.000, 47.000, 2.000, 47.000, 87.000
 1710146919074750, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1258.000, 287.000, 10.000, 32.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 3255.000, 140.000, 318.000, 237.000, 46.000, 2.000, 47.000, 87.000
 1710146919185107, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 287.000, 10.000, 33.000, 62.000, 11.000, 156.000, 0.000, 0.000, 24.000, 3027.000, 155.000, 333.000, 290.000, 47.000, 2.000, 46.000, 87.000
 1710146919295454, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 3266.000, 154.000, 330.000, 313.000, 47.000, 2.000, 47.000, 87.000
 1710146919405798, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1256.000, 287.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2745.000, 138.000, 325.000, 253.000, 47.000, 2.000, 47.000, 87.000
 1710146919516160, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 3137.000, 137.000, 327.000, 258.000, 47.000, 2.000, 47.000, 87.000
 1710146919626527, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3301.000, 1797.000, 900.000, 1198.000, 1255.000, 287.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 3141.000, 136.000, 321.000, 237.000, 46.000, 1.000, 47.000, 87.000
 1710146919736942, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 287.000, 10.000, 32.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2938.000, 133.000, 318.000, 233.000, 47.000, 1.000, 46.000, 87.000
 1710146919847292, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1256.000, 287.000, 10.000, 33.000, 62.000, 11.000, 155.000, 0.000, 0.000, 24.000, 3278.000, 142.000, 318.000, 238.000, 48.000, 2.000, 46.000, 87.000
 1710146919957642, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1258.000, 287.000, 10.000, 33.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 3292.000, 143.000, 318.000, 278.000, 48.000, 2.000, 46.000, 87.000
 1710146920067998, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1198.000, 3300.000, 1796.000, 898.000, 1198.000, 1259.000, 287.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 3336.000, 153.000, 333.000, 293.000, 47.000, 2.000, 46.000, 87.000
 1710146920178341, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1252.000, 287.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 3107.000, 136.000, 329.000, 295.000, 47.000, 0.000, 47.000, 87.000
 1710146920288699, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2858.000, 142.000, 326.000, 265.000, 47.000, 1.000, 46.000, 87.000
 1710146920399055, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1259.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 3258.000, 144.000, 326.000, 273.000, 47.000, 2.000, 46.000, 88.000
 1710146920509399, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 33.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 3135.000, 138.000, 321.000, 247.000, 47.000, 1.000, 46.000, 87.000
 1710146920619802, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 287.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 3197.000, 142.000, 318.000, 236.000, 47.000, 2.000, 46.000, 87.000
 1710146920730142, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 287.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 3128.000, 145.000, 319.000, 237.000, 47.000, 1.000, 46.000, 87.000
 1710146920840615, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 900.000, 1198.000, 1254.000, 287.000, 10.000, 33.000, 62.000, 11.000, 156.000, 0.000, 0.000, 24.000, 2947.000, 150.000, 322.000, 254.000, 46.000, 1.000, 46.000, 87.000
 1710146920950964, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1253.000, 287.000, 10.000, 33.000, 62.000, 11.000, 155.000, 0.000, 0.000, 24.000, 3146.000, 154.000, 330.000, 292.000, 47.000, 2.000, 46.000, 87.000
 1710146921061378, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1258.000, 287.000, 10.000, 33.000, 62.000, 11.000, 162.000, 1.000, 0.000, 24.000, 2776.000, 144.000, 327.000, 263.000, 47.000, 2.000, 46.000, 87.000
 1710146921171731, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3090.000, 145.000, 327.000, 255.000, 47.000, 3.000, 46.000, 87.000
 1710146921282063, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 287.000, 10.000, 33.000, 62.000, 10.000, 148.000, 1.000, 0.000, 24.000, 3077.000, 138.000, 322.000, 241.000, 47.000, 2.000, 46.000, 87.000
 1710146921392407, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2691.000, 132.000, 318.000, 244.000, 46.000, 2.000, 47.000, 87.000
 1710146921502745, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1258.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2938.000, 138.000, 320.000, 242.000, 47.000, 1.000, 46.000, 87.000
 1710146921613088, 846.000, 846.000, 1816.000, 1201.000, 846.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 152.000, 0.000, 0.000, 24.000, 3206.000, 140.000, 318.000, 256.000, 47.000, 0.000, 46.000, 87.000
 1710146921723432, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1261.000, 287.000, 10.000, 33.000, 61.000, 11.000, 162.000, 1.000, 0.000, 24.000, 3213.000, 150.000, 335.000, 311.000, 48.000, 1.000, 47.000, 87.000
 1710146921833775, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1255.000, 287.000, 10.000, 33.000, 62.000, 10.000, 164.000, 1.000, 0.000, 24.000, 3081.000, 141.000, 328.000, 254.000, 47.000, 1.000, 46.000, 87.000
 1710146921944117, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1258.000, 286.000, 10.000, 33.000, 62.000, 11.000, 162.000, 0.000, 0.000, 24.000, 2982.000, 142.000, 322.000, 251.000, 46.000, 1.000, 47.000, 86.000
 1710146922054461, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1254.000, 287.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 3067.000, 145.000, 324.000, 272.000, 46.000, 2.000, 46.000, 87.000
 1710146922164827, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 287.000, 10.000, 33.000, 62.000, 11.000, 159.000, 1.000, 0.000, 24.000, 2945.000, 134.000, 320.000, 234.000, 47.000, 1.000, 46.000, 87.000
 1710146922275169, 847.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 10.000, 165.000, 0.000, 0.000, 24.000, 2846.000, 139.000, 319.000, 235.000, 48.000, 1.000, 47.000, 87.000
 1710146922385538, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1253.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 3053.000, 140.000, 319.000, 236.000, 48.000, 2.000, 46.000, 87.000
 1710146922495878, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1255.000, 287.000, 10.000, 33.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 3220.000, 148.000, 321.000, 290.000, 47.000, 1.000, 46.000, 87.000
 1710146922606222, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1255.000, 287.000, 10.000, 33.000, 62.000, 11.000, 153.000, 1.000, 0.000, 24.000, 3217.000, 155.000, 328.000, 312.000, 47.000, 2.000, 47.000, 87.000
 1710146922716586, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1252.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2972.000, 142.000, 324.000, 261.000, 47.000, 2.000, 46.000, 87.000
 1710146922826926, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3047.000, 148.000, 326.000, 270.000, 47.000, 1.000, 46.000, 87.000
 1710146922937266, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1257.000, 287.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2848.000, 142.000, 322.000, 248.000, 47.000, 2.000, 46.000, 87.000
 1710146923047600, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2625.000, 133.000, 318.000, 243.000, 46.000, 2.000, 47.000, 87.000
 1710146923157955, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 159.000, 0.000, 0.000, 24.000, 3205.000, 133.000, 320.000, 236.000, 47.000, 1.000, 46.000, 87.000
 1710146923268310, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 287.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 3227.000, 151.000, 319.000, 235.000, 47.000, 2.000, 47.000, 87.000
 1710146923378661, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1793.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1256.000, 287.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 3393.000, 154.000, 331.000, 318.000, 47.000, 0.000, 47.000, 87.000
 1710146923489007, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1254.000, 287.000, 10.000, 33.000, 62.000, 10.000, 147.000, 1.000, 1.000, 24.000, 3278.000, 142.000, 326.000, 272.000, 46.000, 1.000, 46.000, 87.000
 1710146923599344, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 3170.000, 140.000, 322.000, 253.000, 47.000, 3.000, 47.000, 87.000
 1710146923709762, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1258.000, 287.000, 10.000, 33.000, 62.000, 10.000, 164.000, 0.000, 1.000, 24.000, 3155.000, 141.000, 323.000, 241.000, 46.000, 2.000, 46.000, 87.000
 1710146923820104, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1256.000, 287.000, 10.000, 33.000, 62.000, 11.000, 147.000, 1.000, 1.000, 24.000, 2640.000, 135.000, 320.000, 235.000, 48.000, 2.000, 47.000, 87.000
 1710146923930432, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1257.000, 287.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 3055.000, 134.000, 319.000, 237.000, 47.000, 1.000, 46.000, 87.000
 1710146924040770, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1258.000, 287.000, 10.000, 33.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 3300.000, 139.000, 319.000, 241.000, 47.000, 1.000, 46.000, 88.000
 1710146924151127, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 3005.000, 145.000, 321.000, 282.000, 48.000, 2.000, 46.000, 87.000
 1710146924261468, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 3337.000, 142.000, 325.000, 263.000, 47.000, 2.000, 46.000, 87.000
 1710146924371811, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1259.000, 287.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2870.000, 137.000, 322.000, 251.000, 47.000, 2.000, 46.000, 87.000
 1710146924482150, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1259.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 3105.000, 150.000, 324.000, 262.000, 47.000, 2.000, 47.000, 88.000
 1710146924592485, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 287.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 3200.000, 143.000, 320.000, 237.000, 47.000, 1.000, 46.000, 88.000
 1710146924702846, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1259.000, 286.000, 10.000, 32.000, 62.000, 11.000, 156.000, 1.000, 0.000, 24.000, 2845.000, 138.000, 317.000, 232.000, 47.000, 2.000, 46.000, 87.000
 1710146924813196, 847.000, 847.000, 1817.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 850.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 900.000, 1200.000, 1260.000, 287.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 3293.000, 139.000, 320.000, 236.000, 47.000, 1.000, 47.000, 87.000
 1710146924923527, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3006.000, 148.000, 320.000, 272.000, 47.000, 2.000, 47.000, 87.000
 1710146925033908, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1256.000, 287.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 3325.000, 153.000, 328.000, 309.000, 47.000, 1.000, 46.000, 87.000
 1710146925144268, 847.000, 846.000, 1816.000, 1200.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 3152.000, 144.000, 324.000, 299.000, 47.000, 1.000, 46.000, 87.000
 1710146925254605, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 850.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1263.000, 287.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2858.000, 145.000, 321.000, 265.000, 47.000, 1.000, 47.000, 87.000
 1710146925364945, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1258.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 3125.000, 141.000, 320.000, 263.000, 47.000, 1.000, 46.000, 87.000
 1710146925475278, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1258.000, 287.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2662.000, 138.000, 318.000, 240.000, 48.000, 3.000, 47.000, 87.000
 1710146925585615, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 287.000, 10.000, 32.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2712.000, 136.000, 319.000, 231.000, 47.000, 2.000, 46.000, 87.000
 1710146925695976, 847.000, 847.000, 1817.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1255.000, 287.000, 10.000, 32.000, 62.000, 10.000, 149.000, 0.000, 0.000, 23.000, 2953.000, 139.000, 317.000, 232.000, 47.000, 1.000, 46.000, 87.000
 1710146925806323, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1255.000, 287.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2985.000, 156.000, 321.000, 337.000, 47.000, 0.000, 46.000, 87.000
 1710146925916655, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 287.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3220.000, 148.000, 324.000, 284.000, 47.000, 2.000, 46.000, 88.000
 1710146926026992, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1251.000, 287.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2807.000, 136.000, 321.000, 257.000, 47.000, 1.000, 46.000, 87.000
 1710146926137322, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1258.000, 286.000, 10.000, 32.000, 62.000, 11.000, 159.000, 0.000, 0.000, 24.000, 2995.000, 142.000, 323.000, 256.000, 47.000, 2.000, 46.000, 87.000
 1710146926247663, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1259.000, 287.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2732.000, 138.000, 320.000, 247.000, 47.000, 1.000, 47.000, 87.000
 1710146926358065, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2610.000, 136.000, 317.000, 241.000, 47.000, 1.000, 46.000, 87.000
 1710146926468407, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1253.000, 286.000, 10.000, 32.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2830.000, 139.000, 319.000, 239.000, 47.000, 2.000, 46.000, 87.000
 1710146926578736, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1259.000, 286.000, 10.000, 32.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 3108.000, 143.000, 320.000, 253.000, 47.000, 1.000, 47.000, 87.000
 1710146926689160, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1197.000, 1257.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 3216.000, 156.000, 327.000, 301.000, 46.000, 1.000, 46.000, 87.000
 1710146926799493, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1258.000, 287.000, 10.000, 33.000, 62.000, 11.000, 156.000, 0.000, 0.000, 24.000, 2797.000, 137.000, 323.000, 255.000, 48.000, 2.000, 46.000, 87.000
 1710146926909890, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1258.000, 287.000, 10.000, 33.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 2808.000, 139.000, 321.000, 259.000, 47.000, 2.000, 47.000, 87.000
 1710146927020245, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 33.000, 62.000, 11.000, 152.000, 0.000, 0.000, 24.000, 3063.000, 142.000, 319.000, 277.000, 47.000, 2.000, 47.000, 87.000
 1710146927130587, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1827.000, 1806.000, 848.000, 850.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1260.000, 286.000, 10.000, 32.000, 61.000, 10.000, 160.000, 0.000, 1.000, 24.000, 2632.000, 137.000, 317.000, 232.000, 47.000, 1.000, 46.000, 87.000
 1710146927240934, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1258.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2615.000, 135.000, 318.000, 242.000, 47.000, 3.000, 47.000, 87.000
 1710146927351269, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1254.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 3140.000, 141.000, 318.000, 248.000, 47.000, 1.000, 46.000, 87.000
 1710146927461603, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1258.000, 287.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 3162.000, 157.000, 322.000, 303.000, 47.000, 1.000, 47.000, 88.000
 1710146927571963, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1201.000, 3298.000, 1797.000, 898.000, 1198.000, 1254.000, 287.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 3381.000, 153.000, 325.000, 317.000, 47.000, 1.000, 47.000, 87.000
 1710146927682359, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1259.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2788.000, 137.000, 321.000, 266.000, 47.000, 2.000, 46.000, 87.000
 1710146927792697, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 287.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 3177.000, 141.000, 323.000, 262.000, 47.000, 2.000, 47.000, 87.000
 1710146927903029, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 10.000, 147.000, 0.000, 0.000, 24.000, 2932.000, 135.000, 319.000, 245.000, 47.000, 2.000, 47.000, 87.000
 1710146928013382, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1257.000, 287.000, 10.000, 33.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2638.000, 135.000, 320.000, 239.000, 46.000, 2.000, 47.000, 88.000
 1710146928123737, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 3057.000, 141.000, 319.000, 237.000, 47.000, 3.000, 46.000, 87.000
 1710146928234074, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1258.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 3112.000, 142.000, 320.000, 239.000, 47.000, 2.000, 46.000, 87.000
 1710146928344417, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 287.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 3011.000, 153.000, 328.000, 311.000, 48.000, 2.000, 47.000, 88.000
 1710146928454751, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2838.000, 137.000, 323.000, 268.000, 47.000, 1.000, 46.000, 87.000
 1710146928565103, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 33.000, 62.000, 11.000, 157.000, 1.000, 0.000, 24.000, 2868.000, 137.000, 321.000, 252.000, 47.000, 1.000, 46.000, 87.000
 1710146928675484, 847.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 3117.000, 144.000, 321.000, 246.000, 47.000, 2.000, 46.000, 87.000
 1710146928785824, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 287.000, 10.000, 32.000, 61.000, 10.000, 164.000, 1.000, 0.000, 24.000, 2695.000, 139.000, 318.000, 238.000, 48.000, 1.000, 46.000, 87.000
 1710146928896165, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1261.000, 287.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2848.000, 142.000, 318.000, 244.000, 48.000, 1.000, 47.000, 87.000
 1710146929006539, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1258.000, 287.000, 10.000, 33.000, 62.000, 10.000, 151.000, 0.000, 0.000, 24.000, 2966.000, 143.000, 318.000, 239.000, 46.000, 1.000, 47.000, 87.000
 1710146929116887, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1259.000, 287.000, 10.000, 33.000, 62.000, 10.000, 161.000, 1.000, 0.000, 24.000, 3016.000, 154.000, 324.000, 277.000, 47.000, 1.000, 46.000, 87.000
 1710146929227238, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 287.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2747.000, 158.000, 328.000, 263.000, 47.000, 2.000, 46.000, 87.000
 1710146929337572, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1198.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 287.000, 10.000, 33.000, 62.000, 10.000, 165.000, 1.000, 0.000, 24.000, 2812.000, 142.000, 322.000, 254.000, 47.000, 1.000, 46.000, 88.000
 1710146929447913, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2847.000, 144.000, 324.000, 266.000, 47.000, 2.000, 47.000, 87.000
 1710146929558272, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 287.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 1.000, 24.000, 2916.000, 139.000, 320.000, 234.000, 47.000, 2.000, 47.000, 87.000
 1710146929668613, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1258.000, 287.000, 10.000, 33.000, 62.000, 10.000, 147.000, 1.000, 0.000, 24.000, 2658.000, 135.000, 319.000, 232.000, 47.000, 1.000, 47.000, 87.000
 1710146929778950, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1261.000, 287.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 1.000, 24.000, 3230.000, 138.000, 318.000, 236.000, 46.000, 2.000, 46.000, 87.000
 1710146929889290, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 287.000, 10.000, 32.000, 62.000, 11.000, 162.000, 1.000, 0.000, 24.000, 3088.000, 151.000, 321.000, 280.000, 47.000, 1.000, 47.000, 87.000
 1710146929999624, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1253.000, 287.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2986.000, 155.000, 331.000, 319.000, 47.000, 2.000, 47.000, 87.000
 1710146930109964, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 10.000, 160.000, 1.000, 0.000, 24.000, 2842.000, 144.000, 326.000, 295.000, 47.000, 2.000, 46.000, 87.000
 1710146930220312, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1201.000, 3301.000, 1796.000, 898.000, 1198.000, 1259.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2811.000, 138.000, 322.000, 258.000, 47.000, 2.000, 47.000, 86.000
 1710146930330703, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1200.000, 1258.000, 287.000, 10.000, 33.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2937.000, 140.000, 321.000, 260.000, 47.000, 2.000, 46.000, 87.000
 1710146930441064, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 287.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2745.000, 132.000, 319.000, 241.000, 46.000, 1.000, 46.000, 87.000
 1710146930551416, 847.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1253.000, 287.000, 10.000, 32.000, 62.000, 10.000, 164.000, 1.000, 0.000, 24.000, 2607.000, 138.000, 319.000, 235.000, 48.000, 1.000, 46.000, 87.000
 1710146930661786, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1259.000, 287.000, 10.000, 33.000, 62.000, 11.000, 152.000, 0.000, 0.000, 24.000, 3117.000, 141.000, 318.000, 240.000, 47.000, 3.000, 47.000, 86.000
 1710146930772131, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 287.000, 10.000, 32.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 3121.000, 147.000, 327.000, 337.000, 48.000, 2.000, 46.000, 87.000
 1710146930882465, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 287.000, 10.000, 33.000, 61.000, 11.000, 162.000, 1.000, 0.000, 24.000, 2937.000, 142.000, 330.000, 273.000, 47.000, 1.000, 46.000, 87.000
 1710146930992822, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2791.000, 141.000, 323.000, 254.000, 48.000, 1.000, 47.000, 87.000
 1710146931103181, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 287.000, 10.000, 33.000, 61.000, 11.000, 155.000, 0.000, 0.000, 24.000, 2812.000, 145.000, 326.000, 259.000, 47.000, 2.000, 46.000, 87.000
 1710146931213509, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 287.000, 10.000, 33.000, 62.000, 11.000, 156.000, 1.000, 0.000, 24.000, 2816.000, 140.000, 320.000, 248.000, 48.000, 0.000, 47.000, 87.000
 1710146931323845, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1260.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2655.000, 134.000, 318.000, 239.000, 47.000, 2.000, 47.000, 87.000
 1710146931434182, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1191.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 287.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 3225.000, 140.000, 318.000, 238.000, 47.000, 2.000, 46.000, 87.000
 1710146931544532, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1257.000, 287.000, 10.000, 33.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 3107.000, 145.000, 322.000, 250.000, 46.000, 1.000, 47.000, 87.000
 1710146931654925, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1259.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 3288.000, 157.000, 331.000, 291.000, 46.000, 1.000, 47.000, 87.000
 1710146931765262, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1258.000, 287.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2740.000, 147.000, 326.000, 256.000, 47.000, 2.000, 47.000, 87.000
 1710146931875596, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1253.000, 286.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2803.000, 148.000, 322.000, 259.000, 46.000, 2.000, 46.000, 87.000
 1710146931985930, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1805.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 287.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 3092.000, 143.000, 322.000, 276.000, 47.000, 2.000, 47.000, 87.000
 1710146932096293, 848.000, 847.000, 1817.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1259.000, 286.000, 10.000, 33.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2935.000, 134.000, 318.000, 233.000, 47.000, 1.000, 47.000, 87.000
 1710146932206622, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3301.000, 1796.000, 900.000, 1197.000, 1253.000, 287.000, 10.000, 33.000, 62.000, 10.000, 164.000, 1.000, 0.000, 24.000, 3307.000, 135.000, 320.000, 243.000, 46.000, 1.000, 47.000, 87.000
 1710146932316964, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 850.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 287.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 3296.000, 141.000, 318.000, 253.000, 48.000, 2.000, 47.000, 87.000
 1710146932427293, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 3111.000, 155.000, 329.000, 309.000, 46.000, 1.000, 46.000, 87.000
 1710146932537644, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1257.000, 287.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 3123.000, 143.000, 327.000, 318.000, 47.000, 2.000, 47.000, 87.000
 1710146932648052, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2825.000, 141.000, 321.000, 261.000, 47.000, 1.000, 46.000, 87.000
 1710146932758387, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 287.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 3177.000, 148.000, 324.000, 256.000, 47.000, 1.000, 47.000, 87.000
 1710146932868742, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1260.000, 287.000, 10.000, 33.000, 62.000, 11.000, 162.000, 1.000, 0.000, 24.000, 3025.000, 143.000, 321.000, 241.000, 48.000, 2.000, 47.000, 87.000
 1710146932979105, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1259.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2701.000, 134.000, 318.000, 239.000, 47.000, 1.000, 47.000, 87.000
 1710146933089451, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 287.000, 10.000, 33.000, 62.000, 10.000, 162.000, 0.000, 0.000, 24.000, 3230.000, 140.000, 319.000, 239.000, 47.000, 2.000, 47.000, 87.000
 1710146933199799, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1811.000, 1191.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1254.000, 287.000, 10.000, 33.000, 62.000, 10.000, 164.000, 0.000, 1.000, 24.000, 2967.000, 143.000, 323.000, 238.000, 47.000, 1.000, 46.000, 87.000
 1710146933310143, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1260.000, 287.000, 10.000, 32.000, 62.000, 10.000, 159.000, 1.000, 0.000, 24.000, 3176.000, 147.000, 328.000, 299.000, 47.000, 1.000, 46.000, 87.000
 1710146933420483, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3298.000, 1797.000, 898.000, 1200.000, 1254.000, 286.000, 10.000, 32.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 2758.000, 138.000, 324.000, 264.000, 47.000, 1.000, 47.000, 87.000
 1710146933530840, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2818.000, 151.000, 322.000, 252.000, 47.000, 1.000, 47.000, 87.000
 1710146933641186, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1254.000, 287.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 3225.000, 143.000, 322.000, 254.000, 46.000, 1.000, 47.000, 87.000
 1710146933751524, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 287.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2913.000, 138.000, 317.000, 242.000, 47.000, 2.000, 47.000, 87.000
 1710146933861862, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 287.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 3008.000, 135.000, 320.000, 249.000, 47.000, 2.000, 46.000, 87.000
 1710146933972215, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 287.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 3247.000, 150.000, 320.000, 246.000, 47.000, 2.000, 46.000, 87.000
 1710146934082572, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1258.000, 287.000, 10.000, 32.000, 62.000, 11.000, 153.000, 1.000, 0.000, 24.000, 3218.000, 154.000, 327.000, 276.000, 47.000, 3.000, 47.000, 87.000
 1710146934192909, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1256.000, 287.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 3036.000, 146.000, 324.000, 272.000, 47.000, 2.000, 47.000, 87.000
 1710146934303283, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1258.000, 287.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2868.000, 136.000, 321.000, 257.000, 47.000, 2.000, 46.000, 86.000
 1710146934413618, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 287.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 3075.000, 145.000, 321.000, 260.000, 47.000, 2.000, 47.000, 87.000
 1710146934523977, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 287.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2951.000, 139.000, 319.000, 231.000, 46.000, 2.000, 46.000, 86.000
 1710146934634375, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 287.000, 10.000, 33.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 2941.000, 137.000, 317.000, 237.000, 47.000, 2.000, 46.000, 87.000
 1710146934744724, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 287.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 3016.000, 139.000, 319.000, 234.000, 47.000, 2.000, 46.000, 88.000
 1710146934855053, 850.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1258.000, 286.000, 10.000, 33.000, 62.000, 11.000, 163.000, 0.000, 0.000, 24.000, 3076.000, 144.000, 321.000, 300.000, 47.000, 2.000, 46.000, 87.000
 1710146934965413, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 900.000, 1200.000, 1255.000, 287.000, 10.000, 33.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 3176.000, 149.000, 325.000, 340.000, 47.000, 1.000, 47.000, 87.000
 1710146935075764, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1793.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1197.000, 1254.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2895.000, 137.000, 322.000, 278.000, 46.000, 2.000, 46.000, 88.000
 1710146935186103, 847.000, 846.000, 1817.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1259.000, 287.000, 10.000, 33.000, 62.000, 10.000, 165.000, 1.000, 0.000, 24.000, 3122.000, 142.000, 321.000, 249.000, 47.000, 1.000, 47.000, 87.000
 1710146935296445, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1258.000, 286.000, 10.000, 33.000, 62.000, 10.000, 159.000, 1.000, 0.000, 24.000, 2968.000, 143.000, 320.000, 257.000, 47.000, 2.000, 46.000, 87.000
 1710146935406778, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1254.000, 287.000, 10.000, 33.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 2857.000, 138.000, 318.000, 245.000, 47.000, 2.000, 46.000, 87.000
 1710146935517125, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1197.000, 1253.000, 287.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 3015.000, 139.000, 319.000, 240.000, 48.000, 1.000, 46.000, 87.000
 1710146935627522, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1257.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 3202.000, 143.000, 320.000, 241.000, 47.000, 1.000, 46.000, 87.000
 1710146935737870, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 287.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 3290.000, 157.000, 325.000, 320.000, 47.000, 1.000, 46.000, 87.000
 1710146935848226, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1256.000, 287.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3163.000, 153.000, 324.000, 271.000, 47.000, 1.000, 46.000, 87.000
 1710146935958579, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3301.000, 1797.000, 900.000, 1198.000, 1258.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2750.000, 137.000, 321.000, 257.000, 48.000, 1.000, 47.000, 87.000
 1710146936068913, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 287.000, 10.000, 33.000, 62.000, 11.000, 153.000, 0.000, 0.000, 24.000, 2968.000, 143.000, 320.000, 271.000, 47.000, 1.000, 47.000, 88.000
 1710146936179247, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1258.000, 286.000, 10.000, 33.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2936.000, 138.000, 318.000, 253.000, 47.000, 2.000, 47.000, 87.000
 1710146936289585, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2957.000, 135.000, 319.000, 233.000, 47.000, 2.000, 46.000, 87.000
 1710146936399943, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1258.000, 287.000, 10.000, 33.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 3221.000, 140.000, 318.000, 235.000, 47.000, 1.000, 46.000, 87.000
 1710146936510316, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 3258.000, 157.000, 320.000, 251.000, 48.000, 1.000, 47.000, 87.000
 1710146936620669, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1258.000, 287.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 3360.000, 154.000, 326.000, 309.000, 48.000, 1.000, 47.000, 88.000
 1710146936731020, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1198.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 3133.000, 137.000, 322.000, 255.000, 47.000, 2.000, 46.000, 87.000
 1710146936841368, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1258.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 3213.000, 139.000, 320.000, 263.000, 47.000, 2.000, 47.000, 87.000
 1710146936951768, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1197.000, 1257.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 3122.000, 146.000, 319.000, 239.000, 47.000, 1.000, 46.000, 87.000
 1710146937062101, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 151.000, 0.000, 0.000, 23.000, 2817.000, 134.000, 318.000, 233.000, 46.000, 2.000, 46.000, 87.000
 1710146937172443, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1258.000, 287.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 3445.000, 141.000, 318.000, 237.000, 47.000, 2.000, 46.000, 87.000
 1710146937282778, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1258.000, 287.000, 10.000, 33.000, 62.000, 10.000, 160.000, 0.000, 0.000, 24.000, 3283.000, 142.000, 320.000, 275.000, 47.000, 1.000, 47.000, 86.000
 1710146937393125, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 287.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 3351.000, 155.000, 327.000, 335.000, 47.000, 2.000, 47.000, 87.000
 1710146937503455, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 3243.000, 136.000, 324.000, 302.000, 46.000, 2.000, 47.000, 87.000
 1710146937613794, 847.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1257.000, 287.000, 10.000, 33.000, 62.000, 10.000, 149.000, 1.000, 0.000, 24.000, 3012.000, 139.000, 320.000, 256.000, 47.000, 1.000, 46.000, 87.000
 1710146937724124, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1258.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 3155.000, 143.000, 320.000, 259.000, 48.000, 2.000, 47.000, 87.000
 1710146937834453, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1260.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 3261.000, 138.000, 318.000, 250.000, 46.000, 2.000, 46.000, 86.000
 1710146937944794, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1258.000, 286.000, 10.000, 33.000, 62.000, 11.000, 153.000, 1.000, 0.000, 24.000, 2953.000, 136.000, 318.000, 232.000, 47.000, 2.000, 47.000, 87.000
 1710146938055149, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1260.000, 287.000, 10.000, 33.000, 62.000, 11.000, 162.000, 1.000, 0.000, 24.000, 3132.000, 144.000, 318.000, 248.000, 48.000, 2.000, 46.000, 87.000
 1710146938165496, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1260.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2920.000, 152.000, 324.000, 245.000, 47.000, 2.000, 47.000, 87.000
 1710146938275874, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1259.000, 287.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 3256.000, 157.000, 328.000, 278.000, 47.000, 2.000, 47.000, 88.000
 1710146938386206, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1257.000, 287.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 3071.000, 145.000, 322.000, 269.000, 46.000, 1.000, 46.000, 87.000
 1710146938496553, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 32.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 2956.000, 137.000, 321.000, 277.000, 48.000, 2.000, 47.000, 87.000
 1710146938606894, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3171.000, 138.000, 320.000, 259.000, 47.000, 2.000, 46.000, 87.000
 1710146938717240, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1807.000, 848.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 157.000, 0.000, 0.000, 24.000, 2757.000, 133.000, 318.000, 230.000, 47.000, 1.000, 47.000, 87.000
 1710146938827588, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1200.000, 1255.000, 287.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 3013.000, 139.000, 318.000, 245.000, 47.000, 1.000, 47.000, 87.000
 1710146938937937, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 900.000, 1198.000, 1255.000, 287.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 3057.000, 140.000, 320.000, 245.000, 47.000, 1.000, 47.000, 87.000
 1710146939048281, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 161.000, 1.000, 1.000, 24.000, 3293.000, 151.000, 330.000, 291.000, 47.000, 2.000, 47.000, 87.000
 1710146939158619, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 287.000, 10.000, 33.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 3133.000, 142.000, 325.000, 272.000, 48.000, 2.000, 47.000, 88.000
 1710146939268965, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1259.000, 286.000, 10.000, 32.000, 62.000, 11.000, 152.000, 1.000, 0.000, 24.000, 2846.000, 140.000, 321.000, 260.000, 47.000, 1.000, 46.000, 87.000
 1710146939379305, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 3100.000, 143.000, 321.000, 249.000, 47.000, 3.000, 47.000, 87.000
 1710146939489646, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1262.000, 287.000, 10.000, 33.000, 62.000, 10.000, 165.000, 0.000, 0.000, 24.000, 2626.000, 140.000, 318.000, 239.000, 46.000, 2.000, 47.000, 87.000
 1710146939600030, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 32.000, 62.000, 11.000, 163.000, 1.000, 0.000, 24.000, 2566.000, 139.000, 318.000, 242.000, 47.000, 2.000, 47.000, 87.000
 1710146939710367, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 287.000, 10.000, 32.000, 62.000, 10.000, 152.000, 0.000, 0.000, 24.000, 2913.000, 140.000, 318.000, 237.000, 47.000, 2.000, 47.000, 87.000
 1710146939820717, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1255.000, 287.000, 10.000, 32.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 3045.000, 146.000, 328.000, 324.000, 46.000, 2.000, 46.000, 87.000
 1710146939931053, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1259.000, 287.000, 10.000, 33.000, 62.000, 11.000, 156.000, 0.000, 0.000, 24.000, 3263.000, 157.000, 329.000, 325.000, 47.000, 2.000, 46.000, 87.000
 1710146940041440, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1254.000, 287.000, 10.000, 33.000, 62.000, 11.000, 162.000, 1.000, 1.000, 24.000, 2765.000, 143.000, 322.000, 252.000, 47.000, 2.000, 47.000, 87.000
 1710146940151782, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1258.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 3022.000, 148.000, 324.000, 254.000, 46.000, 2.000, 46.000, 87.000
 1710146940262123, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2971.000, 143.000, 322.000, 268.000, 47.000, 2.000, 47.000, 87.000
 1710146940372470, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 287.000, 10.000, 32.000, 62.000, 11.000, 163.000, 1.000, 1.000, 24.000, 2570.000, 134.000, 318.000, 237.000, 47.000, 1.000, 47.000, 87.000
 1710146940482821, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 287.000, 10.000, 32.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 2892.000, 134.000, 319.000, 243.000, 47.000, 2.000, 47.000, 87.000
 1710146940593170, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1255.000, 287.000, 10.000, 32.000, 62.000, 10.000, 165.000, 1.000, 0.000, 24.000, 3168.000, 150.000, 323.000, 236.000, 47.000, 2.000, 46.000, 87.000
 1710146940703525, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1258.000, 287.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 3181.000, 155.000, 336.000, 303.000, 47.000, 2.000, 47.000, 87.000
 1710146940813957, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 3290.000, 143.000, 325.000, 286.000, 46.000, 2.000, 46.000, 87.000
 1710146940924404, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1259.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2875.000, 141.000, 322.000, 254.000, 48.000, 1.000, 47.000, 87.000
 1710146941034749, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1200.000, 1253.000, 287.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 3172.000, 149.000, 322.000, 267.000, 47.000, 1.000, 46.000, 87.000
 1710146941145103, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1258.000, 287.000, 10.000, 33.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2692.000, 136.000, 317.000, 241.000, 47.000, 2.000, 46.000, 87.000
 1710146941255448, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1254.000, 287.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2715.000, 133.000, 316.000, 233.000, 47.000, 2.000, 47.000, 87.000
 1710146941365785, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1793.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1200.000, 1258.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 3358.000, 140.000, 318.000, 232.000, 47.000, 1.000, 47.000, 87.000
 1710146941476130, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1255.000, 287.000, 10.000, 33.000, 62.000, 11.000, 151.000, 0.000, 0.000, 24.000, 3120.000, 144.000, 328.000, 273.000, 47.000, 1.000, 47.000, 87.000
 1710146941586463, 847.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1259.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2082.000, 127.000, 315.000, 220.000, 47.000, 3.000, 46.000, 87.000
 1710146941696843, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2088.000, 127.000, 315.000, 220.000, 47.000, 2.000, 46.000, 87.000
 1710146941807175, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1252.000, 287.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2087.000, 127.000, 315.000, 221.000, 48.000, 3.000, 47.000, 87.000
 1710146941917515, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2101.000, 126.000, 314.000, 221.000, 47.000, 1.000, 46.000, 87.000
 1710146942027848, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1258.000, 287.000, 10.000, 33.000, 62.000, 11.000, 163.000, 1.000, 0.000, 24.000, 2090.000, 127.000, 315.000, 221.000, 47.000, 2.000, 47.000, 88.000
 1710146942138185, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1260.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2085.000, 126.000, 315.000, 221.000, 47.000, 1.000, 46.000, 87.000
 1710146942248577, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1259.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2078.000, 126.000, 315.000, 221.000, 47.000, 3.000, 46.000, 87.000
 1710146942358918, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1259.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2090.000, 126.000, 315.000, 220.000, 47.000, 1.000, 47.000, 87.000
 1710146942469251, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1253.000, 287.000, 10.000, 33.000, 62.000, 10.000, 148.000, 1.000, 0.000, 24.000, 2102.000, 126.000, 315.000, 220.000, 47.000, 2.000, 47.000, 87.000
 1710146942579597, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2080.000, 127.000, 315.000, 220.000, 47.000, 2.000, 46.000, 87.000
 1710146942689964, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1252.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 1.000, 24.000, 2095.000, 126.000, 315.000, 220.000, 46.000, 1.000, 46.000, 87.000
 1710146942800316, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2076.000, 126.000, 315.000, 221.000, 47.000, 1.000, 47.000, 87.000
 1710146942910656, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1259.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2083.000, 127.000, 315.000, 220.000, 47.000, 1.000, 46.000, 87.000
 1710146943021003, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 11.000, 162.000, 1.000, 0.000, 24.000, 2108.000, 126.000, 315.000, 220.000, 46.000, 2.000, 47.000, 87.000
 1710146943131337, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 286.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2088.000, 126.000, 315.000, 221.000, 47.000, 1.000, 47.000, 87.000
 1710146943241687, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1258.000, 287.000, 10.000, 32.000, 62.000, 11.000, 153.000, 1.000, 0.000, 24.000, 2080.000, 127.000, 315.000, 220.000, 47.000, 3.000, 47.000, 87.000
 1710146943352030, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 10.000, 160.000, 1.000, 0.000, 24.000, 2075.000, 126.000, 315.000, 220.000, 47.000, 1.000, 46.000, 87.000
 1710146943462369, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1260.000, 287.000, 10.000, 33.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 2077.000, 126.000, 315.000, 221.000, 47.000, 2.000, 46.000, 87.000
 1710146943572750, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1252.000, 287.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2101.000, 126.000, 315.000, 221.000, 47.000, 0.000, 46.000, 88.000
 1710146943683098, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 33.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2087.000, 127.000, 315.000, 221.000, 47.000, 2.000, 46.000, 88.000
 1710146943793459, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1258.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2090.000, 127.000, 315.000, 220.000, 47.000, 1.000, 46.000, 87.000
 1710146943903802, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1805.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1257.000, 287.000, 10.000, 33.000, 62.000, 11.000, 156.000, 0.000, 0.000, 24.000, 2068.000, 127.000, 315.000, 220.000, 47.000, 1.000, 46.000, 87.000
 1710146944014141, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1254.000, 287.000, 10.000, 33.000, 62.000, 10.000, 163.000, 0.000, 0.000, 24.000, 2080.000, 126.000, 315.000, 220.000, 47.000, 2.000, 47.000, 87.000
 1710146944124481, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1198.000, 3300.000, 1797.000, 898.000, 1198.000, 1255.000, 287.000, 10.000, 33.000, 62.000, 11.000, 153.000, 0.000, 0.000, 24.000, 2108.000, 127.000, 315.000, 220.000, 46.000, 0.000, 46.000, 87.000
 1710146944234841, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1191.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 32.000, 62.000, 11.000, 152.000, 0.000, 0.000, 24.000, 2082.000, 127.000, 315.000, 220.000, 47.000, 2.000, 47.000, 87.000
 1710146944345188, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2085.000, 126.000, 315.000, 220.000, 47.000, 2.000, 46.000, 87.000
 1710146944455529, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1198.000, 3300.000, 1796.000, 898.000, 1197.000, 1254.000, 286.000, 10.000, 33.000, 61.000, 10.000, 160.000, 1.000, 0.000, 24.000, 2075.000, 127.000, 315.000, 221.000, 47.000, 1.000, 46.000, 87.000
 1710146944565894, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2073.000, 127.000, 315.000, 220.000, 47.000, 1.000, 46.000, 87.000
 1710146944676262, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1258.000, 286.000, 10.000, 33.000, 62.000, 10.000, 163.000, 1.000, 0.000, 24.000, 2112.000, 127.000, 315.000, 220.000, 47.000, 2.000, 46.000, 86.000
 1710146944786606, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 851.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1260.000, 287.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2092.000, 127.000, 315.000, 221.000, 46.000, 2.000, 47.000, 87.000
 1710146944896980, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1793.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 1.000, 24.000, 2075.000, 126.000, 315.000, 221.000, 47.000, 2.000, 47.000, 87.000
 1710146945007321, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 163.000, 0.000, 0.000, 24.000, 2076.000, 126.000, 315.000, 220.000, 47.000, 1.000, 46.000, 87.000
 1710146945117678, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 287.000, 10.000, 32.000, 62.000, 11.000, 159.000, 0.000, 0.000, 24.000, 2078.000, 127.000, 315.000, 220.000, 48.000, 2.000, 46.000, 87.000
 1710146945228034, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2108.000, 126.000, 315.000, 220.000, 41.000, 1.000, 47.000, 87.000
 1710146945338382, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1198.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2083.000, 126.000, 316.000, 220.000, 42.000, 3.000, 46.000, 88.000
 1710146945448724, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 287.000, 10.000, 33.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 2087.000, 127.000, 316.000, 220.000, 45.000, 2.000, 46.000, 86.000
 1710146945559067, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 287.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2075.000, 127.000, 315.000, 221.000, 38.000, 3.000, 47.000, 87.000
 1710146945669443, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 287.000, 10.000, 33.000, 62.000, 11.000, 162.000, 0.000, 0.000, 24.000, 2077.000, 127.000, 315.000, 220.000, 38.000, 1.000, 47.000, 87.000
 1710146945779779, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1258.000, 287.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2087.000, 126.000, 315.000, 221.000, 38.000, 0.000, 46.000, 87.000
 1710146945890112, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1256.000, 287.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2082.000, 126.000, 315.000, 220.000, 38.000, 1.000, 47.000, 87.000
 1710146946000457, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 2105.000, 126.000, 316.000, 220.000, 37.000, 2.000, 47.000, 87.000
 1710146946110804, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2112.000, 126.000, 316.000, 220.000, 38.000, 1.000, 47.000, 88.000
 1710146946221239, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1200.000, 1252.000, 286.000, 10.000, 33.000, 62.000, 11.000, 150.000, 1.000, 0.000, 24.000, 2112.000, 126.000, 316.000, 220.000, 37.000, 2.000, 47.000, 87.000
 1710146946331596, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1256.000, 287.000, 10.000, 33.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2095.000, 127.000, 316.000, 220.000, 37.000, 2.000, 46.000, 87.000
 1710146946441959, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1256.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2083.000, 126.000, 315.000, 220.000, 39.000, 2.000, 47.000, 87.000
 1710146946552316, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2095.000, 126.000, 315.000, 221.000, 37.000, 3.000, 47.000, 87.000
 1710146946662678, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2105.000, 127.000, 315.000, 220.000, 37.000, 2.000, 47.000, 87.000
 1710146946773025, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1253.000, 287.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2108.000, 127.000, 316.000, 220.000, 37.000, 2.000, 46.000, 87.000
 1710146946883377, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1254.000, 287.000, 10.000, 33.000, 61.000, 11.000, 157.000, 0.000, 0.000, 24.000, 2102.000, 126.000, 315.000, 221.000, 36.000, 1.000, 46.000, 87.000
 1710146946993744, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1258.000, 286.000, 10.000, 32.000, 62.000, 11.000, 163.000, 0.000, 0.000, 24.000, 2096.000, 127.000, 315.000, 221.000, 37.000, 1.000, 46.000, 87.000
 1710146947104098, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1796.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1251.000, 286.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2091.000, 126.000, 315.000, 221.000, 37.000, 2.000, 46.000, 87.000
 1710146947214432, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2096.000, 127.000, 316.000, 220.000, 37.000, 1.000, 46.000, 87.000
 1710146947324768, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 33.000, 62.000, 11.000, 155.000, 1.000, 0.000, 24.000, 2117.000, 126.000, 316.000, 220.000, 38.000, 1.000, 46.000, 87.000
 1710146947435144, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1258.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2112.000, 126.000, 316.000, 220.000, 37.000, 1.000, 47.000, 87.000
 1710146947545532, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 10.000, 165.000, 1.000, 0.000, 24.000, 2098.000, 126.000, 315.000, 220.000, 37.000, 1.000, 46.000, 87.000
 1710146947655890, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1258.000, 287.000, 10.000, 33.000, 62.000, 11.000, 163.000, 0.000, 1.000, 24.000, 2080.000, 126.000, 315.000, 220.000, 37.000, 2.000, 46.000, 87.000
 1710146947766246, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 287.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2097.000, 125.000, 316.000, 220.000, 38.000, 2.000, 46.000, 87.000
 1710146947876602, 847.000, 846.000, 1816.000, 1202.000, 848.000, 1813.000, 1193.000, 1793.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 287.000, 10.000, 32.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 2121.000, 127.000, 316.000, 221.000, 38.000, 2.000, 46.000, 87.000
 1710146947986948, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2111.000, 126.000, 315.000, 221.000, 38.000, 2.000, 46.000, 87.000
 1710146948097293, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1807.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 287.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2116.000, 126.000, 316.000, 221.000, 38.000, 1.000, 46.000, 88.000
 1710146948207626, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2081.000, 127.000, 315.000, 220.000, 37.000, 0.000, 46.000, 87.000
 1710146948317972, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2082.000, 126.000, 315.000, 220.000, 38.000, 1.000, 46.000, 87.000
 1710146948428323, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1256.000, 287.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2112.000, 126.000, 315.000, 220.000, 37.000, 1.000, 46.000, 87.000
 1710146948538673, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2116.000, 126.000, 315.000, 220.000, 38.000, 1.000, 46.000, 87.000
 1710146948649061, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1252.000, 287.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2115.000, 126.000, 316.000, 220.000, 38.000, 1.000, 46.000, 87.000
 1710146948759434, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1200.000, 1259.000, 286.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2075.000, 126.000, 315.000, 221.000, 38.000, 2.000, 46.000, 87.000
 1710146948869810, 847.000, 847.000, 1815.000, 1202.000, 848.000, 1812.000, 1193.000, 1793.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1255.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2077.000, 126.000, 315.000, 220.000, 37.000, 2.000, 46.000, 87.000
 1710146948980177, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 33.000, 62.000, 11.000, 156.000, 0.000, 0.000, 24.000, 2126.000, 126.000, 315.000, 220.000, 38.000, 1.000, 46.000, 87.000
 1710146949090546, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2115.000, 127.000, 315.000, 220.000, 37.000, 1.000, 46.000, 87.000
 1710146949200909, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1258.000, 286.000, 10.000, 33.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 2108.000, 126.000, 315.000, 220.000, 38.000, 1.000, 46.000, 87.000
 1710146949311252, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 900.000, 1198.000, 1256.000, 287.000, 10.000, 32.000, 62.000, 10.000, 163.000, 1.000, 0.000, 24.000, 2080.000, 126.000, 316.000, 220.000, 43.000, 2.000, 46.000, 87.000
 1710146949421595, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 150.000, 0.000, 0.000, 24.000, 2086.000, 126.000, 315.000, 220.000, 41.000, 1.000, 46.000, 87.000
 1710146949531957, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2113.000, 126.000, 315.000, 221.000, 41.000, 2.000, 46.000, 87.000
 1710146949642309, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1251.000, 287.000, 10.000, 32.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2113.000, 126.000, 316.000, 220.000, 47.000, 1.000, 46.000, 87.000
 1710146949752663, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 287.000, 10.000, 33.000, 62.000, 10.000, 148.000, 1.000, 0.000, 24.000, 2116.000, 127.000, 315.000, 220.000, 48.000, 1.000, 47.000, 87.000
 1710146949863017, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2091.000, 126.000, 316.000, 220.000, 46.000, 1.000, 46.000, 86.000
 1710146949973387, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1257.000, 287.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 1.000, 24.000, 2081.000, 126.000, 315.000, 220.000, 48.000, 1.000, 47.000, 87.000
 1710146950083756, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1256.000, 287.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2106.000, 126.000, 315.000, 220.000, 46.000, 2.000, 46.000, 87.000
 1710146950194148, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 287.000, 10.000, 33.000, 62.000, 11.000, 163.000, 0.000, 0.000, 24.000, 2078.000, 126.000, 316.000, 221.000, 47.000, 1.000, 46.000, 87.000
 1710146950304495, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1191.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1253.000, 287.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2101.000, 126.000, 315.000, 221.000, 47.000, 0.000, 46.000, 88.000
 1710146950414869, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1255.000, 287.000, 10.000, 33.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 2092.000, 126.000, 316.000, 221.000, 47.000, 2.000, 46.000, 87.000
 1710146950525225, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 154.000, 0.000, 0.000, 24.000, 2086.000, 126.000, 316.000, 221.000, 47.000, 2.000, 46.000, 87.000
 1710146950635605, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1793.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 287.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2105.000, 126.000, 315.000, 221.000, 47.000, 1.000, 46.000, 87.000
 1710146950745975, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1258.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2101.000, 126.000, 315.000, 221.000, 47.000, 2.000, 46.000, 87.000
 1710146950856342, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1827.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2098.000, 126.000, 315.000, 221.000, 48.000, 1.000, 46.000, 87.000
 1710146950966679, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1251.000, 287.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2100.000, 126.000, 316.000, 221.000, 48.000, 2.000, 46.000, 87.000
 1710146951077037, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 10.000, 151.000, 1.000, 0.000, 24.000, 2093.000, 126.000, 316.000, 221.000, 47.000, 1.000, 46.000, 87.000
 1710146951187405, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1257.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2098.000, 126.000, 315.000, 221.000, 47.000, 2.000, 46.000, 87.000
 1710146951297749, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 287.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2096.000, 126.000, 315.000, 221.000, 47.000, 2.000, 46.000, 88.000
 1710146951408097, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2106.000, 126.000, 316.000, 221.000, 47.000, 1.000, 46.000, 87.000
 1710146951518487, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1251.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2106.000, 126.000, 316.000, 221.000, 47.000, 1.000, 46.000, 87.000
 1710146951628905, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1253.000, 287.000, 10.000, 33.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2097.000, 126.000, 316.000, 220.000, 47.000, 2.000, 46.000, 87.000
 1710146951739248, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2085.000, 126.000, 315.000, 220.000, 47.000, 1.000, 46.000, 87.000
 1710146951849605, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1255.000, 286.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2086.000, 126.000, 316.000, 221.000, 46.000, 2.000, 46.000, 86.000
 1710146951959971, 847.000, 847.000, 1816.000, 1202.000, 848.000, 1813.000, 1192.000, 1795.000, 1827.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2128.000, 126.000, 315.000, 220.000, 47.000, 2.000, 46.000, 88.000
 1710146952070317, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2116.000, 126.000, 316.000, 221.000, 48.000, 2.000, 46.000, 87.000
 1710146952180661, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1200.000, 1253.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2111.000, 126.000, 315.000, 220.000, 48.000, 1.000, 46.000, 87.000
 1710146952290994, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1254.000, 286.000, 10.000, 33.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2082.000, 126.000, 315.000, 220.000, 47.000, 1.000, 46.000, 87.000
 1710146952401336, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1259.000, 286.000, 10.000, 32.000, 61.000, 10.000, 161.000, 0.000, 0.000, 24.000, 2081.000, 126.000, 315.000, 220.000, 47.000, 2.000, 46.000, 87.000
 1710146952511734, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1795.000, 900.000, 1198.000, 1252.000, 287.000, 10.000, 32.000, 62.000, 10.000, 165.000, 0.000, 0.000, 24.000, 2112.000, 126.000, 316.000, 220.000, 47.000, 2.000, 46.000, 87.000
 1710146952622080, 847.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1256.000, 286.000, 10.000, 33.000, 62.000, 10.000, 147.000, 0.000, 0.000, 24.000, 2121.000, 126.000, 316.000, 221.000, 48.000, 1.000, 46.000, 87.000
 1710146952732454, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 11

==> data/power_measurements/ZCU102GemminiOriginal/vgg.csv <==
Timestamp,VCCPSINTFP (v),VCCINTLP (v),VCCPSAUX (v),VCCPSPLL (v),MGTRAVCC (v),MGTRAVTT (v),VCCPSDDR (v),VCCOPS (v),VCCOPS3 (v),VCCPSDDRPLL (v),VCCINT (v),VCCBRAM (v),VCCAUX (v),VCC1V2 (v),VCC3V3 (v),VADJ_FMC (v),MGTAVCC (v),MGTAVTT (v),VCCPSINTFP (i),VCCINTLP (i),VCCPSAUX (i),VCCPSPLL (i),MGTRAVCC (i),MGTRAVTT (i),VCCPSDDR (i),VCCOPS (i),VCCOPS3 (i),VCCPSDDRPLL (i),VCCINT (i),VCCBRAM (i),VCCAUX (i),VCC1V2 (i),VCC3V3 (i),VADJ_FMC (i),MGTAVCC (i),MGTAVTT (i)
 1710949278035878, 850.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1304.000, 285.000, 10.000, 33.000, 62.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1462.000, 124.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949278146584, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1462.000, 123.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949278257022, 847.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1463.000, 124.000, 318.000, 221.000, 48.000, 2.000, 44.000, 87.000
 1710949278367459, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1458.000, 124.000, 318.000, 221.000, 47.000, 3.000, 44.000, 87.000
 1710949278477875, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1465.000, 123.000, 318.000, 221.000, 47.000, 1.000, 44.000, 88.000
 1710949278588310, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1460.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949278698735, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1458.000, 124.000, 318.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710949278809167, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1462.000, 123.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949278919591, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1465.000, 124.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949279030020, 846.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 1.000, 0.000, 24.000, 1462.000, 123.000, 317.000, 221.000, 47.000, 2.000, 45.000, 86.000
 1710949279140439, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 284.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1466.000, 124.000, 317.000, 221.000, 46.000, 1.000, 45.000, 87.000
 1710949279250968, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1460.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949279361394, 846.000, 847.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1796.000, 1200.000, 3298.000, 1796.000, 897.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1456.000, 123.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949279471845, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 153.000, 0.000, 0.000, 24.000, 1462.000, 124.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949279582275, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 284.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1463.000, 123.000, 318.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710949279692713, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1237.000, 284.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1462.000, 123.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949279803134, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1460.000, 124.000, 318.000, 221.000, 47.000, 2.000, 45.000, 86.000
 1710949279913565, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1463.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949280023985, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1467.000, 123.000, 317.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710949280134427, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1460.000, 124.000, 318.000, 221.000, 47.000, 0.000, 44.000, 87.000
 1710949280244848, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1463.000, 124.000, 318.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710949280355287, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 1.000, 24.000, 1462.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949280465712, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1461.000, 124.000, 317.000, 221.000, 46.000, 1.000, 44.000, 87.000
 1710949280576188, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1235.000, 285.000, 10.000, 32.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1462.000, 123.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949280686607, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1239.000, 284.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1461.000, 124.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949280797021, 846.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 10.000, 160.000, 0.000, 0.000, 24.000, 1457.000, 123.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949280907449, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 284.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 1.000, 24.000, 1461.000, 124.000, 317.000, 221.000, 48.000, 2.000, 44.000, 87.000
 1710949281017873, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 10.000, 160.000, 0.000, 1.000, 24.000, 1461.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 86.000
 1710949281128312, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1200.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1462.000, 123.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949281238735, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1466.000, 124.000, 318.000, 221.000, 46.000, 1.000, 44.000, 87.000
 1710949281349163, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 1.000, 24.000, 1463.000, 124.000, 317.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710949281459585, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1197.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1462.000, 124.000, 317.000, 221.000, 48.000, 3.000, 44.000, 87.000
 1710949281570036, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 900.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1462.000, 124.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949281680466, 848.000, 847.000, 1816.000, 1201.000, 846.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1465.000, 124.000, 317.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710949281790894, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1457.000, 123.000, 317.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710949281901351, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 900.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1463.000, 124.000, 317.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710949282011779, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1461.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949282122210, 846.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1460.000, 124.000, 318.000, 221.000, 48.000, 1.000, 44.000, 87.000
 1710949282232638, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1827.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1468.000, 124.000, 317.000, 221.000, 48.000, 1.000, 44.000, 87.000
 1710949282343060, 847.000, 847.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1467.000, 124.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949282453484, 846.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1462.000, 124.000, 317.000, 221.000, 48.000, 2.000, 44.000, 87.000
 1710949282563910, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 1.000, 24.000, 1460.000, 124.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949282674337, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1463.000, 124.000, 317.000, 221.000, 46.000, 1.000, 45.000, 87.000
 1710949282784764, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1242.000, 284.000, 10.000, 33.000, 61.000, 10.000, 160.000, 0.000, 0.000, 24.000, 1462.000, 124.000, 318.000, 221.000, 47.000, 1.000, 44.000, 86.000
 1710949282895185, 847.000, 847.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1457.000, 123.000, 318.000, 221.000, 46.000, 1.000, 44.000, 87.000
 1710949283005615, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 10.000, 162.000, 0.000, 0.000, 24.000, 1465.000, 124.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949283116039, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 1.000, 24.000, 1466.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949283226671, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1463.000, 123.000, 318.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710949283337118, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 157.000, 1.000, 0.000, 24.000, 1471.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949283447569, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1197.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 10.000, 161.000, 0.000, 0.000, 24.000, 1462.000, 123.000, 318.000, 221.000, 47.000, 2.000, 44.000, 88.000
 1710949283557989, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1465.000, 123.000, 317.000, 221.000, 46.000, 1.000, 44.000, 87.000
 1710949283668426, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1807.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1467.000, 123.000, 317.000, 221.000, 47.000, 0.000, 44.000, 87.000
 1710949283778847, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1463.000, 123.000, 317.000, 221.000, 47.000, 3.000, 44.000, 87.000
 1710949283889280, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 11.000, 157.000, 0.000, 0.000, 24.000, 1462.000, 123.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949283999692, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1465.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949284110128, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 166.000, 0.000, 0.000, 24.000, 1461.000, 123.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949284220549, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 61.000, 10.000, 156.000, 1.000, 0.000, 24.000, 1462.000, 124.000, 317.000, 221.000, 46.000, 1.000, 44.000, 87.000
 1710949284330998, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1460.000, 123.000, 317.000, 221.000, 48.000, 1.000, 44.000, 87.000
 1710949284441422, 847.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1466.000, 124.000, 317.000, 221.000, 47.000, 3.000, 44.000, 87.000
 1710949284551888, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1457.000, 124.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949284662308, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1462.000, 124.000, 318.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710949284772731, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1463.000, 124.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949284883164, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 11.000, 152.000, 0.000, 0.000, 24.000, 1458.000, 123.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949284993583, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1467.000, 124.000, 317.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710949285104035, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1198.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1467.000, 124.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949285214454, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1813.000, 1192.000, 1793.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 155.000, 1.000, 0.000, 24.000, 1466.000, 124.000, 317.000, 221.000, 46.000, 1.000, 44.000, 87.000
 1710949285324885, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1236.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1462.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949285435306, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 1.000, 0.000, 24.000, 1460.000, 124.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949285545732, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 10.000, 149.000, 0.000, 0.000, 24.000, 1462.000, 124.000, 317.000, 221.000, 47.000, 1.000, 44.000, 86.000
 1710949285656161, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1460.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949285766597, 847.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1456.000, 123.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949285877059, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1465.000, 123.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949285987483, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 897.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 153.000, 1.000, 0.000, 24.000, 1462.000, 124.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949286097900, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1465.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949286208315, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1805.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1463.000, 123.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949286318740, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1461.000, 123.000, 317.000, 221.000, 47.000, 1.000, 44.000, 86.000
 1710949286429163, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1462.000, 123.000, 317.000, 221.000, 47.000, 1.000, 45.000, 87.000
 1710949286539584, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 1.000, 24.000, 1465.000, 123.000, 318.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710949286650022, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1462.000, 123.000, 317.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710949286760441, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1462.000, 124.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949286870984, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 10.000, 149.000, 0.000, 0.000, 24.000, 1458.000, 123.000, 317.000, 221.000, 48.000, 1.000, 44.000, 87.000
 1710949286981408, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 153.000, 0.000, 0.000, 24.000, 1465.000, 123.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949287091854, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1466.000, 123.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949287202313, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 152.000, 0.000, 0.000, 24.000, 1462.000, 123.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949287312802, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1457.000, 124.000, 318.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710949287423265, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1463.000, 123.000, 317.000, 221.000, 42.000, 1.000, 44.000, 87.000
 1710949287533693, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 152.000, 0.000, 0.000, 24.000, 1452.000, 123.000, 317.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710949287644154, 846.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1466.000, 123.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949287754596, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1458.000, 123.000, 318.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710949287865027, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 900.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1466.000, 123.000, 318.000, 221.000, 47.000, 1.000, 45.000, 87.000
 1710949287975458, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1458.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949288085890, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1200.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1471.000, 123.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949288196315, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1200.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1461.000, 124.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949288306741, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1825.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 10.000, 156.000, 0.000, 0.000, 24.000, 1461.000, 123.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949288417168, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1462.000, 124.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949288527652, 850.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1463.000, 123.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949288638097, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 1.000, 0.000, 24.000, 1462.000, 123.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949288748534, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1458.000, 123.000, 317.000, 221.000, 46.000, 1.000, 44.000, 87.000
 1710949288858988, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1455.000, 124.000, 317.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710949288969412, 851.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1191.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1458.000, 123.000, 317.000, 221.000, 47.000, 1.000, 45.000, 87.000
 1710949289079855, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1460.000, 123.000, 317.000, 221.000, 47.000, 0.000, 44.000, 87.000
 1710949289190281, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1463.000, 124.000, 317.000, 221.000, 46.000, 1.000, 44.000, 87.000
 1710949289300710, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1460.000, 123.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949289411139, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 1.000, 24.000, 1466.000, 124.000, 317.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710949289521571, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1462.000, 123.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949289632028, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1465.000, 123.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949289742484, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1467.000, 123.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949289852946, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1460.000, 124.000, 317.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710949289967154, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1457.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949290077822, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 163.000, 1.000, 0.000, 24.000, 1465.000, 123.000, 318.000, 221.000, 47.000, 2.000, 44.000, 88.000
 1710949290188250, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1460.000, 123.000, 318.000, 221.000, 47.000, 3.000, 44.000, 87.000
 1710949290298722, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 1.000, 1.000, 24.000, 1463.000, 123.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949290409134, 850.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 897.000, 1200.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1466.000, 124.000, 318.000, 221.000, 47.000, 1.000, 45.000, 87.000
 1710949290519575, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1460.000, 123.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949290629984, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 154.000, 0.000, 0.000, 24.000, 1465.000, 123.000, 318.000, 221.000, 48.000, 1.000, 44.000, 87.000
 1710949290740426, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1465.000, 124.000, 317.000, 221.000, 48.000, 2.000, 44.000, 87.000
 1710949290850831, 847.000, 847.000, 1815.000, 1202.000, 848.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1458.000, 124.000, 318.000, 221.000, 47.000, 2.000, 43.000, 87.000
 1710949290961275, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1458.000, 123.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949291071688, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 159.000, 0.000, 0.000, 24.000, 1468.000, 123.000, 318.000, 221.000, 48.000, 2.000, 44.000, 87.000
 1710949291182202, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1236.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1461.000, 124.000, 317.000, 221.000, 47.000, 1.000, 45.000, 87.000
 1710949291292611, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1463.000, 124.000, 317.000, 221.000, 47.000, 3.000, 44.000, 87.000
 1710949291403028, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1466.000, 123.000, 317.000, 221.000, 47.000, 1.000, 45.000, 86.000
 1710949291513448, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1460.000, 124.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949291623901, 850.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 147.000, 0.000, 0.000, 24.000, 1467.000, 124.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949291734323, 846.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 10.000, 149.000, 0.000, 0.000, 24.000, 1465.000, 124.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949291844736, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1460.000, 125.000, 318.000, 221.000, 46.000, 1.000, 44.000, 87.000
 1710949291955153, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 897.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1460.000, 123.000, 317.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710949292065577, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 152.000, 0.000, 0.000, 24.000, 1466.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949292176071, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 156.000, 1.000, 0.000, 24.000, 1470.000, 124.000, 318.000, 221.000, 46.000, 1.000, 44.000, 87.000
 1710949292286496, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 151.000, 0.000, 0.000, 24.000, 1460.000, 123.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949292396909, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 154.000, 1.000, 0.000, 24.000, 1463.000, 124.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949292507397, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1461.000, 124.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949292617848, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 900.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1461.000, 124.000, 317.000, 221.000, 46.000, 1.000, 44.000, 87.000
 1710949292728274, 848.000, 846.000, 1815.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 10.000, 149.000, 0.000, 0.000, 24.000, 1457.000, 124.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949292838723, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1457.000, 124.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949292949139, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1813.000, 1191.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1465.000, 123.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949293059577, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1463.000, 124.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949293169998, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1467.000, 124.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949293280425, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 150.000, 1.000, 0.000, 24.000, 1460.000, 123.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949293390844, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1462.000, 123.000, 317.000, 221.000, 47.000, 0.000, 45.000, 87.000
 1710949293501319, 846.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1467.000, 124.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949293611748, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1462.000, 124.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949293722164, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1467.000, 123.000, 318.000, 221.000, 47.000, 1.000, 45.000, 86.000
 1710949293832655, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1811.000, 1191.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1460.000, 123.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949293943064, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1460.000, 124.000, 317.000, 221.000, 48.000, 2.000, 44.000, 87.000
 1710949294053471, 847.000, 846.000, 1815.000, 1201.000, 846.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1457.000, 123.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949294163885, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1467.000, 123.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949294274303, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 1.000, 24.000, 1467.000, 124.000, 318.000, 221.000, 48.000, 1.000, 44.000, 86.000
 1710949294384724, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1462.000, 123.000, 317.000, 221.000, 46.000, 2.000, 45.000, 87.000
 1710949294495177, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1460.000, 123.000, 318.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710949294605594, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1460.000, 124.000, 317.000, 221.000, 48.000, 1.000, 44.000, 87.000
 1710949294716031, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1462.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949294826444, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 10.000, 147.000, 1.000, 0.000, 24.000, 1465.000, 123.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949294936877, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 897.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 166.000, 0.000, 0.000, 24.000, 1467.000, 123.000, 317.000, 221.000, 47.000, 2.000, 43.000, 87.000
 1710949295047296, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1467.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949295157780, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 1.000, 1.000, 24.000, 1460.000, 123.000, 317.000, 221.000, 48.000, 2.000, 44.000, 87.000
 1710949295268179, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1467.000, 123.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949295378606, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1470.000, 124.000, 317.000, 221.000, 48.000, 2.000, 44.000, 87.000
 1710949295489015, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 150.000, 0.000, 0.000, 23.000, 1465.000, 124.000, 318.000, 221.000, 46.000, 1.000, 44.000, 87.000
 1710949295599473, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1455.000, 124.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949295709874, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1462.000, 124.000, 318.000, 221.000, 48.000, 1.000, 44.000, 87.000
 1710949295820313, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1458.000, 123.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949295930729, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 161.000, 0.000, 0.000, 24.000, 1467.000, 124.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949296041160, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1458.000, 124.000, 317.000, 221.000, 46.000, 1.000, 44.000, 87.000
 1710949296151572, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1200.000, 1236.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1462.000, 124.000, 317.000, 221.000, 47.000, 1.000, 44.000, 86.000
 1710949296261986, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1463.000, 124.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949296372422, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1467.000, 124.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949296482878, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 900.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1465.000, 124.000, 318.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710949296593283, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 10.000, 152.000, 0.000, 0.000, 24.000, 1462.000, 124.000, 318.000, 221.000, 48.000, 2.000, 44.000, 87.000
 1710949296703695, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1466.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949296814134, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1470.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949296924544, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 900.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1460.000, 124.000, 317.000, 221.000, 46.000, 2.000, 44.000, 86.000
 1710949297035002, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 1.000, 0.000, 24.000, 1468.000, 123.000, 318.000, 221.000, 47.000, 1.000, 44.000, 86.000
 1710949297145417, 847.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1466.000, 124.000, 318.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710949297255861, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1198.000, 3298.000, 1796.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1456.000, 124.000, 317.000, 221.000, 47.000, 1.000, 45.000, 87.000
 1710949297366324, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1460.000, 124.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949297476732, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 153.000, 1.000, 0.000, 24.000, 1462.000, 124.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949297587172, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1463.000, 124.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949297697592, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 155.000, 0.000, 0.000, 24.000, 1460.000, 123.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949297808100, 846.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1458.000, 124.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949297918537, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 845.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1462.000, 124.000, 318.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710949298028983, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1461.000, 124.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949298139404, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 10.000, 155.000, 1.000, 0.000, 24.000, 1462.000, 123.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949298249846, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1456.000, 124.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949298360264, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1466.000, 123.000, 318.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710949298470723, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1201.000, 3298.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1463.000, 124.000, 317.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710949298581141, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1463.000, 124.000, 318.000, 221.000, 47.000, 1.000, 45.000, 87.000
 1710949298691592, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1796.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 156.000, 1.000, 0.000, 24.000, 1466.000, 123.000, 318.000, 221.000, 47.000, 1.000, 45.000, 87.000
 1710949298802019, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1463.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949298912435, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1460.000, 124.000, 318.000, 221.000, 47.000, 3.000, 45.000, 87.000
 1710949299022854, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 1.000, 0.000, 24.000, 1465.000, 124.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949299133314, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1455.000, 124.000, 318.000, 221.000, 47.000, 0.000, 44.000, 87.000
 1710949299243745, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1463.000, 123.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949299354162, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 162.000, 0.000, 0.000, 24.000, 1458.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949299464595, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 10.000, 149.000, 1.000, 0.000, 24.000, 1463.000, 123.000, 318.000, 221.000, 48.000, 2.000, 44.000, 87.000
 1710949299575051, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1457.000, 123.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949299685477, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1467.000, 124.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949299795899, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1793.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1466.000, 124.000, 318.000, 221.000, 47.000, 1.000, 44.000, 86.000
 1710949299906318, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1200.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1458.000, 124.000, 317.000, 221.000, 47.000, 3.000, 44.000, 87.000
 1710949300016738, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1460.000, 124.000, 318.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710949300127178, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1813.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1461.000, 124.000, 317.000, 221.000, 46.000, 1.000, 44.000, 87.000
 1710949300237617, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1461.000, 124.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949300348034, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1455.000, 124.000, 318.000, 221.000, 46.000, 1.000, 45.000, 87.000
 1710949300458493, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1466.000, 123.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949300568903, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1236.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1465.000, 123.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949300679320, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 32.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1462.000, 123.000, 318.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710949300789733, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 159.000, 1.000, 0.000, 24.000, 1457.000, 124.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949300900150, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1813.000, 1193.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 284.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1460.000, 124.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949301010610, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1198.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 10.000, 159.000, 0.000, 0.000, 24.000, 1463.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949301121026, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 284.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1470.000, 124.000, 318.000, 221.000, 48.000, 1.000, 44.000, 87.000
 1710949301231463, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 284.000, 10.000, 32.000, 61.000, 11.000, 156.000, 0.000, 0.000, 24.000, 1456.000, 124.000, 317.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710949301341883, 846.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 900.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1465.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949301452315, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1453.000, 124.000, 317.000, 221.000, 46.000, 3.000, 44.000, 87.000
 1710949301562735, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 162.000, 1.000, 0.000, 24.000, 1463.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949301673195, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1457.000, 124.000, 317.000, 221.000, 47.000, 1.000, 44.000, 88.000
 1710949301783657, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 162.000, 1.000, 0.000, 24.000, 1467.000, 124.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949301894102, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1453.000, 123.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949302004536, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 1.000, 24.000, 1461.000, 124.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949302115010, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1462.000, 124.000, 318.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710949302225457, 846.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 62.000, 10.000, 162.000, 0.000, 0.000, 24.000, 1462.000, 123.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949302335898, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1462.000, 124.000, 318.000, 221.000, 42.000, 1.000, 44.000, 87.000
 1710949302446316, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1460.000, 124.000, 318.000, 221.000, 46.000, 0.000, 44.000, 87.000
 1710949302556732, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 897.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1465.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949302667180, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1197.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1468.000, 123.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949302777598, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1470.000, 124.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949302888035, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1462.000, 124.000, 318.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710949302998455, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1466.000, 124.000, 317.000, 221.000, 48.000, 2.000, 44.000, 87.000
 1710949303108932, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1463.000, 124.000, 317.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710949303219353, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1467.000, 124.000, 318.000, 221.000, 46.000, 1.000, 44.000, 87.000
 1710949303329768, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1461.000, 124.000, 317.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710949303440189, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1460.000, 124.000, 318.000, 221.000, 46.000, 1.000, 44.000, 87.000
 1710949303550608, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1796.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 1.000, 24.000, 1462.000, 123.000, 318.000, 221.000, 46.000, 2.000, 45.000, 87.000
 1710949303661029, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1457.000, 123.000, 317.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710949303771464, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 10.000, 147.000, 0.000, 0.000, 24.000, 1460.000, 123.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949303881883, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1463.000, 124.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949303992319, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 900.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1460.000, 123.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949304102741, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 900.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1456.000, 124.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949304213165, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 149.000, 1.000, 0.000, 24.000, 1466.000, 124.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949304323583, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 284.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1463.000, 124.000, 318.000, 221.000, 48.000, 1.000, 44.000, 87.000
 1710949304434058, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 284.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1456.000, 123.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949304544477, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1462.000, 124.000, 318.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710949304654894, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 10.000, 161.000, 1.000, 0.000, 24.000, 1457.000, 123.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949304765313, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 159.000, 1.000, 0.000, 24.000, 1470.000, 123.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949304875748, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1457.000, 123.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949304986168, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 163.000, 1.000, 0.000, 24.000, 1465.000, 123.000, 318.000, 221.000, 46.000, 1.000, 44.000, 87.000
 1710949305096597, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1466.000, 123.000, 318.000, 221.000, 48.000, 2.000, 44.000, 87.000
 1710949305207015, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1462.000, 124.000, 317.000, 221.000, 46.000, 1.000, 44.000, 87.000
 1710949305317464, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1463.000, 124.000, 317.000, 221.000, 48.000, 0.000, 44.000, 87.000
 1710949305427889, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 897.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 62.000, 10.000, 164.000, 1.000, 0.000, 24.000, 1463.000, 124.000, 317.000, 221.000, 46.000, 2.000, 45.000, 87.000
 1710949305538306, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1465.000, 124.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949305648729, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 154.000, 1.000, 0.000, 24.000, 1462.000, 123.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949305759219, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1462.000, 122.000, 318.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710949305869645, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1236.000, 285.000, 10.000, 33.000, 61.000, 10.000, 150.000, 1.000, 0.000, 24.000, 1455.000, 123.000, 318.000, 221.000, 48.000, 2.000, 44.000, 87.000
 1710949305980059, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1460.000, 124.000, 317.000, 221.000, 46.000, 1.000, 44.000, 87.000
 1710949306090477, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 1.000, 1.000, 24.000, 1465.000, 124.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949306200893, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1463.000, 123.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949306311311, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 845.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 10.000, 163.000, 1.000, 0.000, 24.000, 1465.000, 123.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949306421741, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1461.000, 123.000, 317.000, 221.000, 45.000, 1.000, 44.000, 87.000
 1710949306532154, 846.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 62.000, 10.000, 164.000, 0.000, 1.000, 24.000, 1461.000, 123.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949306642604, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1462.000, 123.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949306753024, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1465.000, 123.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949306863459, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 163.000, 0.000, 0.000, 23.000, 1461.000, 123.000, 317.000, 221.000, 47.000, 1.000, 45.000, 87.000
 1710949306973879, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1462.000, 123.000, 318.000, 221.000, 47.000, 2.000, 44.000, 86.000
 1710949307084443, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1198.000, 3298.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 1.000, 1.000, 24.000, 1460.000, 124.000, 317.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710949307194893, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1458.000, 123.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949307305312, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1793.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1466.000, 124.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949307415747, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1465.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949307526167, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1201.000, 3298.000, 1797.000, 898.000, 1198.000, 1236.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1468.000, 123.000, 317.000, 221.000, 48.000, 1.000, 44.000, 86.000
 1710949307636646, 847.000, 846.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1236.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1460.000, 123.000, 317.000, 221.000, 47.000, 2.000, 45.000, 86.000
 1710949307747066, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 900.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 23.000, 1458.000, 123.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949307857484, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1825.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1460.000, 123.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949307967906, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1460.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949308078320, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1235.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1465.000, 124.000, 318.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710949308188738, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1456.000, 124.000, 318.000, 221.000, 47.000, 0.000, 44.000, 87.000
 1710949308299173, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 11.000, 32.000, 61.000, 10.000, 152.000, 0.000, 0.000, 24.000, 1465.000, 124.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949308409626, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 151.000, 0.000, 0.000, 24.000, 1465.000, 124.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949308520043, 848.000, 847.000, 1816.000, 1202.000, 846.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1461.000, 124.000, 317.000, 221.000, 47.000, 1.000, 45.000, 87.000
 1710949308630462, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1466.000, 124.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949308740877, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 10.000, 164.000, 1.000, 0.000, 24.000, 1461.000, 123.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949308851296, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 157.000, 0.000, 0.000, 24.000, 1462.000, 124.000, 317.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710949308961731, 848.000, 846.000, 1816.000, 1201.000, 846.000, 1813.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1458.000, 123.000, 317.000, 221.000, 47.000, 3.000, 44.000, 87.000
 1710949309072153, 848.000, 846.000, 1815.000, 1202.000, 846.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1466.000, 124.000, 317.000, 221.000, 47.000, 1.000, 44.000, 86.000
 1710949309182610, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1468.000, 123.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949309293025, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1456.000, 124.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949309403461, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 151.000, 0.000, 0.000, 24.000, 1468.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949309513875, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 162.000, 1.000, 0.000, 24.000, 1467.000, 124.000, 317.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710949309624342, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1460.000, 123.000, 317.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710949309734799, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 10.000, 149.000, 0.000, 0.000, 24.000, 1465.000, 123.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949309845243, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1463.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949309955686, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1198.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1462.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949310066138, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 845.000, 850.000, 1797.000, 1198.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 62.000, 10.000, 155.000, 0.000, 0.000, 24.000, 1458.000, 123.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949310176559, 846.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1465.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949310287008, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1456.000, 123.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949310397431, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1238.000, 284.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1456.000, 123.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949310507899, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1238.000, 284.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1460.000, 122.000, 317.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710949310618319, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1470.000, 123.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949310728672, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1461.000, 124.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949310839028, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1465.000, 124.000, 317.000, 221.000, 48.000, 1.000, 44.000, 87.000
 1710949310949361, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1465.000, 123.000, 317.000, 221.000, 47.000, 2.000, 44.000, 86.000
 1710949311059743, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 897.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1458.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949311170091, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 897.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1466.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949311280434, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 151.000, 1.000, 0.000, 24.000, 1466.000, 123.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949311390769, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1458.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949311501105, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1460.000, 123.000, 318.000, 221.000, 48.000, 2.000, 44.000, 87.000
 1710949311611451, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1461.000, 124.000, 317.000, 221.000, 46.000, 1.000, 44.000, 87.000
 1710949311721799, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1463.000, 124.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949311832129, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1236.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1462.000, 123.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949311942471, 847.000, 847.000, 1816.000, 1202.000, 846.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1462.000, 123.000, 317.000, 221.000, 47.000, 1.000, 45.000, 86.000
 1710949312052818, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 154.000, 1.000, 0.000, 24.000, 1463.000, 124.000, 317.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710949312163217, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 152.000, 0.000, 0.000, 24.000, 1466.000, 124.000, 317.000, 221.000, 48.000, 1.000, 44.000, 87.000
 1710949312273555, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1465.000, 124.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949312383961, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1458.000, 123.000, 317.000, 221.000, 47.000, 3.000, 44.000, 87.000
 1710949312494308, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1197.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1465.000, 123.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949312604658, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1457.000, 123.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949312714994, 846.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1825.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 158.000, 1.000, 0.000, 24.000, 1460.000, 123.000, 317.000, 221.000, 48.000, 1.000, 44.000, 87.000
 1710949312825332, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1197.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1460.000, 123.000, 317.000, 221.000, 47.000, 2.000, 44.000, 86.000
 1710949312935668, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1463.000, 124.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949313046004, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1463.000, 123.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949313156371, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3298.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1460.000, 123.000, 317.000, 221.000, 48.000, 2.000, 44.000, 87.000
 1710949313266712, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1460.000, 123.000, 317.000, 221.000, 48.000, 1.000, 44.000, 87.000
 1710949313377047, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1795.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1462.000, 124.000, 317.000, 221.000, 46.000, 0.000, 44.000, 87.000
 1710949313487383, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1463.000, 123.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949313597712, 847.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1463.000, 124.000, 318.000, 221.000, 48.000, 1.000, 44.000, 87.000
 1710949313708100, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 897.000, 1200.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 154.000, 1.000, 0.000, 24.000, 1463.000, 123.000, 317.000, 221.000, 48.000, 1.000, 44.000, 87.000
 1710949313818434, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1462.000, 123.000, 317.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710949313928768, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 10.000, 149.000, 1.000, 0.000, 24.000, 1463.000, 123.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949314039103, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1461.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949314149433, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1460.000, 123.000, 317.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710949314259849, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 156.000, 0.000, 0.000, 24.000, 1455.000, 124.000, 318.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710949314370190, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 158.000, 0.000, 0.000, 24.000, 1463.000, 124.000, 317.000, 221.000, 48.000, 1.000, 44.000, 87.000
 1710949314480539, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 153.000, 1.000, 0.000, 24.000, 1463.000, 123.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949314590891, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1460.000, 124.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949314701241, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1462.000, 123.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949314811595, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1458.000, 124.000, 318.000, 221.000, 47.000, 3.000, 44.000, 87.000
 1710949314921922, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1466.000, 124.000, 318.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710949315032285, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 897.000, 1200.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 1.000, 0.000, 24.000, 1463.000, 123.000, 317.000, 221.000, 47.000, 1.000, 44.000, 86.000
 1710949315142640, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 10.000, 165.000, 1.000, 0.000, 24.000, 1465.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949315252978, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 1.000, 0.000, 24.000, 1467.000, 124.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949315363315, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1237.000, 284.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1460.000, 124.000, 317.000, 221.000, 46.000, 1.000, 44.000, 87.000
 1710949315473647, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1460.000, 124.000, 317.000, 221.000, 46.000, 1.000, 44.000, 87.000
 1710949315584028, 847.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 153.000, 0.000, 0.000, 24.000, 1461.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949315694397, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1793.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1457.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949315804738, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1465.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949315915079, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 10.000, 161.000, 1.000, 0.000, 24.000, 1462.000, 123.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949316025421, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1465.000, 123.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949316135776, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1461.000, 124.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949316246161, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3298.000, 1797.000, 898.000, 1200.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1465.000, 124.000, 317.000, 221.000, 47.000, 1.000, 44.000, 86.000
 1710949316356509, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1457.000, 123.000, 317.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710949316466846, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 156.000, 0.000, 0.000, 24.000, 1461.000, 123.000, 317.000, 221.000, 48.000, 2.000, 44.000, 87.000
 1710949316577184, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1462.000, 124.000, 317.000, 221.000, 46.000, 3.000, 44.000, 87.000
 1710949316687541, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1465.000, 124.000, 317.000, 221.000, 46.000, 2.000, 45.000, 87.000
 1710949316797883, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 10.000, 149.000, 0.000, 0.000, 24.000, 1463.000, 124.000, 317.000, 221.000, 48.000, 1.000, 44.000, 86.000
 1710949316908222, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1805.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1470.000, 124.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949317018563, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1458.000, 123.000, 317.000, 221.000, 48.000, 1.000, 44.000, 87.000
 1710949317128920, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1463.000, 123.000, 318.000, 221.000, 46.000, 1.000, 44.000, 86.000
 1710949317239258, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 1.000, 24.000, 1465.000, 123.000, 317.000, 221.000, 48.000, 2.000, 44.000, 86.000
 1710949317349607, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 897.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1460.000, 123.000, 317.000, 221.000, 48.000, 2.000, 44.000, 87.000
 1710949317459940, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 157.000, 1.000, 0.000, 24.000, 1462.000, 123.000, 318.000, 221.000, 42.000, 1.000, 44.000, 87.000
 1710949317570315, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1463.000, 123.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949317680665, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 152.000, 0.000, 0.000, 24.000, 1462.000, 124.000, 318.000, 221.000, 48.000, 2.000, 44.000, 87.000
 1710949317791009, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1462.000, 124.000, 318.000, 221.000, 46.000, 3.000, 44.000, 87.000
 1710949317901356, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1462.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 86.000
 1710949318011685, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 284.000, 10.000, 32.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1455.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 86.000
 1710949318122024, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1198.000, 3298.000, 1796.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 159.000, 1.000, 0.000, 24.000, 1461.000, 124.000, 317.000, 221.000, 47.000, 3.000, 44.000, 87.000
 1710949318232379, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1457.000, 123.000, 318.000, 221.000, 47.000, 1.000, 45.000, 87.000
 1710949318342725, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1236.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1466.000, 124.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949318453092, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1456.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 86.000
 1710949318563420, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1197.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 162.000, 0.000, 1.000, 24.000, 1461.000, 124.000, 318.000, 221.000, 47.000, 2.000, 43.000, 87.000
 1710949318673771, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1461.000, 123.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949318784118, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1461.000, 123.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949318894505, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1466.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949319004852, 848.000, 847.000, 1817.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1461.000, 123.000, 318.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710949319115199, 850.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1460.000, 123.000, 317.000, 221.000, 48.000, 2.000, 44.000, 87.000
 1710949319225538, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1460.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949319335894, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1494.000, 285.000, 10.000, 33.000, 61.000, 11.000, 189.000, 0.000, 0.000, 24.000, 1513.000, 124.000, 317.000, 221.000, 34.000, 1.000, 44.000, 87.000
 1710949319446628, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1433.000, 285.000, 10.000, 33.000, 61.000, 11.000, 170.000, 0.000, 0.000, 24.000, 1513.000, 123.000, 317.000, 221.000, 35.000, 1.000, 44.000, 86.000
 1710949319557313, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1456.000, 285.000, 10.000, 33.000, 61.000, 11.000, 157.000, 0.000, 0.000, 24.000, 1513.000, 123.000, 317.000, 221.000, 36.000, 3.000, 44.000, 87.000
 1710949319670369, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1525.000, 286.000, 10.000, 32.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1512.000, 123.000, 318.000, 221.000, 34.000, 1.000, 44.000, 87.000
 1710949319785104, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1530.000, 286.000, 10.000, 33.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1517.000, 124.000, 317.000, 221.000, 34.000, 1.000, 44.000, 86.000
 1710949319899788, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1530.000, 286.000, 10.000, 32.000, 61.000, 10.000, 161.000, 1.000, 0.000, 24.000, 1512.000, 124.000, 318.000, 221.000, 35.000, 3.000, 44.000, 87.000
 1710949320014503, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 851.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1518.000, 285.000, 10.000, 32.000, 61.000, 11.000, 167.000, 0.000, 0.000, 24.000, 1517.000, 124.000, 317.000, 221.000, 35.000, 2.000, 44.000, 87.000
 1710949320129568, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1531.000, 286.000, 10.000, 32.000, 61.000, 10.000, 161.000, 1.000, 0.000, 24.000, 1520.000, 124.000, 318.000, 221.000, 34.000, 2.000, 44.000, 87.000
 1710949320244512, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1528.000, 286.000, 10.000, 33.000, 61.000, 11.000, 162.000, 1.000, 0.000, 24.000, 1520.000, 123.000, 317.000, 221.000, 34.000, 2.000, 44.000, 87.000
 1710949320359444, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1530.000, 286.000, 10.000, 33.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1523.000, 124.000, 317.000, 221.000, 35.000, 2.000, 44.000, 87.000
 1710949320474184, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1527.000, 286.000, 10.000, 33.000, 61.000, 11.000, 162.000, 1.000, 0.000, 24.000, 1517.000, 123.000, 317.000, 221.000, 35.000, 2.000, 44.000, 86.000
 1710949320588907, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1527.000, 285.000, 10.000, 32.000, 61.000, 11.000, 162.000, 1.000, 0.000, 24.000, 1518.000, 124.000, 318.000, 221.000, 35.000, 1.000, 44.000, 87.000
 1710949320703400, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1529.000, 286.000, 10.000, 32.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1512.000, 124.000, 317.000, 221.000, 34.000, 2.000, 44.000, 86.000
 1710949320818021, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1526.000, 285.000, 10.000, 32.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1522.000, 124.000, 318.000, 221.000, 35.000, 2.000, 44.000, 87.000
 1710949320932987, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1530.000, 286.000, 10.000, 32.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1518.000, 123.000, 317.000, 221.000, 34.000, 2.000, 44.000, 87.000
 1710949321047312, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1521.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1521.000, 124.000, 317.000, 221.000, 35.000, 1.000, 44.000, 87.000
 1710949321161795, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1795.000, 898.000, 1198.000, 1521.000, 285.000, 10.000, 32.000, 62.000, 11.000, 163.000, 0.000, 1.000, 24.000, 1515.000, 123.000, 317.000, 221.000, 35.000, 1.000, 44.000, 87.000
 1710949321276633, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1532.000, 286.000, 10.000, 33.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1517.000, 123.000, 317.000, 221.000, 35.000, 3.000, 44.000, 86.000
 1710949321391536, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1526.000, 285.000, 10.000, 33.000, 61.000, 10.000, 163.000, 0.000, 0.000, 24.000, 1508.000, 124.000, 317.000, 221.000, 34.000, 2.000, 44.000, 87.000
 1710949321506648, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 897.000, 1198.000, 1526.000, 286.000, 10.000, 33.000, 61.000, 10.000, 161.000, 0.000, 0.000, 24.000, 1510.000, 125.000, 317.000, 221.000, 34.000, 2.000, 44.000, 87.000
 1710949321621575, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1542.000, 286.000, 10.000, 33.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1513.000, 124.000, 317.000, 221.000, 35.000, 2.000, 44.000, 87.000
 1710949321736601, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1535.000, 286.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1518.000, 124.000, 318.000, 221.000, 35.000, 1.000, 44.000, 87.000
 1710949321851147, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1529.000, 286.000, 10.000, 33.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1515.000, 124.000, 317.000, 221.000, 34.000, 2.000, 44.000, 87.000
 1710949321965918, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1524.000, 286.000, 10.000, 32.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1518.000, 124.000, 317.000, 221.000, 34.000, 1.000, 44.000, 87.000
 1710949322080743, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1531.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1515.000, 124.000, 317.000, 221.000, 35.000, 1.000, 44.000, 86.000
 1710949322195464, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1527.000, 286.000, 10.000, 33.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1522.000, 124.000, 317.000, 221.000, 35.000, 3.000, 44.000, 87.000
 1710949322310093, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1529.000, 286.000, 10.000, 32.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1515.000, 124.000, 318.000, 221.000, 35.000, 1.000, 44.000, 87.000
 1710949322424680, 847.000, 846.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1524.000, 285.000, 10.000, 33.000, 62.000, 11.000, 159.000, 0.000, 0.000, 24.000, 1527.000, 124.000, 317.000, 221.000, 34.000, 2.000, 44.000, 87.000
 1710949322539058, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1805.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1525.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1516.000, 125.000, 317.000, 221.000, 34.000, 2.000, 44.000, 86.000
 1710949322653840, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1531.000, 286.000, 10.000, 33.000, 61.000, 10.000, 163.000, 1.000, 0.000, 24.000, 1515.000, 125.000, 317.000, 221.000, 34.000, 1.000, 44.000, 87.000
 1710949322768669, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1532.000, 286.000, 10.000, 32.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1518.000, 124.000, 317.000, 221.000, 34.000, 2.000, 44.000, 86.000
 1710949322883677, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3298.000, 1795.000, 898.000, 1198.000, 1528.000, 286.000, 10.000, 33.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1523.000, 124.000, 318.000, 221.000, 34.000, 2.000, 45.000, 87.000
 1710949322998320, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1530.000, 285.000, 10.000, 32.000, 61.000, 11.000, 163.000, 1.000, 1.000, 24.000, 1517.000, 123.000, 317.000, 221.000, 35.000, 2.000, 44.000, 87.000
 1710949323113047, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1534.000, 286.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1521.000, 124.000, 317.000, 221.000, 34.000, 2.000, 44.000, 87.000
 1710949323227357, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1528.000, 286.000, 10.000, 33.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1518.000, 124.000, 317.000, 221.000, 35.000, 2.000, 44.000, 87.000
 1710949323342331, 847.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1533.000, 286.000, 10.000, 33.000, 62.000, 11.000, 163.000, 1.000, 0.000, 24.000, 1517.000, 124.000, 317.000, 221.000, 35.000, 1.000, 44.000, 87.000
 1710949323457219, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1525.000, 285.000, 10.000, 33.000, 62.000, 10.000, 159.000, 0.000, 0.000, 24.000, 1517.000, 125.000, 317.000, 221.000, 35.000, 2.000, 44.000, 87.000
 1710949323571677, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1534.000, 286.000, 10.000, 33.000, 61.000, 10.000, 161.000, 0.000, 1.000, 24.000, 1515.000, 124.000, 317.000, 221.000, 34.000, 2.000, 44.000, 87.000
 1710949323686588, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1526.000, 286.000, 10.000, 32.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1516.000, 124.000, 317.000, 221.000, 34.000, 2.000, 44.000, 87.000
 1710949323801307, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1529.000, 286.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1518.000, 123.000, 317.000, 221.000, 34.000, 2.000, 44.000, 87.000
 1710949323916281, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1543.000, 286.000, 10.000, 32.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1516.000, 124.000, 317.000, 221.000, 35.000, 1.000, 45.000, 87.000
 1710949324031197, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1535.000, 285.000, 10.000, 33.000, 62.000, 11.000, 159.000, 0.000, 0.000, 24.000, 1513.000, 124.000, 317.000, 221.000, 33.000, 2.000, 44.000, 87.000
 1710949324146074, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1539.000, 286.000, 10.000, 32.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1522.000, 124.000, 317.000, 221.000, 35.000, 2.000, 44.000, 87.000
 1710949324260734, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1198.000, 3298.000, 1797.000, 897.000, 1198.000, 1542.000, 285.000, 10.000, 33.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1518.000, 124.000, 317.000, 221.000, 34.000, 2.000, 44.000, 87.000
 1710949324375367, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1531.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1516.000, 124.000, 317.000, 221.000, 35.000, 2.000, 44.000, 88.000
 1710949324490835, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1540.000, 286.000, 10.000, 32.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1520.000, 124.000, 317.000, 221.000, 34.000, 1.000, 44.000, 87.000
 1710949324605526, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1536.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1511.000, 124.000, 317.000, 221.000, 35.000, 2.000, 45.000, 87.000
 1710949324720263, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1544.000, 286.000, 10.000, 32.000, 61.000, 10.000, 164.000, 1.000, 0.000, 24.000, 1520.000, 124.000, 317.000, 221.000, 34.000, 1.000, 44.000, 87.000
 1710949324835334, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 285.000, 10.000, 33.000, 62.000, 11.000, 150.000, 0.000, 1.000, 24.000, 1520.000, 124.000, 318.000, 221.000, 35.000, 3.000, 44.000, 87.000
 1710949324946050, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1399.000, 285.000, 10.000, 32.000, 61.000, 11.000, 155.000, 0.000, 0.000, 24.000, 1522.000, 124.000, 317.000, 221.000, 35.000, 2.000, 44.000, 87.000
 1710949325056666, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1387.000, 285.000, 10.000, 32.000, 61.000, 11.000, 175.000, 1.000, 0.000, 24.000, 1555.000, 133.000, 327.000, 262.000, 34.000, 0.000, 44.000, 87.000
 1710949325167709, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 900.000, 1198.000, 1383.000, 285.000, 10.000, 33.000, 61.000, 10.000, 173.000, 1.000, 0.000, 24.000, 1546.000, 134.000, 327.000, 262.000, 35.000, 2.000, 44.000, 87.000
 1710949325278700, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1200.000, 1380.000, 285.000, 10.000, 33.000, 61.000, 11.000, 169.000, 1.000, 0.000, 24.000, 1558.000, 133.000, 326.000, 259.000, 34.000, 0.000, 44.000, 87.000
 1710949325389712, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1377.000, 284.000, 10.000, 32.000, 61.000, 11.000, 169.000, 0.000, 0.000, 24.000, 1558.000, 132.000, 326.000, 259.000, 34.000, 2.000, 44.000, 87.000
 1710949325500711, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1377.000, 285.000, 10.000, 33.000, 61.000, 11.000, 169.000, 0.000, 0.000, 24.000, 1568.000, 132.000, 326.000, 259.000, 34.000, 1.000, 44.000, 87.000
 1710949325611701, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1376.000, 285.000, 10.000, 33.000, 61.000, 11.000, 169.000, 0.000, 0.000, 24.000, 1563.000, 132.000, 326.000, 259.000, 34.000, 1.000, 44.000, 87.000
 1710949325722774, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1383.000, 285.000, 10.000, 33.000, 62.000, 10.000, 167.000, 0.000, 0.000, 24.000, 1562.000, 132.000, 326.000, 259.000, 34.000, 2.000, 45.000, 87.000
 1710949325833792, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1198.000, 3300.000, 1796.000, 898.000, 1198.000, 1376.000, 285.000, 10.000, 33.000, 61.000, 11.000, 169.000, 0.000, 0.000, 24.000, 1560.000, 133.000, 325.000, 260.000, 35.000, 2.000, 44.000, 87.000
 1710949325944805, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1375.000, 285.000, 10.000, 33.000, 61.000, 11.000, 167.000, 1.000, 0.000, 24.000, 1563.000, 133.000, 326.000, 259.000, 34.000, 2.000, 44.000, 86.000
 1710949326055798, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1376.000, 285.000, 10.000, 32.000, 61.000, 11.000, 169.000, 1.000, 0.000, 24.000, 1556.000, 131.000, 325.000, 258.000, 34.000, 2.000, 44.000, 87.000
 1710949326166791, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1391.000, 285.000, 10.000, 33.000, 62.000, 11.000, 174.000, 0.000, 0.000, 24.000, 1530.000, 123.000, 320.000, 221.000, 34.000, 2.000, 44.000, 87.000
 1710949326278776, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 11.000, 155.000, 0.000, 0.000, 24.000, 1596.000, 127.000, 321.000, 239.000, 35.000, 1.000, 44.000, 87.000
 1710949326389390, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1463.000, 123.000, 318.000, 221.000, 37.000, 2.000, 44.000, 87.000
 1710949326499768, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1470.000, 123.000, 317.000, 221.000, 38.000, 1.000, 44.000, 87.000
 1710949326610115, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1463.000, 124.000, 317.000, 221.000, 39.000, 1.000, 44.000, 87.000
 1710949326720460, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 10.000, 149.000, 1.000, 0.000, 24.000, 1462.000, 123.000, 317.000, 221.000, 37.000, 3.000, 44.000, 87.000
 1710949326830813, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1463.000, 123.000, 318.000, 221.000, 37.000, 2.000, 44.000, 87.000
 1710949326941147, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 156.000, 0.000, 0.000, 24.000, 1463.000, 123.000, 317.000, 221.000, 37.000, 1.000, 44.000, 87.000
 1710949327051582, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1467.000, 124.000, 317.000, 221.000, 38.000, 1.000, 44.000, 87.000
 1710949327161924, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1468.000, 124.000, 317.000, 221.000, 37.000, 2.000, 44.000, 87.000
 1710949327272268, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 897.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1467.000, 124.000, 317.000, 221.000, 38.000, 1.000, 44.000, 87.000
 1710949327382629, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 1.000, 24.000, 1470.000, 123.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949327492976, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1478.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949327603319, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 897.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1490.000, 124.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949327713674, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1198.000, 3300.000, 1796.000, 897.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1492.000, 124.000, 318.000, 221.000, 37.000, 2.000, 44.000, 87.000
 1710949327824026, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1498.000, 123.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949327934387, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 848.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1488.000, 125.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949328044728, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1471.000, 124.000, 317.000, 221.000, 36.000, 2.000, 44.000, 87.000
 1710949328155075, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1462.000, 124.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949328265422, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1462.000, 123.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949328375827, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1475.000, 124.000, 317.000, 221.000, 37.000, 1.000, 45.000, 87.000
 1710949328486169, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 10.000, 160.000, 0.000, 0.000, 24.000, 1502.000, 124.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949328596648, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1708.000, 130.000, 319.000, 230.000, 46.000, 2.000, 44.000, 87.000
 1710949328706996, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 10.000, 165.000, 0.000, 1.000, 24.000, 1701.000, 131.000, 319.000, 228.000, 38.000, 1.000, 44.000, 87.000
 1710949328817337, 850.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1687.000, 129.000, 318.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710949328927685, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1723.000, 129.000, 318.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710949329038034, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 10.000, 162.000, 0.000, 1.000, 24.000, 1672.000, 130.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710949329148385, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1807.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1710.000, 129.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949329258734, 850.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1740.000, 130.000, 318.000, 232.000, 46.000, 2.000, 44.000, 87.000
 1710949329369082, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1740.000, 130.000, 319.000, 231.000, 47.000, 1.000, 44.000, 87.000
 1710949329479421, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 153.000, 1.000, 0.000, 24.000, 1748.000, 130.000, 318.000, 229.000, 48.000, 2.000, 45.000, 87.000
 1710949329589785, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1753.000, 130.000, 319.000, 230.000, 46.000, 2.000, 44.000, 86.000
 1710949329700167, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1687.000, 129.000, 319.000, 227.000, 47.000, 2.000, 44.000, 87.000
 1710949329810531, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1682.000, 129.000, 317.000, 222.000, 47.000, 1.000, 44.000, 86.000
 1710949329920861, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1723.000, 130.000, 319.000, 228.000, 47.000, 1.000, 44.000, 87.000
 1710949330031217, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1700.000, 129.000, 319.000, 227.000, 47.000, 1.000, 44.000, 87.000
 1710949330141558, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1688.000, 128.000, 318.000, 221.000, 47.000, 1.000, 45.000, 87.000
 1710949330251936, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1767.000, 128.000, 317.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710949330362278, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1793.000, 1825.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1711.000, 130.000, 319.000, 234.000, 47.000, 1.000, 45.000, 87.000
 1710949330472636, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 62.000, 10.000, 152.000, 0.000, 0.000, 24.000, 1701.000, 130.000, 318.000, 230.000, 48.000, 2.000, 44.000, 86.000
 1710949330582987, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1732.000, 130.000, 318.000, 231.000, 46.000, 2.000, 44.000, 87.000
 1710949330693331, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 10.000, 164.000, 1.000, 0.000, 24.000, 1685.000, 130.000, 319.000, 227.000, 47.000, 1.000, 44.000, 87.000
 1710949330803672, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1805.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1752.000, 129.000, 318.000, 225.000, 47.000, 3.000, 44.000, 88.000
 1710949330914010, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 10.000, 164.000, 1.000, 1.000, 24.000, 1672.000, 128.000, 318.000, 225.000, 48.000, 1.000, 44.000, 87.000
 1710949331024417, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1697.000, 129.000, 318.000, 224.000, 47.000, 2.000, 45.000, 87.000
 1710949331134775, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1200.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 10.000, 147.000, 0.000, 0.000, 24.000, 1741.000, 129.000, 318.000, 223.000, 46.000, 2.000, 44.000, 87.000
 1710949331245111, 850.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 10.000, 162.000, 0.000, 0.000, 24.000, 1653.000, 130.000, 318.000, 226.000, 47.000, 2.000, 44.000, 87.000
 1710949331355463, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1840.000, 131.000, 319.000, 241.000, 47.000, 2.000, 45.000, 87.000
 1710949331465805, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 160.000, 0.000, 0.000, 24.000, 1815.000, 131.000, 318.000, 236.000, 46.000, 3.000, 44.000, 87.000
 1710949331576150, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1726.000, 129.000, 318.000, 228.000, 47.000, 2.000, 45.000, 87.000
 1710949331686508, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1750.000, 131.000, 325.000, 248.000, 47.000, 2.000, 45.000, 87.000
 1710949331796855, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1678.000, 131.000, 319.000, 228.000, 47.000, 2.000, 44.000, 87.000
 1710949331907214, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1825.000, 1806.000, 846.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1688.000, 129.000, 317.000, 222.000, 46.000, 2.000, 44.000, 86.000
 1710949332017549, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1825.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1283.000, 285.000, 10.000, 33.000, 61.000, 11.000, 158.000, 0.000, 1.000, 24.000, 1708.000, 129.000, 318.000, 223.000, 48.000, 3.000, 44.000, 87.000
 1710949332127933, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1685.000, 130.000, 318.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710949332238282, 846.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1712.000, 128.000, 317.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710949332348712, 846.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 10.000, 156.000, 0.000, 0.000, 24.000, 1731.000, 131.000, 318.000, 234.000, 48.000, 1.000, 44.000, 87.000
 1710949332459063, 850.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1750.000, 130.000, 318.000, 230.000, 46.000, 1.000, 44.000, 87.000
 1710949332569405, 850.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1736.000, 130.000, 318.000, 227.000, 47.000, 1.000, 44.000, 87.000
 1710949332679771, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1783.000, 130.000, 318.000, 228.000, 48.000, 2.000, 44.000, 87.000
 1710949332790115, 847.000, 847.000, 1815.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1688.000, 130.000, 318.000, 226.000, 46.000, 3.000, 44.000, 87.000
 1710949332900456, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1693.000, 128.000, 318.000, 224.000, 47.000, 1.000, 44.000, 87.000
 1710949333010814, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1701.000, 129.000, 318.000, 222.000, 46.000, 2.000, 44.000, 88.000
 1710949333121157, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 1.000, 24.000, 1725.000, 129.000, 319.000, 228.000, 47.000, 2.000, 45.000, 87.000
 1710949333231518, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1200.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1716.000, 128.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949333341854, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1763.000, 129.000, 318.000, 222.000, 46.000, 2.000, 44.000, 87.000
 1710949333452191, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2018.000, 133.000, 319.000, 243.000, 46.000, 2.000, 45.000, 87.000
 1710949333562552, 850.000, 847.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1727.000, 130.000, 318.000, 229.000, 47.000, 1.000, 44.000, 87.000
 1710949333672954, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1793.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 10.000, 162.000, 0.000, 0.000, 24.000, 1776.000, 130.000, 318.000, 236.000, 47.000, 2.000, 44.000, 87.000
 1710949333783302, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1685.000, 130.000, 318.000, 227.000, 47.000, 2.000, 45.000, 86.000
 1710949333893643, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 151.000, 1.000, 0.000, 24.000, 1707.000, 130.000, 318.000, 227.000, 47.000, 2.000, 44.000, 87.000
 1710949334003984, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1676.000, 129.000, 318.000, 223.000, 47.000, 2.000, 45.000, 87.000
 1710949334114374, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 11.000, 33.000, 61.000, 10.000, 149.000, 1.000, 0.000, 24.000, 1692.000, 129.000, 317.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710949334224714, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1825.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 163.000, 1.000, 0.000, 24.000, 1726.000, 128.000, 317.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710949334335060, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1691.000, 128.000, 317.000, 225.000, 47.000, 1.000, 45.000, 87.000
 1710949334445399, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1793.000, 130.000, 319.000, 231.000, 47.000, 1.000, 45.000, 87.000
 1710949334555781, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1830.000, 131.000, 319.000, 235.000, 47.000, 1.000, 45.000, 87.000
 1710949334666126, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1735.000, 130.000, 318.000, 227.000, 47.000, 1.000, 45.000, 87.000
 1710949334776485, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1768.000, 134.000, 320.000, 252.000, 47.000, 2.000, 44.000, 86.000
 1710949334886841, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 10.000, 164.000, 1.000, 0.000, 24.000, 1678.000, 129.000, 318.000, 226.000, 47.000, 2.000, 45.000, 87.000
 1710949334997245, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1682.000, 129.000, 318.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710949335107602, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1805.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 900.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1672.000, 129.000, 317.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710949335217961, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 284.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1690.000, 131.000, 318.000, 222.000, 46.000, 1.000, 45.000, 87.000
 1710949335328347, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1710.000, 130.000, 317.000, 222.000, 46.000, 2.000, 45.000, 86.000
 1710949335438715, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1725.000, 131.000, 319.000, 235.000, 47.000, 2.000, 44.000, 86.000
 1710949335549055, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1740.000, 130.000, 318.000, 231.000, 47.000, 2.000, 44.000, 86.000
 1710949335659413, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 152.000, 1.000, 0.000, 24.000, 1732.000, 130.000, 318.000, 228.000, 47.000, 0.000, 45.000, 87.000
 1710949335769901, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1766.000, 131.000, 317.000, 226.000, 48.000, 1.000, 45.000, 86.000
 1710949335880253, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1691.000, 129.000, 318.000, 225.000, 47.000, 2.000, 45.000, 87.000
 1710949335990627, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1678.000, 129.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949336100978, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1702.000, 129.000, 317.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710949336211329, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1702.000, 130.000, 317.000, 226.000, 47.000, 2.000, 45.000, 87.000
 1710949336321731, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1707.000, 129.000, 317.000, 221.000, 46.000, 1.000, 44.000, 87.000
 1710949336432114, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 162.000, 1.000, 1.000, 24.000, 1692.000, 129.000, 318.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710949336542465, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1198.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 32.000, 61.000, 11.000, 155.000, 1.000, 0.000, 24.000, 1887.000, 130.000, 319.000, 254.000, 47.000, 1.000, 45.000, 87.000
 1710949336652826, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1711.000, 128.000, 317.000, 226.000, 46.000, 1.000, 44.000, 87.000
 1710949336763254, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1715.000, 129.000, 318.000, 234.000, 48.000, 1.000, 44.000, 87.000
 1710949336873615, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1682.000, 129.000, 318.000, 225.000, 47.000, 2.000, 45.000, 87.000
 1710949336983966, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1716.000, 130.000, 318.000, 225.000, 47.000, 1.000, 44.000, 87.000
 1710949337094296, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 897.000, 1198.000, 1244.000, 284.000, 10.000, 32.000, 61.000, 10.000, 156.000, 0.000, 0.000, 24.000, 1703.000, 129.000, 317.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710949337204665, 846.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 153.000, 0.000, 0.000, 24.000, 1680.000, 130.000, 317.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710949337315013, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1733.000, 129.000, 317.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710949337425356, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1696.000, 129.000, 317.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710949337535701, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 10.000, 160.000, 0.000, 0.000, 24.000, 1741.000, 131.000, 318.000, 228.000, 47.000, 2.000, 44.000, 86.000
 1710949337646195, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 62.000, 11.000, 162.000, 1.000, 0.000, 24.000, 1837.000, 129.000, 318.000, 233.000, 48.000, 2.000, 44.000, 87.000
 1710949337756545, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1733.000, 131.000, 317.000, 227.000, 46.000, 3.000, 44.000, 87.000
 1710949337866912, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 10.000, 161.000, 0.000, 0.000, 24.000, 1735.000, 129.000, 318.000, 226.000, 46.000, 2.000, 44.000, 87.000
 1710949337977264, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1690.000, 129.000, 317.000, 223.000, 47.000, 3.000, 44.000, 87.000
 1710949338087608, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1692.000, 129.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710949338197966, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 897.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1691.000, 130.000, 317.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710949338308333, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1191.000, 1796.000, 1825.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1705.000, 130.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949338418686, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1695.000, 129.000, 317.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710949338529041, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1725.000, 131.000, 318.000, 233.000, 47.000, 2.000, 44.000, 87.000
 1710949338639408, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1723.000, 130.000, 318.000, 230.000, 47.000, 1.000, 44.000, 87.000
 1710949338749761, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1795.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1731.000, 130.000, 318.000, 225.000, 47.000, 1.000, 44.000, 87.000
 1710949338860148, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 62.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1730.000, 131.000, 318.000, 226.000, 47.000, 1.000, 44.000, 87.000
 1710949338970540, 846.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1682.000, 129.000, 318.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710949339080892, 847.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1688.000, 129.000, 318.000, 222.000, 46.000, 1.000, 44.000, 87.000
 1710949339191245, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1690.000, 129.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710949339301587, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1745.000, 129.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949339411956, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1728.000, 128.000, 317.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710949339522307, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1703.000, 130.000, 318.000, 225.000, 48.000, 2.000, 44.000, 87.000
 1710949339632674, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 62.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1821.000, 131.000, 318.000, 237.000, 47.000, 2.000, 44.000, 87.000
 1710949339743034, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1893.000, 132.000, 319.000, 244.000, 47.000, 3.000, 44.000, 87.000
 1710949339853396, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 900.000, 1200.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1716.000, 132.000, 317.000, 228.000, 47.000, 2.000, 44.000, 87.000
 1710949339963774, 846.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1687.000, 129.000, 318.000, 227.000, 47.000, 1.000, 45.000, 87.000
 1710949340074124, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1201.000, 3298.000, 1797.000, 898.000, 1200.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 158.000, 0.000, 0.000, 24.000, 1705.000, 130.000, 318.000, 228.000, 46.000, 2.000, 45.000, 87.000
 1710949340184484, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1685.000, 129.000, 317.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710949340294868, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1696.000, 130.000, 318.000, 224.000, 47.000, 1.000, 44.000, 87.000
 1710949340405241, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1732.000, 129.000, 318.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710949340515604, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1805.000, 846.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1698.000, 128.000, 317.000, 221.000, 48.000, 2.000, 44.000, 87.000
 1710949340625961, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1723.000, 131.000, 319.000, 230.000, 47.000, 2.000, 44.000, 87.000
 1710949340736367, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1802.000, 131.000, 318.000, 233.000, 47.000, 2.000, 44.000, 87.000
 1710949340846725, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1733.000, 130.000, 318.000, 227.000, 46.000, 1.000, 44.000, 86.000
 1710949340957078, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1747.000, 131.000, 318.000, 232.000, 46.000, 1.000, 44.000, 86.000
 1710949341067425, 848.000, 846.000, 1815.000, 1202.000, 848.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1690.000, 130.000, 318.000, 226.000, 47.000, 0.000, 44.000, 87.000
 1710949341177807, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 1.000, 0.000, 24.000, 1682.000, 129.000, 318.000, 223.000, 46.000, 1.000, 44.000, 87.000
 1710949341288165, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1703.000, 131.000, 320.000, 225.000, 48.000, 1.000, 45.000, 87.000
 1710949341398539, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1683.000, 128.000, 318.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710949341508888, 847.000, 847.000, 1815.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1707.000, 130.000, 318.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710949341619322, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1778.000, 131.000, 318.000, 237.000, 47.000, 2.000, 44.000, 87.000
 1710949341729690, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1737.000, 132.000, 318.000, 229.000, 47.000, 2.000, 44.000, 87.000
 1710949341840063, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1732.000, 131.000, 317.000, 226.000, 47.000, 2.000, 44.000, 87.000
 1710949341950429, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1711.000, 130.000, 317.000, 225.000, 47.000, 2.000, 45.000, 87.000
 1710949342060770, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1683.000, 130.000, 318.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710949342171125, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1682.000, 130.000, 318.000, 222.000, 48.000, 2.000, 45.000, 87.000
 1710949342281495, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1707.000, 130.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949342391856, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1732.000, 130.000, 317.000, 223.000, 46.000, 2.000, 44.000, 87.000
 1710949342502215, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1707.000, 130.000, 318.000, 225.000, 46.000, 2.000, 44.000, 87.000
 1710949342612555, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1708.000, 130.000, 318.000, 224.000, 47.000, 1.000, 44.000, 87.000
 1710949342722926, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1191.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1837.000, 132.000, 318.000, 234.000, 47.000, 1.000, 45.000, 87.000
 1710949342833271, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1936.000, 132.000, 318.000, 238.000, 47.000, 2.000, 44.000, 87.000
 1710949342943668, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1708.000, 130.000, 317.000, 230.000, 46.000, 1.000, 44.000, 87.000
 1710949343054009, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1197.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 10.000, 149.000, 1.000, 0.000, 24.000, 1685.000, 129.000, 318.000, 226.000, 48.000, 2.000, 45.000, 87.000
 1710949343164377, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1248.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1717.000, 130.000, 318.000, 225.000, 46.000, 1.000, 45.000, 88.000
 1710949343274753, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 159.000, 1.000, 0.000, 24.000, 1691.000, 129.000, 317.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710949343385104, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 152.000, 0.000, 0.000, 24.000, 1710.000, 129.000, 317.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710949343495476, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 897.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1686.000, 130.000, 317.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710949343605826, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1703.000, 129.000, 316.000, 219.000, 48.000, 2.000, 45.000, 87.000
 1710949343716171, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1795.000, 897.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1717.000, 130.000, 318.000, 228.000, 47.000, 1.000, 45.000, 87.000
 1710949343826538, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1731.000, 130.000, 317.000, 226.000, 47.000, 1.000, 44.000, 87.000
 1710949343936889, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1733.000, 130.000, 317.000, 227.000, 47.000, 1.000, 44.000, 86.000
 1710949344047265, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 1.000, 24.000, 1776.000, 131.000, 317.000, 231.000, 46.000, 1.000, 45.000, 87.000
 1710949344157616, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 1.000, 24.000, 1688.000, 130.000, 318.000, 226.000, 47.000, 2.000, 44.000, 86.000
 1710949344268015, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 10.000, 157.000, 0.000, 0.000, 24.000, 1683.000, 129.000, 318.000, 222.000, 48.000, 1.000, 45.000, 87.000
 1710949344378407, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1682.000, 130.000, 319.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710949344488764, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1687.000, 129.000, 318.000, 223.000, 47.000, 1.000, 45.000, 87.000
 1710949344599106, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1680.000, 129.000, 317.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710949344709461, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1778.000, 129.000, 318.000, 228.000, 46.000, 1.000, 44.000, 87.000
 1710949344819822, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 159.000, 0.000, 0.000, 24.000, 1722.000, 130.000, 318.000, 233.000, 47.000, 3.000, 44.000, 87.000
 1710949344930171, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1737.000, 130.000, 318.000, 228.000, 47.000, 3.000, 44.000, 87.000
 1710949345040514, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1741.000, 131.000, 318.000, 234.000, 47.000, 1.000, 44.000, 87.000
 1710949345150856, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1795.000, 900.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1688.000, 130.000, 318.000, 227.000, 46.000, 1.000, 45.000, 87.000
 1710949345261214, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1717.000, 130.000, 318.000, 231.000, 47.000, 2.000, 44.000, 87.000
 1710949345371566, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 11.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1705.000, 130.000, 318.000, 228.000, 46.000, 2.000, 44.000, 87.000
 1710949345481911, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1736.000, 130.000, 317.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710949345592305, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1707.000, 128.000, 317.000, 229.000, 47.000, 0.000, 44.000, 87.000
 1710949345702666, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1811.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1698.000, 130.000, 319.000, 226.000, 47.000, 2.000, 44.000, 87.000
 1710949345813011, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1848.000, 131.000, 318.000, 236.000, 48.000, 2.000, 45.000, 87.000
 1710949345923354, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1798.000, 1198.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1830.000, 131.000, 318.000, 234.000, 47.000, 2.000, 45.000, 87.000
 1710949346033686, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1732.000, 131.000, 318.000, 236.000, 47.000, 2.000, 44.000, 87.000
 1710949346144079, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1690.000, 130.000, 322.000, 227.000, 47.000, 2.000, 44.000, 87.000
 1710949346254427, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1713.000, 129.000, 318.000, 229.000, 47.000, 2.000, 44.000, 87.000
 1710949346364762, 847.000, 847.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 1.000, 24.000, 1678.000, 129.000, 317.000, 223.000, 47.000, 0.000, 44.000, 87.000
 1710949346475110, 847.000, 846.000, 1816.000, 1200.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 151.000, 0.000, 0.000, 24.000, 1701.000, 129.000, 317.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710949346585462, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 897.000, 1200.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 10.000, 165.000, 1.000, 0.000, 24.000, 1691.000, 129.000, 318.000, 225.000, 48.000, 1.000, 44.000, 87.000
 1710949346695810, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1811.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1700.000, 129.000, 317.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710949346806154, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1731.000, 130.000, 318.000, 230.000, 47.000, 2.000, 44.000, 87.000
 1710949346916556, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1735.000, 131.000, 318.000, 227.000, 46.000, 1.000, 45.000, 87.000
 1710949347027012, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1737.000, 131.000, 318.000, 228.000, 47.000, 2.000, 44.000, 87.000
 1710949347137358, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1197.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 156.000, 1.000, 0.000, 24.000, 1758.000, 130.000, 318.000, 238.000, 47.000, 1.000, 44.000, 87.000
 1710949347247696, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1683.000, 130.000, 318.000, 226.000, 47.000, 2.000, 45.000, 88.000
 1710949347358058, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 847.000, 850.000, 1797.000, 1198.000, 3298.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 156.000, 0.000, 0.000, 24.000, 1678.000, 129.000, 318.000, 223.000, 42.000, 1.000, 44.000, 87.000
 1710949347468404, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1793.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1727.000, 130.000, 317.000, 222.000, 46.000, 1.000, 44.000, 87.000
 1710949347578755, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1716.000, 130.000, 319.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710949347689170, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 897.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 1.000, 24.000, 1705.000, 128.000, 317.000, 221.000, 47.000, 1.000, 45.000, 86.000
 1710949347799532, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 845.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 10.000, 165.000, 1.000, 0.000, 24.000, 1806.000, 129.000, 318.000, 222.000, 48.000, 1.000, 44.000, 87.000
 1710949347909877, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1761.000, 132.000, 318.000, 230.000, 47.000, 2.000, 44.000, 87.000
 1710949348020234, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1730.000, 131.000, 318.000, 230.000, 48.000, 1.000, 45.000, 87.000
 1710949348130579, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1711.000, 132.000, 318.000, 229.000, 47.000, 2.000, 44.000, 87.000
 1710949348240985, 847.000, 846.000, 1815.000, 1202.000, 846.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1692.000, 130.000, 318.000, 227.000, 47.000, 2.000, 44.000, 87.000
 1710949348351326, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 151.000, 1.000, 0.000, 24.000, 1676.000, 129.000, 319.000, 224.000, 47.000, 3.000, 45.000, 87.000
 1710949348461668, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1675.000, 128.000, 318.000, 225.000, 47.000, 2.000, 45.000, 86.000
 1710949348572045, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1730.000, 130.000, 318.000, 225.000, 47.000, 2.000, 44.000, 87.000
 1710949348682400, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 900.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1710.000, 130.000, 318.000, 221.000, 46.000, 1.000, 44.000, 87.000
 1710949348792742, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1698.000, 129.000, 317.000, 225.000, 47.000, 1.000, 44.000, 87.000
 1710949348903096, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1773.000, 131.000, 318.000, 239.000, 47.000, 3.000, 45.000, 87.000
 1710949349013439, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1826.000, 131.000, 318.000, 235.000, 47.000, 1.000, 45.000, 87.000
 1710949349123801, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1692.000, 130.000, 317.000, 229.000, 47.000, 2.000, 44.000, 87.000
 1710949349234143, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1896.000, 133.000, 324.000, 243.000, 47.000, 1.000, 44.000, 87.000
 1710949349344483, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1198.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1701.000, 132.000, 318.000, 226.000, 47.000, 1.000, 44.000, 87.000
 1710949349454822, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1200.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1682.000, 129.000, 318.000, 223.000, 47.000, 3.000, 44.000, 87.000
 1710949349565192, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 153.000, 0.000, 0.000, 24.000, 1678.000, 129.000, 317.000, 223.000, 48.000, 1.000, 45.000, 87.000
 1710949349675575, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1701.000, 129.000, 317.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710949349785919, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1687.000, 128.000, 317.000, 222.000, 47.000, 2.000, 45.000, 87.000
 1710949349896274, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1190.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1473.000, 285.000, 10.000, 32.000, 61.000, 11.000, 185.000, 0.000, 0.000, 24.000, 1727.000, 132.000, 318.000, 230.000, 47.000, 2.000, 45.000, 87.000
 1710949350006912, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1736.000, 130.000, 318.000, 229.000, 47.000, 2.000, 44.000, 88.000
 1710949350117374, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1703.000, 130.000, 318.000, 229.000, 47.000, 2.000, 45.000, 87.000
 1710949350227737, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1796.000, 1200.000, 3298.000, 1796.000, 897.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 150.000, 1.000, 0.000, 24.000, 1723.000, 130.000, 318.000, 236.000, 47.000, 2.000, 44.000, 87.000
 1710949350338089, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 62.000, 11.000, 147.000, 1.000, 1.000, 24.000, 1690.000, 129.000, 318.000, 227.000, 47.000, 0.000, 44.000, 87.000
 1710949350448439, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1677.000, 128.000, 318.000, 224.000, 46.000, 3.000, 44.000, 87.000
 1710949350558785, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1686.000, 129.000, 318.000, 221.000, 48.000, 1.000, 44.000, 87.000
 1710949350669126, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 1.000, 24.000, 1708.000, 131.000, 319.000, 227.000, 46.000, 0.000, 44.000, 87.000
 1710949350779495, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 155.000, 0.000, 0.000, 24.000, 1706.000, 129.000, 317.000, 223.000, 47.000, 2.000, 45.000, 87.000
 1710949350889918, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 848.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1200.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1762.000, 129.000, 318.000, 223.000, 46.000, 1.000, 44.000, 87.000
 1710949351000265, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1882.000, 131.000, 319.000, 240.000, 47.000, 1.000, 44.000, 86.000
 1710949351110632, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 897.000, 1197.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1731.000, 131.000, 318.000, 230.000, 47.000, 2.000, 44.000, 86.000
 1710949351220981, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1737.000, 130.000, 318.000, 231.000, 47.000, 2.000, 44.000, 86.000
 1710949351331334, 848.000, 846.000, 1815.000, 1201.000, 848.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1696.000, 129.000, 318.000, 226.000, 47.000, 1.000, 44.000, 86.000
 1710949351441677, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1706.000, 130.000, 319.000, 228.000, 48.000, 3.000, 44.000, 87.000
 1710949351552048, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1678.000, 129.000, 318.000, 221.000, 48.000, 1.000, 44.000, 87.000
 1710949351662410, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 149.000, 1.000, 0.000, 24.000, 1690.000, 129.000, 318.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710949351772767, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1716.000, 129.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949351883129, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1680.000, 127.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949351993494, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1197.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 152.000, 1.000, 0.000, 24.000, 1720.000, 132.000, 318.000, 233.000, 47.000, 2.000, 44.000, 87.000
 1710949352103841, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1822.000, 131.000, 318.000, 236.000, 47.000, 3.000, 44.000, 87.000
 1710949352214356, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1742.000, 130.000, 318.000, 229.000, 48.000, 2.000, 44.000, 87.000
 1710949352324721, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1891.000, 132.000, 320.000, 260.000, 47.000, 2.000, 45.000, 87.000
 1710949352435062, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1660.000, 129.000, 318.000, 225.000, 47.000, 2.000, 44.000, 87.000
 1710949352545405, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1683.000, 129.000, 317.000, 222.000, 47.000, 2.000, 45.000, 87.000
 1710949352655809, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 163.000, 1.000, 0.000, 24.000, 1681.000, 129.000, 318.000, 223.000, 47.000, 2.000, 45.000, 87.000
 1710949352766156, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 23.000, 1718.000, 129.000, 318.000, 226.000, 47.000, 1.000, 45.000, 87.000
 1710949352876537, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1685.000, 128.000, 317.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710949352986888, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1727.000, 130.000, 319.000, 230.000, 47.000, 1.000, 44.000, 87.000
 1710949353097244, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1711.000, 131.000, 318.000, 229.000, 47.000, 2.000, 44.000, 87.000
 1710949353207592, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1715.000, 130.000, 318.000, 229.000, 47.000, 2.000, 45.000, 87.000
 1710949353317941, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1765.000, 131.000, 318.000, 237.000, 47.000, 2.000, 44.000, 87.000
 1710949353428284, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1687.000, 130.000, 318.000, 226.000, 47.000, 2.000, 44.000, 87.000
 1710949353538691, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1700.000, 129.000, 318.000, 224.000, 47.000, 1.000, 44.000, 87.000
 1710949353649045, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1678.000, 129.000, 318.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710949353759386, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1712.000, 129.000, 319.000, 229.000, 46.000, 1.000, 45.000, 87.000
 1710949353869729, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 10.000, 150.000, 0.000, 1.000, 24.000, 1698.000, 129.000, 318.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710949353980091, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 162.000, 1.000, 0.000, 24.000, 1710.000, 130.000, 319.000, 224.000, 47.000, 2.000, 45.000, 87.000
 1710949354090436, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1830.000, 134.000, 319.000, 242.000, 46.000, 1.000, 44.000, 87.000
 1710949354200885, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1710.000, 131.000, 319.000, 230.000, 47.000, 2.000, 44.000, 87.000
 1710949354311244, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1793.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1716.000, 130.000, 319.000, 231.000, 48.000, 1.000, 44.000, 87.000
 1710949354421591, 847.000, 846.000, 1815.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1690.000, 129.000, 318.000, 228.000, 48.000, 1.000, 44.000, 87.000
 1710949354531948, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1825.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1711.000, 130.000, 319.000, 226.000, 47.000, 2.000, 44.000, 87.000
 1710949354642295, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1697.000, 130.000, 317.000, 222.000, 46.000, 2.000, 44.000, 87.000
 1710949354752667, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1703.000, 130.000, 318.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710949354863066, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1720.000, 129.000, 317.000, 223.000, 47.000, 1.000, 45.000, 87.000
 1710949354973406, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1696.000, 129.000, 317.000, 221.000, 47.000, 1.000, 45.000, 88.000
 1710949355083770, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 10.000, 164.000, 0.000, 1.000, 24.000, 1743.000, 130.000, 319.000, 230.000, 47.000, 2.000, 44.000, 87.000
 1710949355194107, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1766.000, 131.000, 319.000, 236.000, 48.000, 2.000, 44.000, 87.000
 1710949355304456, 847.000, 847.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1741.000, 130.000, 318.000, 228.000, 47.000, 2.000, 44.000, 87.000
 1710949355414808, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1772.000, 129.000, 318.000, 234.000, 46.000, 2.000, 44.000, 87.000
 1710949355525146, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1686.000, 130.000, 318.000, 225.000, 48.000, 1.000, 45.000, 87.000
 1710949355635520, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1685.000, 128.000, 317.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710949355745864, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 1.000, 24.000, 1715.000, 130.000, 318.000, 223.000, 46.000, 1.000, 44.000, 87.000
 1710949355856209, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 10.000, 160.000, 0.000, 0.000, 24.000, 1730.000, 130.000, 318.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710949355966565, 848.000, 847.000, 1815.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 155.000, 0.000, 0.000, 24.000, 1705.000, 128.000, 318.000, 222.000, 47.000, 3.000, 44.000, 87.000
 1710949356076939, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1736.000, 130.000, 318.000, 229.000, 47.000, 2.000, 44.000, 87.000
 1710949356187336, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 152.000, 1.000, 0.000, 24.000, 1741.000, 130.000, 318.000, 229.000, 47.000, 2.000, 44.000, 86.000
 1710949356297689, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1717.000, 130.000, 318.000, 231.000, 47.000, 1.000, 45.000, 87.000
 1710949356408062, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1772.000, 130.000, 319.000, 237.000, 47.000, 2.000, 44.000, 87.000
 1710949356518431, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1700.000, 129.000, 319.000, 226.000, 46.000, 1.000, 44.000, 87.000
 1710949356628780, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1690.000, 129.000, 318.000, 223.000, 48.000, 2.000, 44.000, 87.000
 1710949356739132, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 1.000, 24.000, 1693.000, 130.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710949356849510, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1710.000, 130.000, 317.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710949356959860, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1696.000, 129.000, 317.000, 222.000, 46.000, 1.000, 44.000, 87.000
 1710949357070219, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1720.000, 130.000, 318.000, 226.000, 47.000, 2.000, 45.000, 87.000
 1710949357180569, 848.000, 846.000, 1815.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1822.000, 132.000, 319.000, 235.000, 47.000, 0.000, 44.000, 87.000
 1710949357290929, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 156.000, 0.000, 0.000, 24.000, 1915.000, 132.000, 319.000, 235.000, 48.000, 1.000, 44.000, 87.000
 1710949357401273, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 152.000, 1.000, 0.000, 24.000, 1708.000, 131.000, 318.000, 230.000, 47.000, 2.000, 44.000, 87.000
 1710949357511675, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1691.000, 130.000, 318.000, 227.000, 48.000, 2.000, 44.000, 87.000
 1710949357622081, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1722.000, 130.000, 319.000, 226.000, 48.000, 1.000, 44.000, 87.000
 1710949357732428, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1676.000, 129.000, 317.000, 222.000, 47.000, 1.000, 44.000, 86.000
 1710949357842776, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1198.000, 3300.000, 1797.000, 900.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1695.000, 129.000, 318.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710949357953115, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1702.000, 129.000, 317.000, 222.000, 47.000, 2.000, 45.000, 87.000
 1710949358063476, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1701.000, 129.000, 318.000, 221.000, 47.000, 2.000, 45.000, 88.000
 1710949358173825, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1733.000, 130.000, 318.000, 229.000, 47.000, 2.000, 44.000, 87.000
 1710949358284176, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1197.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1728.000, 130.000, 318.000, 232.000, 46.000, 1.000, 44.000, 87.000
 1710949358394533, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1736.000, 130.000, 318.000, 228.000, 47.000, 1.000, 44.000, 87.000
 1710949358504876, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1198.000, 3298.000, 1797.000, 898.000, 1197.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 0.000, 1.000, 24.000, 1781.000, 131.000, 318.000, 231.000, 47.000, 1.000, 44.000, 87.000
 1710949358615265, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 32.000, 61.000, 11.000, 162.000, 1.000, 0.000, 24.000, 1675.000, 130.000, 318.000, 225.000, 47.000, 2.000, 45.000, 87.000
 1710949358725610, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 151.000, 1.000, 0.000, 24.000, 1702.000, 129.000, 318.000, 222.000, 46.000, 1.000, 44.000, 87.000
 1710949358836006, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1728.000, 128.000, 320.000, 229.000, 47.000, 1.000, 44.000, 87.000
 1710949358946380, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1705.000, 129.000, 318.000, 224.000, 48.000, 1.000, 44.000, 87.000
 1710949359056718, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1710.000, 129.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710949359167062, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 157.000, 0.000, 0.000, 24.000, 1742.000, 131.000, 318.000, 230.000, 46.000, 2.000, 44.000, 87.000
 1710949359277400, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1716.000, 130.000, 318.000, 228.000, 46.000, 1.000, 45.000, 88.000
 1710949359387777, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 155.000, 0.000, 0.000, 24.000, 1700.000, 130.000, 318.000, 233.000, 47.000, 1.000, 44.000, 87.000
 1710949359498124, 847.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1708.000, 129.000, 318.000, 235.000, 47.000, 2.000, 44.000, 86.000
 1710949359608474, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1692.000, 130.000, 318.000, 227.000, 46.000, 3.000, 44.000, 87.000
 1710949359718823, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1686.000, 130.000, 318.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710949359829181, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1696.000, 129.000, 317.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710949359939532, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 1.000, 24.000, 1715.000, 130.000, 318.000, 225.000, 47.000, 2.000, 45.000, 87.000
 1710949360049884, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 61.000, 10.000, 161.000, 1.000, 0.000, 24.000, 1688.000, 130.000, 319.000, 230.000, 47.000, 1.000, 44.000, 87.000
 1710949360160271, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1717.000, 131.000, 318.000, 226.000, 47.000, 2.000, 45.000, 88.000
 1710949360270642, 850.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1825.000, 132.000, 318.000, 238.000, 48.000, 1.000, 44.000, 87.000
 1710949360380986, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1812.000, 131.000, 319.000, 245.000, 46.000, 2.000, 45.000, 87.000
 1710949360491342, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1695.000, 130.000, 318.000, 229.000, 47.000, 2.000, 44.000, 87.000
 1710949360601696, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 156.000, 1.000, 0.000, 24.000, 1691.000, 130.000, 318.000, 227.000, 47.000, 2.000, 45.000, 87.000
 1710949360712056, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 153.000, 0.000, 0.000, 24.000, 1710.000, 131.000, 318.000, 228.000, 48.000, 2.000, 44.000, 87.000
 1710949360822414, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1686.000, 129.000, 318.000, 223.000, 46.000, 1.000, 45.000, 87.000
 1710949360932761, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1200.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 10.000, 165.000, 1.000, 0.000, 24.000, 1725.000, 130.000, 318.000, 222.000, 48.000, 2.000, 44.000, 87.000
 1710949361043101, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1691.000, 130.000, 318.000, 224.000, 47.000, 1.000, 44.000, 87.000
 1710949361153463, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1718.000, 129.000, 317.000, 221.000, 46.000, 2.000, 45.000, 87.000
 1710949361263818, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1201.000, 3298.000, 1796.000, 897.000, 1200.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1732.000, 131.000, 318.000, 229.000, 47.000, 2.000, 45.000, 87.000
 1710949361374171, 847.000, 847.000, 1816.000, 1200.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1720.000, 129.000, 318.000, 228.000, 47.000, 1.000, 44.000, 87.000
 1710949361484546, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1728.000, 130.000, 318.000, 228.000, 47.000, 2.000, 44.000, 87.000
 1710949361594921, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1825.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1742.000, 131.000, 318.000, 234.000, 46.000, 2.000, 44.000, 87.000
 1710949361705277, 846.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1688.000, 130.000, 318.000, 224.000, 47.000, 1.000, 45.000, 87.000
 1710949361815625, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1690.000, 129.000, 318.000, 223.000, 47.000, 2.000, 45.000, 87.000
 1710949361925968, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1711.000, 129.000, 318.000, 228.000, 47.000, 1.000, 45.000, 87.000
 1710949362036332, 848.000, 846.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 152.000, 0.000, 0.000, 24.000, 1695.000, 130.000, 318.000, 229.000, 48.000, 2.000, 44.000, 87.000
 1710949362146686, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1703.000, 129.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949362257038, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 62.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1755.000, 129.000, 318.000, 231.000, 47.000, 1.000, 44.000, 87.000
 1710949362367381, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1733.000, 130.000, 318.000, 229.000, 47.000, 1.000, 44.000, 87.000
 1710949362477721, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1198.000, 3298.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1741.000, 129.000, 318.000, 227.000, 42.000, 2.000, 44.000, 87.000
 1710949362588128, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1713.000, 130.000, 318.000, 233.000, 46.000, 2.000, 45.000, 87.000
 1710949362698472, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 900.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 153.000, 0.000, 0.000, 24.000, 1691.000, 130.000, 318.000, 227.000, 47.000, 0.000, 44.000, 87.000
 1710949362808880, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 151.000, 0.000, 0.000, 23.000, 1690.000, 130.000, 318.000, 232.000, 47.000, 2.000, 44.000, 87.000
 1710949362919245, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1825.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1705.000, 130.000, 319.000, 225.000, 47.000, 3.000, 44.000, 87.000
 1710949363029576, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 153.000, 0.000, 0.000, 24.000, 1715.000, 130.000, 318.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710949363139927, 850.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1710.000, 128.000, 317.000, 229.000, 47.000, 2.000, 44.000, 87.000
 1710949363250278, 848.000, 847.000, 1816.000, 1201.000, 846.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1198.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 1.000, 24.000, 1710.000, 131.000, 318.000, 230.000, 48.000, 2.000, 44.000, 87.000
 1710949363360642, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1846.000, 131.000, 319.000, 235.000, 47.000, 2.000, 45.000, 87.000
 1710949363470991, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1813.000, 132.000, 319.000, 233.000, 47.000, 2.000, 44.000, 87.000
 1710949363581326, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1697.000, 130.000, 319.000, 230.000, 46.000, 1.000, 45.000, 87.000
 1710949363691754, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1757.000, 131.000, 322.000, 239.000, 48.000, 2.000, 44.000, 87.000
 1710949363802103, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1706.000, 130.000, 319.000, 229.000, 47.000, 1.000, 44.000, 87.000
 1710949363912435, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1243.000, 284.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1693.000, 129.000, 317.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710949364022789, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1733.000, 130.000, 318.000, 223.000, 47.000, 2.000, 45.000, 87.000
 1710949364133203, 847.000, 847.000, 1816.000, 1201.000, 846.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1696.000, 129.000, 318.000, 225.000, 47.000, 3.000, 44.000, 87.000
 1710949364243565, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1701.000, 129.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949364353900, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1736.000, 130.000, 318.000, 228.000, 47.000, 2.000, 44.000, 87.000
 1710949364464242, 850.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1732.000, 130.000, 318.000, 227.000, 47.000, 2.000, 44.000, 87.000
 1710949364574609, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1741.000, 131.000, 318.000, 228.000, 47.000, 2.000, 44.000, 87.000
 1710949364684961, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 10.000, 161.000, 0.000, 0.000, 24.000, 1656.000, 128.000, 318.000, 233.000, 47.000, 2.000, 44.000, 87.000
 1710949364795344, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1692.000, 130.000, 318.000, 225.000, 47.000, 2.000, 45.000, 87.000
 1710949364905680, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1688.000, 129.000, 318.000, 222.000, 46.000, 2.000, 45.000, 87.000
 1710949365016060, 846.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1711.000, 129.000, 317.000, 222.000, 48.000, 1.000, 45.000, 87.000
 1710949365126425, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1715.000, 130.000, 319.000, 225.000, 47.000, 1.000, 44.000, 87.000
 1710949365236770, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1691.000, 129.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710949365347123, 847.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 897.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1772.000, 129.000, 318.000, 222.000, 46.000, 1.000, 44.000, 87.000
 1710949365457527, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 1.000, 24.000, 1716.000, 132.000, 318.000, 248.000, 47.000, 1.000, 45.000, 87.000
 1710949365567884, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1735.000, 130.000, 318.000, 229.000, 47.000, 2.000, 44.000, 87.000
 1710949365678246, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1720.000, 131.000, 319.000, 237.000, 47.000, 2.000, 44.000, 87.000
 1710949365788593, 847.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1690.000, 130.000, 318.000, 226.000, 46.000, 1.000, 44.000, 87.000
 1710949365898982, 847.000, 847.000, 1815.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 10.000, 157.000, 1.000, 0.000, 24.000, 1711.000, 128.000, 318.000, 228.000, 47.000, 3.000, 44.000, 87.000
 1710949366009344, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 845.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 154.000, 0.000, 0.000, 24.000, 1703.000, 130.000, 319.000, 227.000, 47.000, 3.000, 45.000, 87.000
 1710949366119699, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1693.000, 130.000, 318.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710949366230059, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1721.000, 129.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710949366340405, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1672.000, 129.000, 317.000, 230.000, 47.000, 1.000, 44.000, 87.000
 1710949366450747, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1797.000, 131.000, 319.000, 238.000, 47.000, 0.000, 44.000, 87.000
 1710949366561086, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1823.000, 130.000, 318.000, 237.000, 47.000, 2.000, 44.000, 87.000
 1710949366671448, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1745.000, 131.000, 318.000, 232.000, 47.000, 1.000, 44.000, 87.000
 1710949366781839, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1821.000, 136.000, 324.000, 261.000, 47.000, 0.000, 45.000, 87.000
 1710949366892185, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1200.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1676.000, 130.000, 318.000, 228.000, 46.000, 2.000, 44.000, 87.000
 1710949367002535, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1690.000, 129.000, 317.000, 221.000, 48.000, 1.000, 45.000, 87.000
 1710949367112876, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1197.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1683.000, 129.000, 317.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710949367223229, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1687.000, 130.000, 318.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710949367333576, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1693.000, 129.000, 317.000, 222.000, 47.000, 2.000, 44.000, 86.000
 1710949367443918, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1745.000, 131.000, 318.000, 229.000, 47.000, 1.000, 44.000, 87.000
 1710949367554273, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1732.000, 130.000, 318.000, 226.000, 47.000, 2.000, 45.000, 87.000
 1710949367664695, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1728.000, 130.000, 318.000, 229.000, 48.000, 2.000, 45.000, 87.000
 1710949367775040, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1745.000, 131.000, 319.000, 231.000, 47.000, 1.000, 44.000, 87.000
 1710949367885389, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1198.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1682.000, 129.000, 318.000, 225.000, 46.000, 0.000, 44.000, 88.000
 1710949367995743, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 1.000, 24.000, 1693.000, 130.000, 318.000, 223.000, 47.000, 3.000, 44.000, 87.000
 1710949368106145, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1721.000, 129.000, 318.000, 222.000, 46.000, 3.000, 45.000, 88.000
 1710949368216491, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1722.000, 129.000, 319.000, 228.000, 46.000, 2.000, 44.000, 87.000
 1710949368326845, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1708.000, 129.000, 318.000, 223.000, 47.000, 1.000, 44.000, 86.000
 1710949368437198, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 32.000, 61.000, 10.000, 162.000, 0.000, 0.000, 24.000, 1777.000, 128.000, 318.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710949368547549, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1976.000, 132.000, 320.000, 242.000, 47.000, 3.000, 44.000, 87.000
 1710949368657919, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1751.000, 130.000, 318.000, 230.000, 47.000, 2.000, 44.000, 87.000
 1710949368768254, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1705.000, 131.000, 318.000, 235.000, 47.000, 1.000, 45.000, 87.000
 1710949368878606, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 10.000, 149.000, 0.000, 0.000, 24.000, 1688.000, 130.000, 318.000, 227.000, 46.000, 2.000, 45.000, 87.000
 1710949368988953, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 23.000, 1708.000, 130.000, 318.000, 226.000, 46.000, 1.000, 44.000, 87.000
 1710949369099313, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1695.000, 129.000, 317.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710949369209672, 847.000, 846.000, 1816.000, 1201.000, 846.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1690.000, 129.000, 318.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710949369320041, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1726.000, 130.000, 318.000, 221.000, 46.000, 1.000, 44.000, 86.000
 1710949369430453, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 157.000, 1.000, 0.000, 24.000, 1707.000, 130.000, 317.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710949369540807, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 1.000, 24.000, 1735.000, 131.000, 318.000, 230.000, 47.000, 2.000, 45.000, 87.000
 1710949369651165, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 850.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 152.000, 0.000, 0.000, 24.000, 1836.000, 131.000, 318.000, 234.000, 47.000, 1.000, 44.000, 87.000
 1710949369761520, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 845.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1722.000, 130.000, 318.000, 227.000, 46.000, 2.000, 45.000, 87.000
 1710949369871875, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1776.000, 131.000, 320.000, 237.000, 46.000, 1.000, 45.000, 87.000
 1710949369982213, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 1.000, 24.000, 1687.000, 129.000, 318.000, 225.000, 47.000, 1.000, 44.000, 87.000
 1710949370092569, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 10.000, 165.000, 1.000, 0.000, 24.000, 1695.000, 129.000, 317.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710949370202945, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1249.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1691.000, 131.000, 318.000, 223.000, 47.000, 1.000, 45.000, 87.000
 1710949370313287, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 156.000, 1.000, 0.000, 24.000, 1707.000, 130.000, 319.000, 225.000, 48.000, 1.000, 44.000, 87.000
 1710949370423628, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1692.000, 128.000, 318.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710949370533972, 850.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1732.000, 132.000, 319.000, 230.000, 46.000, 2.000, 44.000, 87.000
 1710949370644364, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1731.000, 130.000, 318.000, 227.000, 47.000, 1.000, 44.000, 87.000
 1710949370754750, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1741.000, 130.000, 318.000, 228.000, 47.000, 1.000, 45.000, 87.000
 1710949370865098, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1765.000, 130.000, 318.000, 233.000, 48.000, 1.000, 45.000, 87.000
 1710949370975449, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1695.000, 130.000, 318.000, 227.000, 47.000, 3.000, 44.000, 87.000
 1710949371085805, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1688.000, 129.000, 318.000, 224.000, 47.000, 1.000, 44.000, 87.000
 1710949371196161, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1705.000, 130.000, 318.000, 222.000, 46.000, 1.000, 45.000, 87.000
 1710949371306510, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1798.000, 1200.000, 3298.000, 1795.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1707.000, 128.000, 318.000, 227.000, 47.000, 2.000, 44.000, 87.000
 1710949371416855, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1700.000, 130.000, 318.000, 225.000, 46.000, 2.000, 45.000, 87.000
 1710949371527216, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 284.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1718.000, 129.000, 319.000, 227.000, 47.000, 2.000, 44.000, 87.000
 1710949371637594, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1828.000, 132.000, 319.000, 246.000, 47.000, 2.000, 45.000, 87.000
 1710949371747950, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1197.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1937.000, 134.000, 319.000, 241.000, 46.000, 1.000, 44.000, 87.000
 1710949371858301, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1751.000, 131.000, 319.000, 230.000, 46.000, 2.000, 44.000, 86.000
 1710949371968698, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1695.000, 129.000, 319.000, 227.000, 47.000, 1.000, 44.000, 87.000
 1710949372079051, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1706.000, 130.000, 319.000, 227.000, 47.000, 1.000, 44.000, 86.000
 1710949372189451, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1697.000, 129.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710949372299829, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1691.000, 130.000, 318.000, 226.000, 47.000, 1.000, 44.000, 87.000
 1710949372410174, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1735.000, 129.000, 318.000, 223.000, 46.000, 2.000, 44.000, 87.000
 1710949372520521, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1702.000, 128.000, 318.000, 221.000, 48.000, 3.000, 44.000, 87.000
 1710949372630987, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1796.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 10.000, 161.000, 0.000, 0.000, 24.000, 1726.000, 130.000, 318.000, 231.000, 47.000, 1.000, 44.000, 87.000
 1710949372741328, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1837.000, 131.000, 319.000, 237.000, 47.000, 1.000, 44.000, 87.000
 1710949372851669, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1738.000, 131.000, 318.000, 228.000, 48.000, 2.000, 44.000, 87.000
 1710949372962021, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1710.000, 129.000, 318.000, 234.000, 46.000, 1.000, 45.000, 87.000
 1710949373072385, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1693.000, 129.000, 318.000, 225.000, 46.000, 0.000, 45.000, 87.000
 1710949373182742, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1695.000, 128.000, 318.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710949373293157, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 846.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 152.000, 0.000, 1.000, 24.000, 1707.000, 132.000, 318.000, 228.000, 47.000, 2.000, 44.000, 87.000
 1710949373403534, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 900.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 157.000, 0.000, 0.000, 24.000, 1692.000, 129.000, 318.000, 223.000, 46.000, 1.000, 44.000, 87.000
 1710949373513888, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1711.000, 130.000, 317.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710949373624302, 846.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1197.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1682.000, 131.000, 318.000, 227.000, 46.000, 1.000, 44.000, 87.000
 1710949373734663, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1793.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1731.000, 130.000, 317.000, 225.000, 47.000, 2.000, 45.000, 87.000
 1710949373845008, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1741.000, 130.000, 318.000, 227.000, 46.000, 1.000, 45.000, 87.000
 1710949373955348, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1732.000, 132.000, 318.000, 235.000, 48.000, 2.000, 45.000, 87.000
 1710949374065688, 850.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1685.000, 129.000, 318.000, 223.000, 46.000, 1.000, 44.000, 87.000
 1710949374176041, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1686.000, 129.000, 318.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710949374286403, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1198.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1697.000, 130.000, 317.000, 220.000, 48.000, 2.000, 44.000, 87.000
 1710949374396754, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 1.000, 0.000, 24.000, 1742.000, 129.000, 318.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710949374507107, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1793.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1725.000, 129.000, 319.000, 224.000, 47.000, 1.000, 44.000, 87.000
 1710949374617508, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3298.000, 1796.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1711.000, 130.000, 318.000, 224.000, 46.000, 2.000, 44.000, 87.000
 1710949374727860, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1825.000, 131.000, 319.000, 237.000, 47.000, 2.000, 45.000, 87.000
 1710949374838206, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 10.000, 160.000, 0.000, 0.000, 24.000, 1972.000, 133.000, 320.000, 244.000, 47.000, 1.000, 44.000, 87.000
 1710949374948544, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1717.000, 131.000, 318.000, 235.000, 46.000, 1.000, 44.000, 87.000
 1710949375058914, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1695.000, 130.000, 319.000, 227.000, 46.000, 2.000, 45.000, 87.000
 1710949375169262, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1716.000, 131.000, 318.000, 229.000, 47.000, 1.000, 45.000, 87.000
 1710949375279605, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1825.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1695.000, 129.000, 318.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710949375389952, 850.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 62.000, 11.000, 157.000, 1.000, 0.000, 24.000, 1702.000, 130.000, 317.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710949375500308, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1705.000, 130.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949375610681, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1686.000, 129.000, 317.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710949375721025, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1825.000, 1806.000, 846.000, 850.000, 1797.000, 1198.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 155.000, 0.000, 0.000, 24.000, 1715.000, 130.000, 318.000, 227.000, 47.000, 1.000, 44.000, 87.000
 1710949375831380, 850.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1731.000, 131.000, 318.000, 229.000, 47.000, 2.000, 44.000, 87.000
 1710949375941764, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1748.000, 130.000, 317.000, 226.000, 48.000, 1.000, 45.000, 87.000
 1710949376052111, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1755.000, 131.000, 318.000, 234.000, 46.000, 2.000, 45.000, 87.000
 1710949376162446, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1690.000, 129.000, 319.000, 224.000, 46.000, 2.000, 44.000, 87.000
 1710949376272796, 850.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1680.000, 129.000, 319.000, 222.000, 48.000, 1.000, 44.000, 87.000
 1710949376383140, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1238.000, 285.000, 10.000, 32.000, 62.000, 10.000, 149.000, 1.000, 0.000, 24.000, 1712.000, 129.000, 319.000, 228.000, 47.000, 2.000, 44.000, 87.000
 1710949376493502, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1695.000, 129.000, 318.000, 223.000, 46.000, 2.000, 45.000, 87.000
 1710949376603854, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1691.000, 129.000, 318.000, 222.000, 46.000, 1.000, 45.000, 86.000
 1710949376714212, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1811.000, 131.000, 318.000, 227.000, 47.000, 1.000, 44.000, 87.000
 1710949376824556, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1720.000, 131.000, 318.000, 227.000, 47.000, 1.000, 44.000, 87.000
 1710949376934920, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1752.000, 130.000, 318.000, 231.000, 47.000, 1.000, 45.000, 87.000
 1710949377045263, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1716.000, 132.000, 319.000, 235.000, 47.000, 1.000, 44.000, 87.000
 1710949377155609, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1687.000, 130.000, 319.000, 226.000, 47.000, 2.000, 44.000, 87.000
 1710949377265999, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 900.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 159.000, 0.000, 0.000, 24.000, 1675.000, 129.000, 319.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710949377376373, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1703.000, 130.000, 318.000, 222.000, 43.000, 2.000, 44.000, 87.000
 1710949377486714, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1741.000, 130.000, 318.000, 226.000, 47.000, 2.000, 45.000, 87.000
 1710949377597056, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 900.000, 1200.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 1.000, 0.000, 24.000, 1712.000, 129.000, 319.000, 226.000, 46.000, 2.000, 44.000, 87.000
 1710949377707415, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1730.000, 130.000, 318.000, 226.000, 47.000, 2.000, 44.000, 87.000
 1710949377817777, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 10.000, 162.000, 0.000, 0.000, 24.000, 1846.000, 131.000, 318.000, 237.000, 47.000, 2.000, 44.000, 87.000
 1710949377928128, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1891.000, 131.000, 318.000, 236.000, 47.000, 2.000, 44.000, 87.000
 1710949378038472, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1750.000, 132.000, 318.000, 233.000, 47.000, 1.000, 44.000, 87.000
 1710949378148829, 847.000, 847.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1805.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1687.000, 130.000, 319.000, 226.000, 47.000, 1.000, 45.000, 87.000
 1710949378259195, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1722.000, 129.000, 319.000, 229.000, 47.000, 1.000, 44.000, 87.000
 1710949378369544, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 900.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1696.000, 129.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710949378479887, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1702.000, 129.000, 318.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710949378590305, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1700.000, 129.000, 318.000, 223.000, 46.000, 1.000, 45.000, 87.000
 1710949378700674, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1706.000, 128.000, 317.000, 221.000, 47.000, 1.000, 44.000, 86.000
 1710949378811034, 848.000, 846.000, 1815.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1727.000, 130.000, 319.000, 231.000, 47.000, 1.000, 45.000, 87.000
 1710949378921383, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1727.000, 130.000, 318.000, 227.000, 46.000, 1.000, 44.000, 87.000
 1710949379031740, 846.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1730.000, 130.000, 318.000, 227.000, 47.000, 0.000, 44.000, 87.000
 1710949379142087, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1713.000, 132.000, 319.000, 230.000, 48.000, 2.000, 45.000, 87.000
 1710949379252439, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1687.000, 130.000, 318.000, 226.000, 47.000, 2.000, 44.000, 87.000
 1710949379362783, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1683.000, 129.000, 318.000, 223.000, 47.000, 2.000, 45.000, 87.000
 1710949379473122, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 897.000, 1200.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1676.000, 129.000, 318.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710949379583485, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 1.000, 0.000, 24.000, 1720.000, 129.000, 318.000, 223.000, 47.000, 0.000, 45.000, 87.000
 1710949379693841, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1700.000, 129.000, 318.000, 221.000, 47.000, 2.000, 44.000, 86.000
 1710949379804275, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1772.000, 129.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710949379914681, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1756.000, 130.000, 318.000, 229.000, 47.000, 2.000, 44.000, 87.000
 1710949380025022, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 162.000, 1.000, 0.000, 24.000, 1705.000, 130.000, 318.000, 230.000, 47.000, 2.000, 44.000, 87.000
 1710949380135376, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1767.000, 130.000, 319.000, 234.000, 47.000, 2.000, 44.000, 87.000
 1710949380245712, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 1.000, 24.000, 1696.000, 130.000, 318.000, 227.000, 47.000, 1.000, 45.000, 87.000
 1710949380356067, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1793.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1690.000, 130.000, 318.000, 225.000, 46.000, 1.000, 45.000, 87.000
 1710949380466410, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1686.000, 129.000, 319.000, 226.000, 47.000, 1.000, 45.000, 87.000
 1710949380576758, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1738.000, 129.000, 318.000, 223.000, 48.000, 1.000, 45.000, 87.000
 1710949380687095, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1715.000, 129.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949380797434, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 32.000, 61.000, 11.000, 152.000, 1.000, 0.000, 24.000, 1682.000, 130.000, 318.000, 227.000, 47.000, 1.000, 44.000, 87.000
 1710949380907790, 847.000, 847.000, 1815.000, 1201.000, 848.000, 1811.000, 1192.000, 1795.000, 1826.000, 1807.000, 848.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1851.000, 131.000, 319.000, 236.000, 48.000, 2.000, 44.000, 87.000
 1710949381018139, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1826.000, 130.000, 318.000, 234.000, 46.000, 2.000, 44.000, 87.000
 1710949381128493, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 1.000, 24.000, 1742.000, 130.000, 317.000, 226.000, 46.000, 1.000, 45.000, 87.000
 1710949381238884, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1896.000, 130.000, 322.000, 228.000, 46.000, 2.000, 45.000, 87.000
 1710949381349236, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1697.000, 130.000, 318.000, 225.000, 47.000, 1.000, 44.000, 87.000
 1710949381459589, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1683.000, 128.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949381569928, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1681.000, 129.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949381680270, 846.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1700.000, 129.000, 317.000, 222.000, 47.000, 1.000, 45.000, 86.000
 1710949381790639, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 10.000, 162.000, 1.000, 0.000, 24.000, 1691.000, 128.000, 317.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710949381900984, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1201.000, 3298.000, 1796.000, 898.000, 1197.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1741.000, 130.000, 318.000, 229.000, 47.000, 3.000, 45.000, 87.000
 1710949382011362, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1735.000, 131.000, 317.000, 228.000, 47.000, 1.000, 45.000, 86.000
 1710949382121711, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1237.000, 286.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1735.000, 130.000, 319.000, 229.000, 47.000, 1.000, 44.000, 88.000
 1710949382232090, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1748.000, 130.000, 319.000, 228.000, 47.000, 0.000, 44.000, 87.000
 1710949382342436, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1693.000, 129.000, 318.000, 226.000, 46.000, 2.000, 44.000, 87.000
 1710949382452771, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1686.000, 129.000, 318.000, 224.000, 47.000, 2.000, 45.000, 87.000
 1710949382563165, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1716.000, 129.000, 317.000, 221.000, 48.000, 2.000, 44.000, 87.000
 1710949382673518, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 155.000, 0.000, 0.000, 24.000, 1721.000, 130.000, 319.000, 226.000, 47.000, 2.000, 45.000, 87.000
 1710949382783868, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1691.000, 129.000, 318.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710949382894204, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 1.000, 24.000, 1771.000, 129.000, 318.000, 222.000, 46.000, 3.000, 45.000, 87.000
 1710949383004547, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1825.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1802.000, 132.000, 318.000, 241.000, 47.000, 1.000, 45.000, 86.000
 1710949383114896, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1191.000, 1793.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 23.000, 1706.000, 130.000, 318.000, 230.000, 47.000, 1.000, 45.000, 87.000
 1710949383225249, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 10.000, 161.000, 0.000, 0.000, 24.000, 1762.000, 130.000, 319.000, 237.000, 47.000, 2.000, 44.000, 87.000
 1710949383335592, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1690.000, 129.000, 318.000, 227.000, 47.000, 1.000, 44.000, 87.000
 1710949383445933, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 850.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1708.000, 130.000, 318.000, 226.000, 47.000, 2.000, 44.000, 87.000
 1710949383556272, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 1.000, 24.000, 1641.000, 128.000, 318.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710949383666637, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1690.000, 129.000, 318.000, 224.000, 47.000, 1.000, 45.000, 87.000
 1710949383776987, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1710.000, 129.000, 318.000, 223.000, 47.000, 2.000, 45.000, 87.000
 1710949383887388, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1702.000, 129.000, 318.000, 225.000, 47.000, 1.000, 44.000, 87.000
 1710949383997737, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1813.000, 1191.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 10.000, 160.000, 1.000, 0.000, 24.000, 1750.000, 130.000, 319.000, 241.000, 46.000, 2.000, 44.000, 87.000
 1710949384108090, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1800.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1821.000, 131.000, 318.000, 235.000, 47.000, 2.000, 45.000, 87.000
 1710949384218462, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1738.000, 130.000, 318.000, 228.000, 47.000, 1.000, 45.000, 87.000
 1710949384328798, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1892.000, 135.000, 324.000, 255.000, 47.000, 0.000, 44.000, 86.000
 1710949384439137, 846.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 1.000, 24.000, 1688.000, 129.000, 318.000, 224.000, 47.000, 1.000, 44.000, 87.000
 1710949384549496, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1683.000, 129.000, 317.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710949384659845, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1690.000, 129.000, 318.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710949384770191, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1715.000, 129.000, 317.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710949384880541, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 897.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1706.000, 129.000, 317.000, 221.000, 48.000, 1.000, 44.000, 87.000
 1710949384990891, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 161.000, 1.000, 1.000, 24.000, 1720.000, 130.000, 318.000, 231.000, 47.000, 1.000, 44.000, 87.000
 1710949385101244, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1715.000, 130.000, 318.000, 230.000, 46.000, 3.000, 45.000, 87.000
 1710949385211630, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1708.000, 130.000, 318.000, 230.000, 47.000, 2.000, 44.000, 87.000
 1710949385321986, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1725.000, 131.000, 318.000, 228.000, 48.000, 2.000, 44.000, 87.000
 1710949385432340, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1683.000, 129.000, 318.000, 227.000, 47.000, 2.000, 44.000, 87.000
 1710949385542691, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1197.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 1.000, 24.000, 1688.000, 128.000, 318.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710949385653096, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1687.000, 129.000, 317.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710949385763460, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1692.000, 130.000, 319.000, 225.000, 46.000, 2.000, 45.000, 87.000
 1710949385873817, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1703.000, 129.000, 317.000, 223.000, 47.000, 1.000, 45.000, 87.000
 1710949385984164, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1735.000, 129.000, 318.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710949386094503, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1818.000, 131.000, 320.000, 248.000, 47.000, 1.000, 44.000, 87.000
 1710949386204837, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 157.000, 0.000, 0.000, 24.000, 1733.000, 130.000, 318.000, 231.000, 46.000, 2.000, 45.000, 87.000
 1710949386315201, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 897.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1691.000, 130.000, 318.000, 231.000, 47.000, 1.000, 44.000, 87.000
 1710949386425545, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 156.000, 1.000, 0.000, 24.000, 1685.000, 130.000, 318.000, 227.000, 47.000, 2.000, 44.000, 87.000
 1710949386535928, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 156.000, 0.000, 0.000, 24.000, 1713.000, 130.000, 318.000, 228.000, 47.000, 2.000, 44.000, 87.000
 1710949386646276, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1680.000, 129.000, 318.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710949386756624, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1695.000, 130.000, 317.000, 223.000, 48.000, 1.000, 44.000, 87.000
 1710949386866972, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1712.000, 130.000, 317.000, 223.000, 47.000, 2.000, 45.000, 87.000
 1710949386977325, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 162.000, 1.000, 0.000, 24.000, 1692.000, 129.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949387087674, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3298.000, 1795.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1736.000, 132.000, 318.000, 231.000, 47.000, 2.000, 44.000, 87.000
 1710949387198029, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1810.000, 130.000, 318.000, 236.000, 47.000, 2.000, 44.000, 87.000
 1710949387308383, 850.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1198.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 153.000, 0.000, 0.000, 24.000, 1731.000, 130.000, 317.000, 227.000, 47.000, 2.000, 44.000, 87.000
 1710949387418732, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 10.000, 150.000, 1.000, 0.000, 24.000, 1808.000, 130.000, 319.000, 246.000, 47.000, 2.000, 45.000, 87.000
 1710949387529077, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1687.000, 130.000, 318.000, 225.000, 47.000, 1.000, 44.000, 87.000
 1710949387639471, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1688.000, 129.000, 317.000, 222.000, 48.000, 2.000, 44.000, 87.000
 1710949387749817, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 151.000, 0.000, 0.000, 24.000, 1703.000, 130.000, 317.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710949387860203, 848.000, 847.000, 1816.000, 1202.000, 846.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 152.000, 0.000, 0.000, 24.000, 1737.000, 130.000, 318.000, 228.000, 47.000, 1.000, 45.000, 86.000
 1710949387970562, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1698.000, 129.000, 317.000, 222.000, 47.000, 1.000, 44.000, 86.000
 1710949388080930, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 845.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 1.000, 24.000, 1717.000, 131.000, 318.000, 230.000, 47.000, 2.000, 44.000, 87.000
 1710949388191280, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 848.000, 850.000, 1797.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1722.000, 130.000, 318.000, 229.000, 47.000, 2.000, 44.000, 87.000
 1710949388301622, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1726.000, 130.000, 318.000, 229.000, 47.000, 2.000, 44.000, 87.000
 1710949388411979, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1700.000, 129.000, 319.000, 230.000, 48.000, 2.000, 45.000, 87.000
 1710949388522363, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 153.000, 0.000, 0.000, 24.000, 1691.000, 130.000, 318.000, 225.000, 46.000, 2.000, 45.000, 87.000
 1710949388632703, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1691.000, 129.000, 318.000, 222.000, 47.000, 2.000, 45.000, 87.000
 1710949388743053, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1685.000, 129.000, 318.000, 222.000, 48.000, 2.000, 44.000, 87.000
 1710949388853390, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 153.000, 0.000, 0.000, 24.000, 1708.000, 130.000, 318.000, 224.000, 47.000, 2.000, 45.000, 87.000
 1710949388963742, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1700.000, 128.000, 318.000, 222.000, 46.000, 2.000, 44.000, 87.000
 1710949389074091, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 286.000, 10.000, 33.000, 61.000, 10.000, 164.000, 1.000, 0.000, 24.000, 1703.000, 130.000, 318.000, 225.000, 46.000, 2.000, 45.000, 87.000
 1710949389184495, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1813.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 150.000, 1.000, 0.000, 24.000, 1832.000, 132.000, 319.000, 236.000, 47.000, 3.000, 44.000, 87.000
 1710949389294843, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1821.000, 131.000, 319.000, 235.000, 47.000, 0.000, 44.000, 87.000
 1710949389405193, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1752.000, 132.000, 318.000, 232.000, 46.000, 2.000, 44.000, 87.000
 1710949389515539, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1695.000, 130.000, 318.000, 225.000, 46.000, 1.000, 44.000, 87.000
 1710949389625921, 850.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1718.000, 131.000, 318.000, 226.000, 47.000, 2.000, 45.000, 87.000
 1710949389736261, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1680.000, 128.000, 317.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710949389846607, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1238.000, 285.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1701.000, 129.000, 318.000, 225.000, 48.000, 2.000, 44.000, 87.000
 1710949389956957, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 900.000, 1200.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1703.000, 129.000, 317.000, 223.000, 47.000, 1.000, 45.000, 87.000
 1710949390067310, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1700.000, 129.000, 317.000, 221.000, 48.000, 1.000, 45.000, 87.000
 1710949390177658, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1722.000, 131.000, 318.000, 233.000, 47.000, 1.000, 44.000, 87.000
 1710949390288014, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1753.000, 130.000, 318.000, 232.000, 47.000, 1.000, 44.000, 87.000
 1710949390398375, 848.000, 846.000, 1815.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1752.000, 130.000, 318.000, 228.000, 47.000, 3.000, 44.000, 87.000
 1710949390508756, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1747.000, 131.000, 318.000, 228.000, 47.000, 2.000, 44.000, 87.000
 1710949390619117, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1675.000, 129.000, 319.000, 226.000, 47.000, 1.000, 45.000, 87.000
 1710949390729476, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1690.000, 129.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710949390839826, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1825.000, 1807.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1707.000, 130.000, 319.000, 226.000, 47.000, 1.000, 44.000, 87.000
 1710949390950184, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1713.000, 130.000, 318.000, 224.000, 46.000, 2.000, 45.000, 87.000
 1710949391060629, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 1.000, 24.000, 1713.000, 130.000, 318.000, 222.000, 47.000, 1.000, 45.000, 87.000
 1710949391170993, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 10.000, 163.000, 1.000, 0.000, 24.000, 1742.000, 129.000, 318.000, 230.000, 47.000, 2.000, 44.000, 87.000
 1710949391281343, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1727.000, 131.000, 317.000, 228.000, 47.000, 2.000, 45.000, 86.000
 1710949391391696, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1725.000, 130.000, 318.000, 227.000, 47.000, 2.000, 44.000, 87.000
 1710949391502056, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 897.000, 1200.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1723.000, 130.000, 319.000, 229.000, 47.000, 2.000, 45.000, 87.000
 1710949391612413, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1198.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 10.000, 157.000, 0.000, 0.000, 24.000, 1687.000, 129.000, 318.000, 226.000, 46.000, 1.000, 44.000, 87.000
 1710949391722758, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1688.000, 129.000, 318.000, 224.000, 48.000, 1.000, 44.000, 87.000
 1710949391833149, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1700.000, 129.000, 317.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710949391943500, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 155.000, 1.000, 0.000, 24.000, 1716.000, 129.000, 318.000, 222.000, 46.000, 2.000, 45.000, 87.000
 1710949392053854, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1710.000, 130.000, 318.000, 226.000, 47.000, 2.000, 44.000, 87.000
 1710949392164223, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1712.000, 130.000, 318.000, 224.000, 48.000, 1.000, 45.000, 87.000
 1710949392274619, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1822.000, 130.000, 319.000, 235.000, 47.000, 1.000, 45.000, 87.000
 1710949392384974, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1821.000, 132.000, 319.000, 241.000, 48.000, 1.000, 44.000, 87.000
 1710949392495319, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1732.000, 130.000, 318.000, 238.000, 43.000, 2.000, 44.000, 87.000
 1710949392605674, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1690.000, 129.000, 319.000, 227.000, 47.000, 2.000, 44.000, 87.000
 1710949392716038, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1705.000, 130.000, 319.000, 228.000, 47.000, 1.000, 45.000, 87.000
 1710949392826410, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1682.000, 128.000, 318.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710949392936762, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 846.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1725.000, 130.000, 317.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710949393047099, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 10.000, 165.000, 1.000, 0.000, 24.000, 1688.000, 129.000, 317.000, 222.000, 47.000, 1.000, 45.000, 87.000
 1710949393157506, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 897.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1713.000, 129.000, 318.000, 222.000, 46.000, 1.000, 45.000, 87.000
 1710949393267852, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1720.000, 131.000, 319.000, 230.000, 47.000, 1.000, 44.000, 87.000
 1710949393378203, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1723.000, 130.000, 318.000, 232.000, 47.000, 1.000, 45.000, 87.000
 1710949393488547, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1747.000, 130.000, 318.000, 228.000, 47.000, 2.000, 44.000, 87.000
 1710949393598911, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1748.000, 130.000, 318.000, 233.000, 48.000, 2.000, 44.000, 87.000
 1710949393709260, 847.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 10.000, 153.000, 0.000, 0.000, 24.000, 1687.000, 129.000, 318.000, 224.000, 47.000, 1.000, 45.000, 87.000
 1710949393819597, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1700.000, 130.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710949393929968, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 900.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 1.000, 24.000, 1678.000, 130.000, 318.000, 233.000, 46.000, 2.000, 44.000, 87.000
 1710949394040330, 846.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1695.000, 129.000, 317.000, 224.000, 48.000, 2.000, 45.000, 87.000
 1710949394150684, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1707.000, 129.000, 318.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710949394261040, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1806.000, 129.000, 319.000, 228.000, 47.000, 2.000, 44.000, 87.000
 1710949394371381, 847.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1735.000, 129.000, 318.000, 227.000, 47.000, 2.000, 44.000, 87.000
 1710949394481782, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1793.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1740.000, 130.000, 318.000, 229.000, 47.000, 1.000, 44.000, 87.000
 1710949394592134, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1763.000, 130.000, 318.000, 231.000, 47.000, 1.000, 44.000, 87.000
 1710949394702490, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 10.000, 165.000, 1.000, 0.000, 24.000, 1688.000, 130.000, 318.000, 227.000, 47.000, 2.000, 44.000, 87.000
 1710949394812835, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1811.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1670.000, 129.000, 319.000, 225.000, 46.000, 1.000, 44.000, 86.000
 1710949394923212, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 156.000, 0.000, 0.000, 24.000, 1711.000, 130.000, 317.000, 229.000, 46.000, 2.000, 44.000, 88.000
 1710949395033567, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1805.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1716.000, 129.000, 317.000, 224.000, 47.000, 1.000, 44.000, 87.000
 1710949395143905, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1697.000, 129.000, 318.000, 225.000, 46.000, 1.000, 44.000, 87.000
 1710949395254244, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1715.000, 130.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710949395364597, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1852.000, 131.000, 318.000, 238.000, 47.000, 1.000, 44.000, 87.000
 1710949395474953, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1818.000, 132.000, 317.000, 236.000, 47.000, 2.000, 45.000, 87.000
 1710949395585289, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1825.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1690.000, 130.000, 318.000, 232.000, 48.000, 2.000, 44.000, 87.000
 1710949395695630, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 10.000, 165.000, 1.000, 0.000, 24.000, 1746.000, 130.000, 319.000, 227.000, 47.000, 1.000, 44.000, 87.000
 1710949395806016, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 11.000, 158.000, 0.000, 0.000, 24.000, 1713.000, 130.000, 319.000, 227.000, 48.000, 2.000, 45.000, 87.000
 1710949395916374, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1690.000, 128.000, 318.000, 223.000, 47.000, 1.000, 44.000, 86.000
 1710949396026717, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1736.000, 130.000, 317.000, 224.000, 46.000, 2.000, 44.000, 87.000
 1710949396137061, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1197.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 10.000, 164.000, 1.000, 0.000, 24.000, 1697.000, 130.000, 318.000, 223.000, 47.000, 1.000, 45.000, 87.000
 1710949396247412, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1710.000, 129.000, 317.000, 223.000, 47.000, 2.000, 45.000, 87.000
 1710949396357765, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1198.000, 3298.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 163.000, 1.000, 0.000, 24.000, 1737.000, 130.000, 318.000, 231.000, 46.000, 1.000, 44.000, 87.000
 1710949396468120, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1735.000, 131.000, 318.000, 232.000, 46.000, 2.000, 44.000, 87.000
 1710949396578462, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1736.000, 130.000, 318.000, 227.000, 47.000, 2.000, 44.000, 87.000
 1710949396688800, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1728.000, 131.000, 319.000, 234.000, 47.000, 2.000, 44.000, 87.000
 1710949396799133, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1692.000, 129.000, 318.000, 225.000, 47.000, 2.000, 45.000, 88.000
 1710949396909497, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1198.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1682.000, 129.000, 318.000, 223.000, 48.000, 1.000, 45.000, 87.000
 1710949397019845, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 157.000, 1.000, 0.000, 24.000, 1732.000, 130.000, 317.000, 227.000, 47.000, 1.000, 44.000, 87.000
 1710949397130231, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1701.000, 129.000, 318.000, 230.000, 48.000, 2.000, 44.000, 87.000
 1710949397240576, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1696.000, 129.000, 317.000, 222.000, 47.000, 2.000, 45.000, 87.000
 1710949397350934, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 157.000, 1.000, 1.000, 24.000, 1763.000, 129.000, 318.000, 222.000, 47.000, 0.000, 45.000, 87.000
 1710949397461275, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 10.000, 164.000, 1.000, 0.000, 24.000, 1701.000, 130.000, 318.000, 225.000, 47.000, 1.000, 44.000, 87.000
 1710949397571628, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 152.000, 0.000, 0.000, 24.000, 1745.000, 131.000, 318.000, 230.000, 48.000, 2.000, 44.000, 87.000
 1710949397681975, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 286.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1793.000, 132.000, 318.000, 229.000, 47.000, 2.000, 44.000, 87.000
 1710949397792343, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 900.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1691.000, 130.000, 318.000, 226.000, 47.000, 2.000, 44.000, 87.000
 1710949397902696, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 1.000, 24.000, 1736.000, 131.000, 318.000, 231.000, 48.000, 2.000, 44.000, 87.000
 1710949398013048, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 1.000, 0.000, 24.000, 1685.000, 128.000, 318.000, 225.000, 47.000, 2.000, 44.000, 87.000
 1710949398123403, 847.000, 846.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 900.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1703.000, 129.000, 318.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710949398233888, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1761.000, 129.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949398344233, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1670.000, 130.000, 317.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710949398454610, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1813.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1837.000, 131.000, 319.000, 236.000, 46.000, 1.000, 45.000, 87.000
 1710949398564955, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1821.000, 131.000, 319.000, 233.000, 48.000, 2.000, 44.000, 87.000
 1710949398675310, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1741.000, 131.000, 318.000, 229.000, 48.000, 2.000, 45.000, 87.000
 1710949398785656, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1766.000, 132.000, 322.000, 257.000, 47.000, 2.000, 45.000, 87.000
 1710949398896012, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1672.000, 129.000, 318.000, 230.000, 47.000, 2.000, 44.000, 87.000
 1710949399006377, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3297.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 152.000, 1.000, 0.000, 24.000, 1703.000, 129.000, 318.000, 223.000, 46.000, 3.000, 44.000, 87.000
 1710949399116715, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1681.000, 129.000, 318.000, 222.000, 46.000, 1.000, 44.000, 87.000
 1710949399227066, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1695.000, 130.000, 317.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710949399337419, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 10.000, 165.000, 1.000, 0.000, 24.000, 1697.000, 129.000, 317.000, 222.000, 47.000, 2.000, 45.000, 87.000
 1710949399447791, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1740.000, 129.000, 319.000, 231.000, 47.000, 2.000, 44.000, 87.000
 1710949399558136, 848.000, 847.000, 1815.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 151.000, 0.000, 0.000, 24.000, 1745.000, 130.000, 318.000, 228.000, 46.000, 1.000, 44.000, 87.000
 1710949399668485, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 156.000, 0.000, 0.000, 24.000, 1702.000, 130.000, 318.000, 227.000, 47.000, 1.000, 44.000, 86.000
 1710949399778884, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1757.000, 130.000, 318.000, 232.000, 48.000, 2.000, 44.000, 87.000
 1710949399889241, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1695.000, 129.000, 318.000, 226.000, 47.000, 2.000, 45.000, 87.000
 1710949399999594, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1686.000, 129.000, 318.000, 224.000, 47.000, 2.000, 45.000, 87.000
 1710949400109941, 848.000, 847.000, 1816.000, 1201.000, 846.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1710.000, 128.000, 317.000, 222.000, 47.000, 2.000, 45.000, 86.000
 1710949400220310, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1722.000, 130.000, 318.000, 230.000, 45.000, 2.000, 45.000, 87.000
 1710949400330677, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1711.000, 129.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949400441038, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1766.000, 129.000, 318.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710949400551381, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 2017.000, 133.000, 319.000, 247.000, 47.000, 2.000, 44.000, 87.000
 1710949400661718, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1736.000, 131.000, 317.000, 230.000, 48.000, 2.000, 45.000, 87.000
 1710949400772076, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1702.000, 129.000, 318.000, 228.000, 47.000, 1.000, 44.000, 87.000
 1710949400882430, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 1.000, 24.000, 1697.000, 130.000, 318.000, 229.000, 47.000, 0.000, 44.000, 87.000
 1710949400992770, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1813.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1701.000, 131.000, 318.000, 227.000, 47.000, 2.000, 44.000, 87.000
 1710949401103156, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1201.000, 3298.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1692.000, 129.000, 318.000, 224.000, 47.000, 2.000, 45.000, 86.000
 1710949401213514, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1236.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1686.000, 130.000, 318.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710949401323866, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 1.000, 0.000, 24.000, 1715.000, 130.000, 318.000, 222.000, 46.000, 1.000, 45.000, 87.000
 1710949401434210, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1708.000, 127.000, 317.000, 221.000, 46.000, 2.000, 44.000, 88.000
 1710949401544556, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 900.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1796.000, 131.000, 318.000, 230.000, 46.000, 1.000, 44.000, 87.000
 1710949401654915, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1246.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1837.000, 131.000, 318.000, 237.000, 47.000, 0.000, 44.000, 87.000
 1710949401765261, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 10.000, 161.000, 0.000, 0.000, 24.000, 1728.000, 130.000, 318.000, 227.000, 48.000, 1.000, 45.000, 87.000
 1710949401875597, 848.000, 847.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1772.000, 134.000, 324.000, 249.000, 47.000, 2.000, 44.000, 87.000
 1710949401985940, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1693.000, 129.000, 318.000, 224.000, 48.000, 1.000, 44.000, 87.000
 1710949402096296, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1200.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1686.000, 129.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949402206661, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 11.000, 159.000, 0.000, 0.000, 24.000, 1690.000, 129.000, 318.000, 223.000, 46.000, 2.000, 44.000, 87.000
 1710949402317003, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1688.000, 130.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710949402427422, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1700.000, 128.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949402537787, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 157.000, 1.000, 0.000, 24.000, 1707.000, 130.000, 318.000, 233.000, 47.000, 1.000, 44.000, 87.000
 1710949402648133, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1740.000, 131.000, 318.000, 228.000, 46.000, 2.000, 44.000, 86.000
 1710949402758489, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 61.000, 11.000, 153.000, 1.000, 0.000, 24.000, 1735.000, 129.000, 318.000, 228.000, 47.000, 1.000, 45.000, 86.000
 1710949402868832, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1735.000, 132.000, 318.000, 236.000, 48.000, 2.000, 44.000, 86.000
 1710949402979202, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1695.000, 130.000, 318.000, 226.000, 47.000, 2.000, 44.000, 87.000
 1710949403089545, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1678.000, 129.000, 318.000, 225.000, 47.000, 1.000, 44.000, 87.000
 1710949403199881, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1691.000, 129.000, 317.000, 222.000, 46.000, 2.000, 44.000, 87.000
 1710949403310228, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1695.000, 129.000, 318.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710949403420578, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 897.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 152.000, 0.000, 0.000, 24.000, 1715.000, 129.000, 317.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710949403530932, 846.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1707.000, 129.000, 317.000, 223.000, 47.000, 2.000, 45.000, 87.000
 1710949403641286, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 152.000, 1.000, 0.000, 24.000, 1883.000, 132.000, 318.000, 236.000, 47.000, 2.000, 44.000, 87.000
 1710949403751671, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 1.000, 24.000, 1907.000, 130.000, 318.000, 231.000, 46.000, 2.000, 44.000, 87.000
 1710949403862004, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1825.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1736.000, 129.000, 317.000, 232.000, 48.000, 2.000, 45.000, 87.000
 1710949403972378, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1686.000, 130.000, 318.000, 227.000, 47.000, 2.000, 45.000, 87.000
 1710949404082720, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1711.000, 131.000, 318.000, 226.000, 47.000, 2.000, 44.000, 87.000
 1710949404193071, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 284.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1697.000, 129.000, 318.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710949404303403, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 156.000, 1.000, 0.000, 24.000, 1691.000, 129.000, 317.000, 223.000, 47.000, 2.000, 45.000, 87.000
 1710949404413757, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1733.000, 129.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949404524112, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 149.000, 1.000, 0.000, 24.000, 1703.000, 129.000, 317.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710949404634473, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1738.000, 130.000, 318.000, 228.000, 46.000, 1.000, 44.000, 87.000
 1710949404744842, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1850.000, 131.000, 319.000, 234.000, 47.000, 1.000, 44.000, 87.000
 1710949404855205, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1733.000, 130.000, 318.000, 229.000, 48.000, 1.000, 44.000, 87.000
 1710949404965545, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 149.000, 0.000, 0.000, 24.000, 1756.000, 129.000, 319.000, 232.000, 47.000, 2.000, 44.000, 87.000
 1710949405075930, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1686.000, 128.000, 318.000, 225.000, 46.000, 2.000, 44.000, 87.000
 1710949405186277, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1807.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 10.000, 165.000, 0.000, 1.000, 24.000, 1698.000, 129.000, 318.000, 222.000, 46.000, 1.000, 44.000, 87.000
 1710949405296630, 848.000, 847.000, 1816.000, 1201.000, 846.000, 1813.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1692.000, 130.000, 319.000, 229.000, 48.000, 1.000, 45.000, 87.000
 1710949405406979, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1198.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1710.000, 130.000, 318.000, 223.000, 46.000, 2.000, 44.000, 87.000
 1710949405517331, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1708.000, 129.000, 317.000, 222.000, 47.000, 2.000, 45.000, 87.000
 1710949405627782, 848.000, 846.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1825.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1752.000, 131.000, 318.000, 232.000, 47.000, 2.000, 45.000, 87.000
 1710949405738118, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1730.000, 131.000, 318.000, 228.000, 47.000, 2.000, 44.000, 87.000
 1710949405848484, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 846.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 1.000, 0.000, 24.000, 1740.000, 130.000, 318.000, 230.000, 47.000, 1.000, 44.000, 87.000
 1710949405958833, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1197.000, 1238.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1700.000, 130.000, 318.000, 236.000, 47.000, 1.000, 44.000, 87.000
 1710949406069181, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1692.000, 130.000, 318.000, 225.000, 47.000, 1.000, 45.000, 87.000
 1710949406179536, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1691.000, 130.000, 318.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710949406289883, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 900.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1691.000, 129.000, 317.000, 222.000, 47.000, 1.000, 45.000, 87.000
 1710949406400270, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1750.000, 129.000, 317.000, 225.000, 47.000, 1.000, 44.000, 87.000
 1710949406510626, 850.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1706.000, 129.000, 318.000, 225.000, 47.000, 2.000, 44.000, 86.000
 1710949406620971, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1706.000, 130.000, 318.000, 225.000, 47.000, 2.000, 45.000, 87.000
 1710949406731315, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1821.000, 132.000, 318.000, 235.000, 47.000, 1.000, 45.000, 86.000
 1710949406841663, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1890.000, 132.000, 318.000, 253.000, 47.000, 2.000, 45.000, 87.000
 1710949406952017, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1758.000, 132.000, 318.000, 234.000, 48.000, 1.000, 45.000, 87.000
 1710949407062382, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1696.000, 130.000, 318.000, 224.000, 48.000, 2.000, 44.000, 87.000
 1710949407172730, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 848.000, 848.000, 1797.000, 1201.000, 3298.000, 1796.000, 898.000, 1197.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1708.000, 131.000, 318.000, 226.000, 47.000, 2.000, 44.000, 87.000
 1710949407283097, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 845.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 156.000, 0.000, 0.000, 24.000, 1686.000, 130.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710949407393436, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1805.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1691.000, 130.000, 317.000, 221.000, 42.000, 2.000, 45.000, 87.000
 1710949407503820, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1197.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1736.000, 129.000, 317.000, 222.000, 47.000, 2.000, 45.000, 87.000
 1710949407614168, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 156.000, 0.000, 0.000, 24.000, 1703.000, 129.000, 317.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710949407724561, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1727.000, 131.000, 317.000, 232.000, 47.000, 2.000, 44.000, 87.000
 1710949407834927, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1246.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1728.000, 131.000, 318.000, 233.000, 47.000, 1.000, 44.000, 87.000
 1710949407945276, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 10.000, 154.000, 0.000, 1.000, 24.000, 1738.000, 130.000, 318.000, 229.000, 46.000, 1.000, 44.000, 87.000
 1710949408055624, 847.000, 847.000, 1817.000, 1202.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1750.000, 131.000, 319.000, 235.000, 47.000, 2.000, 45.000, 87.000
 1710949408165966, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1692.000, 130.000, 318.000, 226.000, 46.000, 2.000, 45.000, 87.000
 1710949408276329, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1686.000, 128.000, 318.000, 222.000, 47.000, 1.000, 45.000, 87.000
 1710949408386682, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1721.000, 130.000, 319.000, 231.000, 47.000, 2.000, 45.000, 87.000
 1710949408497033, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1688.000, 130.000, 318.000, 224.000, 47.000, 3.000, 44.000, 87.000
 1710949408607381, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1702.000, 129.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949408717724, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1772.000, 130.000, 318.000, 236.000, 47.000, 2.000, 44.000, 87.000
 1710949408828083, 846.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1746.000, 130.000, 318.000, 230.000, 47.000, 2.000, 44.000, 87.000
 1710949408938431, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 897.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 162.000, 1.000, 0.000, 24.000, 1746.000, 130.000, 318.000, 227.000, 47.000, 2.000, 44.000, 87.000
 1710949409048826, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 286.000, 10.000, 33.000, 61.000, 11.000, 156.000, 0.000, 1.000, 24.000, 1716.000, 128.000, 318.000, 232.000, 46.000, 2.000, 45.000, 87.000
 1710949409159183, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1688.000, 129.000, 318.000, 226.000, 46.000, 2.000, 44.000, 87.000
 1710949409269557, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 1.000, 24.000, 1691.000, 129.000, 318.000, 227.000, 47.000, 2.000, 45.000, 87.000
 1710949409379899, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1707.000, 129.000, 318.000, 222.000, 48.000, 2.000, 44.000, 87.000
 1710949409490250, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1726.000, 129.000, 317.000, 222.000, 47.000, 2.000, 45.000, 88.000
 1710949409600615, 846.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1712.000, 130.000, 318.000, 229.000, 48.000, 1.000, 44.000, 86.000
 1710949409710974, 846.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1723.000, 129.000, 317.000, 229.000, 47.000, 2.000, 44.000, 87.000
 1710949409821328, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 151.000, 1.000, 0.000, 24.000, 1831.000, 131.000, 319.000, 236.000, 47.000, 1.000, 45.000, 87.000
 1710949409931671, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1282.000, 285.000, 10.000, 33.000, 62.000, 11.000, 152.000, 1.000, 0.000, 24.000, 1920.000, 131.000, 320.000, 234.000, 47.000, 1.000, 45.000, 87.000
 1710949410042258, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 1.000, 24.000, 1705.000, 131.000, 318.000, 230.000, 47.000, 1.000, 45.000, 87.000
 1710949410152659, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1698.000, 129.000, 319.000, 227.000, 47.000, 2.000, 44.000, 87.000
 1710949410263050, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1726.000, 129.000, 318.000, 229.000, 47.000, 1.000, 45.000, 87.000
 1710949410373499, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1691.000, 129.000, 317.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710949410483845, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1700.000, 129.000, 317.000, 223.000, 46.000, 1.000, 44.000, 87.000
 1710949410594194, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1693.000, 129.000, 317.000, 222.000, 47.000, 1.000, 45.000, 87.000
 1710949410704544, 850.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1706.000, 129.000, 317.000, 221.000, 47.000, 1.000, 44.000, 88.000
 1710949410814892, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 1.000, 24.000, 1736.000, 130.000, 318.000, 234.000, 47.000, 2.000, 45.000, 87.000
 1710949410925244, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1718.000, 130.000, 318.000, 231.000, 47.000, 1.000, 44.000, 87.000
 1710949411035591, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1740.000, 131.000, 318.000, 227.000, 47.000, 1.000, 45.000, 87.000
 1710949411145927, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 1.000, 24.000, 1763.000, 131.000, 318.000, 231.000, 47.000, 1.000, 45.000, 87.000
 1710949411256263, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1686.000, 130.000, 318.000, 225.000, 46.000, 1.000, 44.000, 87.000
 1710949411366622, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 10.000, 149.000, 0.000, 0.000, 24.000, 1703.000, 129.000, 317.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710949411476969, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1697.000, 130.000, 318.000, 227.000, 47.000, 1.000, 45.000, 87.000
 1710949411587315, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1686.000, 129.000, 317.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710949411697719, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 845.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1690.000, 129.000, 317.000, 221.000, 46.000, 0.000, 44.000, 87.000
 1710949411808083, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1798.000, 129.000, 318.000, 221.000, 46.000, 1.000, 44.000, 87.000
 1710949411918426, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1200.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1735.000, 130.000, 317.000, 230.000, 47.000, 2.000, 44.000, 87.000
 1710949412028769, 848.000, 847.000, 1816.000, 1201.000, 846.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1728.000, 130.000, 317.000, 227.000, 47.000, 2.000, 44.000, 87.000
 1710949412139122, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 10.000, 150.000, 0.000, 0.000, 24.000, 1733.000, 130.000, 319.000, 238.000, 47.000, 2.000, 45.000, 87.000
 1710949412249534, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1690.000, 130.000, 318.000, 227.000, 47.000, 2.000, 45.000, 87.000
 1710949412359878, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 900.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1725.000, 130.000, 320.000, 228.000, 47.000, 2.000, 44.000, 87.000
 1710949412470221, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 897.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1700.000, 129.000, 317.000, 225.000, 47.000, 1.000, 45.000, 87.000
 1710949412580570, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 156.000, 0.000, 1.000, 24.000, 1732.000, 129.000, 318.000, 225.000, 47.000, 2.000, 45.000, 87.000
 1710949412690949, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1731.000, 128.000, 318.000, 229.000, 46.000, 2.000, 44.000, 87.000
 1710949412801290, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1702.000, 129.000, 318.000, 229.000, 47.000, 1.000, 44.000, 87.000
 1710949412911641, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1861.000, 130.000, 318.000, 236.000, 47.000, 2.000, 45.000, 87.000
 1710949413022043, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 23.000, 1823.000, 131.000, 318.000, 236.000, 47.000, 2.000, 45.000, 87.000
 1710949413132391, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1726.000, 129.000, 318.000, 234.000, 47.000, 2.000, 44.000, 87.000
 1710949413242744, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1820.000, 129.000, 319.000, 248.000, 47.000, 2.000, 44.000, 87.000
 1710949413353119, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1715.000, 129.000, 318.000, 229.000, 46.000, 1.000, 44.000, 87.000
 1710949413463482, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 10.000, 149.000, 0.000, 0.000, 24.000, 1681.000, 129.000, 317.000, 223.000, 46.000, 1.000, 44.000, 87.000
 1710949413573826, 848.000, 847.000, 1815.000, 1201.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3298.000, 1796.000, 900.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 154.000, 1.000, 0.000, 24.000, 1693.000, 129.000, 317.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710949413684169, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 10.000, 152.000, 0.000, 0.000, 23.000, 1691.000, 129.000, 318.000, 224.000, 46.000, 1.000, 44.000, 87.000
 1710949413794540, 847.000, 847.000, 1817.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1701.000, 129.000, 317.000, 221.000, 47.000, 1.000, 45.000, 87.000
 1710949413904892, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1740.000, 130.000, 319.000, 233.000, 47.000, 2.000, 45.000, 87.000
 1710949414015263, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 900.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1732.000, 130.000, 318.000, 231.000, 47.000, 2.000, 44.000, 87.000
 1710949414125612, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1726.000, 131.000, 318.000, 229.000, 47.000, 2.000, 44.000, 87.000
 1710949414235958, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1200.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1763.000, 128.000, 319.000, 231.000, 47.000, 1.000, 44.000, 87.000
 1710949414346379, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1687.000, 129.000, 318.000, 226.000, 46.000, 3.000, 44.000, 87.000
 1710949414456729, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 10.000, 164.000, 1.000, 0.000, 24.000, 1682.000, 129.000, 318.000, 224.000, 47.000, 3.000, 44.000, 87.000
 1710949414567069, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 900.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1730.000, 129.000, 318.000, 223.000, 47.000, 1.000, 45.000, 87.000
 1710949414677441, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1711.000, 130.000, 318.000, 224.000, 47.000, 2.000, 45.000, 87.000
 1710949414787829, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1693.000, 128.000, 317.000, 223.000, 47.000, 2.000, 45.000, 87.000
 1710949414898177, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1767.000, 129.000, 317.000, 222.000, 47.000, 0.000, 45.000, 87.000
 1710949415008519, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1737.000, 129.000, 319.000, 230.000, 47.000, 2.000, 44.000, 87.000
 1710949415118890, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1731.000, 130.000, 318.000, 227.000, 46.000, 2.000, 44.000, 86.000
 1710949415229244, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 1.000, 24.000, 1771.000, 132.000, 319.000, 237.000, 47.000, 2.000, 44.000, 88.000
 1710949415339602, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1690.000, 129.000, 318.000, 225.000, 46.000, 1.000, 44.000, 87.000
 1710949415449963, 846.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 61.000, 11.000, 154.000, 1.000, 0.000, 24.000, 1731.000, 130.000, 318.000, 228.000, 47.000, 1.000, 44.000, 87.000
 1710949415560347, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 10.000, 149.000, 0.000, 0.000, 24.000, 1663.000, 129.000, 318.000, 225.000, 47.000, 1.000, 44.000, 87.000
 1710949415670777, 846.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 897.000, 1200.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1695.000, 129.000, 318.000, 223.000, 46.000, 1.000, 44.000, 87.000
 1710949415781121, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1708.000, 129.000, 318.000, 221.000, 47.000, 1.000, 45.000, 87.000
 1710949415891490, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 152.000, 0.000, 0.000, 24.000, 1686.000, 129.000, 317.000, 228.000, 48.000, 1.000, 45.000, 87.000
 1710949416001831, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1787.000, 131.000, 318.000, 239.000, 47.000, 1.000, 44.000, 87.000
 1710949416112191, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1827.000, 131.000, 319.000, 233.000, 47.000, 2.000, 44.000, 87.000
 1710949416222544, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1745.000, 131.000, 318.000, 226.000, 47.000, 2.000, 45.000, 87.000
 1710949416332901, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1896.000, 133.000, 322.000, 246.000, 47.000, 0.000, 44.000, 87.000
 1710949416443284, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 11.000, 154.000, 1.000, 0.000, 24.000, 1708.000, 128.000, 318.000, 229.000, 46.000, 2.000, 45.000, 87.000
 1710949416553641, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 10.000, 156.000, 0.000, 0.000, 24.000, 1690.000, 129.000, 318.000, 223.000, 47.000, 1.000, 45.000, 87.000
 1710949416664119, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1683.000, 128.000, 317.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710949416774464, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 845.000, 850.000, 1798.000, 1200.000, 3298.000, 1797.000, 900.000, 1200.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1722.000, 129.000, 317.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710949416884821, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1708.000, 130.000, 318.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710949416995225, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1197.000, 1245.000, 286.000, 10.000, 33.000, 61.000, 10.000, 155.000, 1.000, 0.000, 24.000, 1727.000, 132.000, 318.000, 234.000, 48.000, 2.000, 45.000, 87.000
 1710949417105568, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 155.000, 0.000, 0.000, 24.000, 1732.000, 131.000, 318.000, 231.000, 46.000, 2.000, 45.000, 87.000
 1710949417215913, 850.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1201.000, 3298.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1736.000, 130.000, 318.000, 229.000, 47.000, 2.000, 45.000, 87.000
 1710949417326291, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1201.000, 3298.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1787.000, 128.000, 319.000, 230.000, 47.000, 2.000, 45.000, 87.000
 1710949417436665, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1682.000, 129.000, 318.000, 226.000, 47.000, 2.000, 44.000, 87.000
 1710949417547023, 850.000, 847.000, 1815.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1676.000, 129.000, 318.000, 223.000, 46.000, 1.000, 44.000, 87.000
 1710949417657405, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1677.000, 129.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710949417767770, 850.000, 847.000, 1815.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1705.000, 130.000, 319.000, 226.000, 46.000, 2.000, 44.000, 87.000
 1710949417878114, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1711.000, 129.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949417988471, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1750.000, 130.000, 318.000, 223.000, 47.000, 3.000, 45.000, 87.000
 1710949418098816, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1805.000, 848.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1249.000, 285.000, 10.000, 32.000, 62.000, 10.000, 154.000, 0.000, 0.000, 24.000, 1907.000, 133.000, 319.000, 244.000, 47.000, 2.000, 44.000, 87.000
 1710949418209161, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1807.000, 847.000, 848.000, 1798.000, 1198.000, 3298.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1737.000, 130.000, 318.000, 231.000, 46.000, 1.000, 44.000, 87.000
 1710949418319599, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1778.000, 129.000, 318.000, 232.000, 47.000, 1.000, 44.000, 87.000
 1710949418429954, 847.000, 846.000, 1815.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 155.000, 0.000, 0.000, 24.000, 1690.000, 130.000, 318.000, 227.000, 47.000, 1.000, 44.000, 87.000
 1710949418540338, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 845.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 155.000, 0.000, 0.000, 24.000, 1716.000, 130.000, 318.000, 229.000, 46.000, 2.000, 44.000, 87.000
 1710949418650690, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1696.000, 129.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949418761071, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1686.000, 129.000, 318.000, 223.000, 46.000, 2.000, 45.000, 87.000
 1710949418871413, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3298.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1713.000, 129.000, 318.000, 223.000, 47.000, 1.000, 44.000, 86.000
 1710949418981778, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1696.000, 128.000, 317.000, 221.000, 47.000, 1.000, 45.000, 87.000
 1710949419092131, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1741.000, 131.000, 318.000, 232.000, 47.000, 1.000, 45.000, 87.000
 1710949419202467, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1813.000, 1191.000, 1796.000, 1827.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1833.000, 130.000, 318.000, 236.000, 46.000, 2.000, 44.000, 86.000
 1710949419312825, 850.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1733.000, 130.000, 317.000, 228.000, 47.000, 2.000, 45.000, 87.000
 1710949419423193, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1191.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1900.000, 133.000, 319.000, 255.000, 47.000, 2.000, 44.000, 87.000
 1710949419533540, 850.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1688.000, 130.000, 318.000, 225.000, 47.000, 1.000, 44.000, 87.000
 1710949419644010, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1793.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1686.000, 129.000, 317.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710949419754397, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1825.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1710.000, 129.000, 318.000, 222.000, 47.000, 2.000, 45.000, 87.000
 1710949419864744, 847.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1191.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1730.000, 130.000, 317.000, 224.000, 47.000, 1.000, 44.000, 87.000
 1710949419975108, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 10.000, 160.000, 1.000, 0.000, 24.000, 1697.000, 128.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949420085460, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 151.000, 1.000, 0.000, 24.000, 1743.000, 130.000, 318.000, 232.000, 46.000, 1.000, 44.000, 87.000
 1710949420195825, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1742.000, 130.000, 318.000, 230.000, 48.000, 2.000, 45.000, 87.000
 1710949420306177, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 163.000, 0.000, 1.000, 24.000, 1745.000, 130.000, 318.000, 232.000, 47.000, 1.000, 45.000, 87.000
 1710949420416513, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1738.000, 131.000, 318.000, 230.000, 48.000, 1.000, 44.000, 87.000
 1710949420526856, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1683.000, 128.000, 318.000, 227.000, 47.000, 1.000, 44.000, 87.000
 1710949420637238, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1697.000, 130.000, 317.000, 222.000, 47.000, 1.000, 45.000, 87.000
 1710949420747595, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1686.000, 129.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949420857964, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1737.000, 129.000, 317.000, 223.000, 47.000, 2.000, 45.000, 87.000
 1710949420968384, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1705.000, 129.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949421078750, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 897.000, 1198.000, 1243.000, 286.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1722.000, 130.000, 317.000, 225.000, 46.000, 1.000, 45.000, 87.000
 1710949421189108, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1830.000, 132.000, 318.000, 243.000, 46.000, 2.000, 45.000, 87.000
 1710949421299483, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1198.000, 3300.000, 1797.000, 897.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1740.000, 130.000, 318.000, 227.000, 46.000, 2.000, 44.000, 87.000
 1710949421409822, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1825.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1708.000, 130.000, 318.000, 232.000, 47.000, 2.000, 45.000, 87.000
 1710949421520168, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 900.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1686.000, 130.000, 318.000, 228.000, 46.000, 2.000, 44.000, 87.000
 1710949421630529, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 897.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 1.000, 24.000, 1717.000, 130.000, 319.000, 226.000, 47.000, 2.000, 44.000, 87.000
 1710949421740872, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1686.000, 129.000, 317.000, 222.000, 47.000, 2.000, 45.000, 87.000
 1710949421851251, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 152.000, 1.000, 0.000, 24.000, 1705.000, 129.000, 317.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710949421961586, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 157.000, 1.000, 0.000, 24.000, 1723.000, 130.000, 317.000, 222.000, 47.000, 2.000, 45.000, 87.000
 1710949422071944, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1691.000, 129.000, 317.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710949422182279, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1793.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1717.000, 131.000, 318.000, 230.000, 46.000, 2.000, 45.000, 87.000
 1710949422292710, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1778.000, 130.000, 318.000, 230.000, 44.000, 2.000, 44.000, 87.000
 1710949422403066, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 10.000, 156.000, 0.000, 1.000, 24.000, 1745.000, 130.000, 318.000, 228.000, 47.000, 1.000, 45.000, 87.000
 1710949422513395, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1247.000, 285.000, 10.000, 32.000, 61.000, 11.000, 157.000, 1.000, 0.000, 24.000, 1756.000, 128.000, 318.000, 235.000, 48.000, 1.000, 45.000, 87.000
 1710949422623774, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1686.000, 130.000, 318.000, 227.000, 46.000, 1.000, 44.000, 87.000
 1710949422734108, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 850.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 32.000, 61.000, 10.000, 161.000, 0.000, 0.000, 24.000, 1688.000, 129.000, 317.000, 222.000, 46.000, 1.000, 44.000, 87.000
 1710949422844449, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1716.000, 130.000, 319.000, 227.000, 47.000, 1.000, 44.000, 87.000
 1710949422954797, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1737.000, 129.000, 318.000, 223.000, 48.000, 2.000, 45.000, 87.000
 1710949423065157, 848.000, 846.000, 1815.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 156.000, 0.000, 0.000, 24.000, 1712.000, 129.000, 317.000, 222.000, 47.000, 2.000, 45.000, 87.000
 1710949423175512, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1733.000, 131.000, 318.000, 232.000, 48.000, 1.000, 45.000, 87.000
 1710949423285849, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1728.000, 130.000, 318.000, 231.000, 47.000, 1.000, 44.000, 86.000
 1710949423396190, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1722.000, 129.000, 317.000, 231.000, 47.000, 2.000, 45.000, 87.000
 1710949423506531, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 10.000, 147.000, 0.000, 0.000, 24.000, 1773.000, 132.000, 319.000, 233.000, 47.000, 0.000, 44.000, 87.000
 1710949423616924, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1688.000, 129.000, 318.000, 226.000, 47.000, 1.000, 45.000, 87.000
 1710949423727280, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1690.000, 129.000, 318.000, 222.000, 47.000, 1.000, 45.000, 87.000
 1710949423837620, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 157.000, 1.000, 0.000, 24.000, 1698.000, 128.000, 317.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710949423947967, 850.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1716.000, 129.000, 318.000, 224.000, 48.000, 1.000, 44.000, 87.000
 1710949424058311, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 23.000, 1703.000, 130.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949424168665, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 11.000, 33.000, 61.000, 11.000, 153.000, 1.000, 0.000, 24.000, 1722.000, 130.000, 318.000, 223.000, 47.000, 2.000, 45.000, 88.000
 1710949424279007, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1836.000, 132.000, 318.000, 235.000, 47.000, 1.000, 44.000, 87.000
 1710949424389356, 846.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1888.000, 134.000, 319.000, 247.000, 47.000, 2.000, 44.000, 87.000
 1710949424499693, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 10.000, 159.000, 1.000, 0.000, 24.000, 1722.000, 130.000, 318.000, 233.000, 46.000, 1.000, 44.000, 87.000
 1710949424610043, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1688.000, 130.000, 319.000, 226.000, 46.000, 2.000, 44.000, 87.000
 1710949424720391, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 10.000, 163.000, 1.000, 0.000, 24.000, 1718.000, 131.000, 318.000, 226.000, 47.000, 2.000, 44.000, 87.000
 1710949424830736, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1676.000, 129.000, 317.000, 223.000, 46.000, 1.000, 45.000, 87.000
 1710949424941116, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1707.000, 129.000, 318.000, 222.000, 47.000, 2.000, 45.000, 87.000
 1710949425051475, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 156.000, 0.000, 0.000, 24.000, 1695.000, 130.000, 317.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710949425161852, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 159.000, 0.000, 1.000, 24.000, 1708.000, 129.000, 317.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710949425272184, 850.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 845.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1705.000, 131.000, 318.000, 228.000, 47.000, 2.000, 45.000, 87.000
 1710949425382529, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1743.000, 130.000, 318.000, 228.000, 47.000, 3.000, 44.000, 87.000
 1710949425492878, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1238.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1732.000, 130.000, 318.000, 227.000, 47.000, 1.000, 45.000, 87.000
 1710949425603243, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1768.000, 130.000, 318.000, 234.000, 48.000, 2.000, 45.000, 87.000
 1710949425713592, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 150.000, 1.000, 0.000, 24.000, 1695.000, 129.000, 318.000, 225.000, 46.000, 2.000, 44.000, 87.000
 1710949425823939, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1690.000, 129.000, 318.000, 222.000, 47.000, 1.000, 45.000, 87.000
 1710949425934276, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1725.000, 128.000, 318.000, 232.000, 47.000, 2.000, 44.000, 87.000
 1710949426044624, 847.000, 846.000, 1816.000, 1201.000, 846.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1197.000, 1247.000, 285.000, 10.000, 32.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1697.000, 130.000, 318.000, 222.000, 46.000, 2.000, 44.000, 87.000
 1710949426154965, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 10.000, 149.000, 0.000, 0.000, 24.000, 1700.000, 129.000, 317.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710949426265357, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1771.000, 129.000, 318.000, 232.000, 46.000, 2.000, 44.000, 87.000
 1710949426375706, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 157.000, 0.000, 0.000, 24.000, 1743.000, 130.000, 317.000, 230.000, 48.000, 2.000, 44.000, 87.000
 1710949426486061, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1731.000, 130.000, 317.000, 229.000, 46.000, 1.000, 44.000, 87.000
 1710949426596407, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1712.000, 130.000, 317.000, 233.000, 47.000, 2.000, 44.000, 87.000
 1710949426706748, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 163.000, 1.000, 0.000, 24.000, 1687.000, 130.000, 319.000, 227.000, 47.000, 0.000, 44.000, 87.000
 1710949426817085, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1696.000, 128.000, 318.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710949426927441, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1701.000, 130.000, 317.000, 225.000, 46.000, 1.000, 44.000, 87.000
 1710949427037803, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1717.000, 130.000, 318.000, 224.000, 47.000, 1.000, 45.000, 87.000
 1710949427148146, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 150.000, 1.000, 0.000, 24.000, 1691.000, 129.000, 317.000, 224.000, 47.000, 1.000, 44.000, 86.000
 1710949427258495, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1721.000, 130.000, 317.000, 224.000, 46.000, 0.000, 44.000, 87.000
 1710949427368860, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1851.000, 130.000, 319.000, 237.000, 47.000, 2.000, 45.000, 87.000
 1710949427479226, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 1.000, 24.000, 1817.000, 131.000, 318.000, 242.000, 46.000, 2.000, 45.000, 87.000
 1710949427589617, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1705.000, 131.000, 318.000, 230.000, 47.000, 2.000, 44.000, 87.000
 1710949427699967, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1682.000, 130.000, 319.000, 227.000, 46.000, 2.000, 44.000, 87.000
 1710949427810317, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 157.000, 1.000, 0.000, 24.000, 1720.000, 130.000, 318.000, 227.000, 47.000, 1.000, 44.000, 87.000
 1710949427920670, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3298.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 1.000, 24.000, 1685.000, 129.000, 318.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710949428031021, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 897.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1732.000, 129.000, 317.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710949428141359, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1692.000, 129.000, 318.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710949428251693, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 150.000, 1.000, 0.000, 24.000, 1708.000, 129.000, 317.000, 222.000, 48.000, 2.000, 44.000, 87.000
 1710949428362045, 848.000, 846.000, 1816.000, 1201.000, 846.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1728.000, 131.000, 318.000, 228.000, 48.000, 1.000, 45.000, 87.000
 1710949428472400, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1748.000, 130.000, 318.000, 228.000, 47.000, 1.000, 45.000, 87.000
 1710949428582739, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 10.000, 147.000, 0.000, 0.000, 24.000, 1745.000, 130.000, 318.000, 229.000, 47.000, 3.000, 45.000, 87.000
 1710949428693298, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1761.000, 131.000, 318.000, 232.000, 48.000, 1.000, 45.000, 87.000
 1710949428803700, 850.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 159.000, 1.000, 0.000, 24.000, 1690.000, 129.000, 318.000, 225.000, 48.000, 3.000, 45.000, 87.000
 1710949428914061, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1696.000, 130.000, 317.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710949429024411, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 147.000, 1.000, 1.000, 24.000, 1712.000, 129.000, 319.000, 225.000, 46.000, 2.000, 44.000, 87.000
 1710949429134755, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1697.000, 130.000, 319.000, 229.000, 47.000, 2.000, 45.000, 87.000
 1710949429245106, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 897.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1712.000, 128.000, 317.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710949429355451, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 159.000, 0.000, 0.000, 24.000, 1770.000, 129.000, 318.000, 226.000, 47.000, 2.000, 45.000, 87.000
 1710949429465797, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1721.000, 130.000, 318.000, 229.000, 47.000, 1.000, 44.000, 87.000
 1710949429576164, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 1.000, 1.000, 24.000, 1721.000, 131.000, 318.000, 228.000, 47.000, 2.000, 45.000, 87.000
 1710949429686526, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1721.000, 130.000, 318.000, 234.000, 48.000, 2.000, 44.000, 87.000
 1710949429796865, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1687.000, 130.000, 318.000, 226.000, 47.000, 2.000, 44.000, 87.000
 1710949429907241, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1708.000, 131.000, 319.000, 226.000, 47.000, 1.000, 44.000, 87.000
 1710949430017585, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1696.000, 130.000, 318.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710949430127978, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1722.000, 129.000, 318.000, 225.000, 47.000, 1.000, 45.000, 87.000
 1710949430238352, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1745.000, 129.000, 317.000, 227.000, 47.000, 1.000, 45.000, 87.000
 1710949430348695, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 10.000, 161.000, 1.000, 0.000, 24.000, 1697.000, 129.000, 318.000, 224.000, 47.000, 2.000, 45.000, 87.000
 1710949430459043, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 159.000, 0.000, 0.000, 24.000, 1836.000, 131.000, 318.000, 236.000, 47.000, 1.000, 44.000, 87.000
 1710949430569403, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1817.000, 131.000, 318.000, 235.000, 47.000, 1.000, 45.000, 87.000
 1710949430679762, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1685.000, 129.000, 317.000, 231.000, 46.000, 2.000, 45.000, 87.000
 1710949430790107, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1740.000, 129.000, 319.000, 234.000, 47.000, 2.000, 45.000, 87.000
 1710949430900448, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 10.000, 163.000, 1.000, 0.000, 24.000, 1691.000, 130.000, 319.000, 229.000, 46.000, 1.000, 44.000, 87.000
 1710949431010786, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1697.000, 129.000, 317.000, 223.000, 46.000, 2.000, 44.000, 87.000
 1710949431121124, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 286.000, 10.000, 32.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1740.000, 129.000, 318.000, 223.000, 47.000, 2.000, 45.000, 87.000
 1710949431231489, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1688.000, 129.000, 318.000, 224.000, 47.000, 1.000, 45.000, 88.000
 1710949431341831, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1198.000, 3298.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 159.000, 0.000, 0.000, 24.000, 1700.000, 129.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949431452210, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1711.000, 130.000, 318.000, 228.000, 47.000, 2.000, 44.000, 87.000
 1710949431562562, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 897.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 156.000, 0.000, 0.000, 24.000, 1733.000, 130.000, 318.000, 227.000, 47.000, 1.000, 44.000, 87.000
 1710949431672938, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1197.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 152.000, 1.000, 0.000, 24.000, 1725.000, 130.000, 318.000, 230.000, 47.000, 2.000, 45.000, 87.000
 1710949431783288, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1691.000, 130.000, 318.000, 234.000, 47.000, 1.000, 44.000, 87.000
 1710949431893672, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1827.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 897.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1691.000, 129.000, 318.000, 225.000, 47.000, 1.000, 44.000, 87.000
 1710949432004023, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1700.000, 128.000, 318.000, 224.000, 47.000, 2.000, 45.000, 87.000
 1710949432114377, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1713.000, 129.000, 317.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710949432224759, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 845.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 897.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 1.000, 24.000, 1700.000, 130.000, 318.000, 230.000, 47.000, 1.000, 44.000, 86.000
 1710949432335106, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 163.000, 1.000, 0.000, 24.000, 1702.000, 129.000, 317.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710949432445460, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1776.000, 129.000, 317.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710949432555815, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1991.000, 132.000, 318.000, 245.000, 46.000, 1.000, 45.000, 87.000
 1710949432666155, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1735.000, 129.000, 317.000, 227.000, 47.000, 1.000, 44.000, 87.000
 1710949432776570, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1686.000, 132.000, 317.000, 231.000, 47.000, 2.000, 45.000, 87.000
 1710949432886932, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1495.000, 123.000, 317.000, 221.000, 46.000, 2.000, 45.000, 86.000
 1710949432997268, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 1.000, 24.000, 1467.000, 124.000, 317.000, 221.000, 46.000, 2.000, 45.000, 87.000
 1710949433107605, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1468.000, 123.000, 317.000, 221.000, 38.000, 2.000, 45.000, 87.000
 1710949433217954, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 157.000, 1.000, 0.000, 24.000, 1463.000, 124.000, 317.000, 220.000, 46.000, 1.000, 45.000, 87.000
 1710949433328301, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 10.000, 161.000, 0.000, 0.000, 24.000, 1463.000, 123.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710949433438645, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1468.000, 123.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949433548980, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 10.000, 164.000, 1.000, 0.000, 24.000, 1463.000, 124.000, 317.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710949433659333, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1468.000, 123.000, 317.000, 221.000, 47.000, 1.000, 45.000, 87.000
 1710949433769682, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1470.000, 124.000, 317.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710949433880093, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 897.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 10.000, 147.000, 0.000, 0.000, 24.000, 1468.000, 124.000, 317.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710949433990435, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1805.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1465.000, 124.000, 317.000, 220.000, 47.000, 1.000, 44.000, 88.000
 1710949434100825, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1470.000, 124.000, 317.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710949434211181, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 10.000, 161.000, 0.000, 0.000, 24.000, 1465.000, 123.000, 317.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710949434321526, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1467.000, 123.000, 317.000, 220.000, 47.000, 2.000, 45.000, 87.000
 1710949434431878, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1467.000, 124.000, 317.000, 220.000, 46.000, 2.000, 44.000, 87.000
 1710949434542229, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1793.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1465.000, 123.000, 317.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710949434652587, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1805.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 159.000, 0.000, 0.000, 24.000, 1468.000, 123.000, 317.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710949434762928, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 10.000, 147.000, 1.000, 1.000, 24.000, 1468.000, 123.000, 317.000, 220.000, 47.000, 2.000, 45.000, 87.000
 1710949434873270, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1476.000, 124.000, 317.000, 220.000, 47.000, 2.000, 45.000, 87.000
 1710949434983605, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1825.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1467.000, 123.000, 317.000, 220.000, 46.000, 1.000, 44.000, 87.000
 1710949435094051, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1467.000, 124.000, 317.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710949435204402, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1463.000, 124.000, 317.000, 220.000, 47.000, 0.000, 44.000, 87.000
 1710949435314750, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 845.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 897.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1466.000, 123.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710949435425122, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1470.000, 124.000, 317.000, 220.000, 48.000, 2.000, 44.000, 87.000
 1710949435535475, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 845.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1468.000, 124.000, 317.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710949435645826, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1465.000, 123.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710949435756163, 846.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 0.000, 0.000, 23.000, 1466.000, 124.000, 317.000, 220.000, 48.000, 2.000, 44.000, 86.000
 1710949435866506, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 151.000, 1.000, 0.000, 24.000, 1468.000, 124.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710949435976906, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1471.000, 123.000, 317.000, 220.000, 47.000, 2.000, 45.000, 87.000
 1710949436087253, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1462.000, 123.000, 317.000, 220.000, 47.000, 3.000, 44.000, 87.000
 1710949436197603, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1468.000, 124.000, 317.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710949436307956, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1466.000, 123.000, 317.000, 220.000, 48.000, 2.000, 44.000, 87.000
 1710949436418291, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1795.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1466.000, 124.000, 317.000, 220.000, 48.000, 1.000, 44.000, 87.000
 1710949436528645, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 153.000, 0.000, 0.000, 24.000, 1461.000, 124.000, 316.000, 220.000, 47.000, 1.000, 45.000, 87.000
 1710949436639024, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1463.000, 124.000, 317.000, 220.000, 47.000, 2.000, 45.000, 87.000
 1710949436749405, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1467.000, 124.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710949436859760, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1462.000, 124.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710949436970099, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 1.000, 24.000, 1465.000, 124.000, 318.000, 220.000, 47.000, 2.000, 44.000, 88.000
 1710949437080468, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 153.000, 0.000, 0.000, 24.000, 1461.000, 124.000, 317.000, 220.000, 47.000, 2.000, 45.000, 87.000
 1710949437190810, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1248.000, 286.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1465.000, 124.000, 317.000, 220.000, 46.000, 1.000, 45.000, 87.000
 1710949437301154, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1471.000, 124.000, 317.000, 220.000, 46.000, 1.000, 44.000, 87.000
 1710949437411511, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1471.000, 125.000, 318.000, 221.000, 42.000, 1.000, 45.000, 87.000
 1710949437521840, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1465.000, 124.000, 318.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710949437632189, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1465.000, 124.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949437742532, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1467.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949437852873, 846.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1461.000, 124.000, 317.000, 221.000, 46.000, 2.000, 44.000, 88.000
 1710949437963233, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1467.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949438073626, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 897.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1467.000, 124.000, 317.000, 221.000, 37.000, 2.000, 44.000, 87.000
 1710949438183988, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 157.000, 1.000, 0.000, 24.000, 1468.000, 124.000, 317.000, 221.000, 47.000, 3.000, 44.000, 87.000
 1710949438294352, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 10.000, 162.000, 0.000, 0.000, 24.000, 1465.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 86.000
 1710949438404695, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1463.000, 124.000, 317.000, 221.000, 46.000, 1.000, 44.000, 87.000
 1710949438515037, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1466.000, 125.000, 317.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710949438625386, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1471.000, 124.000, 317.000, 220.000, 47.000, 2.000, 45.000, 87.000
 1710949438735739, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 150.000, 1.000, 0.000, 24.000, 1463.000, 124.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710949438846083, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1467.000, 125.000, 317.000, 220.000, 48.000, 1.000, 44.000, 87.000
 1710949438956424, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1468.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949439066770, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 156.000, 1.000, 0.000, 24.000, 1471.000, 124.000, 317.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710949439177112, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1463.000, 124.000, 317.000, 221.000, 46.000, 3.000, 44.000, 87.000
 1710949439287513, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1470.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949439397889, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 10.000, 149.000, 0.000, 0.000, 24.000, 1471.000, 124.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710949439508234, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1476.000, 123.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949439618569, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 158.000, 0.000, 0.000, 24.000, 1470.000, 124.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710949439728927, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 150.000, 1.000, 1.000, 24.000, 1471.000, 124.000, 318.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710949439839266, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1466.000, 124.000, 317.000, 221.000, 46.000, 1.000, 44.000, 87.000
 1710949439949602, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1465.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949440059948, 847.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 153.000, 0.000, 1.000, 24.000, 1465.000, 123.000, 317.000, 220.000, 47.000, 2.000, 45.000, 87.000
 1710949440170287, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1457.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949440280648, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 162.000, 1.000, 0.000, 24.000, 1470.000, 124.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949440390993, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 152.000, 1.000, 0.000, 24.000, 1466.000, 124.000, 318.000, 221.000, 48.000, 2.000, 44.000, 86.000
 1710949440501338, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 900.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1466.000, 123.000, 317.000, 220.000, 47.000, 2.000, 45.000, 87.000
 1710949440611684, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1465.000, 125.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949440722073, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 10.000, 149.000, 0.000, 0.000, 24.000, 1472.000, 124.000, 317.000, 221.000, 46.000, 1.000, 44.000, 87.000
 1710949440832419, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1468.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 86.000
 1710949440942763, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1465.000, 124.000, 317.000, 221.000, 46.000, 1.000, 44.000, 87.000
 1710949441053112, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1466.000, 124.000, 317.000, 221.000, 46.000, 2.000, 45.000, 88.000
 1710949441163469, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1472.000, 124.000, 317.000, 221.000, 47.000, 1.000, 45.000, 87.000
 1710949441273813, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1462.000, 124.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710949441384163, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1470.000, 124.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710949441494504, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 159.000, 0.000, 0.000, 24.000, 1463.000, 124.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949441604850, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1465.000, 124.000, 318.000, 221.000, 48.000, 2.000, 44.000, 86.000
 1710949441715214, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 845.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 158.000, 1.000, 0.000, 24.000, 1475.000, 124.000, 317.000, 221.000, 48.000, 2.000, 45.000, 87.000
 1710949441825544, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1471.000, 125.000, 317.000, 221.000, 47.000, 3.000, 44.000, 87.000
 1710949441935883, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 163.000, 1.000, 0.000, 24.000, 1463.000, 123.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949442046273, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 156.000, 0.000, 0.000, 24.000, 1468.000, 124.000, 318.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710949442156629, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1461.000, 124.000, 317.000, 221.000, 47.000, 1.000, 45.000, 87.000
 1710949442267059, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1825.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 900.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1472.000, 124.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949442377397, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1468.000, 124.000, 318.000, 221.000, 48.000, 1.000, 44.000, 87.000
 1710949442487756, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 10.000, 160.000, 0.000, 0.000, 24.000, 1470.000, 124.000, 317.000, 221.000, 48.000, 1.000, 44.000, 87.000
 1710949442598103, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1467.000, 124.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949442708444, 847.000, 847.000, 1815.000, 1201.000, 846.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1467.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949442818792, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1466.000, 124.000, 317.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710949442929126, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 152.000, 0.000, 0.000, 24.000, 1463.000, 124.000, 317.000, 221.000, 47.000, 1.000, 45.000, 87.000
 1710949443039478, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1462.000, 123.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949443149820, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1465.000, 124.000, 317.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710949443260163, 847.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 10.000, 165.000, 1.000, 0.000, 24.000, 1470.000, 124.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949443370542, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1468.000, 124.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949443480893, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1463.000, 123.000, 317.000, 221.000, 46.000, 1.000, 45.000, 87.000
 1710949443591261, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1467.000, 124.000, 317.000, 220.000, 47.000, 3.000, 44.000, 87.000
 1710949443701612, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1468.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949443811952, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1466.000, 124.000, 317.000, 221.000, 48.000, 2.000, 44.000, 87.000
 1710949443922289, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1468.000, 124.000, 317.000, 220.000, 46.000, 2.000, 44.000, 87.000
 1710949444032646, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1475.000, 123.000, 317.000, 221.000, 47.000, 1.000, 45.000, 87.000
 1710949444142989, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1465.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949444253328, 850.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1470.000, 124.000, 317.000, 220.000, 48.000, 1.000, 44.000, 87.000
 1710949444363669, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1467.000, 124.000, 317.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710949444474006, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1472.000, 124.000, 317.000, 221.000, 48.000, 2.000, 44.000, 87.000
 1710949444584371, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1457.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949444694761, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1467.000, 124.000, 317.000, 221.000, 48.000, 2.000, 44.000, 87.000
 1710949444805109, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1471.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949444915462, 846.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1466.000, 124.000, 317.000, 221.000, 47.000, 1.000, 45.000, 86.000
 1710949445025813, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1467.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949445136160, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1466.000, 124.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949445246502, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1473.000, 125.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949445356841, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1462.000, 124.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949445467212, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1466.000, 124.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949445577550, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1472.000, 124.000, 317.000, 220.000, 46.000, 2.000, 44.000, 87.000
 1710949445687941, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 62.000, 11.000, 153.000, 0.000, 0.000, 24.000, 1457.000, 124.000, 317.000, 220.000, 48.000, 2.000, 44.000, 87.000
 1710949445798275, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1805.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1467.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949445908629, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 10.000, 150.000, 0.000, 1.000, 24.000, 1471.000, 124.000, 317.000, 221.000, 48.000, 0.000, 44.000, 87.000
 1710949446019015, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1458.000, 124.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710949446129355, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 158.000, 1.000, 0.000, 24.000, 1470.000, 123.000, 317.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710949446239696, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1793.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1466.000, 124.000, 317.000, 220.000, 48.000, 2.000, 44.000, 87.000
 1710949446350049, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1462.000, 123.000, 317.000, 221.000, 47.000, 1.000, 45.000, 87.000
 1710949446460402, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1470.000, 124.000, 317.000, 221.000, 46.000, 1.000, 44.000, 87.000
 1710949446570737, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1827.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1463.000, 123.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710949446681072, 847.000, 846.000, 1816.000, 1201.000, 846.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1461.000, 124.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949446791422, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1466.000, 123.000, 317.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710949446901775, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1198.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1468.000, 124.000, 317.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710949447012124, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1462.000, 123.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949447122460, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 900.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1463.000, 124.000, 317.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710949447232794, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1465.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949447343179, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1198.000, 3300.000, 1796.000, 897.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 157.000, 1.000, 0.000, 24.000, 1468.000, 124.000, 317.000, 221.000, 48.000, 1.000, 45.000, 87.000
 1710949447453540, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1462.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949447563877, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1465.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949447674220, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1468.000, 124.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949447784556, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 10.000, 164.000, 0.000, 1.000, 24.000, 1470.000, 124.000, 318.000, 221.000, 47.000, 0.000, 45.000, 86.000
 1710949447894913, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1465.000, 124.000, 317.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710949448005262, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1466.000, 124.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949448115595, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1467.000, 124.000, 317.000, 221.000, 48.000, 1.000, 45.000, 87.000
 1710949448225939, 847.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 159.000, 0.000, 0.000, 24.000, 1463.000, 124.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949448336296, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1466.000, 124.000, 317.000, 221.000, 48.000, 1.000, 44.000, 87.000
 1710949448446642, 850.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 163.000, 1.000, 0.000, 24.000, 1466.000, 123.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949448556983, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1468.000, 124.000, 317.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710949448667374, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1825.000, 1806.000, 846.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 161.000, 0.000, 0.000, 24.000, 1470.000, 123.000, 317.000, 221.000, 46.000, 1.000, 44.000, 87.000
 1710949448777713, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1463.000, 124.000, 317.000, 221.000, 46.000, 1.000, 45.000, 87.000
 1710949448888080, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1468.000, 124.000, 317.000, 221.000, 47.000, 1.000, 45.000, 87.000
 1710949448998462, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1471.000, 123.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710949449108790, 847.000, 847.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1465.000, 124.000, 318.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710949449219128, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1468.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949449329474, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1475.000, 124.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949449439824, 848.000, 846.000, 1815.000, 1201.000, 846.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 10.000, 152.000, 0.000, 0.000, 24.000, 1465.000, 124.000, 318.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710949449550170, 848.000, 847.000, 1816.000, 1201.000, 846.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1465.000, 124.000, 317.000, 221.000, 47.000, 3.000, 44.000, 87.000
 1710949449660512, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1200.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1466.000, 124.000, 317.000, 221.000, 47.000, 0.000, 44.000, 87.000
 1710949449770851, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 1.000, 24.000, 1468.000, 124.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949449881197, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1458.000, 124.000, 318.000, 221.000, 48.000, 2.000, 44.000, 87.000
 1710949449991599, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1461.000, 124.000, 317.000, 221.000, 46.000, 1.000, 44.000, 87.000
 1710949450101952, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1467.000, 124.000, 317.000, 221.000, 47.000, 3.000, 45.000, 87.000
 1710949450212304, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 166.000, 1.000, 0.000, 24.000, 1462.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949450322666, 847.000, 846.000, 1815.000, 1202.000, 846.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1465.000, 124.000, 317.000, 221.000, 48.000, 2.000, 44.000, 87.000
 1710949450433005, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1200.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1465.000, 124.000, 317.000, 221.000, 46.000, 1.000, 44.000, 87.000
 1710949450543345, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1198.000, 3298.000, 1796.000, 897.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 1.000, 24.000, 1468.000, 124.000, 317.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710949450653703, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1466.000, 124.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949450764063, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1463.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949450874409, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 10.000, 160.000, 1.000, 0.000, 24.000, 1462.000, 124.000, 318.000, 220.000, 47.000, 2.000, 44.000, 88.000
 1710949450984759, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 1.000, 24.000, 1468.000, 124.000, 317.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710949451095104, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1465.000, 124.000, 317.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710949451205440, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1463.000, 124.000, 318.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710949451315835, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1467.000, 124.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949451426173, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1465.000, 123.000, 317.000, 220.000, 47.000, 2.000, 45.000, 86.000
 1710949451536506, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1470.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949451646879, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1465.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949451757236, 847.000, 847.000, 1815.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1466.000, 123.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949451867588, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1457.000, 123.000, 317.000, 221.000, 47.000, 0.000, 44.000, 87.000
 1710949451977924, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 900.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1467.000, 125.000, 318.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710949452088266, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1200.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 10.000, 158.000, 0.000, 0.000, 24.000, 1462.000, 124.000, 318.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710949452198652, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 157.000, 0.000, 0.000, 24.000, 1462.000, 123.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949452309103, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1466.000, 123.000, 318.000, 221.000, 46.000, 1.000, 44.000, 87.000
 1710949452419464, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1465.000, 123.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949452529811, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 1.000, 24.000, 1466.000, 122.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949452640288, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1825.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 897.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 152.000, 0.000, 0.000, 24.000, 1467.000, 124.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949452750664, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1246.000, 285.000, 10.000, 32.000, 61.000, 11.000, 156.000, 0.000, 0.000, 24.000, 1465.000, 123.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949452861011, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1466.000, 123.000, 318.000, 221.000, 47.000, 1.000, 45.000, 87.000
 1710949452971349, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1468.000, 124.000, 318.000, 221.000, 46.000, 3.000, 44.000, 87.000
 1710949453081689, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 162.000, 1.000, 0.000, 24.000, 1470.000, 123.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949453192042, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 897.000, 1200.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1461.000, 124.000, 318.000, 221.000, 47.000, 2.000, 44.000, 88.000
 1710949453302404, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 1.000, 24.000, 1460.000, 124.000, 317.000, 220.000, 47.000, 2.000, 45.000, 87.000
 1710949453412755, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1236.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1466.000, 124.000, 318.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710949453523214, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1198.000, 3298.000, 1796.000, 898.000, 1198.000, 1250.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1466.000, 123.000, 318.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710949453633573, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 10.000, 165.000, 1.000, 0.000, 24.000, 1473.000, 124.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949453743917, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1470.000, 124.000, 317.000, 221.000, 47.000, 1.000, 44.000, 86.000
 1710949453854256, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 10.000, 161.000, 0.000, 0.000, 23.000, 1463.000, 124.000, 317.000, 221.000, 47.000, 1.000, 45.000, 87.000
 1710949453964657, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1465.000, 124.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949454074996, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1462.000, 124.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949454185333, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1201.000, 3300.000, 1796.000, 900.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1463.000, 123.000, 318.000, 221.000, 47.000, 3.000, 45.000, 87.000
 1710949454295690, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1461.000, 124.000, 318.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710949454406039, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1198.000, 3300.000, 1797.000, 898.000, 1197.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1461.000, 124.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949454516384, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 158.000, 0.000, 0.000, 24.000, 1467.000, 124.000, 318.000, 221.000, 47.000, 1.000, 45.000, 87.000
 1710949454626738, 846.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1458.000, 124.000, 317.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710949454737077, 847.000, 846.000, 1815.000, 1202.000, 848.000, 1812.000, 1193.000, 1796.000, 1827.000, 1806.000, 848.000, 850.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1468.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949454847409, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1197.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1465.000, 124.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949454957757, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1465.000, 125.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949455068112, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1470.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949455178459, 848.000, 847.000, 1816.000, 1201.000, 846.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 1.000, 24.000, 1460.000, 124.000, 318.000, 220.000, 47.000, 3.000, 44.000, 87.000
 1710949455288836, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1468.000, 124.000, 318.000, 221.000, 47.000, 1.000, 45.000, 87.000
 1710949455399210, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 11.000, 153.000, 0.000, 0.000, 24.000, 1463.000, 123.000, 318.000, 221.000, 46.000, 1.000, 44.000, 86.000
 1710949455509551, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1463.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949455619892, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3298.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1470.000, 123.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949455730242, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1463.000, 124.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949455840592, 848.000, 846.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1467.000, 124.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710949455950955, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1198.000, 3300.000, 1795.000, 900.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1466.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949456061302, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 62.000, 10.000, 160.000, 0.000, 0.000, 24.000, 1460.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710949456171674, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1460.000, 123.000, 318.000, 221.000, 46.000, 1.000, 44.000, 87.000
 1710949456282001, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 159.000, 0.000, 0.000, 24.000, 1466.000, 123.000, 318.000, 221.000, 48.000, 2.000, 45.000, 87.000
 1710949456392346, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1466.000, 123.000, 318.000, 221.000, 47.000, 0.000, 44.000, 87.000
 1710949456502715, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1198.000, 3298.000, 1796.0

==> data/power_measurements/ZCU102GemminiOriginal/yolov7-tiny-iteration14.csv <==
Timestamp,VCCPSINTFP (v),VCCINTLP (v),VCCPSAUX (v),VCCPSPLL (v),MGTRAVCC (v),MGTRAVTT (v),VCCPSDDR (v),VCCOPS (v),VCCOPS3 (v),VCCPSDDRPLL (v),VCCINT (v),VCCBRAM (v),VCCAUX (v),VCC1V2 (v),VCC3V3 (v),VADJ_FMC (v),MGTAVCC (v),MGTAVTT (v),VCCPSINTFP (i),VCCINTLP (i),VCCPSAUX (i),VCCPSPLL (i),MGTRAVCC (i),MGTRAVTT (i),VCCPSDDR (i),VCCOPS (i),VCCOPS3 (i),VCCPSDDRPLL (i),VCCINT (i),VCCBRAM (i),VCCAUX (i),VCC1V2 (i),VCC3V3 (i),VADJ_FMC (i),MGTAVCC (i),MGTAVTT (i)
 1710946443570344, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1740.000, 126.000, 318.000, 224.000, 47.000, 1.000, 44.000, 87.000
 1710946443681069, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1753.000, 125.000, 318.000, 227.000, 48.000, 2.000, 44.000, 87.000
 1710946443791529, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1742.000, 128.000, 318.000, 228.000, 47.000, 1.000, 44.000, 87.000
 1710946443901955, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1535.000, 123.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710946444012416, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1675.000, 123.000, 319.000, 222.000, 47.000, 2.000, 44.000, 86.000
 1710946444122829, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1647.000, 129.000, 321.000, 232.000, 47.000, 2.000, 44.000, 87.000
 1710946444233274, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1588.000, 124.000, 319.000, 226.000, 47.000, 1.000, 45.000, 87.000
 1710946444343689, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1656.000, 129.000, 319.000, 224.000, 48.000, 1.000, 44.000, 87.000
 1710946444454133, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1752.000, 130.000, 322.000, 239.000, 47.000, 1.000, 45.000, 87.000
 1710946444564547, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1737.000, 126.000, 318.000, 222.000, 48.000, 1.000, 44.000, 87.000
 1710946444675007, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 1.000, 24.000, 1966.000, 129.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946444785518, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1197.000, 1248.000, 285.000, 10.000, 33.000, 62.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1930.000, 130.000, 323.000, 243.000, 46.000, 1.000, 44.000, 87.000
 1710946444895967, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1805.000, 846.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1730.000, 126.000, 318.000, 222.000, 47.000, 1.000, 45.000, 87.000
 1710946445006440, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 845.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1691.000, 125.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946445116856, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 152.000, 1.000, 0.000, 24.000, 1965.000, 131.000, 321.000, 242.000, 48.000, 2.000, 44.000, 87.000
 1710946445227293, 848.000, 846.000, 1815.000, 1201.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 10.000, 164.000, 1.000, 1.000, 24.000, 1741.000, 124.000, 318.000, 222.000, 48.000, 1.000, 44.000, 86.000
 1710946445337709, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1920.000, 128.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710946445448156, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1797.000, 127.000, 321.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710946445558607, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1198.000, 3300.000, 1797.000, 900.000, 1200.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 151.000, 1.000, 0.000, 24.000, 1693.000, 130.000, 320.000, 241.000, 48.000, 2.000, 44.000, 87.000
 1710946445669028, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 1.000, 0.000, 24.000, 1777.000, 127.000, 318.000, 224.000, 47.000, 1.000, 44.000, 87.000
 1710946445779465, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1806.000, 126.000, 318.000, 230.000, 47.000, 1.000, 44.000, 87.000
 1710946445889897, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1807.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1800.000, 130.000, 322.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710946446000321, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1671.000, 124.000, 318.000, 224.000, 47.000, 3.000, 44.000, 87.000
 1710946446110784, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 10.000, 147.000, 0.000, 0.000, 24.000, 1793.000, 123.000, 319.000, 223.000, 47.000, 2.000, 45.000, 87.000
 1710946446221201, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1780.000, 125.000, 320.000, 225.000, 46.000, 1.000, 44.000, 87.000
 1710946446331614, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1653.000, 125.000, 318.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710946446442036, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1677.000, 123.000, 318.000, 226.000, 47.000, 1.000, 45.000, 87.000
 1710946446552453, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1697.000, 127.000, 320.000, 225.000, 48.000, 1.000, 45.000, 87.000
 1710946446662897, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1201.000, 3298.000, 1797.000, 897.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1555.000, 126.000, 318.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710946446773314, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1200.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 10.000, 150.000, 0.000, 0.000, 24.000, 2025.000, 127.000, 319.000, 225.000, 47.000, 1.000, 44.000, 87.000
 1710946446883747, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 10.000, 160.000, 1.000, 0.000, 24.000, 1677.000, 128.000, 320.000, 240.000, 47.000, 2.000, 44.000, 87.000
 1710946446994175, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1630.000, 127.000, 318.000, 225.000, 47.000, 2.000, 45.000, 86.000
 1710946447104597, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1720.000, 127.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946447215020, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1808.000, 131.000, 323.000, 242.000, 48.000, 2.000, 44.000, 88.000
 1710946447325449, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1651.000, 125.000, 318.000, 222.000, 46.000, 2.000, 44.000, 87.000
 1710946447435902, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1813.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 156.000, 1.000, 0.000, 24.000, 1740.000, 125.000, 318.000, 222.000, 47.000, 2.000, 44.000, 86.000
 1710946447546326, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2091.000, 132.000, 323.000, 240.000, 48.000, 2.000, 45.000, 87.000
 1710946447656748, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1673.000, 125.000, 317.000, 222.000, 47.000, 2.000, 45.000, 87.000
 1710946447767178, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1973.000, 127.000, 318.000, 223.000, 47.000, 0.000, 45.000, 87.000
 1710946447877592, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1773.000, 131.000, 318.000, 230.000, 47.000, 2.000, 44.000, 87.000
 1710946447988033, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1707.000, 124.000, 323.000, 234.000, 47.000, 2.000, 45.000, 87.000
 1710946448098448, 847.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1236.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1702.000, 127.000, 318.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710946448208881, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 286.000, 10.000, 33.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1750.000, 127.000, 320.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710946448319304, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1865.000, 129.000, 322.000, 235.000, 47.000, 3.000, 45.000, 87.000
 1710946448429740, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1236.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1805.000, 126.000, 318.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710946448540159, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1776.000, 127.000, 318.000, 236.000, 47.000, 1.000, 44.000, 87.000
 1710946448650602, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1197.000, 1242.000, 284.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1762.000, 127.000, 319.000, 228.000, 46.000, 1.000, 44.000, 87.000
 1710946448761077, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1503.000, 123.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946448871542, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 155.000, 0.000, 1.000, 24.000, 1676.000, 124.000, 318.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710946448981964, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 10.000, 163.000, 0.000, 1.000, 24.000, 1757.000, 126.000, 319.000, 228.000, 47.000, 1.000, 44.000, 87.000
 1710946449092406, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1512.000, 123.000, 318.000, 221.000, 46.000, 1.000, 45.000, 87.000
 1710946449202823, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1866.000, 129.000, 319.000, 229.000, 46.000, 2.000, 44.000, 87.000
 1710946449313312, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1832.000, 130.000, 322.000, 246.000, 47.000, 2.000, 44.000, 86.000
 1710946449423736, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1805.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 10.000, 161.000, 0.000, 0.000, 24.000, 1680.000, 125.000, 318.000, 225.000, 47.000, 2.000, 44.000, 87.000
 1710946449534148, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1870.000, 128.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946449644575, 847.000, 847.000, 1815.000, 1201.000, 846.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1827.000, 131.000, 323.000, 242.000, 47.000, 1.000, 45.000, 87.000
 1710946449754996, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1613.000, 125.000, 318.000, 222.000, 47.000, 2.000, 45.000, 87.000
 1710946449865407, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 156.000, 0.000, 0.000, 24.000, 1821.000, 127.000, 318.000, 222.000, 46.000, 1.000, 44.000, 87.000
 1710946449975855, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1971.000, 132.000, 321.000, 236.000, 47.000, 2.000, 44.000, 87.000
 1710946450086321, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1703.000, 124.000, 318.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710946450196738, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1831.000, 128.000, 318.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710946450307163, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1825.000, 127.000, 321.000, 222.000, 47.000, 1.000, 44.000, 88.000
 1710946450417583, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1898.000, 129.000, 319.000, 222.000, 47.000, 2.000, 45.000, 87.000
 1710946450527992, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1787.000, 126.000, 318.000, 223.000, 46.000, 1.000, 44.000, 87.000
 1710946450638425, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1743.000, 126.000, 318.000, 235.000, 47.000, 2.000, 44.000, 87.000
 1710946450748842, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 1.000, 24.000, 1925.000, 131.000, 322.000, 240.000, 48.000, 2.000, 45.000, 87.000
 1710946450859272, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1751.000, 127.000, 319.000, 225.000, 47.000, 2.000, 44.000, 87.000
 1710946450969688, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 162.000, 0.000, 0.000, 24.000, 1690.000, 123.000, 321.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710946451080133, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 147.000, 0.000, 0.000, 24.000, 1648.000, 126.000, 318.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710946451190550, 850.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1550.000, 125.000, 318.000, 223.000, 47.000, 2.000, 45.000, 86.000
 1710946451300992, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 1.000, 1.000, 24.000, 1678.000, 124.000, 318.000, 228.000, 46.000, 2.000, 44.000, 86.000
 1710946451411454, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1810.000, 125.000, 319.000, 237.000, 47.000, 1.000, 45.000, 87.000
 1710946451521870, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1628.000, 123.000, 318.000, 225.000, 47.000, 2.000, 44.000, 87.000
 1710946451632303, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1680.000, 124.000, 319.000, 226.000, 46.000, 2.000, 44.000, 87.000
 1710946451742715, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 1.000, 24.000, 1791.000, 129.000, 319.000, 232.000, 46.000, 1.000, 44.000, 87.000
 1710946451853133, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 284.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1638.000, 123.000, 318.000, 224.000, 47.000, 1.000, 44.000, 87.000
 1710946451963567, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 10.000, 147.000, 1.000, 1.000, 24.000, 2007.000, 127.000, 318.000, 225.000, 47.000, 1.000, 44.000, 87.000
 1710946452073982, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1948.000, 130.000, 322.000, 245.000, 47.000, 1.000, 45.000, 87.000
 1710946452184439, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1717.000, 125.000, 318.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710946452294888, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1676.000, 126.000, 318.000, 222.000, 47.000, 1.000, 45.000, 87.000
 1710946452405314, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 10.000, 152.000, 0.000, 0.000, 24.000, 1947.000, 134.000, 322.000, 240.000, 47.000, 2.000, 44.000, 87.000
 1710946452515738, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1773.000, 125.000, 318.000, 221.000, 46.000, 1.000, 44.000, 87.000
 1710946452626149, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1852.000, 126.000, 317.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710946452736620, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1858.000, 130.000, 320.000, 232.000, 47.000, 1.000, 44.000, 87.000
 1710946452847042, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1681.000, 125.000, 318.000, 242.000, 47.000, 2.000, 44.000, 87.000
 1710946452957458, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1815.000, 127.000, 318.000, 222.000, 46.000, 1.000, 44.000, 86.000
 1710946453067872, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 10.000, 150.000, 0.000, 0.000, 24.000, 1807.000, 130.000, 321.000, 224.000, 48.000, 1.000, 44.000, 87.000
 1710946453178305, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1807.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1838.000, 129.000, 322.000, 228.000, 47.000, 2.000, 44.000, 87.000
 1710946453288718, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1736.000, 126.000, 318.000, 223.000, 46.000, 3.000, 44.000, 87.000
 1710946453399135, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1787.000, 128.000, 321.000, 225.000, 47.000, 2.000, 44.000, 87.000
 1710946453509566, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 10.000, 149.000, 0.000, 0.000, 24.000, 1826.000, 128.000, 319.000, 227.000, 47.000, 1.000, 44.000, 87.000
 1710946453619990, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1595.000, 123.000, 318.000, 222.000, 48.000, 3.000, 45.000, 87.000
 1710946453730425, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 284.000, 10.000, 32.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1676.000, 124.000, 318.000, 223.000, 48.000, 2.000, 44.000, 87.000
 1710946453840842, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1685.000, 128.000, 320.000, 233.000, 47.000, 1.000, 44.000, 87.000
 1710946453951290, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1562.000, 124.000, 318.000, 221.000, 48.000, 2.000, 44.000, 87.000
 1710946454061750, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 62.000, 11.000, 156.000, 0.000, 0.000, 24.000, 1680.000, 128.000, 319.000, 224.000, 47.000, 2.000, 45.000, 87.000
 1710946454172177, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1672.000, 130.000, 322.000, 245.000, 46.000, 1.000, 45.000, 87.000
 1710946454282595, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1706.000, 125.000, 319.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710946454393014, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1798.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1930.000, 129.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946454503452, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 153.000, 1.000, 0.000, 24.000, 1853.000, 130.000, 322.000, 245.000, 47.000, 1.000, 45.000, 87.000
 1710946454613863, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1706.000, 127.000, 317.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946454724328, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1745.000, 126.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946454834745, 846.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2042.000, 131.000, 322.000, 240.000, 46.000, 1.000, 44.000, 87.000
 1710946454945163, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1742.000, 125.000, 318.000, 222.000, 46.000, 2.000, 44.000, 87.000
 1710946455055586, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 284.000, 10.000, 32.000, 61.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1941.000, 126.000, 318.000, 221.000, 47.000, 1.000, 45.000, 87.000
 1710946455166021, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1200.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 152.000, 0.000, 0.000, 24.000, 2020.000, 128.000, 321.000, 238.000, 47.000, 1.000, 44.000, 87.000
 1710946455276444, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 10.000, 165.000, 1.000, 0.000, 24.000, 1688.000, 125.000, 317.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946455386944, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 10.000, 164.000, 1.000, 0.000, 24.000, 1743.000, 128.000, 318.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710946455497363, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1802.000, 127.000, 318.000, 222.000, 47.000, 2.000, 45.000, 87.000
 1710946455607883, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1788.000, 129.000, 322.000, 242.000, 47.000, 2.000, 45.000, 87.000
 1710946455718304, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1773.000, 127.000, 318.000, 224.000, 47.000, 1.000, 44.000, 87.000
 1710946455828710, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1821.000, 126.000, 321.000, 231.000, 46.000, 1.000, 45.000, 87.000
 1710946455939130, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1793.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1392.000, 285.000, 10.000, 33.000, 61.000, 10.000, 162.000, 0.000, 0.000, 24.000, 1520.000, 123.000, 318.000, 220.000, 34.000, 1.000, 44.000, 87.000
 1710946456049814, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 159.000, 0.000, 0.000, 24.000, 1513.000, 123.000, 318.000, 221.000, 34.000, 1.000, 44.000, 87.000
 1710946456160501, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1549.000, 286.000, 10.000, 33.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1508.000, 123.000, 318.000, 221.000, 33.000, 1.000, 45.000, 87.000
 1710946456271343, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1537.000, 286.000, 10.000, 33.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1517.000, 123.000, 317.000, 221.000, 34.000, 2.000, 44.000, 87.000
 1710946456382178, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1547.000, 286.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1513.000, 124.000, 318.000, 221.000, 35.000, 1.000, 44.000, 87.000
 1710946456493018, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1536.000, 285.000, 10.000, 33.000, 61.000, 11.000, 158.000, 1.000, 0.000, 24.000, 1522.000, 123.000, 318.000, 220.000, 35.000, 1.000, 44.000, 87.000
 1710946456603836, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1539.000, 286.000, 10.000, 33.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1520.000, 123.000, 318.000, 221.000, 35.000, 2.000, 44.000, 87.000
 1710946456714754, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1535.000, 286.000, 10.000, 32.000, 62.000, 11.000, 160.000, 1.000, 1.000, 24.000, 1520.000, 123.000, 317.000, 220.000, 34.000, 1.000, 44.000, 87.000
 1710946456825601, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1545.000, 285.000, 10.000, 32.000, 61.000, 11.000, 162.000, 1.000, 0.000, 24.000, 1515.000, 122.000, 318.000, 221.000, 34.000, 1.000, 44.000, 87.000
 1710946456936459, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1537.000, 285.000, 10.000, 33.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1522.000, 123.000, 318.000, 221.000, 34.000, 2.000, 45.000, 87.000
 1710946457047297, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1541.000, 286.000, 10.000, 33.000, 61.000, 10.000, 162.000, 1.000, 0.000, 24.000, 1518.000, 123.000, 318.000, 220.000, 35.000, 1.000, 44.000, 87.000
 1710946457158139, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1540.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1521.000, 123.000, 317.000, 221.000, 34.000, 2.000, 44.000, 87.000
 1710946457268979, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1540.000, 285.000, 10.000, 33.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1517.000, 123.000, 317.000, 221.000, 35.000, 1.000, 44.000, 87.000
 1710946457379841, 847.000, 846.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1544.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1520.000, 123.000, 318.000, 221.000, 34.000, 2.000, 45.000, 87.000
 1710946457490674, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1540.000, 285.000, 10.000, 33.000, 62.000, 10.000, 160.000, 1.000, 0.000, 24.000, 1520.000, 123.000, 318.000, 221.000, 35.000, 2.000, 44.000, 87.000
 1710946457601648, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1545.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1520.000, 123.000, 318.000, 221.000, 35.000, 2.000, 43.000, 87.000
 1710946457712503, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1539.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1525.000, 124.000, 317.000, 221.000, 35.000, 1.000, 44.000, 87.000
 1710946457823347, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1198.000, 3300.000, 1796.000, 898.000, 1198.000, 1533.000, 286.000, 10.000, 33.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1523.000, 123.000, 318.000, 221.000, 35.000, 2.000, 44.000, 87.000
 1710946457934183, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1537.000, 286.000, 10.000, 32.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1521.000, 123.000, 318.000, 220.000, 35.000, 1.000, 44.000, 87.000
 1710946458045080, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1538.000, 286.000, 10.000, 32.000, 61.000, 11.000, 159.000, 1.000, 0.000, 24.000, 1517.000, 123.000, 318.000, 221.000, 34.000, 1.000, 44.000, 87.000
 1710946458155940, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1540.000, 285.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1513.000, 123.000, 317.000, 221.000, 34.000, 2.000, 45.000, 87.000
 1710946458266804, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1542.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1523.000, 124.000, 318.000, 221.000, 34.000, 1.000, 45.000, 87.000
 1710946458377655, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1544.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1521.000, 123.000, 318.000, 221.000, 34.000, 1.000, 44.000, 88.000
 1710946458488513, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1543.000, 286.000, 10.000, 33.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1523.000, 123.000, 317.000, 221.000, 34.000, 2.000, 44.000, 87.000
 1710946458599353, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1538.000, 285.000, 10.000, 33.000, 61.000, 10.000, 163.000, 1.000, 0.000, 24.000, 1522.000, 124.000, 318.000, 221.000, 34.000, 1.000, 44.000, 87.000
 1710946458710231, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1558.000, 285.000, 10.000, 33.000, 61.000, 11.000, 166.000, 1.000, 0.000, 24.000, 1517.000, 123.000, 317.000, 221.000, 36.000, 1.000, 45.000, 87.000
 1710946458821108, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1546.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 1.000, 0.000, 24.000, 1521.000, 123.000, 318.000, 221.000, 34.000, 2.000, 44.000, 87.000
 1710946458931948, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1546.000, 285.000, 10.000, 33.000, 62.000, 10.000, 161.000, 0.000, 0.000, 24.000, 1518.000, 124.000, 318.000, 221.000, 35.000, 1.000, 45.000, 87.000
 1710946459042790, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1531.000, 286.000, 10.000, 32.000, 61.000, 11.000, 160.000, 1.000, 1.000, 24.000, 1512.000, 123.000, 318.000, 221.000, 34.000, 1.000, 45.000, 87.000
 1710946459153609, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1531.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1520.000, 124.000, 317.000, 221.000, 35.000, 2.000, 45.000, 87.000
 1710946459264425, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1533.000, 286.000, 10.000, 33.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1518.000, 123.000, 318.000, 221.000, 34.000, 1.000, 44.000, 87.000
 1710946459375398, 846.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1542.000, 286.000, 10.000, 33.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1521.000, 123.000, 318.000, 221.000, 35.000, 2.000, 44.000, 87.000
 1710946459486267, 847.000, 847.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1534.000, 286.000, 10.000, 33.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1520.000, 123.000, 318.000, 220.000, 34.000, 1.000, 44.000, 87.000
 1710946459597108, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1542.000, 286.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1517.000, 123.000, 318.000, 220.000, 34.000, 2.000, 44.000, 87.000
 1710946459707980, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1249.000, 285.000, 10.000, 32.000, 61.000, 11.000, 150.000, 1.000, 1.000, 24.000, 1513.000, 123.000, 318.000, 221.000, 34.000, 2.000, 44.000, 87.000
 1710946459819779, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1364.000, 285.000, 10.000, 32.000, 61.000, 11.000, 155.000, 1.000, 0.000, 24.000, 1518.000, 123.000, 318.000, 221.000, 35.000, 1.000, 44.000, 87.000
 1710946459930468, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1375.000, 285.000, 10.000, 33.000, 61.000, 11.000, 168.000, 0.000, 0.000, 24.000, 1565.000, 132.000, 327.000, 259.000, 34.000, 2.000, 44.000, 87.000
 1710946460041560, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1377.000, 285.000, 10.000, 33.000, 61.000, 11.000, 169.000, 0.000, 0.000, 24.000, 1553.000, 132.000, 326.000, 259.000, 34.000, 2.000, 44.000, 87.000
 1710946460152648, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1378.000, 285.000, 10.000, 33.000, 61.000, 11.000, 168.000, 1.000, 0.000, 24.000, 1563.000, 133.000, 327.000, 259.000, 34.000, 2.000, 44.000, 87.000
 1710946460263705, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1377.000, 285.000, 10.000, 32.000, 61.000, 11.000, 169.000, 0.000, 0.000, 24.000, 1556.000, 132.000, 327.000, 259.000, 35.000, 2.000, 45.000, 87.000
 1710946460374761, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1376.000, 285.000, 10.000, 32.000, 61.000, 11.000, 168.000, 0.000, 0.000, 24.000, 1560.000, 132.000, 326.000, 259.000, 34.000, 2.000, 44.000, 87.000
 1710946460485826, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1377.000, 285.000, 10.000, 33.000, 61.000, 10.000, 169.000, 1.000, 0.000, 24.000, 1560.000, 133.000, 326.000, 259.000, 34.000, 2.000, 44.000, 87.000
 1710946460596924, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1377.000, 285.000, 10.000, 33.000, 61.000, 10.000, 168.000, 1.000, 0.000, 24.000, 1560.000, 133.000, 326.000, 259.000, 34.000, 2.000, 44.000, 87.000
 1710946460708117, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 152.000, 1.000, 0.000, 24.000, 1593.000, 127.000, 320.000, 232.000, 35.000, 2.000, 44.000, 87.000
 1710946460818843, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1466.000, 123.000, 317.000, 221.000, 37.000, 1.000, 44.000, 86.000
 1710946460929276, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1201.000, 3298.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 1.000, 24.000, 1466.000, 123.000, 317.000, 221.000, 39.000, 1.000, 44.000, 87.000
 1710946461039692, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 156.000, 1.000, 0.000, 24.000, 1466.000, 124.000, 318.000, 221.000, 38.000, 2.000, 45.000, 87.000
 1710946461150141, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1805.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1463.000, 123.000, 318.000, 220.000, 38.000, 2.000, 44.000, 87.000
 1710946461260559, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 157.000, 1.000, 0.000, 24.000, 1463.000, 123.000, 318.000, 221.000, 38.000, 2.000, 44.000, 87.000
 1710946461371006, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 897.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1465.000, 123.000, 318.000, 221.000, 39.000, 2.000, 45.000, 87.000
 1710946461481414, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1198.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 163.000, 1.000, 0.000, 24.000, 1467.000, 123.000, 318.000, 220.000, 37.000, 1.000, 44.000, 87.000
 1710946461591863, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1466.000, 123.000, 318.000, 220.000, 38.000, 2.000, 44.000, 86.000
 1710946461702300, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1470.000, 123.000, 318.000, 221.000, 38.000, 1.000, 45.000, 87.000
 1710946461812715, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1467.000, 123.000, 318.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710946461923129, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1468.000, 124.000, 318.000, 221.000, 47.000, 3.000, 44.000, 87.000
 1710946462033642, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1506.000, 122.000, 318.000, 221.000, 40.000, 1.000, 44.000, 87.000
 1710946462144056, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1493.000, 124.000, 318.000, 221.000, 37.000, 0.000, 44.000, 87.000
 1710946462254468, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1201.000, 3298.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1477.000, 123.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710946462364885, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1236.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1473.000, 124.000, 318.000, 221.000, 38.000, 3.000, 45.000, 87.000
 1710946462475295, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1483.000, 123.000, 318.000, 221.000, 38.000, 1.000, 44.000, 87.000
 1710946462585705, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1811.000, 1192.000, 1796.000, 1826.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1502.000, 123.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946462696147, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 157.000, 0.000, 0.000, 24.000, 1497.000, 123.000, 318.000, 221.000, 38.000, 2.000, 45.000, 86.000
 1710946462806559, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1473.000, 123.000, 318.000, 221.000, 37.000, 1.000, 44.000, 87.000
 1710946462917006, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 152.000, 0.000, 0.000, 24.000, 1475.000, 124.000, 318.000, 220.000, 48.000, 2.000, 44.000, 87.000
 1710946463027408, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1478.000, 123.000, 318.000, 221.000, 38.000, 1.000, 44.000, 87.000
 1710946463137848, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1501.000, 124.000, 318.000, 221.000, 38.000, 2.000, 44.000, 86.000
 1710946463248260, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 156.000, 1.000, 1.000, 24.000, 1495.000, 123.000, 318.000, 221.000, 47.000, 1.000, 45.000, 87.000
 1710946463358760, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1463.000, 123.000, 318.000, 221.000, 37.000, 2.000, 44.000, 87.000
 1710946463469173, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1508.000, 123.000, 318.000, 221.000, 38.000, 2.000, 44.000, 87.000
 1710946463579585, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1465.000, 123.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946463690022, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1488.000, 124.000, 318.000, 221.000, 38.000, 2.000, 44.000, 87.000
 1710946463800433, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 897.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 152.000, 0.000, 0.000, 24.000, 1466.000, 123.000, 318.000, 221.000, 37.000, 1.000, 45.000, 87.000
 1710946463910843, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1503.000, 124.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710946464021279, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1458.000, 123.000, 318.000, 221.000, 37.000, 2.000, 45.000, 87.000
 1710946464131698, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1461.000, 123.000, 318.000, 221.000, 38.000, 1.000, 44.000, 87.000
 1710946464242136, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1591.000, 124.000, 318.000, 221.000, 48.000, 1.000, 44.000, 87.000
 1710946464352559, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1590.000, 124.000, 318.000, 221.000, 38.000, 1.000, 44.000, 87.000
 1710946464463003, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1616.000, 124.000, 318.000, 222.000, 45.000, 2.000, 44.000, 87.000
 1710946464573419, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1467.000, 124.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946464683929, 848.000, 847.000, 1815.000, 1202.000, 846.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1468.000, 124.000, 318.000, 221.000, 38.000, 2.000, 44.000, 87.000
 1710946464794366, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 897.000, 1200.000, 1241.000, 284.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1595.000, 124.000, 318.000, 221.000, 46.000, 1.000, 44.000, 87.000
 1710946464904775, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 10.000, 152.000, 1.000, 0.000, 24.000, 1595.000, 124.000, 318.000, 220.000, 48.000, 2.000, 44.000, 87.000
 1710946465015188, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1612.000, 124.000, 318.000, 223.000, 38.000, 3.000, 44.000, 87.000
 1710946465125600, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1465.000, 123.000, 318.000, 221.000, 48.000, 2.000, 44.000, 87.000
 1710946465236030, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1805.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1462.000, 123.000, 318.000, 220.000, 46.000, 2.000, 45.000, 87.000
 1710946465346444, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 10.000, 149.000, 1.000, 0.000, 24.000, 1595.000, 123.000, 318.000, 221.000, 37.000, 0.000, 44.000, 87.000
 1710946465456877, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1507.000, 123.000, 317.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946465567289, 848.000, 846.000, 1817.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 158.000, 0.000, 0.000, 24.000, 1466.000, 123.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946465677737, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1197.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 10.000, 147.000, 1.000, 0.000, 24.000, 1532.000, 127.000, 320.000, 232.000, 37.000, 2.000, 44.000, 87.000
 1710946465788157, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 1.000, 24.000, 1663.000, 124.000, 318.000, 222.000, 48.000, 1.000, 44.000, 87.000
 1710946465898604, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1875.000, 130.000, 318.000, 225.000, 46.000, 1.000, 44.000, 87.000
 1710946466009060, 847.000, 846.000, 1816.000, 1201.000, 846.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1831.000, 131.000, 322.000, 244.000, 47.000, 2.000, 45.000, 87.000
 1710946466119466, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1688.000, 126.000, 318.000, 225.000, 47.000, 1.000, 44.000, 87.000
 1710946466229877, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1760.000, 125.000, 317.000, 222.000, 47.000, 1.000, 45.000, 87.000
 1710946466340316, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2000.000, 131.000, 323.000, 244.000, 47.000, 2.000, 44.000, 87.000
 1710946466450741, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 156.000, 1.000, 0.000, 24.000, 1816.000, 126.000, 318.000, 222.000, 48.000, 2.000, 44.000, 87.000
 1710946466561169, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 10.000, 158.000, 0.000, 0.000, 24.000, 1847.000, 127.000, 318.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710946466671581, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1970.000, 129.000, 321.000, 233.000, 47.000, 2.000, 44.000, 87.000
 1710946466781990, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1718.000, 127.000, 318.000, 221.000, 47.000, 1.000, 44.000, 86.000
 1710946466892426, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1682.000, 130.000, 318.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710946467002845, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 845.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1833.000, 127.000, 318.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710946467113284, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1802.000, 129.000, 323.000, 233.000, 47.000, 1.000, 44.000, 88.000
 1710946467223708, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 10.000, 152.000, 0.000, 0.000, 24.000, 1680.000, 126.000, 318.000, 223.000, 48.000, 2.000, 44.000, 86.000
 1710946467334176, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1843.000, 127.000, 322.000, 226.000, 42.000, 1.000, 44.000, 87.000
 1710946467444596, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1701.000, 131.000, 322.000, 240.000, 47.000, 1.000, 45.000, 87.000
 1710946467555019, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1792.000, 126.000, 318.000, 223.000, 47.000, 2.000, 45.000, 87.000
 1710946467665451, 848.000, 846.000, 1815.000, 1201.000, 848.000, 1813.000, 1193.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1678.000, 123.000, 318.000, 222.000, 47.000, 2.000, 45.000, 87.000
 1710946467775882, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1733.000, 127.000, 318.000, 230.000, 47.000, 3.000, 44.000, 87.000
 1710946467886290, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 10.000, 147.000, 0.000, 0.000, 24.000, 1556.000, 126.000, 317.000, 219.000, 48.000, 1.000, 44.000, 87.000
 1710946467996711, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1797.000, 123.000, 319.000, 220.000, 47.000, 2.000, 44.000, 86.000
 1710946468107133, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 1.000, 0.000, 24.000, 1718.000, 125.000, 319.000, 221.000, 47.000, 1.000, 44.000, 86.000
 1710946468217568, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1605.000, 125.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946468327990, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1788.000, 129.000, 319.000, 226.000, 46.000, 1.000, 45.000, 87.000
 1710946468438425, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1751.000, 129.000, 323.000, 243.000, 47.000, 2.000, 44.000, 87.000
 1710946468548841, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 153.000, 1.000, 0.000, 24.000, 1691.000, 124.000, 317.000, 220.000, 47.000, 1.000, 45.000, 87.000
 1710946468659322, 847.000, 847.000, 1816.000, 1202.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1908.000, 127.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710946468769739, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1940.000, 133.000, 322.000, 240.000, 46.000, 2.000, 45.000, 87.000
 1710946468880160, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1725.000, 125.000, 318.000, 219.000, 47.000, 1.000, 45.000, 87.000
 1710946468990610, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1394.000, 285.000, 10.000, 33.000, 61.000, 10.000, 188.000, 0.000, 0.000, 24.000, 1751.000, 125.000, 318.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710946469101410, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1951.000, 133.000, 320.000, 239.000, 48.000, 1.000, 44.000, 87.000
 1710946469211982, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1738.000, 125.000, 317.000, 220.000, 48.000, 1.000, 44.000, 87.000
 1710946469322469, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1917.000, 127.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710946469432891, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1785.000, 127.000, 318.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710946469543317, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 11.000, 153.000, 0.000, 0.000, 24.000, 1813.000, 125.000, 321.000, 236.000, 46.000, 2.000, 44.000, 87.000
 1710946469653752, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1785.000, 127.000, 317.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946469764175, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1803.000, 129.000, 318.000, 228.000, 46.000, 2.000, 44.000, 87.000
 1710946469874608, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 147.000, 1.000, 0.000, 23.000, 1725.000, 126.000, 320.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710946469985120, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 153.000, 0.000, 0.000, 24.000, 1647.000, 126.000, 318.000, 223.000, 47.000, 2.000, 45.000, 87.000
 1710946470095578, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1723.000, 130.000, 320.000, 219.000, 46.000, 2.000, 44.000, 87.000
 1710946470205993, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 284.000, 10.000, 32.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1807.000, 126.000, 319.000, 227.000, 47.000, 1.000, 44.000, 87.000
 1710946470316427, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 152.000, 1.000, 0.000, 24.000, 1612.000, 124.000, 318.000, 221.000, 47.000, 0.000, 45.000, 87.000
 1710946470426843, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1683.000, 126.000, 318.000, 224.000, 47.000, 2.000, 45.000, 87.000
 1710946470537279, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1742.000, 128.000, 322.000, 240.000, 47.000, 2.000, 45.000, 87.000
 1710946470647700, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1568.000, 124.000, 318.000, 224.000, 47.000, 1.000, 45.000, 87.000
 1710946470758135, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2072.000, 127.000, 319.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710946470868541, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1735.000, 131.000, 322.000, 241.000, 47.000, 1.000, 44.000, 87.000
 1710946470979004, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1670.000, 126.000, 319.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710946471089424, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1200.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 1.000, 24.000, 1717.000, 126.000, 318.000, 221.000, 47.000, 1.000, 45.000, 87.000
 1710946471199865, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1855.000, 131.000, 322.000, 245.000, 47.000, 3.000, 45.000, 87.000
 1710946471310370, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 158.000, 1.000, 0.000, 24.000, 1633.000, 126.000, 318.000, 223.000, 46.000, 2.000, 44.000, 87.000
 1710946471420780, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1708.000, 126.000, 319.000, 222.000, 47.000, 1.000, 45.000, 87.000
 1710946471531198, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 900.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 10.000, 147.000, 1.000, 0.000, 24.000, 1962.000, 131.000, 323.000, 242.000, 46.000, 1.000, 44.000, 87.000
 1710946471641620, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1752.000, 125.000, 318.000, 222.000, 47.000, 2.000, 45.000, 87.000
 1710946471752035, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1825.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1950.000, 125.000, 318.000, 223.000, 47.000, 1.000, 45.000, 87.000
 1710946471862453, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 162.000, 1.000, 0.000, 24.000, 1765.000, 127.000, 318.000, 231.000, 47.000, 2.000, 44.000, 87.000
 1710946471972875, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1765.000, 131.000, 322.000, 243.000, 47.000, 1.000, 44.000, 87.000
 1710946472083303, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 151.000, 1.000, 0.000, 24.000, 1805.000, 127.000, 318.000, 223.000, 46.000, 2.000, 44.000, 87.000
 1710946472193733, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 158.000, 0.000, 0.000, 24.000, 1702.000, 130.000, 321.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710946472304151, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 158.000, 0.000, 0.000, 24.000, 1853.000, 131.000, 322.000, 227.000, 47.000, 1.000, 44.000, 87.000
 1710946472414571, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 900.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1630.000, 127.000, 319.000, 225.000, 47.000, 3.000, 44.000, 87.000
 1710946472524994, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1706.000, 125.000, 318.000, 225.000, 47.000, 1.000, 45.000, 87.000
 1710946472635453, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1771.000, 126.000, 319.000, 228.000, 48.000, 2.000, 45.000, 87.000
 1710946472745868, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1535.000, 125.000, 318.000, 222.000, 47.000, 1.000, 45.000, 87.000
 1710946472856316, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1681.000, 124.000, 318.000, 222.000, 47.000, 1.000, 45.000, 87.000
 1710946472966735, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1726.000, 129.000, 320.000, 233.000, 47.000, 2.000, 45.000, 87.000
 1710946473077198, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1545.000, 124.000, 318.000, 226.000, 46.000, 1.000, 44.000, 87.000
 1710946473187624, 848.000, 846.000, 1816.000, 1201.000, 846.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1943.000, 128.000, 319.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710946473298044, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1805.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1833.000, 129.000, 323.000, 246.000, 47.000, 2.000, 44.000, 87.000
 1710946473408463, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 10.000, 147.000, 0.000, 0.000, 24.000, 1652.000, 124.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946473518897, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1782.000, 127.000, 318.000, 222.000, 47.000, 2.000, 45.000, 87.000
 1710946473629326, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 1.000, 24.000, 1813.000, 133.000, 323.000, 243.000, 47.000, 2.000, 44.000, 87.000
 1710946473739747, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1705.000, 126.000, 318.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710946473850167, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1768.000, 125.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946473960637, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1975.000, 133.000, 320.000, 235.000, 47.000, 1.000, 44.000, 87.000
 1710946474071058, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1676.000, 125.000, 318.000, 221.000, 47.000, 1.000, 44.000, 88.000
 1710946474181473, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 153.000, 0.000, 0.000, 24.000, 1760.000, 126.000, 318.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710946474291893, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1773.000, 127.000, 320.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946474402310, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 165.000, 1.000, 0.000, 24.000, 1835.000, 125.000, 321.000, 222.000, 47.000, 1.000, 45.000, 87.000
 1710946474512729, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 10.000, 161.000, 0.000, 0.000, 24.000, 1713.000, 125.000, 319.000, 223.000, 46.000, 2.000, 44.000, 87.000
 1710946474623179, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1830.000, 129.000, 318.000, 234.000, 47.000, 1.000, 44.000, 87.000
 1710946474733600, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 10.000, 149.000, 0.000, 0.000, 24.000, 1880.000, 128.000, 319.000, 240.000, 46.000, 2.000, 44.000, 86.000
 1710946474844035, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1742.000, 124.000, 318.000, 224.000, 47.000, 1.000, 44.000, 87.000
 1710946474954458, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1678.000, 126.000, 320.000, 221.000, 48.000, 1.000, 44.000, 87.000
 1710946475064883, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1236.000, 285.000, 10.000, 33.000, 61.000, 10.000, 147.000, 0.000, 0.000, 24.000, 1695.000, 128.000, 319.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710946475175307, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1197.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1506.000, 124.000, 318.000, 221.000, 48.000, 1.000, 44.000, 87.000
 1710946475285790, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1686.000, 125.000, 319.000, 228.000, 47.000, 1.000, 44.000, 87.000
 1710946475396219, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 10.000, 153.000, 0.000, 0.000, 24.000, 1777.000, 129.000, 321.000, 227.000, 47.000, 0.000, 44.000, 87.000
 1710946475506628, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 10.000, 162.000, 0.000, 0.000, 24.000, 1643.000, 124.000, 317.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710946475617046, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 61.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1761.000, 128.000, 318.000, 222.000, 48.000, 2.000, 44.000, 87.000
 1710946475727465, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1786.000, 128.000, 321.000, 240.000, 48.000, 2.000, 44.000, 87.000
 1710946475837881, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 157.000, 1.000, 0.000, 24.000, 1681.000, 125.000, 318.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710946475948318, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 845.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1890.000, 126.000, 318.000, 221.000, 47.000, 0.000, 45.000, 87.000
 1710946476058734, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1811.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2008.000, 129.000, 323.000, 241.000, 47.000, 0.000, 44.000, 87.000
 1710946476169166, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1693.000, 126.000, 318.000, 222.000, 48.000, 1.000, 45.000, 87.000
 1710946476279578, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1795.000, 126.000, 317.000, 221.000, 48.000, 2.000, 44.000, 88.000
 1710946476389991, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2007.000, 130.000, 322.000, 245.000, 48.000, 2.000, 44.000, 87.000
 1710946476500629, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 155.000, 0.000, 0.000, 24.000, 1841.000, 125.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946476611075, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1721.000, 127.000, 317.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710946476721488, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1801.000, 129.000, 318.000, 228.000, 47.000, 2.000, 44.000, 87.000
 1710946476831901, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1756.000, 129.000, 321.000, 238.000, 48.000, 2.000, 45.000, 87.000
 1710946476942312, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1666.000, 126.000, 318.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710946477052724, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1800.000, 128.000, 320.000, 223.000, 47.000, 2.000, 44.000, 86.000
 1710946477163184, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1776.000, 130.000, 322.000, 226.000, 47.000, 3.000, 44.000, 87.000
 1710946477273594, 848.000, 846.000, 1817.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1760.000, 126.000, 319.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710946477384009, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 10.000, 147.000, 0.000, 0.000, 24.000, 1767.000, 125.000, 317.000, 237.000, 47.000, 1.000, 45.000, 87.000
 1710946477494433, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1776.000, 128.000, 318.000, 229.000, 47.000, 1.000, 44.000, 87.000
 1710946477604837, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 152.000, 1.000, 1.000, 24.000, 1580.000, 126.000, 317.000, 225.000, 47.000, 1.000, 45.000, 87.000
 1710946477715300, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 10.000, 158.000, 1.000, 0.000, 24.000, 1675.000, 123.000, 318.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710946477825739, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1653.000, 129.000, 321.000, 229.000, 47.000, 2.000, 44.000, 87.000
 1710946477936196, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 284.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1576.000, 126.000, 318.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710946478046617, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1663.000, 129.000, 319.000, 228.000, 48.000, 1.000, 44.000, 87.000
 1710946478157035, 847.000, 846.000, 1815.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 162.000, 1.000, 0.000, 24.000, 1730.000, 127.000, 324.000, 247.000, 47.000, 3.000, 44.000, 87.000
 1710946478267464, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1740.000, 126.000, 319.000, 226.000, 47.000, 2.000, 44.000, 87.000
 1710946478377885, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1982.000, 128.000, 318.000, 221.000, 46.000, 1.000, 44.000, 87.000
 1710946478488316, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 900.000, 1198.000, 1241.000, 284.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1912.000, 130.000, 323.000, 239.000, 46.000, 2.000, 45.000, 87.000
 1710946478598736, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1197.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1728.000, 125.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946478709172, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 284.000, 10.000, 32.000, 61.000, 11.000, 159.000, 0.000, 0.000, 24.000, 1708.000, 126.000, 317.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946478819599, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 61.000, 11.000, 154.000, 0.000, 0.000, 24.000, 1985.000, 132.000, 322.000, 234.000, 47.000, 1.000, 44.000, 87.000
 1710946478930023, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 897.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1726.000, 125.000, 318.000, 223.000, 46.000, 1.000, 45.000, 87.000
 1710946479040437, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2003.000, 129.000, 318.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710946479150892, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1965.000, 127.000, 321.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946479261359, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1697.000, 125.000, 320.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710946479371784, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 159.000, 1.000, 0.000, 24.000, 1785.000, 126.000, 318.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710946479482202, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1805.000, 126.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946479592621, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 150.000, 1.000, 0.000, 24.000, 1818.000, 128.000, 319.000, 245.000, 46.000, 2.000, 44.000, 87.000
 1710946479703051, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1771.000, 126.000, 318.000, 224.000, 47.000, 1.000, 45.000, 87.000
 1710946479813469, 848.000, 846.000, 1816.000, 1201.000, 846.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 32.000, 61.000, 11.000, 152.000, 0.000, 0.000, 24.000, 1772.000, 129.000, 320.000, 234.000, 47.000, 1.000, 44.000, 87.000
 1710946479923889, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1198.000, 3300.000, 1796.000, 897.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1822.000, 126.000, 320.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710946480034307, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 284.000, 10.000, 33.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1672.000, 125.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946480144728, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1678.000, 124.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946480255178, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 1.000, 24.000, 1771.000, 126.000, 321.000, 236.000, 46.000, 2.000, 44.000, 87.000
 1710946480365597, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1558.000, 123.000, 318.000, 225.000, 47.000, 2.000, 45.000, 87.000
 1710946480476034, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2020.000, 128.000, 318.000, 227.000, 47.000, 2.000, 45.000, 87.000
 1710946480586505, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1693.000, 128.000, 322.000, 239.000, 47.000, 1.000, 44.000, 87.000
 1710946480696919, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1625.000, 126.000, 319.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710946480807331, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1751.000, 129.000, 318.000, 222.000, 46.000, 2.000, 44.000, 87.000
 1710946480917741, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 153.000, 1.000, 0.000, 24.000, 1798.000, 130.000, 323.000, 244.000, 46.000, 1.000, 44.000, 87.000
 1710946481028152, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 10.000, 155.000, 1.000, 1.000, 24.000, 1653.000, 125.000, 318.000, 222.000, 47.000, 3.000, 44.000, 87.000
 1710946481138573, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 284.000, 10.000, 32.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1721.000, 125.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946481248991, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2057.000, 132.000, 323.000, 242.000, 46.000, 2.000, 44.000, 87.000
 1710946481359403, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1658.000, 125.000, 318.000, 222.000, 47.000, 2.000, 45.000, 87.000
 1710946481469845, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1903.000, 127.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946481580260, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1751.000, 130.000, 318.000, 223.000, 47.000, 1.000, 45.000, 87.000
 1710946481690718, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1665.000, 128.000, 318.000, 244.000, 46.000, 2.000, 44.000, 87.000
 1710946481801186, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1200.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 1.000, 0.000, 24.000, 1720.000, 126.000, 318.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710946481911610, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1201.000, 3300.000, 1797.000, 897.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1755.000, 127.000, 319.000, 236.000, 48.000, 1.000, 44.000, 87.000
 1710946482022023, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 0.000, 1.000, 24.000, 1893.000, 131.000, 323.000, 238.000, 47.000, 2.000, 44.000, 87.000
 1710946482132428, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1198.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 284.000, 10.000, 32.000, 61.000, 11.000, 157.000, 0.000, 0.000, 24.000, 1797.000, 128.000, 319.000, 225.000, 47.000, 2.000, 44.000, 87.000
 1710946482242849, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1241.000, 284.000, 10.000, 32.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1777.000, 127.000, 319.000, 230.000, 47.000, 2.000, 44.000, 87.000
 1710946482353277, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1670.000, 127.000, 318.000, 227.000, 47.000, 3.000, 44.000, 87.000
 1710946482463685, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1506.000, 125.000, 318.000, 224.000, 47.000, 3.000, 44.000, 87.000
 1710946482574130, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1676.000, 124.000, 318.000, 224.000, 47.000, 2.000, 45.000, 87.000
 1710946482684542, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1777.000, 128.000, 321.000, 233.000, 47.000, 2.000, 44.000, 87.000
 1710946482794988, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1516.000, 124.000, 318.000, 222.000, 48.000, 1.000, 45.000, 87.000
 1710946482905415, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 1.000, 0.000, 24.000, 1776.000, 128.000, 319.000, 225.000, 47.000, 1.000, 45.000, 87.000
 1710946483015850, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1788.000, 128.000, 322.000, 227.000, 47.000, 1.000, 44.000, 87.000
 1710946483126303, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 284.000, 10.000, 33.000, 61.000, 10.000, 149.000, 1.000, 0.000, 24.000, 1698.000, 124.000, 319.000, 223.000, 48.000, 1.000, 44.000, 88.000
 1710946483236729, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1896.000, 128.000, 318.000, 222.000, 49.000, 2.000, 44.000, 87.000
 1710946483347180, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1197.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1818.000, 131.000, 323.000, 247.000, 47.000, 1.000, 44.000, 87.000
 1710946483457600, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1671.000, 126.000, 318.000, 223.000, 48.000, 2.000, 44.000, 88.000
 1710946483568025, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 1.000, 24.000, 1796.000, 126.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946483678456, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1985.000, 132.000, 323.000, 241.000, 46.000, 0.000, 45.000, 87.000
 1710946483788877, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 845.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1798.000, 127.000, 318.000, 222.000, 46.000, 1.000, 44.000, 87.000
 1710946483899306, 848.000, 846.000, 1817.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1777.000, 127.000, 318.000, 222.000, 47.000, 3.000, 44.000, 87.000
 1710946484009738, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1791.000, 132.000, 321.000, 235.000, 47.000, 2.000, 44.000, 87.000
 1710946484120162, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1778.000, 125.000, 320.000, 232.000, 47.000, 2.000, 45.000, 87.000
 1710946484230597, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1685.000, 126.000, 319.000, 223.000, 46.000, 2.000, 45.000, 86.000
 1710946484341019, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1785.000, 127.000, 318.000, 222.000, 48.000, 2.000, 45.000, 87.000
 1710946484451492, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1821.000, 130.000, 321.000, 241.000, 47.000, 2.000, 44.000, 87.000
 1710946484561912, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1246.000, 284.000, 10.000, 33.000, 61.000, 11.000, 156.000, 1.000, 0.000, 24.000, 1733.000, 127.000, 318.000, 224.000, 46.000, 2.000, 44.000, 87.000
 1710946484672326, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 156.000, 1.000, 0.000, 24.000, 1745.000, 128.000, 319.000, 226.000, 47.000, 1.000, 44.000, 87.000
 1710946484782745, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1740.000, 127.000, 322.000, 227.000, 47.000, 1.000, 44.000, 87.000
 1710946484893169, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1537.000, 123.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946485003595, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1727.000, 125.000, 319.000, 222.000, 46.000, 1.000, 44.000, 86.000
 1710946485114020, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1657.000, 129.000, 319.000, 232.000, 47.000, 2.000, 45.000, 86.000
 1710946485224497, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1593.000, 123.000, 318.000, 222.000, 47.000, 1.000, 45.000, 87.000
 1710946485334920, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1658.000, 126.000, 318.000, 224.000, 47.000, 3.000, 44.000, 87.000
 1710946485445343, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1751.000, 129.000, 320.000, 240.000, 47.000, 1.000, 44.000, 87.000
 1710946485555762, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1603.000, 126.000, 319.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946485666191, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1972.000, 130.000, 318.000, 223.000, 47.000, 3.000, 44.000, 87.000
 1710946485776660, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1201.000, 3300.000, 1797.000, 900.000, 1197.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1948.000, 130.000, 323.000, 243.000, 46.000, 2.000, 45.000, 87.000
 1710946485887100, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1738.000, 125.000, 319.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710946485997545, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1698.000, 124.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710946486107969, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1957.000, 131.000, 323.000, 243.000, 48.000, 1.000, 45.000, 88.000
 1710946486218418, 846.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1198.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1745.000, 126.000, 318.000, 222.000, 46.000, 1.000, 44.000, 87.000
 1710946486328838, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 158.000, 1.000, 0.000, 24.000, 1906.000, 127.000, 318.000, 222.000, 47.000, 2.000, 44.000, 86.000
 1710946486439272, 847.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1931.000, 128.000, 319.000, 222.000, 47.000, 1.000, 44.000, 86.000
 1710946486549689, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1691.000, 126.000, 318.000, 222.000, 46.000, 1.000, 45.000, 87.000
 1710946486660132, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1861.000, 127.000, 318.000, 224.000, 47.000, 2.000, 45.000, 87.000
 1710946486770553, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1810.000, 128.000, 320.000, 231.000, 47.000, 2.000, 45.000, 87.000
 1710946486880985, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1807.000, 129.000, 323.000, 241.000, 46.000, 2.000, 44.000, 87.000
 1710946486991404, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3301.000, 1797.000, 897.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1738.000, 126.000, 319.000, 224.000, 47.000, 1.000, 44.000, 87.000
 1710946487101890, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 900.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 155.000, 0.000, 0.000, 24.000, 1808.000, 125.000, 320.000, 223.000, 48.000, 3.000, 44.000, 87.000
 1710946487212316, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1825.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 10.000, 147.000, 0.000, 0.000, 24.000, 1851.000, 129.000, 319.000, 225.000, 47.000, 1.000, 44.000, 87.000
 1710946487322735, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1652.000, 125.000, 318.000, 222.000, 47.000, 1.000, 45.000, 87.000
 1710946487433169, 850.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1676.000, 124.000, 318.000, 230.000, 47.000, 2.000, 45.000, 87.000
 1710946487543607, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1798.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 154.000, 0.000, 1.000, 24.000, 1731.000, 129.000, 320.000, 224.000, 47.000, 1.000, 44.000, 87.000
 1710946487654032, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1562.000, 124.000, 318.000, 222.000, 46.000, 1.000, 44.000, 87.000
 1710946487764459, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1677.000, 130.000, 319.000, 224.000, 47.000, 1.000, 44.000, 87.000
 1710946487874895, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1668.000, 126.000, 322.000, 238.000, 47.000, 2.000, 44.000, 87.000
 1710946487985311, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1805.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1642.000, 126.000, 319.000, 225.000, 47.000, 2.000, 45.000, 86.000
 1710946488095736, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 284.000, 10.000, 33.000, 61.000, 10.000, 153.000, 0.000, 0.000, 24.000, 1978.000, 130.000, 319.000, 225.000, 46.000, 2.000, 44.000, 87.000
 1710946488206158, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 1.000, 24.000, 1830.000, 130.000, 323.000, 242.000, 48.000, 1.000, 45.000, 87.000
 1710946488316590, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 162.000, 1.000, 1.000, 24.000, 1705.000, 127.000, 318.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710946488427049, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 286.000, 10.000, 33.000, 61.000, 11.000, 159.000, 1.000, 0.000, 24.000, 1743.000, 127.000, 318.000, 222.000, 48.000, 2.000, 45.000, 87.000
 1710946488537469, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 0.000, 0.000, 23.000, 2078.000, 133.000, 322.000, 240.000, 47.000, 1.000, 45.000, 87.000
 1710946488647889, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1712.000, 124.000, 318.000, 222.000, 47.000, 0.000, 45.000, 87.000
 1710946488758307, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 11.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1986.000, 129.000, 318.000, 220.000, 46.000, 2.000, 44.000, 87.000
 1710946488868722, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2053.000, 133.000, 320.000, 228.000, 47.000, 2.000, 45.000, 87.000
 1710946488979176, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1707.000, 125.000, 319.000, 232.000, 47.000, 2.000, 44.000, 87.000
 1710946489089594, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1706.000, 127.000, 318.000, 221.000, 46.000, 1.000, 44.000, 87.000
 1710946489200023, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1800.000, 127.000, 317.000, 221.000, 48.000, 1.000, 45.000, 87.000
 1710946489310528, 847.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1862.000, 130.000, 322.000, 234.000, 47.000, 2.000, 44.000, 87.000
 1710946489420981, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 900.000, 1200.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1735.000, 127.000, 318.000, 221.000, 48.000, 2.000, 44.000, 87.000
 1710946489531401, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 1.000, 0.000, 24.000, 1783.000, 128.000, 320.000, 234.000, 47.000, 1.000, 44.000, 87.000
 1710946489641844, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1771.000, 126.000, 321.000, 226.000, 47.000, 2.000, 44.000, 87.000
 1710946489752327, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1798.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 153.000, 0.000, 0.000, 24.000, 1771.000, 125.000, 317.000, 224.000, 47.000, 1.000, 44.000, 87.000
 1710946489862750, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1672.000, 124.000, 318.000, 220.000, 47.000, 3.000, 44.000, 87.000
 1710946489973168, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 32.000, 61.000, 10.000, 162.000, 1.000, 0.000, 24.000, 1776.000, 126.000, 318.000, 227.000, 47.000, 1.000, 45.000, 87.000
 1710946490083590, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1238.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1510.000, 124.000, 317.000, 219.000, 47.000, 2.000, 45.000, 87.000
 1710946490194017, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1883.000, 127.000, 317.000, 227.000, 46.000, 1.000, 44.000, 87.000
 1710946490304439, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1687.000, 128.000, 319.000, 230.000, 46.000, 1.000, 44.000, 87.000
 1710946490414879, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 1.000, 24.000, 1672.000, 126.000, 318.000, 224.000, 46.000, 2.000, 44.000, 87.000
 1710946490525293, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 159.000, 0.000, 0.000, 24.000, 1911.000, 129.000, 318.000, 220.000, 46.000, 2.000, 44.000, 87.000
 1710946490635739, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1837.000, 130.000, 322.000, 238.000, 47.000, 1.000, 44.000, 87.000
 1710946490746157, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 10.000, 162.000, 1.000, 0.000, 24.000, 1622.000, 126.000, 317.000, 220.000, 46.000, 1.000, 44.000, 87.000
 1710946490856598, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1846.000, 125.000, 317.000, 219.000, 47.000, 2.000, 45.000, 87.000
 1710946490967020, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1971.000, 133.000, 322.000, 241.000, 46.000, 2.000, 44.000, 87.000
 1710946491077496, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1641.000, 125.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946491187931, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1842.000, 127.000, 318.000, 222.000, 47.000, 1.000, 45.000, 87.000
 1710946491298354, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1842.000, 131.000, 318.000, 241.000, 46.000, 2.000, 45.000, 87.000
 1710946491408768, 847.000, 847.000, 1815.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1647.000, 125.000, 317.000, 220.000, 47.000, 1.000, 45.000, 87.000
 1710946491519177, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1795.000, 127.000, 318.000, 223.000, 47.000, 2.000, 45.000, 87.000
 1710946491629593, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1197.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 152.000, 1.000, 0.000, 24.000, 1877.000, 127.000, 318.000, 222.000, 47.000, 2.000, 45.000, 87.000
 1710946491740034, 850.000, 847.000, 1816.000, 1202.000, 848.000, 1813.000, 1192.000, 1793.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 900.000, 1197.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1912.000, 130.000, 323.000, 241.000, 47.000, 1.000, 45.000, 87.000
 1710946491850454, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1758.000, 127.000, 318.000, 223.000, 48.000, 2.000, 43.000, 87.000
 1710946491960875, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 10.000, 163.000, 1.000, 0.000, 24.000, 1732.000, 128.000, 321.000, 230.000, 47.000, 2.000, 45.000, 87.000
 1710946492071297, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1646.000, 131.000, 318.000, 224.000, 47.000, 2.000, 45.000, 87.000
 1710946492181729, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1787.000, 128.000, 318.000, 223.000, 47.000, 2.000, 45.000, 87.000
 1710946492292151, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1201.000, 3298.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1677.000, 124.000, 318.000, 223.000, 46.000, 1.000, 44.000, 87.000
 1710946492402622, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1806.000, 126.000, 318.000, 235.000, 47.000, 2.000, 45.000, 87.000
 1710946492513033, 847.000, 846.000, 1815.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 62.000, 10.000, 147.000, 1.000, 0.000, 24.000, 1567.000, 123.000, 317.000, 224.000, 48.000, 2.000, 44.000, 87.000
 1710946492623464, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 848.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1697.000, 124.000, 319.000, 226.000, 47.000, 1.000, 44.000, 87.000
 1710946492733876, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1847.000, 126.000, 321.000, 232.000, 48.000, 1.000, 44.000, 87.000
 1710946492844317, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3298.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1627.000, 125.000, 318.000, 224.000, 47.000, 1.000, 44.000, 87.000
 1710946492954733, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2006.000, 129.000, 318.000, 225.000, 46.000, 2.000, 44.000, 87.000
 1710946493065162, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1780.000, 131.000, 321.000, 244.000, 47.000, 1.000, 44.000, 86.000
 1710946493175581, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1663.000, 124.000, 318.000, 225.000, 47.000, 2.000, 44.000, 87.000
 1710946493285990, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 284.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1647.000, 127.000, 318.000, 222.000, 46.000, 2.000, 44.000, 87.000
 1710946493396427, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 61.000, 11.000, 150.000, 1.000, 0.000, 24.000, 1920.000, 133.000, 322.000, 244.000, 47.000, 1.000, 44.000, 87.000
 1710946493506844, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1241.000, 284.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1691.000, 126.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946493617284, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1646.000, 127.000, 317.000, 222.000, 47.000, 3.000, 44.000, 87.000
 1710946493727742, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1238.000, 284.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1870.000, 134.000, 321.000, 232.000, 47.000, 2.000, 44.000, 87.000
 1710946493838165, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 11.000, 150.000, 1.000, 0.000, 24.000, 1708.000, 125.000, 318.000, 222.000, 47.000, 1.000, 44.000, 86.000
 1710946493948597, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1873.000, 124.000, 318.000, 223.000, 47.000, 3.000, 44.000, 87.000
 1710946494059017, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1781.000, 127.000, 318.000, 224.000, 46.000, 2.000, 44.000, 87.000
 1710946494169461, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1765.000, 131.000, 318.000, 234.000, 47.000, 2.000, 44.000, 87.000
 1710946494279884, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1751.000, 126.000, 318.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710946494390307, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1738.000, 131.000, 321.000, 226.000, 47.000, 1.000, 44.000, 87.000
 1710946494500728, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1825.000, 127.000, 322.000, 236.000, 47.000, 2.000, 44.000, 87.000
 1710946494611198, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 10.000, 163.000, 1.000, 0.000, 24.000, 1571.000, 125.000, 318.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710946494721620, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1717.000, 124.000, 319.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710946494832038, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 10.000, 153.000, 0.000, 1.000, 24.000, 1723.000, 127.000, 318.000, 229.000, 47.000, 2.000, 44.000, 87.000
 1710946494942454, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1556.000, 124.000, 318.000, 222.000, 47.000, 1.000, 45.000, 87.000
 1710946495052920, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1677.000, 124.000, 318.000, 225.000, 48.000, 1.000, 44.000, 87.000
 1710946495163342, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1725.000, 129.000, 319.000, 229.000, 48.000, 3.000, 44.000, 87.000
 1710946495273759, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1560.000, 124.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946495384183, 848.000, 846.000, 1816.000, 1200.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1911.000, 128.000, 319.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710946495494608, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1893.000, 130.000, 322.000, 246.000, 47.000, 1.000, 44.000, 87.000
 1710946495605054, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 155.000, 0.000, 0.000, 24.000, 1766.000, 125.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946495715477, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1712.000, 125.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946495825895, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1236.000, 285.000, 10.000, 33.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1888.000, 131.000, 322.000, 243.000, 47.000, 2.000, 44.000, 88.000
 1710946495936323, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 156.000, 1.000, 0.000, 24.000, 1767.000, 128.000, 318.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710946496046743, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1846.000, 126.000, 318.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710946496157167, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1951.000, 130.000, 322.000, 235.000, 48.000, 3.000, 44.000, 87.000
 1710946496267587, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1715.000, 126.000, 318.000, 220.000, 46.000, 2.000, 45.000, 87.000
 1710946496378068, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1778.000, 126.000, 317.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946496488493, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1803.000, 128.000, 319.000, 220.000, 48.000, 1.000, 44.000, 87.000
 1710946496598906, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 10.000, 164.000, 1.000, 0.000, 24.000, 1818.000, 130.000, 322.000, 244.000, 48.000, 3.000, 44.000, 87.000
 1710946496709315, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1807.000, 127.000, 319.000, 224.000, 47.000, 2.000, 45.000, 87.000
 1710946496819754, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1840.000, 127.000, 321.000, 234.000, 47.000, 2.000, 44.000, 87.000
 1710946496930157, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1796.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1803.000, 129.000, 319.000, 225.000, 47.000, 2.000, 44.000, 87.000
 1710946497040598, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1198.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 162.000, 1.000, 0.000, 23.000, 1622.000, 126.000, 319.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710946497151012, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1677.000, 124.000, 318.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710946497261447, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 900.000, 1197.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1758.000, 128.000, 319.000, 229.000, 47.000, 1.000, 45.000, 87.000
 1710946497371862, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1795.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1508.000, 123.000, 318.000, 222.000, 42.000, 2.000, 44.000, 87.000
 1710946497482275, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 285.000, 10.000, 33.000, 62.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1671.000, 124.000, 319.000, 226.000, 47.000, 2.000, 44.000, 87.000
 1710946497592714, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1658.000, 129.000, 320.000, 240.000, 47.000, 2.000, 44.000, 87.000
 1710946497703187, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1643.000, 125.000, 318.000, 225.000, 47.000, 2.000, 44.000, 87.000
 1710946497813600, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 163.000, 1.000, 0.000, 24.000, 1903.000, 129.000, 318.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710946497924032, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1840.000, 130.000, 321.000, 241.000, 47.000, 2.000, 44.000, 87.000
 1710946498034443, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1249.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1677.000, 126.000, 318.000, 224.000, 47.000, 2.000, 44.000, 86.000
 1710946498144875, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 284.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1802.000, 128.000, 318.000, 221.000, 47.000, 1.000, 45.000, 87.000
 1710946498255298, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 2017.000, 131.000, 322.000, 245.000, 46.000, 1.000, 44.000, 87.000
 1710946498365729, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 1.000, 24.000, 1750.000, 125.000, 318.000, 223.000, 47.000, 1.000, 45.000, 87.000
 1710946498476149, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1898.000, 127.000, 318.000, 222.000, 47.000, 2.000, 44.000, 86.000
 1710946498586561, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2031.000, 132.000, 321.000, 241.000, 47.000, 2.000, 44.000, 86.000
 1710946498696992, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 162.000, 0.000, 1.000, 24.000, 1702.000, 124.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946498807408, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 151.000, 0.000, 1.000, 24.000, 1747.000, 128.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946498917846, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1891.000, 127.000, 318.000, 232.000, 47.000, 1.000, 44.000, 86.000
 1710946499028288, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1875.000, 129.000, 318.000, 243.000, 47.000, 1.000, 44.000, 87.000
 1710946499138720, 847.000, 846.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1706.000, 126.000, 318.000, 223.000, 47.000, 1.000, 45.000, 87.000
 1710946499249126, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 284.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1806.000, 126.000, 321.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710946499359578, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1650.000, 127.000, 322.000, 228.000, 47.000, 2.000, 44.000, 87.000
 1710946499469991, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1197.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1822.000, 125.000, 319.000, 226.000, 47.000, 1.000, 44.000, 86.000
 1710946499580426, 848.000, 846.000, 1816.000, 1201.000, 846.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1678.000, 127.000, 322.000, 225.000, 47.000, 2.000, 44.000, 87.000
 1710946499690857, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1681.000, 126.000, 319.000, 229.000, 47.000, 2.000, 44.000, 87.000
 1710946499801286, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1561.000, 124.000, 318.000, 222.000, 47.000, 3.000, 43.000, 87.000
 1710946499911706, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 1.000, 24.000, 1756.000, 125.000, 318.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710946500022136, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1772.000, 127.000, 320.000, 231.000, 47.000, 2.000, 44.000, 87.000
 1710946500132557, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1620.000, 124.000, 318.000, 226.000, 47.000, 2.000, 44.000, 87.000
 1710946500243015, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1785.000, 127.000, 319.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710946500353493, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1758.000, 128.000, 323.000, 246.000, 46.000, 2.000, 45.000, 87.000
 1710946500463912, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1237.000, 284.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1658.000, 127.000, 318.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710946500574327, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1957.000, 126.000, 318.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710946500684748, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1917.000, 130.000, 321.000, 242.000, 47.000, 1.000, 44.000, 87.000
 1710946500795176, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1678.000, 125.000, 318.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710946500905595, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 897.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1718.000, 126.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946501016034, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1918.000, 131.000, 321.000, 236.000, 46.000, 1.000, 44.000, 87.000
 1710946501126453, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 284.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1666.000, 125.000, 318.000, 222.000, 48.000, 1.000, 44.000, 87.000
 1710946501236882, 847.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1923.000, 128.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946501347304, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 9.000, 32.000, 61.000, 10.000, 160.000, 0.000, 0.000, 24.000, 1950.000, 130.000, 321.000, 222.000, 48.000, 2.000, 44.000, 87.000
 1710946501457738, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1811.000, 127.000, 322.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946501568162, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 1.000, 24.000, 1782.000, 127.000, 318.000, 223.000, 46.000, 2.000, 44.000, 87.000
 1710946501678650, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1757.000, 127.000, 320.000, 232.000, 47.000, 2.000, 45.000, 87.000
 1710946501789095, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1736.000, 130.000, 319.000, 242.000, 47.000, 2.000, 44.000, 87.000
 1710946501899561, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1783.000, 128.000, 319.000, 224.000, 46.000, 2.000, 45.000, 87.000
 1710946502009966, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1682.000, 127.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946502120432, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1798.000, 127.000, 319.000, 224.000, 47.000, 1.000, 45.000, 87.000
 1710946502230846, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1623.000, 124.000, 318.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710946502341276, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 151.000, 1.000, 0.000, 24.000, 1673.000, 124.000, 319.000, 227.000, 47.000, 1.000, 44.000, 86.000
 1710946502451689, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1818.000, 127.000, 320.000, 225.000, 47.000, 1.000, 44.000, 87.000
 1710946502562126, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 11.000, 154.000, 1.000, 0.000, 24.000, 1565.000, 124.000, 318.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710946502672533, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 10.000, 149.000, 1.000, 0.000, 24.000, 2016.000, 129.000, 318.000, 222.000, 46.000, 2.000, 45.000, 87.000
 1710946502782999, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 156.000, 0.000, 0.000, 24.000, 1773.000, 130.000, 322.000, 241.000, 47.000, 2.000, 45.000, 87.000
 1710946502893423, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1237.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1677.000, 125.000, 318.000, 223.000, 46.000, 2.000, 44.000, 87.000
 1710946503003899, 847.000, 846.000, 1816.000, 1201.000, 846.000, 1812.000, 1191.000, 1795.000, 1825.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2045.000, 127.000, 317.000, 221.000, 46.000, 1.000, 45.000, 87.000
 1710946503114314, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1863.000, 132.000, 323.000, 241.000, 47.000, 2.000, 44.000, 87.000
 1710946503224724, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1198.000, 3300.000, 1796.000, 898.000, 1197.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1671.000, 125.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710946503335166, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1706.000, 127.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946503445581, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1935.000, 132.000, 321.000, 245.000, 47.000, 1.000, 44.000, 87.000
 1710946503556030, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1652.000, 126.000, 318.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710946503666448, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 158.000, 0.000, 0.000, 24.000, 1858.000, 128.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946503776884, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1775.000, 126.000, 318.000, 226.000, 47.000, 2.000, 44.000, 86.000
 1710946503887298, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1753.000, 125.000, 318.000, 239.000, 46.000, 2.000, 44.000, 87.000
 1710946503997745, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1793.000, 125.000, 318.000, 222.000, 47.000, 2.000, 45.000, 87.000
 1710946504108155, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 158.000, 1.000, 0.000, 24.000, 1771.000, 126.000, 318.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710946504218605, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1868.000, 128.000, 322.000, 226.000, 47.000, 1.000, 45.000, 87.000
 1710946504329063, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1590.000, 127.000, 318.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710946504439482, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1813.000, 1191.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1728.000, 131.000, 320.000, 235.000, 47.000, 2.000, 44.000, 87.000
 1710946504549899, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 1.000, 0.000, 24.000, 1711.000, 127.000, 319.000, 228.000, 47.000, 2.000, 43.000, 87.000
 1710946504660317, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1615.000, 124.000, 318.000, 226.000, 46.000, 2.000, 44.000, 87.000
 1710946504770741, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1682.000, 124.000, 318.000, 224.000, 48.000, 1.000, 44.000, 87.000
 1710946504881173, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1688.000, 127.000, 321.000, 230.000, 47.000, 2.000, 44.000, 87.000
 1710946504991592, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 846.000, 850.000, 1797.000, 1198.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 160.000, 1.000, 0.000, 23.000, 1527.000, 123.000, 318.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710946505102029, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1887.000, 125.000, 319.000, 228.000, 47.000, 2.000, 45.000, 87.000
 1710946505212446, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1697.000, 129.000, 324.000, 246.000, 47.000, 2.000, 45.000, 87.000
 1710946505322891, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1696.000, 125.000, 318.000, 226.000, 47.000, 1.000, 44.000, 86.000
 1710946505433315, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 284.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1777.000, 126.000, 318.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710946505543747, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1832.000, 131.000, 324.000, 239.000, 47.000, 2.000, 44.000, 86.000
 1710946505654206, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1191.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1803.000, 125.000, 318.000, 222.000, 48.000, 2.000, 44.000, 87.000
 1710946505764646, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 152.000, 0.000, 0.000, 24.000, 1833.000, 125.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946505875065, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1945.000, 132.000, 322.000, 232.000, 47.000, 2.000, 45.000, 87.000
 1710946505985483, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 162.000, 0.000, 0.000, 24.000, 1715.000, 124.000, 318.000, 223.000, 47.000, 2.000, 45.000, 87.000
 1710946506095907, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1792.000, 125.000, 318.000, 223.000, 48.000, 2.000, 45.000, 87.000
 1710946506206350, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1811.000, 1192.000, 1795.000, 1827.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1827.000, 129.000, 320.000, 222.000, 48.000, 2.000, 45.000, 87.000
 1710946506316772, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 149.000, 1.000, 0.000, 24.000, 1798.000, 128.000, 321.000, 226.000, 47.000, 1.000, 45.000, 86.000
 1710946506427192, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1671.000, 126.000, 318.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710946506537615, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1876.000, 130.000, 319.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946506648040, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 900.000, 1200.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 1.000, 24.000, 1823.000, 131.000, 318.000, 246.000, 46.000, 2.000, 44.000, 87.000
 1710946506758457, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1750.000, 127.000, 318.000, 223.000, 47.000, 1.000, 44.000, 86.000
 1710946506868888, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1797.000, 1198.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1676.000, 127.000, 318.000, 232.000, 46.000, 1.000, 45.000, 87.000
 1710946506979354, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1725.000, 127.000, 318.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710946507089769, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1236.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1506.000, 124.000, 318.000, 221.000, 46.000, 1.000, 44.000, 87.000
 1710946507200187, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 10.000, 147.000, 0.000, 0.000, 24.000, 1671.000, 124.000, 318.000, 221.000, 48.000, 1.000, 45.000, 87.000
 1710946507310605, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 1.000, 23.000, 1678.000, 129.000, 321.000, 239.000, 47.000, 2.000, 45.000, 87.000
 1710946507421015, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1651.000, 124.000, 318.000, 225.000, 48.000, 2.000, 45.000, 86.000
 1710946507531475, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1778.000, 128.000, 319.000, 226.000, 47.000, 1.000, 44.000, 87.000
 1710946507641879, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 154.000, 0.000, 0.000, 24.000, 1751.000, 128.000, 323.000, 239.000, 47.000, 2.000, 44.000, 87.000
 1710946507752317, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 10.000, 160.000, 0.000, 0.000, 24.000, 1641.000, 125.000, 318.000, 223.000, 48.000, 1.000, 44.000, 86.000
 1710946507862735, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1877.000, 128.000, 318.000, 222.000, 48.000, 2.000, 44.000, 87.000
 1710946507973167, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1993.000, 132.000, 323.000, 245.000, 47.000, 1.000, 44.000, 87.000
 1710946508083590, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1825.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1720.000, 127.000, 318.000, 223.000, 46.000, 2.000, 44.000, 86.000
 1710946508194020, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1783.000, 126.000, 318.000, 221.000, 47.000, 1.000, 45.000, 87.000
 1710946508304482, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2007.000, 133.000, 322.000, 241.000, 46.000, 1.000, 44.000, 87.000
 1710946508414901, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 10.000, 163.000, 1.000, 0.000, 24.000, 1773.000, 127.000, 317.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946508525317, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 159.000, 1.000, 1.000, 24.000, 1788.000, 128.000, 318.000, 222.000, 46.000, 1.000, 44.000, 87.000
 1710946508635748, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 10.000, 161.000, 0.000, 0.000, 24.000, 1878.000, 127.000, 318.000, 222.000, 47.000, 2.000, 45.000, 86.000
 1710946508746157, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1747.000, 125.000, 318.000, 244.000, 46.000, 2.000, 45.000, 87.000
 1710946508856592, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1249.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1736.000, 127.000, 317.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710946508967005, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1815.000, 128.000, 318.000, 236.000, 46.000, 1.000, 44.000, 87.000
 1710946509077418, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1732.000, 130.000, 323.000, 239.000, 47.000, 1.000, 44.000, 87.000
 1710946509187859, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1272.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1790.000, 125.000, 319.000, 225.000, 47.000, 2.000, 45.000, 87.000
 1710946509298321, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 155.000, 0.000, 0.000, 24.000, 1770.000, 127.000, 320.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710946509408731, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1198.000, 3298.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 152.000, 0.000, 0.000, 24.000, 1777.000, 127.000, 320.000, 226.000, 48.000, 3.000, 44.000, 87.000
 1710946509519164, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1603.000, 125.000, 318.000, 219.000, 48.000, 2.000, 44.000, 87.000
 1710946509629643, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 284.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1682.000, 125.000, 318.000, 224.000, 47.000, 2.000, 44.000, 86.000
 1710946509740054, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1685.000, 128.000, 320.000, 226.000, 47.000, 2.000, 45.000, 87.000
 1710946509850467, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1244.000, 284.000, 10.000, 33.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1576.000, 124.000, 317.000, 219.000, 46.000, 2.000, 44.000, 87.000
 1710946509960931, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1200.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1680.000, 126.000, 318.000, 220.000, 48.000, 2.000, 44.000, 87.000
 1710946510071329, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 155.000, 1.000, 0.000, 24.000, 1723.000, 128.000, 321.000, 228.000, 46.000, 2.000, 44.000, 87.000
 1710946510181740, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1668.000, 127.000, 318.000, 220.000, 46.000, 1.000, 44.000, 87.000
 1710946510292151, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1995.000, 127.000, 318.000, 220.000, 47.000, 1.000, 45.000, 87.000
 1710946510402593, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1870.000, 130.000, 323.000, 243.000, 48.000, 2.000, 44.000, 87.000
 1710946510513003, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 1.000, 24.000, 1730.000, 125.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946510623415, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1720.000, 125.000, 317.000, 220.000, 48.000, 2.000, 44.000, 87.000
 1710946510733842, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2018.000, 132.000, 321.000, 240.000, 46.000, 1.000, 44.000, 87.000
 1710946510844256, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1677.000, 125.000, 317.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710946510954725, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 156.000, 0.000, 0.000, 24.000, 2023.000, 127.000, 317.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710946511065137, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 2003.000, 129.000, 320.000, 231.000, 46.000, 2.000, 44.000, 87.000
 1710946511175566, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1805.000, 846.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1738.000, 126.000, 322.000, 235.000, 47.000, 1.000, 44.000, 87.000
 1710946511285977, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1792.000, 127.000, 318.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710946511396407, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 157.000, 0.000, 0.000, 24.000, 1796.000, 127.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946511506824, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 151.000, 1.000, 0.000, 24.000, 1858.000, 129.000, 322.000, 239.000, 48.000, 1.000, 44.000, 87.000
 1710946511617258, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1795.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 62.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1786.000, 126.000, 318.000, 223.000, 46.000, 3.000, 44.000, 87.000
 1710946511727680, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1745.000, 125.000, 319.000, 233.000, 46.000, 2.000, 44.000, 87.000
 1710946511838121, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1827.000, 128.000, 319.000, 232.000, 47.000, 2.000, 44.000, 86.000
 1710946511948541, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 284.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1717.000, 126.000, 318.000, 225.000, 47.000, 1.000, 44.000, 87.000
 1710946512058987, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1671.000, 124.000, 318.000, 221.000, 47.000, 3.000, 44.000, 87.000
 1710946512169404, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 62.000, 11.000, 151.000, 1.000, 0.000, 24.000, 1828.000, 127.000, 319.000, 228.000, 47.000, 2.000, 44.000, 87.000
 1710946512279907, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 10.000, 163.000, 1.000, 0.000, 24.000, 1552.000, 124.000, 318.000, 221.000, 43.000, 1.000, 44.000, 87.000
 1710946512390341, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1958.000, 129.000, 318.000, 226.000, 47.000, 2.000, 44.000, 87.000
 1710946512500755, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 160.000, 0.000, 0.000, 24.000, 1718.000, 126.000, 322.000, 242.000, 47.000, 1.000, 44.000, 87.000
 1710946512611167, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1655.000, 125.000, 318.000, 225.000, 47.000, 2.000, 45.000, 87.000
 1710946512721579, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 10.000, 160.000, 1.000, 0.000, 24.000, 1975.000, 129.000, 318.000, 223.000, 46.000, 2.000, 44.000, 87.000
 1710946512832018, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1813.000, 131.000, 323.000, 242.000, 46.000, 1.000, 45.000, 87.000
 1710946512942429, 848.000, 846.000, 1815.000, 1202.000, 848.000, 1812.000, 1191.000, 1796.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1701.000, 125.000, 318.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710946513052835, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1798.000, 898.000, 1200.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 10.000, 157.000, 0.000, 0.000, 24.000, 1760.000, 126.000, 318.000, 221.000, 48.000, 3.000, 44.000, 86.000
 1710946513163271, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1985.000, 133.000, 322.000, 241.000, 47.000, 0.000, 44.000, 87.000
 1710946513273681, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 32.000, 62.000, 11.000, 152.000, 0.000, 0.000, 24.000, 1677.000, 125.000, 318.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710946513384122, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1802.000, 128.000, 318.000, 223.000, 48.000, 2.000, 44.000, 86.000
 1710946513494530, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1762.000, 127.000, 322.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946513605001, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1681.000, 125.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946513715459, 847.000, 846.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1706.000, 126.000, 318.000, 224.000, 47.000, 2.000, 45.000, 87.000
 1710946513825861, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 897.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1745.000, 127.000, 317.000, 225.000, 47.000, 1.000, 45.000, 87.000
 1710946513936277, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1911.000, 132.000, 323.000, 246.000, 47.000, 1.000, 45.000, 87.000
 1710946514046735, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1765.000, 126.000, 318.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710946514157164, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1191.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 10.000, 160.000, 0.000, 0.000, 24.000, 1768.000, 130.000, 319.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710946514267572, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1683.000, 126.000, 319.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710946514377980, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1827.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1786.000, 126.000, 318.000, 223.000, 47.000, 2.000, 45.000, 87.000
 1710946514488426, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1675.000, 125.000, 318.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710946514598849, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1780.000, 125.000, 319.000, 228.000, 47.000, 1.000, 44.000, 87.000
 1710946514709291, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1511.000, 123.000, 318.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710946514819706, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1766.000, 125.000, 318.000, 225.000, 47.000, 1.000, 45.000, 87.000
 1710946514930182, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 155.000, 0.000, 0.000, 24.000, 1790.000, 129.000, 319.000, 239.000, 47.000, 1.000, 44.000, 87.000
 1710946515040599, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 151.000, 1.000, 0.000, 24.000, 1690.000, 125.000, 318.000, 227.000, 47.000, 1.000, 44.000, 87.000
 1710946515151026, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1890.000, 128.000, 318.000, 223.000, 48.000, 2.000, 44.000, 87.000
 1710946515261452, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 162.000, 1.000, 0.000, 24.000, 1811.000, 131.000, 323.000, 243.000, 46.000, 2.000, 44.000, 87.000
 1710946515371870, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 159.000, 1.000, 0.000, 24.000, 1675.000, 125.000, 318.000, 222.000, 47.000, 3.000, 44.000, 87.000
 1710946515482310, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 153.000, 1.000, 0.000, 24.000, 1891.000, 125.000, 318.000, 222.000, 46.000, 2.000, 45.000, 87.000
 1710946515592736, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1993.000, 134.000, 321.000, 238.000, 47.000, 1.000, 44.000, 87.000
 1710946515703184, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1243.000, 284.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1818.000, 127.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946515813602, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 284.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1783.000, 126.000, 318.000, 222.000, 46.000, 1.000, 44.000, 87.000
 1710946515924034, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 159.000, 1.000, 0.000, 24.000, 1786.000, 131.000, 320.000, 230.000, 47.000, 2.000, 44.000, 87.000
 1710946516034454, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 10.000, 154.000, 0.000, 0.000, 24.000, 1751.000, 125.000, 318.000, 237.000, 46.000, 2.000, 44.000, 87.000
 1710946516144885, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1663.000, 127.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710946516255343, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1791.000, 126.000, 318.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710946516365763, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 161.000, 1.000, 0.000, 24.000, 1793.000, 131.000, 323.000, 231.000, 47.000, 3.000, 44.000, 87.000
 1710946516476182, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1750.000, 126.000, 318.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710946516586607, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 10.000, 160.000, 0.000, 0.000, 24.000, 1775.000, 129.000, 319.000, 233.000, 47.000, 1.000, 44.000, 87.000
 1710946516697029, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1198.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1762.000, 126.000, 318.000, 225.000, 46.000, 1.000, 45.000, 87.000
 1710946516807466, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1551.000, 127.000, 318.000, 225.000, 46.000, 1.000, 45.000, 87.000
 1710946516917887, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1727.000, 124.000, 319.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946517028316, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1643.000, 126.000, 319.000, 230.000, 47.000, 1.000, 44.000, 87.000
 1710946517138743, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 284.000, 10.000, 33.000, 62.000, 11.000, 156.000, 0.000, 0.000, 24.000, 1526.000, 123.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946517249171, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 166.000, 1.000, 0.000, 24.000, 1660.000, 126.000, 318.000, 228.000, 47.000, 1.000, 44.000, 87.000
 1710946517359591, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 284.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1742.000, 129.000, 321.000, 227.000, 47.000, 2.000, 44.000, 87.000
 1710946517470021, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1600.000, 124.000, 318.000, 224.000, 48.000, 2.000, 44.000, 87.000
 1710946517580482, 847.000, 846.000, 1816.000, 1202.000, 848.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 10.000, 155.000, 0.000, 0.000, 24.000, 1970.000, 129.000, 317.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946517690918, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1775.000, 131.000, 323.000, 243.000, 47.000, 2.000, 44.000, 88.000
 1710946517801340, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1731.000, 126.000, 318.000, 222.000, 47.000, 1.000, 45.000, 87.000
 1710946517911755, 847.000, 846.000, 1815.000, 1202.000, 848.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 1.000, 24.000, 1700.000, 128.000, 317.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946518022156, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1948.000, 132.000, 322.000, 240.000, 48.000, 2.000, 44.000, 87.000
 1710946518132590, 850.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1743.000, 127.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946518243016, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 850.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 1.000, 24.000, 1675.000, 126.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946518353421, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1951.000, 126.000, 322.000, 240.000, 47.000, 0.000, 44.000, 87.000
 1710946518463858, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 10.000, 162.000, 0.000, 0.000, 24.000, 1700.000, 125.000, 318.000, 221.000, 47.000, 0.000, 45.000, 87.000
 1710946518574284, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1873.000, 126.000, 318.000, 223.000, 47.000, 2.000, 45.000, 86.000
 1710946518684709, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1793.000, 127.000, 317.000, 222.000, 46.000, 2.000, 44.000, 87.000
 1710946518795133, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 62.000, 11.000, 152.000, 1.000, 0.000, 24.000, 1693.000, 131.000, 323.000, 237.000, 46.000, 2.000, 45.000, 87.000
 1710946518905604, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 897.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1753.000, 128.000, 318.000, 227.000, 47.000, 2.000, 44.000, 87.000
 1710946519016030, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1796.000, 129.000, 320.000, 227.000, 46.000, 1.000, 44.000, 87.000
 1710946519126444, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1845.000, 128.000, 319.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710946519236882, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1653.000, 124.000, 319.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946519347300, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 10.000, 147.000, 0.000, 0.000, 24.000, 1808.000, 124.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946519457738, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1733.000, 127.000, 319.000, 231.000, 47.000, 1.000, 45.000, 87.000
 1710946519568148, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1566.000, 124.000, 318.000, 223.000, 47.000, 1.000, 45.000, 87.000
 1710946519678569, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1678.000, 125.000, 318.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710946519788998, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 11.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1677.000, 130.000, 319.000, 236.000, 47.000, 1.000, 44.000, 87.000
 1710946519899416, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 23.000, 1560.000, 124.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946520009850, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1827.000, 1807.000, 845.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1988.000, 128.000, 319.000, 226.000, 47.000, 1.000, 44.000, 87.000
 1710946520120269, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 151.000, 0.000, 0.000, 24.000, 1813.000, 129.000, 323.000, 245.000, 47.000, 2.000, 44.000, 87.000
 1710946520230761, 847.000, 846.000, 1816.000, 1201.000, 846.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1682.000, 127.000, 318.000, 227.000, 47.000, 2.000, 44.000, 87.000
 1710946520341175, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1741.000, 125.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710946520451590, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2085.000, 134.000, 321.000, 246.000, 47.000, 3.000, 44.000, 87.000
 1710946520562013, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 152.000, 0.000, 0.000, 24.000, 1701.000, 126.000, 317.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946520672428, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1238.000, 284.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1975.000, 126.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946520782848, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1198.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2066.000, 130.000, 319.000, 232.000, 47.000, 1.000, 44.000, 87.000
 1710946520893278, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1198.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1702.000, 125.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710946521003697, 848.000, 847.000, 1816.000, 1202.000, 846.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1700.000, 126.000, 318.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710946521114136, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1795.000, 129.000, 318.000, 224.000, 47.000, 1.000, 44.000, 87.000
 1710946521224560, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1867.000, 129.000, 322.000, 238.000, 47.000, 0.000, 44.000, 87.000
 1710946521335010, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1716.000, 127.000, 318.000, 223.000, 46.000, 2.000, 44.000, 87.000
 1710946521445449, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1775.000, 126.000, 318.000, 230.000, 47.000, 1.000, 44.000, 87.000
 1710946521555904, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 10.000, 147.000, 0.000, 0.000, 24.000, 1767.000, 128.000, 319.000, 232.000, 46.000, 2.000, 44.000, 87.000
 1710946521666358, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1793.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1197.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1793.000, 126.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946521776787, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1678.000, 124.000, 320.000, 224.000, 47.000, 1.000, 44.000, 87.000
 1710946521887209, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1780.000, 129.000, 318.000, 225.000, 47.000, 1.000, 44.000, 87.000
 1710946521997633, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1507.000, 123.000, 318.000, 222.000, 47.000, 3.000, 44.000, 87.000
 1710946522108047, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1866.000, 127.000, 319.000, 226.000, 47.000, 1.000, 44.000, 87.000
 1710946522218471, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 10.000, 149.000, 0.000, 0.000, 24.000, 1691.000, 129.000, 320.000, 232.000, 47.000, 1.000, 44.000, 87.000
 1710946522328894, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 1.000, 0.000, 24.000, 1683.000, 125.000, 317.000, 225.000, 47.000, 2.000, 44.000, 87.000
 1710946522439316, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1912.000, 130.000, 318.000, 226.000, 47.000, 1.000, 45.000, 87.000
 1710946522549745, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1828.000, 129.000, 322.000, 245.000, 47.000, 1.000, 44.000, 87.000
 1710946522660170, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1622.000, 127.000, 318.000, 222.000, 46.000, 1.000, 45.000, 87.000
 1710946522770613, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1847.000, 127.000, 318.000, 222.000, 46.000, 2.000, 44.000, 87.000
 1710946522881079, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1968.000, 130.000, 322.000, 242.000, 47.000, 2.000, 45.000, 87.000
 1710946522991551, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1631.000, 125.000, 318.000, 223.000, 46.000, 3.000, 44.000, 87.000
 1710946523101971, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1825.000, 128.000, 318.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710946523212435, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1249.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1823.000, 131.000, 322.000, 236.000, 47.000, 2.000, 44.000, 87.000
 1710946523322894, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1653.000, 125.000, 317.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710946523433312, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1813.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1783.000, 128.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946523543746, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1238.000, 284.000, 10.000, 33.000, 62.000, 10.000, 155.000, 1.000, 0.000, 24.000, 1870.000, 127.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946523654168, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1923.000, 129.000, 323.000, 248.000, 46.000, 1.000, 44.000, 87.000
 1710946523764605, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 284.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1748.000, 125.000, 319.000, 224.000, 47.000, 2.000, 45.000, 87.000
 1710946523875028, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1726.000, 127.000, 320.000, 235.000, 48.000, 2.000, 44.000, 87.000
 1710946523985456, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1647.000, 127.000, 322.000, 223.000, 46.000, 1.000, 44.000, 87.000
 1710946524095880, 848.000, 846.000, 1815.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1786.000, 126.000, 317.000, 224.000, 46.000, 2.000, 45.000, 87.000
 1710946524206377, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 10.000, 157.000, 1.000, 0.000, 24.000, 1683.000, 124.000, 317.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710946524316816, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1812.000, 126.000, 317.000, 232.000, 47.000, 1.000, 44.000, 86.000
 1710946524427291, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1565.000, 124.000, 317.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710946524537708, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1697.000, 125.000, 319.000, 227.000, 46.000, 3.000, 44.000, 87.000
 1710946524648148, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1847.000, 126.000, 318.000, 238.000, 46.000, 1.000, 44.000, 86.000
 1710946524758605, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1198.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1633.000, 125.000, 318.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710946524869036, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 2007.000, 128.000, 318.000, 220.000, 46.000, 2.000, 44.000, 86.000
 1710946524979461, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1776.000, 129.000, 322.000, 241.000, 47.000, 3.000, 44.000, 87.000
 1710946525089889, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 10.000, 162.000, 0.000, 0.000, 24.000, 1663.000, 127.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710946525200313, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1191.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2007.000, 126.000, 318.000, 222.000, 47.000, 1.000, 45.000, 87.000
 1710946525310733, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1198.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1926.000, 131.000, 321.000, 244.000, 47.000, 1.000, 44.000, 87.000
 1710946525421178, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1705.000, 125.000, 318.000, 222.000, 47.000, 0.000, 44.000, 87.000
 1710946525531630, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1650.000, 125.000, 317.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946525642057, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1875.000, 132.000, 319.000, 247.000, 47.000, 2.000, 44.000, 87.000
 1710946525752482, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 155.000, 0.000, 0.000, 24.000, 1678.000, 124.000, 317.000, 222.000, 46.000, 2.000, 44.000, 87.000
 1710946525862899, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1875.000, 126.000, 317.000, 221.000, 46.000, 2.000, 45.000, 87.000
 1710946525973322, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1783.000, 130.000, 319.000, 232.000, 47.000, 0.000, 44.000, 87.000
 1710946526083744, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3301.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1762.000, 128.000, 321.000, 241.000, 47.000, 2.000, 44.000, 86.000
 1710946526194164, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1751.000, 126.000, 318.000, 223.000, 46.000, 2.000, 44.000, 87.000
 1710946526304600, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1770.000, 128.000, 318.000, 223.000, 46.000, 2.000, 44.000, 87.000
 1710946526415028, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1833.000, 126.000, 319.000, 228.000, 47.000, 1.000, 44.000, 87.000
 1710946526525450, 847.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1567.000, 128.000, 318.000, 223.000, 48.000, 2.000, 44.000, 86.000
 1710946526635875, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1713.000, 128.000, 320.000, 232.000, 47.000, 2.000, 44.000, 87.000
 1710946526746306, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 11.000, 161.000, 0.000, 1.000, 24.000, 1697.000, 126.000, 318.000, 233.000, 47.000, 2.000, 45.000, 88.000
 1710946526856758, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 10.000, 164.000, 1.000, 0.000, 24.000, 1593.000, 124.000, 318.000, 221.000, 48.000, 2.000, 44.000, 87.000
 1710946526967182, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1680.000, 127.000, 319.000, 223.000, 48.000, 2.000, 44.000, 87.000
 1710946527077604, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 1.000, 24.000, 1726.000, 126.000, 320.000, 227.000, 47.000, 2.000, 44.000, 87.000
 1710946527188036, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1557.000, 123.000, 317.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946527298458, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 156.000, 1.000, 0.000, 24.000, 1931.000, 127.000, 319.000, 225.000, 47.000, 1.000, 44.000, 87.000
 1710946527408876, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1715.000, 131.000, 321.000, 246.000, 42.000, 0.000, 44.000, 87.000
 1710946527519297, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 11.000, 152.000, 0.000, 0.000, 24.000, 1707.000, 125.000, 318.000, 223.000, 47.000, 1.000, 45.000, 87.000
 1710946527629735, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 1.000, 24.000, 1743.000, 128.000, 318.000, 222.000, 47.000, 1.000, 44.000, 86.000
 1710946527740155, 847.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1885.000, 132.000, 323.000, 240.000, 47.000, 2.000, 44.000, 87.000
 1710946527850607, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1745.000, 125.000, 317.000, 222.000, 47.000, 2.000, 45.000, 87.000
 1710946527961033, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1728.000, 125.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710946528071465, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2018.000, 133.000, 322.000, 235.000, 46.000, 2.000, 44.000, 87.000
 1710946528181947, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1688.000, 127.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946528292427, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1881.000, 127.000, 317.000, 222.000, 46.000, 1.000, 45.000, 87.000
 1710946528402848, 847.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1795.000, 126.000, 318.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710946528513288, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1715.000, 131.000, 321.000, 222.000, 48.000, 2.000, 44.000, 87.000
 1710946528623706, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1778.000, 125.000, 318.000, 223.000, 48.000, 2.000, 45.000, 87.000
 1710946528734137, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1817.000, 127.000, 321.000, 228.000, 48.000, 1.000, 45.000, 87.000
 1710946528844563, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1800.000, 130.000, 321.000, 245.000, 46.000, 2.000, 44.000, 87.000
 1710946528955016, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1688.000, 125.000, 318.000, 223.000, 47.000, 1.000, 45.000, 87.000
 1710946529065452, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 157.000, 1.000, 0.000, 24.000, 1848.000, 124.000, 317.000, 222.000, 46.000, 1.000, 44.000, 87.000
 1710946529176144, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 61.000, 11.000, 154.000, 1.000, 0.000, 24.000, 1776.000, 127.000, 318.000, 225.000, 47.000, 1.000, 45.000, 87.000
 1710946529286601, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 1.000, 1.000, 24.000, 1515.000, 124.000, 317.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710946529397070, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 150.000, 1.000, 0.000, 24.000, 1681.000, 124.000, 318.000, 226.000, 47.000, 1.000, 44.000, 87.000
 1710946529507573, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1656.000, 128.000, 320.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710946529617995, 848.000, 846.000, 1816.000, 1202.000, 846.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1646.000, 124.000, 318.000, 222.000, 48.000, 2.000, 44.000, 87.000
 1710946529728423, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1901.000, 126.000, 319.000, 222.000, 46.000, 2.000, 44.000, 87.000
 1710946529838836, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1830.000, 129.000, 323.000, 242.000, 47.000, 2.000, 44.000, 87.000
 1710946529949269, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 152.000, 1.000, 0.000, 24.000, 1646.000, 126.000, 318.000, 223.000, 47.000, 1.000, 45.000, 86.000
 1710946530059688, 848.000, 846.000, 1815.000, 1202.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1198.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 10.000, 147.000, 1.000, 0.000, 24.000, 1812.000, 126.000, 318.000, 221.000, 48.000, 1.000, 45.000, 87.000
 1710946530170122, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1793.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 152.000, 0.000, 0.000, 24.000, 1988.000, 132.000, 322.000, 241.000, 48.000, 2.000, 44.000, 86.000
 1710946530280544, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1703.000, 125.000, 318.000, 221.000, 47.000, 1.000, 44.000, 86.000
 1710946530390989, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1198.000, 3301.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1876.000, 124.000, 318.000, 221.000, 46.000, 3.000, 44.000, 87.000
 1710946530501415, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2031.000, 131.000, 320.000, 246.000, 47.000, 2.000, 44.000, 86.000
 1710946530611868, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 10.000, 160.000, 0.000, 0.000, 24.000, 1693.000, 125.000, 318.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710946530722301, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1793.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 1.000, 1.000, 24.000, 1802.000, 126.000, 318.000, 223.000, 47.000, 1.000, 44.000, 86.000
 1710946530832771, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1888.000, 128.000, 320.000, 222.000, 46.000, 2.000, 44.000, 87.000
 1710946530943192, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1891.000, 126.000, 321.000, 238.000, 46.000, 2.000, 44.000, 87.000
 1710946531053613, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 156.000, 1.000, 0.000, 24.000, 1732.000, 127.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946531164038, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 845.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1772.000, 128.000, 318.000, 227.000, 47.000, 1.000, 44.000, 86.000
 1710946531274460, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1640.000, 127.000, 319.000, 225.000, 47.000, 3.000, 45.000, 87.000
 1710946531384879, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 158.000, 1.000, 0.000, 24.000, 1817.000, 126.000, 318.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710946531495297, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 32.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1680.000, 125.000, 320.000, 233.000, 47.000, 2.000, 44.000, 87.000
 1710946531605791, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1647.000, 128.000, 319.000, 225.000, 46.000, 2.000, 45.000, 86.000
 1710946531716212, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1236.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1586.000, 123.000, 319.000, 224.000, 47.000, 2.000, 45.000, 88.000
 1710946531826631, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1743.000, 126.000, 318.000, 224.000, 47.000, 1.000, 45.000, 86.000
 1710946531937051, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1827.000, 129.000, 321.000, 234.000, 46.000, 1.000, 45.000, 87.000
 1710946532047469, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 10.000, 159.000, 1.000, 0.000, 23.000, 1621.000, 124.000, 318.000, 222.000, 47.000, 1.000, 44.000, 86.000
 1710946532157925, 847.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 1.000, 24.000, 1773.000, 129.000, 318.000, 227.000, 47.000, 2.000, 44.000, 87.000
 1710946532268344, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1760.000, 130.000, 321.000, 243.000, 47.000, 1.000, 44.000, 87.000
 1710946532378778, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1667.000, 126.000, 318.000, 223.000, 47.000, 1.000, 45.000, 86.000
 1710946532489196, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1980.000, 129.000, 318.000, 222.000, 48.000, 2.000, 44.000, 87.000
 1710946532599622, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1896.000, 131.000, 323.000, 242.000, 46.000, 2.000, 45.000, 87.000
 1710946532710038, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 156.000, 0.000, 0.000, 24.000, 1665.000, 126.000, 318.000, 222.000, 47.000, 2.000, 44.000, 86.000
 1710946532820463, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 151.000, 1.000, 0.000, 24.000, 1695.000, 126.000, 318.000, 222.000, 46.000, 2.000, 44.000, 87.000
 1710946532930891, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1876.000, 131.000, 323.000, 232.000, 47.000, 1.000, 45.000, 87.000
 1710946533041311, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1641.000, 124.000, 318.000, 223.000, 47.000, 2.000, 44.000, 86.000
 1710946533151747, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 62.000, 10.000, 156.000, 1.000, 0.000, 24.000, 1911.000, 129.000, 317.000, 223.000, 46.000, 2.000, 45.000, 87.000
 1710946533262166, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1926.000, 128.000, 318.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710946533372598, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1198.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1800.000, 129.000, 318.000, 230.000, 47.000, 2.000, 44.000, 87.000
 1710946533483074, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1765.000, 127.000, 318.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710946533593497, 847.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1766.000, 127.000, 320.000, 238.000, 46.000, 1.000, 45.000, 87.000
 1710946533703925, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1757.000, 130.000, 321.000, 239.000, 47.000, 2.000, 45.000, 87.000
 1710946533814357, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1805.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 1.000, 24.000, 1782.000, 125.000, 319.000, 226.000, 46.000, 1.000, 44.000, 87.000
 1710946533924768, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1249.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1668.000, 124.000, 318.000, 226.000, 46.000, 2.000, 44.000, 86.000
 1710946534035186, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1786.000, 124.000, 318.000, 225.000, 47.000, 2.000, 44.000, 87.000
 1710946534145595, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1605.000, 124.000, 318.000, 221.000, 48.000, 2.000, 44.000, 87.000
 1710946534256030, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1678.000, 124.000, 318.000, 222.000, 47.000, 2.000, 45.000, 87.000
 1710946534366445, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1805.000, 127.000, 320.000, 235.000, 46.000, 2.000, 44.000, 87.000
 1710946534476880, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1560.000, 127.000, 318.000, 226.000, 47.000, 3.000, 45.000, 87.000
 1710946534587295, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 900.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 2001.000, 127.000, 319.000, 225.000, 47.000, 2.000, 44.000, 87.000
 1710946534697740, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 152.000, 0.000, 0.000, 24.000, 1786.000, 127.000, 324.000, 240.000, 47.000, 1.000, 44.000, 87.000
 1710946534808199, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 153.000, 1.000, 0.000, 24.000, 1701.000, 126.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946534918613, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2033.000, 127.000, 318.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710946535029029, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 845.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1857.000, 131.000, 322.000, 244.000, 47.000, 1.000, 45.000, 87.000
 1710946535139462, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1685.000, 126.000, 318.000, 223.000, 48.000, 1.000, 45.000, 87.000
 1710946535249876, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 150.000, 0.000, 1.000, 24.000, 1701.000, 125.000, 318.000, 221.000, 48.000, 2.000, 44.000, 87.000
 1710946535360316, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1918.000, 133.000, 323.000, 240.000, 47.000, 1.000, 44.000, 87.000
 1710946535470728, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 1.000, 24.000, 1675.000, 124.000, 318.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710946535581162, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 159.000, 1.000, 0.000, 24.000, 1780.000, 127.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710946535691586, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 900.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1781.000, 130.000, 321.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710946535802012, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1720.000, 124.000, 321.000, 243.000, 47.000, 3.000, 44.000, 87.000
 1710946535912427, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1236.000, 285.000, 10.000, 33.000, 61.000, 11.000, 150.000, 0.000, 1.000, 24.000, 1803.000, 127.000, 319.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710946536022839, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1796.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1775.000, 127.000, 318.000, 234.000, 47.000, 1.000, 44.000, 87.000
 1710946536133323, 848.000, 846.000, 1815.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 10.000, 164.000, 1.000, 1.000, 24.000, 1835.000, 130.000, 319.000, 225.000, 47.000, 1.000, 44.000, 87.000
 1710946536243744, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 10.000, 154.000, 1.000, 0.000, 24.000, 1558.000, 126.000, 318.000, 226.000, 47.000, 2.000, 44.000, 87.000
 1710946536354152, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 10.000, 149.000, 0.000, 0.000, 24.000, 1767.000, 127.000, 319.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710946536464567, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1796.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1677.000, 126.000, 320.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710946536575020, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1191.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 159.000, 0.000, 0.000, 24.000, 1593.000, 124.000, 319.000, 222.000, 47.000, 1.000, 45.000, 87.000
 1710946536685449, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 10.000, 147.000, 0.000, 0.000, 24.000, 1667.000, 124.000, 319.000, 226.000, 47.000, 2.000, 45.000, 87.000
 1710946536795864, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1675.000, 126.000, 320.000, 225.000, 48.000, 2.000, 44.000, 87.000
 1710946536906274, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1525.000, 123.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946537016713, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 850.000, 848.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1890.000, 128.000, 318.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710946537127133, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1685.000, 130.000, 323.000, 234.000, 48.000, 1.000, 44.000, 87.000
 1710946537237572, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1672.000, 126.000, 319.000, 225.000, 48.000, 3.000, 45.000, 87.000
 1710946537348095, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 147.000, 0.000, 0.000, 24.000, 1775.000, 128.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946537458538, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1827.000, 130.000, 323.000, 242.000, 47.000, 2.000, 44.000, 87.000
 1710946537568992, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1807.000, 126.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946537679422, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1778.000, 127.000, 317.000, 222.000, 46.000, 2.000, 45.000, 87.000
 1710946537789855, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1983.000, 133.000, 323.000, 241.000, 47.000, 2.000, 45.000, 87.000
 1710946537900280, 847.000, 846.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 10.000, 162.000, 1.000, 0.000, 24.000, 1696.000, 126.000, 317.000, 221.000, 47.000, 3.000, 44.000, 87.000
 1710946538010722, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 156.000, 1.000, 0.000, 24.000, 1836.000, 127.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946538121140, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 900.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 153.000, 0.000, 0.000, 24.000, 1868.000, 126.000, 318.000, 232.000, 47.000, 1.000, 44.000, 87.000
 1710946538231576, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1721.000, 131.000, 318.000, 235.000, 47.000, 1.000, 44.000, 87.000
 1710946538342000, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 159.000, 0.000, 0.000, 24.000, 1658.000, 125.000, 318.000, 223.000, 47.000, 2.000, 45.000, 87.000
 1710946538452429, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1875.000, 127.000, 319.000, 223.000, 46.000, 1.000, 44.000, 87.000
 1710946538562849, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 156.000, 1.000, 0.000, 24.000, 1802.000, 131.000, 322.000, 239.000, 47.000, 1.000, 44.000, 87.000
 1710946538673344, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1778.000, 128.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946538783770, 847.000, 846.000, 1816.000, 1202.000, 848.000, 1813.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1873.000, 124.000, 319.000, 238.000, 46.000, 2.000, 45.000, 87.000
 1710946538894182, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1733.000, 127.000, 318.000, 231.000, 47.000, 2.000, 44.000, 87.000
 1710946539004594, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1548.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946539115008, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1198.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1678.000, 124.000, 318.000, 222.000, 47.000, 0.000, 44.000, 86.000
 1710946539225413, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1253.000, 285.000, 10.000, 33.000, 61.000, 10.000, 156.000, 1.000, 0.000, 24.000, 1688.000, 126.000, 322.000, 225.000, 46.000, 3.000, 44.000, 87.000
 1710946539335862, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1506.000, 125.000, 319.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946539446277, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1783.000, 125.000, 319.000, 229.000, 48.000, 2.000, 44.000, 87.000
 1710946539556713, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1793.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1200.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1752.000, 128.000, 323.000, 245.000, 47.000, 2.000, 45.000, 86.000
 1710946539667139, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1642.000, 124.000, 319.000, 226.000, 47.000, 2.000, 44.000, 87.000
 1710946539777572, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1897.000, 126.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946539887992, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 10.000, 166.000, 1.000, 0.000, 24.000, 1760.000, 133.000, 322.000, 241.000, 47.000, 1.000, 44.000, 87.000
 1710946539998480, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1731.000, 125.000, 318.000, 222.000, 46.000, 2.000, 44.000, 87.000
 1710946540108892, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1777.000, 124.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946540219308, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1987.000, 134.000, 322.000, 240.000, 47.000, 1.000, 44.000, 87.000
 1710946540329735, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1770.000, 125.000, 318.000, 222.000, 47.000, 1.000, 44.000, 88.000
 1710946540440143, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1871.000, 126.000, 318.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710946540550550, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 10.000, 161.000, 1.000, 0.000, 24.000, 1911.000, 131.000, 321.000, 222.000, 48.000, 2.000, 45.000, 87.000
 1710946540660993, 848.000, 846.000, 1816.000, 1201.000, 846.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1785.000, 125.000, 321.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710946540771405, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 1.000, 24.000, 1785.000, 127.000, 318.000, 223.000, 47.000, 2.000, 45.000, 87.000
 1710946540881850, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1798.000, 131.000, 318.000, 230.000, 47.000, 2.000, 44.000, 87.000
 1710946540992272, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1721.000, 130.000, 320.000, 244.000, 46.000, 2.000, 44.000, 87.000
 1710946541102720, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 897.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1815.000, 126.000, 318.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710946541213140, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1740.000, 128.000, 319.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710946541323608, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1796.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1708.000, 127.000, 321.000, 225.000, 48.000, 2.000, 44.000, 86.000
 1710946541434029, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1607.000, 123.000, 318.000, 222.000, 47.000, 2.000, 45.000, 87.000
 1710946541544451, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 159.000, 0.000, 0.000, 24.000, 1682.000, 124.000, 318.000, 226.000, 47.000, 2.000, 45.000, 87.000
 1710946541654891, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 154.000, 0.000, 0.000, 24.000, 1726.000, 126.000, 320.000, 232.000, 47.000, 2.000, 44.000, 86.000
 1710946541765311, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1576.000, 124.000, 318.000, 225.000, 47.000, 3.000, 44.000, 87.000
 1710946541875749, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1198.000, 3298.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1683.000, 128.000, 318.000, 226.000, 46.000, 1.000, 44.000, 86.000
 1710946541986167, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1737.000, 130.000, 322.000, 236.000, 46.000, 1.000, 45.000, 87.000
 1710946542096596, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1663.000, 124.000, 319.000, 223.000, 46.000, 2.000, 44.000, 87.000
 1710946542207020, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 150.000, 1.000, 0.000, 24.000, 2065.000, 130.000, 318.000, 223.000, 47.000, 3.000, 43.000, 87.000
 1710946542317455, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1846.000, 130.000, 323.000, 243.000, 41.000, 1.000, 44.000, 87.000
 1710946542427878, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1666.000, 128.000, 318.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710946542538307, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1715.000, 126.000, 317.000, 222.000, 46.000, 1.000, 44.000, 87.000
 1710946542648764, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1825.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1947.000, 131.000, 323.000, 237.000, 47.000, 2.000, 44.000, 87.000
 1710946542759185, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1796.000, 1825.000, 1807.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 897.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 10.000, 165.000, 1.000, 1.000, 24.000, 1635.000, 125.000, 318.000, 222.000, 47.000, 1.000, 45.000, 87.000
 1710946542869603, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1908.000, 127.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946542980035, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1973.000, 128.000, 318.000, 231.000, 48.000, 1.000, 44.000, 88.000
 1710946543090456, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1756.000, 129.000, 318.000, 240.000, 47.000, 1.000, 44.000, 87.000
 1710946543200888, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 10.000, 160.000, 1.000, 0.000, 24.000, 1803.000, 128.000, 318.000, 222.000, 47.000, 2.000, 45.000, 87.000
 1710946543311309, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 845.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1770.000, 127.000, 318.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710946543421737, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1198.000, 3298.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 159.000, 0.000, 0.000, 24.000, 1870.000, 129.000, 323.000, 230.000, 47.000, 2.000, 45.000, 87.000
 1710946543532156, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1806.000, 126.000, 319.000, 223.000, 47.000, 1.000, 45.000, 87.000
 1710946543642606, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1702.000, 124.000, 319.000, 229.000, 46.000, 2.000, 45.000, 87.000
 1710946543753028, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1742.000, 127.000, 318.000, 223.000, 46.000, 2.000, 44.000, 87.000
 1710946543863463, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 10.000, 147.000, 0.000, 0.000, 24.000, 1637.000, 124.000, 317.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710946543973926, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 284.000, 10.000, 32.000, 61.000, 10.000, 156.000, 0.000, 0.000, 24.000, 1675.000, 124.000, 318.000, 222.000, 47.000, 2.000, 45.000, 87.000
 1710946544084343, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 152.000, 0.000, 0.000, 24.000, 1770.000, 129.000, 320.000, 234.000, 47.000, 1.000, 44.000, 87.000
 1710946544194759, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 1.000, 0.000, 24.000, 1538.000, 124.000, 318.000, 221.000, 46.000, 1.000, 45.000, 87.000
 1710946544305172, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1913.000, 125.000, 319.000, 226.000, 47.000, 1.000, 44.000, 87.000
 1710946544415585, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1236.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1731.000, 127.000, 321.000, 224.000, 46.000, 1.000, 44.000, 87.000
 1710946544526015, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1661.000, 127.000, 318.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710946544636452, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1948.000, 127.000, 318.000, 222.000, 47.000, 2.000, 45.000, 87.000
 1710946544746892, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1820.000, 128.000, 322.000, 245.000, 47.000, 1.000, 44.000, 87.000
 1710946544857302, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1730.000, 125.000, 318.000, 223.000, 47.000, 1.000, 45.000, 87.000
 1710946544967746, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 10.000, 165.000, 1.000, 0.000, 24.000, 1780.000, 125.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946545078162, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 10.000, 147.000, 0.000, 0.000, 24.000, 1957.000, 132.000, 322.000, 242.000, 46.000, 1.000, 44.000, 87.000
 1710946545188596, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 152.000, 1.000, 0.000, 24.000, 1696.000, 124.000, 318.000, 221.000, 48.000, 1.000, 44.000, 87.000
 1710946545299055, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1758.000, 125.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946545409468, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 10.000, 156.000, 0.000, 0.000, 24.000, 1792.000, 131.000, 320.000, 241.000, 47.000, 2.000, 44.000, 87.000
 1710946545519880, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 153.000, 0.000, 1.000, 24.000, 1683.000, 125.000, 320.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946545630307, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1708.000, 126.000, 318.000, 224.000, 47.000, 1.000, 44.000, 87.000
 1710946545740721, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1765.000, 126.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946545851131, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1846.000, 127.000, 322.000, 239.000, 47.000, 1.000, 44.000, 87.000
 1710946545961568, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1735.000, 126.000, 318.000, 225.000, 46.000, 1.000, 44.000, 87.000
 1710946546071976, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 156.000, 1.000, 1.000, 24.000, 1808.000, 127.000, 320.000, 228.000, 47.000, 2.000, 44.000, 87.000
 1710946546182435, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 1.000, 24.000, 1708.000, 126.000, 321.000, 223.000, 46.000, 2.000, 45.000, 87.000
 1710946546292867, 846.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1738.000, 124.000, 318.000, 221.000, 46.000, 1.000, 44.000, 87.000
 1710946546403298, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 1.000, 24.000, 1678.000, 127.000, 318.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710946546513733, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 10.000, 165.000, 0.000, 1.000, 24.000, 1718.000, 128.000, 319.000, 231.000, 47.000, 2.000, 44.000, 87.000
 1710946546624179, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1511.000, 124.000, 318.000, 225.000, 47.000, 2.000, 44.000, 87.000
 1710946546734603, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 10.000, 166.000, 0.000, 0.000, 23.000, 1771.000, 128.000, 318.000, 225.000, 47.000, 2.000, 44.000, 86.000
 1710946546845016, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 10.000, 160.000, 1.000, 0.000, 24.000, 1783.000, 128.000, 319.000, 237.000, 47.000, 1.000, 44.000, 87.000
 1710946546955460, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 1.000, 24.000, 1646.000, 125.000, 319.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710946547065883, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1873.000, 129.000, 318.000, 225.000, 47.000, 2.000, 44.000, 87.000
 1710946547176319, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 1.000, 0.000, 24.000, 1787.000, 129.000, 323.000, 244.000, 47.000, 2.000, 44.000, 86.000
 1710946547286745, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 10.000, 165.000, 1.000, 0.000, 24.000, 1710.000, 125.000, 318.000, 226.000, 47.000, 2.000, 44.000, 87.000
 1710946547397176, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 147.000, 1.000, 0.000, 24.000, 1897.000, 125.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946547507600, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2015.000, 132.000, 322.000, 248.000, 47.000, 1.000, 44.000, 87.000
 1710946547618026, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 156.000, 0.000, 0.000, 24.000, 1803.000, 124.000, 318.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710946547728449, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1796.000, 127.000, 318.000, 221.000, 47.000, 0.000, 44.000, 87.000
 1710946547838896, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1840.000, 130.000, 318.000, 229.000, 46.000, 1.000, 45.000, 87.000
 1710946547949348, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1836.000, 126.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710946548059768, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1723.000, 127.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946548170189, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1821.000, 127.000, 318.000, 221.000, 48.000, 1.000, 44.000, 87.000
 1710946548280606, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 284.000, 10.000, 33.000, 61.000, 10.000, 161.000, 1.000, 0.000, 24.000, 1747.000, 129.000, 322.000, 238.000, 47.000, 2.000, 45.000, 87.000
 1710946548391028, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1778.000, 127.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710946548501453, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1788.000, 127.000, 320.000, 229.000, 47.000, 1.000, 44.000, 87.000
 1710946548611876, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 897.000, 1197.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1766.000, 128.000, 318.000, 229.000, 47.000, 1.000, 45.000, 87.000
 1710946548722361, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1593.000, 126.000, 318.000, 220.000, 47.000, 2.000, 44.000, 88.000
 1710946548832784, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1765.000, 124.000, 317.000, 221.000, 46.000, 1.000, 44.000, 87.000
 1710946548943199, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1671.000, 126.000, 318.000, 223.000, 47.000, 1.000, 44.000, 88.000
 1710946549053622, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 1.000, 24.000, 1575.000, 124.000, 317.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710946549164041, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1242.000, 284.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1681.000, 124.000, 319.000, 224.000, 46.000, 2.000, 45.000, 87.000
 1710946549274508, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1715.000, 127.000, 321.000, 231.000, 47.000, 1.000, 44.000, 87.000
 1710946549385044, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1198.000, 3298.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 156.000, 0.000, 0.000, 24.000, 1575.000, 124.000, 317.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710946549495470, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 162.000, 1.000, 0.000, 24.000, 1985.000, 127.000, 318.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710946549605886, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 284.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1731.000, 129.000, 322.000, 243.000, 47.000, 2.000, 44.000, 87.000
 1710946549716315, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1740.000, 125.000, 318.000, 220.000, 48.000, 2.000, 44.000, 87.000
 1710946549826731, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1711.000, 126.000, 318.000, 219.000, 47.000, 2.000, 45.000, 87.000
 1710946549937168, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1917.000, 133.000, 322.000, 241.000, 47.000, 0.000, 44.000, 87.000
 1710946550047579, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1198.000, 3298.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1711.000, 126.000, 317.000, 221.000, 46.000, 1.000, 44.000, 87.000
 1710946550157988, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1705.000, 125.000, 318.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710946550268421, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 10.000, 165.000, 1.000, 0.000, 24.000, 1976.000, 132.000, 320.000, 233.000, 47.000, 2.000, 44.000, 87.000
 1710946550378839, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1805.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1711.000, 125.000, 318.000, 219.000, 47.000, 1.000, 44.000, 88.000
 1710946550489543, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1927.000, 125.000, 317.000, 220.000, 46.000, 1.000, 45.000, 87.000
 1710946550600013, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1785.000, 127.000, 317.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710946550710430, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 284.000, 10.000, 33.000, 61.000, 10.000, 161.000, 1.000, 0.000, 24.000, 1853.000, 128.000, 322.000, 245.000, 47.000, 2.000, 44.000, 87.000
 1710946550820839, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1787.000, 127.000, 318.000, 222.000, 47.000, 2.000, 45.000, 87.000
 1710946550931292, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 158.000, 1.000, 0.000, 24.000, 1756.000, 130.000, 320.000, 235.000, 47.000, 1.000, 44.000, 88.000
 1710946551041706, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1807.000, 127.000, 322.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710946551152125, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1696.000, 125.000, 318.000, 223.000, 48.000, 1.000, 44.000, 87.000
 1710946551262540, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1683.000, 126.000, 318.000, 220.000, 47.000, 2.000, 45.000, 87.000
 1710946551372976, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1821.000, 127.000, 318.000, 232.000, 47.000, 1.000, 44.000, 87.000
 1710946551483396, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1558.000, 123.000, 318.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710946551593824, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1675.000, 126.000, 318.000, 227.000, 47.000, 2.000, 44.000, 86.000
 1710946551704244, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1697.000, 129.000, 319.000, 238.000, 47.000, 1.000, 44.000, 87.000
 1710946551814689, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1805.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1638.000, 124.000, 317.000, 223.000, 46.000, 2.000, 44.000, 86.000
 1710946551925142, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 162.000, 1.000, 0.000, 24.000, 2035.000, 127.000, 318.000, 220.000, 46.000, 2.000, 44.000, 87.000
 1710946552035561, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 10.000, 147.000, 0.000, 0.000, 24.000, 1788.000, 131.000, 322.000, 242.000, 47.000, 1.000, 44.000, 87.000
 1710946552145973, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1617.000, 125.000, 318.000, 221.000, 48.000, 1.000, 44.000, 87.000
 1710946552256424, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1736.000, 125.000, 318.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710946552366835, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 900.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 10.000, 160.000, 1.000, 0.000, 24.000, 2038.000, 131.000, 322.000, 240.000, 47.000, 1.000, 44.000, 87.000
 1710946552477270, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3298.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1645.000, 126.000, 317.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710946552587671, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1796.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1887.000, 126.000, 317.000, 220.000, 47.000, 2.000, 45.000, 87.000
 1710946552698101, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 10.000, 157.000, 1.000, 0.000, 24.000, 2075.000, 128.000, 322.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946552808523, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1658.000, 127.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710946552918960, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1715.000, 127.000, 318.000, 220.000, 47.000, 1.000, 43.000, 87.000
 1710946553029377, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1768.000, 126.000, 318.000, 229.000, 47.000, 2.000, 45.000, 87.000
 1710946553139823, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 161.000, 0.000, 0.000, 24.000, 1907.000, 131.000, 322.000, 239.000, 47.000, 2.000, 45.000, 87.000
 1710946553250266, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1713.000, 127.000, 318.000, 223.000, 47.000, 3.000, 44.000, 87.000
 1710946553360703, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1723.000, 127.000, 320.000, 221.000, 46.000, 3.000, 44.000, 87.000
 1710946553471111, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 10.000, 166.000, 0.000, 0.000, 24.000, 1690.000, 130.000, 318.000, 226.000, 48.000, 1.000, 44.000, 87.000
 1710946553581550, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 284.000, 10.000, 32.000, 61.000, 10.000, 159.000, 0.000, 0.000, 24.000, 1790.000, 125.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710946553691962, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1676.000, 124.000, 318.000, 230.000, 47.000, 2.000, 44.000, 86.000
 1710946553802409, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1715.000, 129.000, 319.000, 231.000, 47.000, 2.000, 44.000, 87.000
 1710946553912824, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1515.000, 124.000, 318.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710946554023276, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1811.000, 125.000, 319.000, 222.000, 46.000, 1.000, 44.000, 87.000
 1710946554133686, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1796.000, 128.000, 318.000, 225.000, 48.000, 1.000, 44.000, 87.000
 1710946554244122, 847.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 11.000, 153.000, 0.000, 0.000, 24.000, 1673.000, 124.000, 317.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710946554354530, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1813.000, 1193.000, 1796.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1847.000, 128.000, 318.000, 225.000, 47.000, 1.000, 44.000, 87.000
 1710946554464954, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1828.000, 127.000, 322.000, 245.000, 47.000, 3.000, 45.000, 87.000
 1710946554575426, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1620.000, 127.000, 318.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710946554685849, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1887.000, 127.000, 317.000, 220.000, 48.000, 0.000, 44.000, 87.000
 1710946554796258, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 157.000, 0.000, 0.000, 24.000, 1967.000, 132.000, 322.000, 239.000, 47.000, 2.000, 44.000, 87.000
 1710946554906698, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 153.000, 0.000, 0.000, 24.000, 1616.000, 126.000, 317.000, 220.000, 46.000, 2.000, 45.000, 87.000
 1710946555017113, 847.000, 846.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 284.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1788.000, 125.000, 317.000, 220.000, 46.000, 2.000, 45.000, 86.000
 1710946555127553, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1803.000, 131.000, 320.000, 233.000, 48.000, 2.000, 44.000, 87.000
 1710946555237963, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3297.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1722.000, 124.000, 317.000, 230.000, 46.000, 1.000, 45.000, 87.000
 1710946555348411, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1747.000, 127.000, 317.000, 220.000, 48.000, 2.000, 45.000, 87.000
 1710946555458823, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1810.000, 128.000, 317.000, 220.000, 46.000, 2.000, 44.000, 87.000
 1710946555569256, 848.000, 846.000, 1817.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1860.000, 126.000, 317.000, 219.000, 47.000, 1.000, 44.000, 86.000
 1710946555679697, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 158.000, 0.000, 0.000, 24.000, 1715.000, 128.000, 318.000, 220.000, 47.000, 1.000, 44.000, 88.000
 1710946555790142, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 161.000, 1.000, 1.000, 24.000, 1742.000, 127.000, 321.000, 225.000, 47.000, 1.000, 45.000, 87.000
 1710946555900595, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 156.000, 0.000, 0.000, 24.000, 1732.000, 126.000, 321.000, 244.000, 47.000, 2.000, 44.000, 87.000
 1710946556011012, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 156.000, 0.000, 0.000, 24.000, 1733.000, 124.000, 318.000, 219.000, 47.000, 1.000, 45.000, 87.000
 1710946556121442, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1238.000, 284.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1715.000, 125.000, 321.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710946556231853, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1718.000, 128.000, 319.000, 223.000, 46.000, 1.000, 44.000, 87.000
 1710946556342259, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1547.000, 123.000, 317.000, 219.000, 47.000, 2.000, 45.000, 87.000
 1710946556452695, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1661.000, 126.000, 318.000, 223.000, 47.000, 1.000, 45.000, 87.000
 1710946556563106, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1780.000, 127.000, 319.000, 232.000, 47.000, 2.000, 44.000, 87.000
 1710946556673545, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1625.000, 123.000, 317.000, 221.000, 47.000, 0.000, 44.000, 87.000
 1710946556783958, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1972.000, 130.000, 319.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946556894401, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1781.000, 130.000, 322.000, 239.000, 46.000, 1.000, 44.000, 87.000
 1710946557004813, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1745.000, 125.000, 317.000, 221.000, 48.000, 1.000, 44.000, 87.000
 1710946557115252, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1990.000, 129.000, 318.000, 219.000, 47.000, 1.000, 45.000, 87.000
 1710946557225693, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 1.000, 24.000, 1956.000, 130.000, 321.000, 240.000, 46.000, 2.000, 44.000, 87.000
 1710946557336147, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1746.000, 125.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710946557446569, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 150.000, 1.000, 0.000, 24.000, 1677.000, 127.000, 317.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710946557557005, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1247.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1937.000, 130.000, 320.000, 244.000, 47.000, 1.000, 44.000, 87.000
 1710946557667426, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1760.000, 125.000, 317.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710946557777847, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 10.000, 154.000, 1.000, 0.000, 24.000, 1867.000, 128.000, 317.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710946557888264, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1808.000, 127.000, 319.000, 221.000, 47.000, 3.000, 44.000, 87.000
 1710946557998708, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1681.000, 129.000, 321.000, 238.000, 48.000, 2.000, 44.000, 87.000
 1710946558109130, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1748.000, 126.000, 317.000, 224.000, 46.000, 2.000, 44.000, 87.000
 1710946558219571, 847.000, 847.000, 1816.000, 1202.000, 846.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1805.000, 127.000, 320.000, 227.000, 47.000, 2.000, 44.000, 87.000
 1710946558329991, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1846.000, 131.000, 318.000, 222.000, 48.000, 1.000, 44.000, 87.000
 1710946558440428, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1643.000, 126.000, 318.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710946558550889, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1795.000, 123.000, 318.000, 230.000, 47.000, 1.000, 45.000, 87.000
 1710946558661309, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1732.000, 127.000, 319.000, 222.000, 47.000, 1.000, 45.000, 87.000
 1710946558771736, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1606.000, 126.000, 317.000, 222.000, 46.000, 1.000, 44.000, 87.000
 1710946558882157, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1672.000, 124.000, 319.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710946558992747, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1673.000, 125.000, 319.000, 232.000, 47.000, 2.000, 45.000, 87.000
 1710946559103173, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1563.000, 125.000, 317.000, 220.000, 47.000, 3.000, 45.000, 87.000
 1710946559213591, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1976.000, 129.000, 318.000, 224.000, 48.000, 1.000, 44.000, 87.000
 1710946559324037, 847.000, 846.000, 1815.000, 1201.000, 848.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1670.000, 128.000, 322.000, 240.000, 47.000, 2.000, 45.000, 87.000
 1710946559434455, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1703.000, 124.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710946559544877, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1738.000, 127.000, 317.000, 220.000, 48.000, 1.000, 44.000, 87.000
 1710946559655309, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1845.000, 132.000, 321.000, 237.000, 47.000, 2.000, 44.000, 87.000
 1710946559765733, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1711.000, 124.000, 317.000, 221.000, 46.000, 1.000, 44.000, 87.000
 1710946559876223, 847.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1743.000, 125.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710946559986682, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 153.000, 1.000, 0.000, 24.000, 2060.000, 133.000, 321.000, 230.000, 47.000, 2.000, 44.000, 87.000
 1710946560097103, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1706.000, 124.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946560207554, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 284.000, 10.000, 32.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1967.000, 126.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710946560317975, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 10.000, 147.000, 0.000, 0.000, 24.000, 1800.000, 126.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946560428424, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1682.000, 125.000, 317.000, 229.000, 48.000, 2.000, 44.000, 87.000
 1710946560538843, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1736.000, 126.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946560649275, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 1.000, 24.000, 1778.000, 130.000, 320.000, 236.000, 46.000, 2.000, 45.000, 88.000
 1710946560759700, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 284.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1798.000, 125.000, 321.000, 236.000, 48.000, 2.000, 44.000, 87.000
 1710946560870135, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1797.000, 127.000, 318.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710946560980550, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1792.000, 130.000, 320.000, 220.000, 47.000, 0.000, 45.000, 87.000
 1710946561091010, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 284.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1773.000, 126.000, 319.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710946561201467, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 32.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1506.000, 123.000, 317.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710946561311891, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1236.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 1.000, 24.000, 1681.000, 125.000, 317.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710946561422308, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3297.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 9.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1685.000, 125.000, 320.000, 232.000, 47.000, 2.000, 44.000, 87.000
 1710946561532723, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1518.000, 123.000, 317.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710946561643166, 847.000, 846.000, 1816.000, 1202.000, 848.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1910.000, 126.000, 318.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710946561753590, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1831.000, 130.000, 323.000, 238.000, 46.000, 2.000, 45.000, 87.000
 1710946561864021, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1658.000, 125.000, 318.000, 220.000, 46.000, 2.000, 45.000, 87.000
 1710946561974446, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1847.000, 127.000, 317.000, 220.000, 46.000, 1.000, 44.000, 87.000
 1710946562084877, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1973.000, 131.000, 323.000, 242.000, 46.000, 2.000, 44.000, 87.000
 1710946562195296, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 152.000, 1.000, 0.000, 24.000, 1637.000, 126.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946562305730, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 153.000, 0.000, 0.000, 24.000, 1835.000, 126.000, 317.000, 218.000, 47.000, 2.000, 44.000, 87.000
 1710946562416148, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 1.000, 24.000, 1996.000, 131.000, 321.000, 239.000, 47.000, 2.000, 45.000, 86.000
 1710946562526599, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1647.000, 126.000, 318.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710946562637019, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 1.000, 24.000, 1795.000, 125.000, 317.000, 220.000, 47.000, 2.000, 44.000, 86.000
 1710946562747459, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1876.000, 127.000, 320.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710946562857880, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1913.000, 130.000, 322.000, 241.000, 47.000, 2.000, 45.000, 87.000
 1710946562968368, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 897.000, 1200.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1813.000, 126.000, 318.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710946563078813, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1735.000, 127.000, 319.000, 231.000, 46.000, 1.000, 45.000, 87.000
 1710946563189254, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1198.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 10.000, 158.000, 1.000, 0.000, 24.000, 1650.000, 130.000, 317.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710946563299677, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1786.000, 126.000, 318.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710946563410120, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1672.000, 124.000, 318.000, 222.000, 47.000, 1.000, 45.000, 87.000
 1710946563520539, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 162.000, 1.000, 0.000, 24.000, 1635.000, 126.000, 318.000, 231.000, 47.000, 3.000, 44.000, 86.000
 1710946563630987, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 900.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1568.000, 124.000, 318.000, 220.000, 47.000, 0.000, 44.000, 87.000
 1710946563741414, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1693.000, 123.000, 318.000, 224.000, 46.000, 1.000, 44.000, 87.000
 1710946563851885, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1857.000, 128.000, 321.000, 233.000, 47.000, 2.000, 44.000, 87.000
 1710946563962309, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1631.000, 124.000, 318.000, 219.000, 47.000, 1.000, 45.000, 87.000
 1710946564072727, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1721.000, 129.000, 318.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710946564183169, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1778.000, 129.000, 322.000, 232.000, 47.000, 2.000, 44.000, 87.000
 1710946564293590, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1655.000, 125.000, 318.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710946564404021, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2005.000, 127.000, 317.000, 219.000, 47.000, 3.000, 44.000, 87.000
 1710946564514442, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1917.000, 132.000, 322.000, 241.000, 47.000, 2.000, 44.000, 87.000
 1710946564624880, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1662.000, 126.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710946564735301, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1637.000, 125.000, 317.000, 219.000, 48.000, 3.000, 44.000, 87.000
 1710946564845734, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 155.000, 0.000, 0.000, 24.000, 1873.000, 134.000, 321.000, 237.000, 47.000, 1.000, 44.000, 87.000
 1710946564956152, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1676.000, 125.000, 318.000, 219.000, 46.000, 2.000, 45.000, 87.000
 1710946565066596, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1881.000, 126.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946565177070, 847.000, 847.000, 1815.000, 1201.000, 848.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 1.000, 1.000, 24.000, 1877.000, 131.000, 317.000, 229.000, 47.000, 1.000, 44.000, 86.000
 1710946565287489, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1765.000, 125.000, 317.000, 233.000, 46.000, 2.000, 44.000, 87.000
 1710946565397894, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1751.000, 125.000, 318.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710946565508309, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 62.000, 11.000, 152.000, 1.000, 0.000, 24.000, 1767.000, 128.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946565618742, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 897.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1836.000, 128.000, 323.000, 237.000, 48.000, 2.000, 44.000, 86.000
 1710946565729161, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 10.000, 156.000, 0.000, 0.000, 24.000, 1752.000, 126.000, 319.000, 220.000, 46.000, 2.000, 44.000, 87.000
 1710946565839584, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 152.000, 0.000, 0.000, 24.000, 1713.000, 126.000, 319.000, 237.000, 47.000, 1.000, 44.000, 86.000
 1710946565950013, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1700.000, 128.000, 319.000, 228.000, 47.000, 1.000, 45.000, 87.000
 1710946566060429, 847.000, 846.000, 1816.000, 1201.000, 846.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1593.000, 124.000, 318.000, 220.000, 46.000, 1.000, 44.000, 87.000
 1710946566170849, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1825.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1680.000, 125.000, 318.000, 220.000, 46.000, 2.000, 44.000, 87.000
 1710946566281277, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 10.000, 147.000, 0.000, 0.000, 24.000, 1753.000, 128.000, 320.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710946566391697, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1553.000, 123.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710946566502178, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1825.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1907.000, 128.000, 318.000, 226.000, 46.000, 2.000, 44.000, 87.000
 1710946566612612, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1807.000, 845.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 162.000, 1.000, 0.000, 24.000, 1721.000, 128.000, 323.000, 244.000, 47.000, 1.000, 44.000, 87.000
 1710946566723022, 847.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1747.000, 127.000, 319.000, 224.000, 48.000, 1.000, 44.000, 87.000
 1710946566833449, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1198.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 152.000, 1.000, 0.000, 24.000, 1948.000, 131.000, 317.000, 220.000, 48.000, 1.000, 44.000, 87.000
 1710946566943864, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1813.000, 1193.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1891.000, 129.000, 323.000, 240.000, 47.000, 2.000, 44.000, 87.000
 1710946567054277, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1758.000, 126.000, 318.000, 220.000, 47.000, 2.000, 45.000, 87.000
 1710946567164711, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1723.000, 125.000, 317.000, 220.000, 48.000, 1.000, 44.000, 86.000
 1710946567275130, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1977.000, 130.000, 321.000, 238.000, 48.000, 2.000, 44.000, 87.000
 1710946567385568, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1741.000, 125.000, 317.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710946567495985, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1805.000, 128.000, 317.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946567606486, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1812.000, 130.000, 321.000, 223.000, 47.000, 2.000, 45.000, 87.000
 1710946567716904, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1685.000, 128.000, 322.000, 222.000, 47.000, 1.000, 44.000, 86.000
 1710946567827358, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1795.000, 126.000, 319.000, 223.000, 47.000, 2.000, 45.000, 87.000
 1710946567937783, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1788.000, 127.000, 319.000, 231.000, 47.000, 2.000, 44.000, 86.000
 1710946568048199, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 159.000, 1.000, 0.000, 24.000, 1807.000, 129.000, 318.000, 243.000, 47.000, 2.000, 45.000, 87.000
 1710946568158616, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 10.000, 149.000, 0.000, 0.000, 24.000, 1652.000, 127.000, 318.000, 224.000, 46.000, 2.000, 44.000, 87.000
 1710946568269034, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1837.000, 125.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946568379455, 847.000, 846.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 154.000, 0.000, 0.000, 24.000, 1741.000, 128.000, 318.000, 225.000, 46.000, 1.000, 44.000, 87.000
 1710946568489868, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 897.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1603.000, 125.000, 317.000, 222.000, 46.000, 2.000, 44.000, 87.000
 1710946568600316, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1678.000, 124.000, 318.000, 226.000, 47.000, 1.000, 45.000, 87.000
 1710946568710735, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1805.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 10.000, 147.000, 1.000, 0.000, 24.000, 1640.000, 129.000, 321.000, 232.000, 47.000, 1.000, 44.000, 86.000
 1710946568821165, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1528.000, 126.000, 318.000, 225.000, 47.000, 2.000, 44.000, 87.000
 1710946568931582, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1236.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1895.000, 125.000, 318.000, 223.000, 48.000, 2.000, 44.000, 87.000
 1710946569042023, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1646.000, 126.000, 322.000, 235.000, 47.000, 2.000, 44.000, 87.000
 1710946569152472, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1672.000, 125.000, 318.000, 224.000, 46.000, 1.000, 44.000, 87.000
 1710946569262891, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1792.000, 128.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710946569373362, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1238.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1838.000, 131.000, 323.000, 245.000, 47.000, 2.000, 44.000, 87.000
 1710946569483819, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 23.000, 1773.000, 126.000, 318.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710946569594239, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1793.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1198.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1785.000, 126.000, 317.000, 221.000, 47.000, 3.000, 45.000, 86.000
 1710946569704699, 847.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 1.000, 24.000, 2018.000, 131.000, 322.000, 241.000, 47.000, 2.000, 44.000, 87.000
 1710946569815118, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 156.000, 0.000, 0.000, 24.000, 1698.000, 125.000, 318.000, 222.000, 47.000, 2.000, 45.000, 87.000
 1710946569925564, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 1.000, 24.000, 1905.000, 129.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946570035984, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1890.000, 132.000, 318.000, 232.000, 47.000, 3.000, 43.000, 87.000
 1710946570146431, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1675.000, 124.000, 317.000, 243.000, 47.000, 1.000, 44.000, 87.000
 1710946570256845, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1695.000, 125.000, 318.000, 222.000, 47.000, 1.000, 45.000, 87.000
 1710946570367280, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1795.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1808.000, 126.000, 317.000, 224.000, 46.000, 2.000, 45.000, 87.000
 1710946570477770, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1797.000, 127.000, 324.000, 228.000, 47.000, 1.000, 45.000, 87.000
 1710946570588195, 847.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1808.000, 126.000, 318.000, 223.000, 47.000, 3.000, 44.000, 87.000
 1710946570698612, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1846.000, 128.000, 319.000, 225.000, 48.000, 1.000, 44.000, 87.000
 1710946570809022, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 10.000, 163.000, 0.000, 0.000, 23.000, 1706.000, 126.000, 319.000, 227.000, 47.000, 2.000, 43.000, 87.000
 1710946570919450, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1553.000, 125.000, 319.000, 222.000, 47.000, 1.000, 45.000, 87.000
 1710946571029860, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 10.000, 161.000, 0.000, 0.000, 24.000, 1677.000, 124.000, 317.000, 222.000, 48.000, 1.000, 44.000, 87.000
 1710946571140296, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 157.000, 0.000, 0.000, 24.000, 1748.000, 126.000, 319.000, 231.000, 47.000, 2.000, 44.000, 87.000
 1710946571250708, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1556.000, 123.000, 317.000, 221.000, 48.000, 1.000, 45.000, 87.000
 1710946571361123, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1795.000, 127.000, 319.000, 224.000, 47.000, 2.000, 43.000, 87.000
 1710946571471561, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1793.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 897.000, 1198.000, 1238.000, 284.000, 10.000, 33.000, 61.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1755.000, 129.000, 320.000, 246.000, 48.000, 2.000, 44.000, 87.000
 1710946571581970, 846.000, 846.000, 1815.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1606.000, 126.000, 318.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710946571692416, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1940.000, 128.000, 317.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710946571802880, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1748.000, 130.000, 323.000, 243.000, 47.000, 1.000, 44.000, 87.000
 1710946571913285, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1692.000, 125.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946572023700, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1732.000, 126.000, 318.000, 222.000, 46.000, 1.000, 45.000, 87.000
 1710946572134127, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 166.000, 0.000, 0.000, 24.000, 1942.000, 132.000, 322.000, 240.000, 47.000, 2.000, 45.000, 87.000
 1710946572244543, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 150.000, 1.000, 0.000, 24.000, 1622.000, 126.000, 317.000, 221.000, 47.000, 1.000, 44.000, 86.000
 1710946572354983, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 10.000, 153.000, 0.000, 0.000, 24.000, 1722.000, 126.000, 317.000, 223.000, 42.000, 2.000, 44.000, 87.000
 1710946572465399, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1935.000, 130.000, 320.000, 240.000, 47.000, 1.000, 45.000, 87.000
 1710946572575844, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 845.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 1.000, 24.000, 1803.000, 128.000, 322.000, 222.000, 47.000, 2.000, 45.000, 87.000
 1710946572686276, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1941.000, 125.000, 318.000, 224.000, 47.000, 1.000, 44.000, 87.000
 1710946572796708, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1783.000, 126.000, 318.000, 222.000, 47.000, 2.000, 45.000, 87.000
 1710946572907132, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 10.000, 165.000, 1.000, 0.000, 24.000, 1817.000, 132.000, 323.000, 238.000, 46.000, 2.000, 44.000, 87.000
 1710946573017572, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 152.000, 0.000, 0.000, 24.000, 1772.000, 127.000, 318.000, 224.000, 46.000, 1.000, 44.000, 87.000
 1710946573128024, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1672.000, 128.000, 319.000, 229.000, 46.000, 2.000, 44.000, 87.000
 1710946573238447, 848.000, 846.000, 1816.000, 1201.000, 846.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1722.000, 130.000, 319.000, 223.000, 46.000, 2.000, 44.000, 87.000
 1710946573348886, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1597.000, 125.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946573459309, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1677.000, 124.000, 320.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946573569737, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1811.000, 129.000, 320.000, 229.000, 47.000, 3.000, 45.000, 87.000
 1710946573680177, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1561.000, 124.000, 319.000, 224.000, 47.000, 2.000, 45.000, 87.000
 1710946573790601, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1678.000, 124.000, 318.000, 225.000, 47.000, 1.000, 44.000, 87.000
 1710946573901014, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 155.000, 0.000, 0.000, 24.000, 1785.000, 128.000, 320.000, 238.000, 47.000, 1.000, 45.000, 87.000
 1710946574011451, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1197.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1682.000, 125.000, 318.000, 224.000, 47.000, 1.000, 45.000, 87.000
 1710946574121869, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2031.000, 127.000, 318.000, 225.000, 47.000, 2.000, 44.000, 87.000
 1710946574232306, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1866.000, 131.000, 322.000, 243.000, 47.000, 0.000, 44.000, 87.000
 1710946574342729, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1697.000, 126.000, 318.000, 222.000, 47.000, 3.000, 44.000, 87.000
 1710946574453204, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1706.000, 126.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946574563626, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1916.000, 133.000, 322.000, 247.000, 46.000, 2.000, 44.000, 86.000
 1710946574674049, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1673.000, 127.000, 318.000, 222.000, 47.000, 1.000, 45.000, 87.000
 1710946574784466, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1790.000, 127.000, 318.000, 221.000, 48.000, 1.000, 44.000, 87.000
 1710946574894889, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1931.000, 132.000, 321.000, 231.000, 47.000, 1.000, 44.000, 87.000
 1710946575005305, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1730.000, 125.000, 318.000, 222.000, 47.000, 2.000, 45.000, 87.000
 1710946575115738, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1801.000, 126.000, 318.000, 224.000, 47.000, 1.000, 45.000, 87.000
 1710946575226157, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 10.000, 149.000, 0.000, 0.000, 24.000, 1768.000, 127.000, 318.000, 224.000, 46.000, 2.000, 44.000, 87.000
 1710946575336592, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 10.000, 164.000, 1.000, 0.000, 24.000, 1831.000, 130.000, 323.000, 240.000, 47.000, 1.000, 44.000, 87.000
 1710946575447016, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 2.000, 0.000, 24.000, 1796.000, 127.000, 318.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710946575557450, 847.000, 846.000, 1817.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 10.000, 152.000, 0.000, 0.000, 24.000, 1775.000, 128.000, 320.000, 232.000, 47.000, 2.000, 44.000, 87.000
 1710946575667871, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 284.000, 10.000, 32.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1683.000, 127.000, 318.000, 231.000, 47.000, 1.000, 44.000, 87.000
 1710946575778360, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1580.000, 123.000, 318.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710946575888783, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 1.000, 1.000, 24.000, 1677.000, 125.000, 318.000, 224.000, 46.000, 1.000, 44.000, 87.000
 1710946575999191, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1238.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1692.000, 129.000, 318.000, 225.000, 47.000, 1.000, 44.000, 87.000
 1710946576109604, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 160.000, 1.000, 0.000, 24.000, 1516.000, 124.000, 318.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710946576220017, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1890.000, 126.000, 319.000, 226.000, 47.000, 3.000, 44.000, 87.000
 1710946576330430, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1702.000, 129.000, 318.000, 234.000, 46.000, 1.000, 44.000, 87.000
 1710946576440845, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1236.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1665.000, 126.000, 317.000, 225.000, 48.000, 1.000, 44.000, 87.000
 1710946576551279, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1881.000, 129.000, 317.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710946576661693, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1197.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1825.000, 131.000, 323.000, 246.000, 47.000, 2.000, 44.000, 86.000
 1710946576772131, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1796.000, 126.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946576882550, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1197.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 10.000, 165.000, 1.000, 0.000, 24.000, 1778.000, 125.000, 317.000, 222.000, 46.000, 1.000, 45.000, 87.000
 1710946576992982, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 62.000, 10.000, 147.000, 0.000, 0.000, 24.000, 1980.000, 130.000, 322.000, 243.000, 47.000, 2.000, 44.000, 87.000
 1710946577103433, 847.000, 846.000, 1816.000, 1201.000, 846.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1807.000, 126.000, 317.000, 223.000, 47.000, 1.000, 45.000, 87.000
 1710946577213859, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1825.000, 127.000, 318.000, 222.000, 46.000, 2.000, 44.000, 87.000
 1710946577324269, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 151.000, 0.000, 0.000, 24.000, 1865.000, 129.000, 319.000, 234.000, 47.000, 1.000, 44.000, 87.000
 1710946577434708, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1811.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 10.000, 147.000, 1.000, 0.000, 24.000, 1723.000, 126.000, 318.000, 221.000, 46.000, 1.000, 44.000, 87.000
 1710946577545119, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 156.000, 0.000, 0.000, 24.000, 1660.000, 129.000, 318.000, 222.000, 46.000, 1.000, 44.000, 87.000
 1710946577655568, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 10.000, 155.000, 0.000, 0.000, 24.000, 1828.000, 127.000, 318.000, 222.000, 47.000, 1.000, 45.000, 87.000
 1710946577765986, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1792.000, 129.000, 321.000, 247.000, 48.000, 3.000, 45.000, 87.000
 1710946577876424, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 284.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1777.000, 126.000, 318.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710946577986844, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1867.000, 124.000, 320.000, 237.000, 46.000, 1.000, 44.000, 87.000
 1710946578097280, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1731.000, 130.000, 319.000, 226.000, 47.000, 1.000, 44.000, 87.000
 1710946578207703, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1755.000, 125.000, 318.000, 225.000, 47.000, 2.000, 44.000, 87.000
 1710946578318140, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 10.000, 149.000, 1.000, 0.000, 24.000, 1680.000, 124.000, 320.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946578428595, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 156.000, 1.000, 0.000, 24.000, 1676.000, 129.000, 318.000, 233.000, 47.000, 2.000, 44.000, 87.000
 1710946578539018, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 162.000, 1.000, 0.000, 24.000, 1512.000, 123.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946578649451, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1776.000, 124.000, 319.000, 229.000, 46.000, 2.000, 44.000, 86.000
 1710946578759873, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 161.000, 0.000, 0.000, 24.000, 1692.000, 127.000, 320.000, 240.000, 47.000, 1.000, 44.000, 87.000
 1710946578870311, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 10.000, 147.000, 1.000, 0.000, 24.000, 1650.000, 126.000, 318.000, 224.000, 48.000, 1.000, 44.000, 87.000
 1710946578980731, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1243.000, 284.000, 10.000, 32.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1895.000, 129.000, 318.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710946579091175, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1760.000, 130.000, 322.000, 244.000, 47.000, 1.000, 44.000, 87.000
 1710946579201599, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1736.000, 126.000, 317.000, 223.000, 47.000, 3.000, 44.000, 87.000
 1710946579312031, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1887.000, 127.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946579422458, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1980.000, 132.000, 322.000, 243.000, 46.000, 2.000, 44.000, 87.000
 1710946579532884, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1252.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1751.000, 124.000, 317.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710946579643317, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1792.000, 129.000, 318.000, 222.000, 48.000, 2.000, 45.000, 87.000
 1710946579753778, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1921.000, 133.000, 322.000, 223.000, 47.000, 3.000, 45.000, 87.000
 1710946579864205, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 10.000, 147.000, 0.000, 0.000, 24.000, 1772.000, 124.000, 317.000, 222.000, 48.000, 2.000, 44.000, 87.000
 1710946579974623, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1817.000, 127.000, 318.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710946580085044, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 11.000, 156.000, 1.000, 0.000, 24.000, 1791.000, 126.000, 318.000, 230.000, 47.000, 2.000, 45.000, 87.000
 1710946580195467, 848.000, 846.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1771.000, 130.000, 322.000, 243.000, 46.000, 2.000, 44.000, 87.000
 1710946580305887, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1805.000, 127.000, 318.000, 223.000, 46.000, 1.000, 44.000, 87.000
 1710946580416322, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1801.000, 128.000, 321.000, 223.000, 47.000, 2.000, 45.000, 87.000
 1710946580526742, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 153.000, 1.000, 0.000, 24.000, 1710.000, 125.000, 319.000, 228.000, 47.000, 2.000, 45.000, 87.000
 1710946580637166, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1617.000, 125.000, 318.000, 224.000, 46.000, 2.000, 45.000, 87.000
 1710946580747591, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1745.000, 128.000, 318.000, 231.000, 47.000, 1.000, 45.000, 87.000
 1710946580858029, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1763.000, 126.000, 318.000, 233.000, 47.000, 2.000, 44.000, 87.000
 1710946580968453, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 62.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1603.000, 123.000, 318.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710946581078933, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1683.000, 125.000, 320.000, 224.000, 46.000, 2.000, 45.000, 86.000
 1710946581189354, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1738.000, 128.000, 320.000, 227.000, 47.000, 1.000, 45.000, 87.000
 1710946581299765, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 850.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1575.000, 123.000, 318.000, 223.000, 48.000, 1.000, 45.000, 87.000
 1710946581410180, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2065.000, 128.000, 320.000, 226.000, 48.000, 1.000, 44.000, 87.000
 1710946581520593, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1732.000, 130.000, 323.000, 247.000, 47.000, 3.000, 44.000, 87.000
 1710946581631012, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1662.000, 126.000, 318.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710946581741446, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1716.000, 125.000, 318.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710946581851857, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1868.000, 131.000, 322.000, 241.000, 47.000, 1.000, 44.000, 87.000
 1710946581962278, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3301.000, 1796.000, 897.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1617.000, 126.000, 318.000, 222.000, 46.000, 1.000, 44.000, 87.000
 1710946582072707, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1825.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1708.000, 126.000, 318.000, 222.000, 46.000, 2.000, 45.000, 87.000
 1710946582183124, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1975.000, 131.000, 320.000, 235.000, 46.000, 1.000, 44.000, 87.000
 1710946582293574, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1756.000, 125.000, 318.000, 232.000, 47.000, 1.000, 45.000, 87.000
 1710946582404034, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1978.000, 126.000, 317.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710946582514455, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 153.000, 0.000, 0.000, 24.000, 1772.000, 127.000, 318.000, 222.000, 46.000, 2.000, 43.000, 87.000
 1710946582624887, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1756.000, 130.000, 320.000, 241.000, 47.000, 1.000, 45.000, 87.000
 1710946582735301, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 151.000, 1.000, 0.000, 24.000, 1800.000, 128.000, 319.000, 222.000, 47.000, 1.000, 45.000, 87.000
 1710946582845728, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 159.000, 1.000, 0.000, 24.000, 1690.000, 128.000, 318.000, 227.000, 48.000, 2.000, 44.000, 87.000
 1710946582956147, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1866.000, 130.000, 319.000, 248.000, 47.000, 1.000, 45.000, 87.000
 1710946583066562, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 158.000, 0.000, 0.000, 24.000, 1642.000, 127.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946583176990, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1726.000, 125.000, 321.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710946583287408, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1198.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 62.000, 11.000, 150.000, 1.000, 1.000, 24.000, 1788.000, 126.000, 319.000, 225.000, 47.000, 1.000, 44.000, 87.000
 1710946583397846, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 897.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1545.000, 123.000, 318.000, 222.000, 47.000, 1.000, 45.000, 87.000
 1710946583508264, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1678.000, 124.000, 319.000, 224.000, 48.000, 0.000, 44.000, 87.000
 1710946583618723, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1730.000, 127.000, 321.000, 234.000, 46.000, 2.000, 44.000, 87.000
 1710946583729169, 847.000, 846.000, 1816.000, 1201.000, 846.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1553.000, 124.000, 318.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710946583839576, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1825.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 62.000, 11.000, 162.000, 0.000, 1.000, 24.000, 1966.000, 128.000, 319.000, 222.000, 47.000, 1.000, 45.000, 87.000
 1710946583949989, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1802.000, 131.000, 322.000, 238.000, 47.000, 2.000, 44.000, 87.000
 1710946584060427, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 159.000, 1.000, 0.000, 24.000, 1652.000, 124.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946584170849, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1762.000, 126.000, 317.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710946584281276, 847.000, 846.000, 1815.000, 1201.000, 848.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1802.000, 133.000, 322.000, 242.000, 47.000, 1.000, 44.000, 87.000
 1710946584391692, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1701.000, 126.000, 318.000, 219.000, 46.000, 1.000, 44.000, 87.000
 1710946584502132, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1756.000, 126.000, 317.000, 219.000, 46.000, 1.000, 45.000, 86.000
 1710946584612554, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 147.000, 0.000, 0.000, 24.000, 1997.000, 134.000, 322.000, 241.000, 47.000, 1.000, 44.000, 87.000
 1710946584723012, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1695.000, 125.000, 318.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710946584833455, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 160.000, 1.000, 0.000, 23.000, 1793.000, 126.000, 317.000, 222.000, 48.000, 2.000, 44.000, 87.000
 1710946584943875, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1763.000, 127.000, 318.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710946585054361, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1863.000, 125.000, 322.000, 241.000, 47.000, 1.000, 45.000, 87.000
 1710946585164782, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1713.000, 126.000, 318.000, 225.000, 46.000, 2.000, 44.000, 87.000
 1710946585275198, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1802.000, 130.000, 321.000, 229.000, 46.000, 2.000, 44.000, 86.000
 1710946585385620, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1906.000, 128.000, 322.000, 224.000, 48.000, 1.000, 45.000, 87.000
 1710946585496047, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1758.000, 125.000, 318.000, 222.000, 47.000, 1.000, 44.000, 86.000
 1710946585606479, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1677.000, 128.000, 317.000, 231.000, 47.000, 2.000, 44.000, 86.000
 1710946585716909, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 897.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 152.000, 0.000, 0.000, 23.000, 1677.000, 127.000, 319.000, 224.000, 47.000, 2.000, 45.000, 87.000
 1710946585827340, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 845.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1507.000, 124.000, 318.000, 224.000, 47.000, 1.000, 45.000, 87.000
 1710946585937764, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1197.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1680.000, 124.000, 319.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710946586048185, 847.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 10.000, 163.000, 1.000, 1.000, 24.000, 1778.000, 131.000, 320.000, 237.000, 48.000, 2.000, 44.000, 86.000
 1710946586158604, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1660.000, 123.000, 318.000, 222.000, 47.000, 1.000, 45.000, 87.000
 1710946586269026, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1773.000, 128.000, 319.000, 225.000, 47.000, 1.000, 45.000, 87.000
 1710946586379510, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1798.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1790.000, 130.000, 324.000, 242.000, 46.000, 2.000, 44.000, 87.000
 1710946586489943, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 10.000, 149.000, 0.000, 0.000, 24.000, 1713.000, 125.000, 318.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710946586600372, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1893.000, 126.000, 318.000, 222.000, 47.000, 1.000, 45.000, 87.000
 1710946586710825, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1998.000, 131.000, 322.000, 239.000, 47.000, 1.000, 44.000, 87.000
 1710946586821271, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 10.000, 149.000, 0.000, 0.000, 24.000, 1687.000, 127.000, 318.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710946586931684, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1795.000, 126.000, 318.000, 222.000, 46.000, 1.000, 44.000, 86.000
 1710946587042121, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1828.000, 130.000, 320.000, 232.000, 47.000, 2.000, 43.000, 87.000
 1710946587152535, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 1.000, 24.000, 1840.000, 125.000, 318.000, 223.000, 46.000, 1.000, 45.000, 87.000
 1710946587263011, 848.000, 847.000, 1816.000, 1200.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1756.000, 128.000, 318.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710946587373454, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1191.000, 1795.000, 1827.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 1.000, 0.000, 24.000, 1852.000, 130.000, 321.000, 223.000, 47.000, 1.000, 45.000, 87.000
 1710946587483915, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1753.000, 128.000, 321.000, 227.000, 46.000, 1.000, 44.000, 87.000
 1710946587594326, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1198.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1801.000, 126.000, 318.000, 224.000, 47.000, 2.000, 45.000, 86.000
 1710946587704816, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1806.000, 126.000, 318.000, 235.000, 47.000, 2.000, 44.000, 87.000
 1710946587815272, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 284.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1756.000, 129.000, 320.000, 242.000, 47.000, 2.000, 44.000, 87.000
 1710946587925679, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 159.000, 0.000, 0.000, 24.000, 1780.000, 127.000, 318.000, 225.000, 46.000, 2.000, 44.000, 87.000
 1710946588036128, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 10.000, 160.000, 0.000, 0.000, 24.000, 1780.000, 125.000, 319.000, 222.000, 46.000, 1.000, 44.000, 87.000
 1710946588146539, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1703.000, 128.000, 320.000, 222.000, 46.000, 0.000, 44.000, 87.000
 1710946588256963, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1595.000, 124.000, 318.000, 222.000, 46.000, 1.000, 44.000, 87.000
 1710946588367383, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 150.000, 1.000, 0.000, 24.000, 1685.000, 124.000, 318.000, 228.000, 47.000, 1.000, 45.000, 86.000
 1710946588477817, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 163.000, 1.000, 0.000, 24.000, 1671.000, 129.000, 322.000, 241.000, 46.000, 3.000, 44.000, 87.000
 1710946588588239, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1576.000, 125.000, 318.000, 225.000, 46.000, 2.000, 44.000, 86.000
 1710946588698689, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 10.000, 148.000, 1.000, 0.000, 24.000, 2003.000, 130.000, 318.000, 226.000, 47.000, 1.000, 45.000, 87.000
 1710946588809100, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1706.000, 125.000, 322.000, 239.000, 47.000, 2.000, 44.000, 87.000
 1710946588919548, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1730.000, 126.000, 319.000, 222.000, 46.000, 1.000, 44.000, 87.000
 1710946589030012, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1539.000, 285.000, 10.000, 33.000, 61.000, 11.000, 189.000, 1.000, 0.000, 24.000, 1981.000, 128.000, 317.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710946589140789, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 150.000, 1.000, 0.000, 24.000, 1888.000, 130.000, 323.000, 245.000, 47.000, 3.000, 44.000, 87.000
 1710946589251312, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1675.000, 125.000, 318.000, 223.000, 47.000, 1.000, 43.000, 86.000
 1710946589361732, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1715.000, 129.000, 318.000, 221.000, 48.000, 1.000, 45.000, 87.000
 1710946589472195, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 151.000, 1.000, 0.000, 24.000, 2003.000, 132.000, 323.000, 240.000, 46.000, 2.000, 44.000, 87.000
 1710946589582627, 848.000, 847.000, 1815.000, 1201.000, 846.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1711.000, 125.000, 318.000, 221.000, 46.000, 1.000, 45.000, 87.000
 1710946589693051, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1198.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2028.000, 128.000, 318.000, 221.000, 46.000, 1.000, 44.000, 87.000
 1710946589803459, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 10.000, 165.000, 1.000, 0.000, 24.000, 1791.000, 127.000, 317.000, 223.000, 47.000, 1.000, 44.000, 86.000
 1710946589913872, 847.000, 846.000, 1815.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1705.000, 124.000, 323.000, 244.000, 46.000, 1.000, 44.000, 87.000
 1710946590024307, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1785.000, 125.000, 318.000, 222.000, 46.000, 2.000, 44.000, 87.000
 1710946590134718, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1795.000, 126.000, 319.000, 235.000, 46.000, 2.000, 44.000, 87.000
 1710946590245127, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1847.000, 127.000, 322.000, 226.000, 48.000, 2.000, 44.000, 87.000
 1710946590355651, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1191.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1795.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 10.000, 149.000, 0.000, 0.000, 24.000, 1727.000, 127.000, 318.000, 225.000, 48.000, 1.000, 44.000, 87.000
 1710946590466096, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 1.000, 0.000, 24.000, 1751.000, 128.000, 317.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710946590576526, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1838.000, 126.000, 319.000, 231.000, 47.000, 2.000, 44.000, 87.000
 1710946590686979, 847.000, 846.000, 1815.000, 1201.000, 848.000, 1812.000, 1191.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1687.000, 125.000, 317.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946590797398, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1805.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1675.000, 124.000, 319.000, 226.000, 46.000, 2.000, 45.000, 87.000
 1710946590907845, 847.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1710.000, 126.000, 321.000, 236.000, 47.000, 2.000, 45.000, 87.000
 1710946591018264, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1236.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1555.000, 123.000, 319.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710946591128705, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2011.000, 127.000, 318.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710946591239128, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1200.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1693.000, 128.000, 323.000, 243.000, 46.000, 1.000, 44.000, 87.000
 1710946591349567, 847.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1642.000, 126.000, 318.000, 223.000, 47.000, 3.000, 44.000, 87.000
 1710946591459986, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1758.000, 125.000, 318.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710946591570449, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1785.000, 130.000, 323.000, 238.000, 46.000, 3.000, 45.000, 87.000
 1710946591680928, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1671.000, 125.000, 318.000, 223.000, 46.000, 2.000, 44.000, 87.000
 1710946591791362, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 150.000, 1.000, 0.000, 24.000, 1741.000, 125.000, 318.000, 222.000, 46.000, 1.000, 44.000, 87.000
 1710946591901776, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 10.000, 152.000, 0.000, 0.000, 24.000, 2036.000, 132.000, 320.000, 241.000, 47.000, 2.000, 44.000, 87.000
 1710946592012189, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1690.000, 125.000, 318.000, 222.000, 47.000, 1.000, 45.000, 87.000
 1710946592122599, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1887.000, 127.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946592233015, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1743.000, 130.000, 320.000, 231.000, 47.000, 2.000, 44.000, 87.000
 1710946592343450, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 11.000, 153.000, 0.000, 0.000, 24.000, 1662.000, 127.000, 321.000, 235.000, 46.000, 1.000, 44.000, 87.000
 1710946592453864, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1715.000, 126.000, 318.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710946592564298, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 159.000, 1.000, 0.000, 24.000, 1761.000, 129.000, 318.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710946592674714, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 155.000, 1.000, 0.000, 24.000, 1907.000, 131.000, 320.000, 240.000, 47.000, 2.000, 44.000, 87.000
 1710946592785132, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1797.000, 128.000, 318.000, 223.000, 47.000, 1.000, 45.000, 87.000
 1710946592895565, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1716.000, 128.000, 318.000, 236.000, 46.000, 2.000, 44.000, 87.000
 1710946593006014, 850.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 848.000, 850.000, 1797.000, 1198.000, 3298.000, 1796.000, 898.000, 1197.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1690.000, 126.000, 319.000, 232.000, 47.000, 0.000, 45.000, 87.000
 1710946593116429, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1506.000, 123.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710946593226838, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1805.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1668.000, 124.000, 318.000, 222.000, 46.000, 1.000, 44.000, 86.000
 1710946593337277, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 10.000, 161.000, 1.000, 0.000, 24.000, 1785.000, 127.000, 321.000, 223.000, 48.000, 2.000, 44.000, 87.000
 1710946593447689, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1508.000, 124.000, 318.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710946593558118, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1820.000, 128.000, 318.000, 228.000, 46.000, 3.000, 45.000, 87.000
 1710946593668541, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 1.000, 24.000, 1818.000, 130.000, 320.000, 243.000, 47.000, 2.000, 44.000, 87.000
 1710946593779008, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 10.000, 163.000, 0.000, 0.000, 24.000, 1678.000, 124.000, 318.000, 220.000, 47.000, 2.000, 45.000, 87.000
 1710946593889426, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1890.000, 128.000, 317.000, 221.000, 48.000, 1.000, 44.000, 87.000
 1710946593999863, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1991.000, 132.000, 322.000, 241.000, 47.000, 2.000, 44.000, 87.000
 1710946594110279, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1623.000, 126.000, 318.000, 219.000, 47.000, 2.000, 45.000, 87.000
 1710946594220745, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1791.000, 126.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710946594331178, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1980.000, 133.000, 322.000, 239.000, 47.000, 2.000, 44.000, 87.000
 1710946594441618, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 23.000, 1753.000, 127.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946594552036, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1656.000, 127.000, 318.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710946594662462, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1796.000, 126.000, 317.000, 221.000, 48.000, 2.000, 44.000, 87.000
 1710946594772881, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1783.000, 125.000, 323.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710946594883302, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1713.000, 125.000, 317.000, 221.000, 47.000, 0.000, 45.000, 87.000
 1710946594993735, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 10.000, 162.000, 0.000, 0.000, 24.000, 1782.000, 127.000, 319.000, 225.000, 46.000, 1.000, 44.000, 87.000
 1710946595104149, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 1.000, 24.000, 1758.000, 130.000, 322.000, 245.000, 47.000, 2.000, 44.000, 87.000
 1710946595214564, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1737.000, 125.000, 318.000, 221.000, 48.000, 2.000, 44.000, 87.000
 1710946595324997, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 1.000, 1.000, 24.000, 1747.000, 128.000, 317.000, 220.000, 46.000, 2.000, 44.000, 86.000
 1710946595435413, 847.000, 846.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1750.000, 127.000, 317.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710946595545912, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1532.000, 123.000, 317.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710946595656336, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1668.000, 124.000, 317.000, 223.000, 47.000, 2.000, 44.000, 86.000
 1710946595766759, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1662.000, 128.000, 319.000, 227.000, 46.000, 1.000, 44.000, 87.000
 1710946595877186, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 1.000, 24.000, 1600.000, 123.000, 318.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710946595987604, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1656.000, 126.000, 318.000, 224.000, 47.000, 2.000, 45.000, 87.000
 1710946596098025, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1752.000, 129.000, 321.000, 235.000, 47.000, 1.000, 44.000, 87.000
 1710946596208434, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 163.000, 1.000, 1.000, 24.000, 1738.000, 126.000, 318.000, 225.000, 47.000, 1.000, 44.000, 87.000
 1710946596318853, 848.000, 847.000, 1816.000, 1201.000, 846.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1960.000, 125.000, 317.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710946596429282, 847.000, 847.000, 1816.000, 1202.000, 848.000, 1813.000, 1193.000, 1793.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1946.000, 130.000, 321.000, 240.000, 47.000, 3.000, 44.000, 87.000
 1710946596539700, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 845.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1728.000, 126.000, 317.000, 220.000, 47.000, 1.000, 45.000, 87.000
 1710946596650133, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1686.000, 124.000, 317.000, 219.000, 47.000, 2.000, 45.000, 87.000
 1710946596760548, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1966.000, 131.000, 320.000, 236.000, 46.000, 2.000, 44.000, 87.000
 1710946596871061, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 154.000, 0.000, 0.000, 24.000, 1751.000, 125.000, 317.000, 220.000, 47.000, 1.000, 45.000, 87.000
 1710946596981481, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1922.000, 126.000, 317.000, 222.000, 46.000, 2.000, 44.000, 87.000
 1710946597091904, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 897.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1940.000, 128.000, 320.000, 229.000, 46.000, 1.000, 44.000, 87.000
 1710946597202314, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1692.000, 126.000, 319.000, 235.000, 46.000, 2.000, 45.000, 87.000
 1710946597312727, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1770.000, 127.000, 317.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710946597423174, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1806.000, 128.000, 318.000, 221.000, 47.000, 2.000, 44.000, 86.000
 1710946597533585, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1788.000, 129.000, 321.000, 229.000, 46.000, 3.000, 44.000, 87.000
 1710946597644036, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1757.000, 126.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946597754459, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1795.000, 125.000, 320.000, 231.000, 47.000, 3.000, 45.000, 87.000
 1710946597864882, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1775.000, 128.000, 318.000, 223.000, 47.000, 1.000, 44.000, 86.000
 1710946597975299, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3298.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 1.000, 24.000, 1656.000, 125.000, 317.000, 222.000, 47.000, 2.000, 44.000, 86.000
 1710946598085738, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 9.000, 32.000, 61.000, 10.000, 151.000, 1.000, 0.000, 24.000, 1686.000, 123.000, 318.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710946598196207, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1732.000, 128.000, 318.000, 228.000, 46.000, 1.000, 44.000, 87.000
 1710946598306624, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1555.000, 124.000, 317.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710946598417049, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2011.000, 129.000, 318.000, 225.000, 47.000, 2.000, 44.000, 88.000
 1710946598527465, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1672.000, 127.000, 319.000, 243.000, 47.000, 2.000, 45.000, 87.000
 1710946598637881, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1635.000, 126.000, 318.000, 221.000, 48.000, 2.000, 44.000, 87.000
 1710946598748346, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1825.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1976.000, 129.000, 318.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710946598858765, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1823.000, 131.000, 322.000, 241.000, 47.000, 1.000, 44.000, 87.000
 1710946598969178, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1673.000, 126.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710946599079600, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1748.000, 127.000, 318.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710946599190012, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2081.000, 132.000, 322.000, 234.000, 48.000, 1.000, 44.000, 87.000
 1710946599300429, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 284.000, 10.000, 32.000, 62.000, 10.000, 149.000, 0.000, 0.000, 24.000, 1707.000, 125.000, 317.000, 220.000, 47.000, 1.000, 45.000, 87.000
 1710946599410855, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1983.000, 129.000, 317.000, 221.000, 48.000, 2.000, 44.000, 86.000
 1710946599521319, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1775.000, 126.000, 317.000, 220.000, 47.000, 2.000, 45.000, 87.000
 1710946599631743, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 10.000, 156.000, 0.000, 0.000, 24.000, 1711.000, 125.000, 318.000, 220.000, 47.000, 2.000, 45.000, 87.000
 1710946599742161, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1708.000, 127.000, 317.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710946599852587, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 11.000, 153.000, 0.000, 0.000, 24.000, 1796.000, 127.000, 319.000, 220.000, 47.000, 2.000, 44.000, 86.000
 1710946599963001, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1853.000, 129.000, 322.000, 236.000, 47.000, 2.000, 45.000, 87.000
 1710946600073423, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 10.000, 149.000, 0.000, 0.000, 24.000, 1806.000, 125.000, 318.000, 225.000, 47.000, 1.000, 44.000, 87.000
 1710946600183853, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1773.000, 128.000, 320.000, 225.000, 47.000, 1.000, 44.000, 88.000
 1710946600294267, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1763.000, 125.000, 317.000, 222.000, 47.000, 1.000, 45.000, 87.000
 1710946600404717, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3301.000, 1796.000, 897.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1813.000, 126.000, 317.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710946600515133, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1676.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946600625559, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1752.000, 126.000, 318.000, 229.000, 47.000, 2.000, 45.000, 87.000
 1710946600735981, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1825.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1502.000, 123.000, 317.000, 223.000, 47.000, 2.000, 45.000, 87.000
 1710946600846458, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 157.000, 0.000, 0.000, 24.000, 1876.000, 127.000, 319.000, 223.000, 47.000, 2.000, 45.000, 86.000
 1710946600956877, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 10.000, 160.000, 0.000, 0.000, 24.000, 1693.000, 127.000, 321.000, 233.000, 47.000, 2.000, 44.000, 87.000
 1710946601067291, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1681.000, 126.000, 318.000, 220.000, 47.000, 1.000, 45.000, 87.000
 1710946601177705, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1873.000, 127.000, 317.000, 224.000, 47.000, 0.000, 44.000, 87.000
 1710946601288135, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 10.000, 163.000, 0.000, 0.000, 24.000, 1832.000, 130.000, 321.000, 242.000, 46.000, 1.000, 44.000, 87.000
 1710946601398551, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1618.000, 126.000, 317.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710946601508986, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1198.000, 3300.000, 1797.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1843.000, 125.000, 317.000, 218.000, 47.000, 2.000, 44.000, 87.000
 1710946601619419, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1244.000, 284.000, 10.000, 33.000, 62.000, 11.000, 152.000, 0.000, 0.000, 24.000, 1971.000, 133.000, 321.000, 243.000, 47.000, 2.000, 44.000, 87.000
 1710946601729869, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 150.000, 1.000, 0.000, 24.000, 1706.000, 126.000, 317.000, 220.000, 47.000, 2.000, 45.000, 87.000
 1710946601840307, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1831.000, 127.000, 317.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710946601950723, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1832.000, 130.000, 320.000, 231.000, 47.000, 1.000, 44.000, 87.000
 1710946602061140, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 1.000, 24.000, 1658.000, 125.000, 318.000, 241.000, 47.000, 1.000, 45.000, 87.000
 1710946602171626, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 156.000, 0.000, 0.000, 24.000, 1760.000, 127.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710946602282072, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 155.000, 0.000, 0.000, 24.000, 1765.000, 126.000, 318.000, 222.000, 47.000, 1.000, 45.000, 87.000
 1710946602392492, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 1.000, 24.000, 1873.000, 130.000, 321.000, 227.000, 43.000, 1.000, 44.000, 87.000
 1710946602502906, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1730.000, 126.000, 318.000, 222.000, 47.000, 1.000, 45.000, 87.000
 1710946602613327, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 156.000, 1.000, 0.000, 24.000, 1747.000, 129.000, 321.000, 224.000, 47.000, 1.000, 45.000, 87.000
 1710946602723745, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1713.000, 126.000, 318.000, 233.000, 47.000, 2.000, 44.000, 87.000
 1710946602834162, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 1.000, 0.000, 24.000, 1551.000, 127.000, 318.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710946602944598, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1692.000, 124.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710946603055030, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1742.000, 125.000, 318.000, 226.000, 47.000, 1.000, 45.000, 87.000
 1710946603165448, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1555.000, 124.000, 317.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710946603275852, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1651.000, 127.000, 319.000, 222.000, 47.000, 1.000, 45.000, 87.000
 1710946603386276, 847.000, 846.000, 1816.000, 1202.000, 846.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 10.000, 147.000, 0.000, 0.000, 24.000, 1771.000, 127.000, 320.000, 227.000, 47.000, 3.000, 45.000, 87.000
 1710946603496751, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1635.000, 124.000, 317.000, 222.000, 47.000, 2.000, 44.000, 86.000
 1710946603607248, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1981.000, 128.000, 319.000, 220.000, 47.000, 0.000, 44.000, 87.000
 1710946603717671, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1793.000, 131.000, 322.000, 244.000, 47.000, 1.000, 45.000, 87.000
 1710946603828118, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 1.000, 24.000, 1730.000, 126.000, 317.000, 220.000, 47.000, 2.000, 45.000, 87.000
 1710946603938540, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1675.000, 127.000, 318.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710946604048997, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1940.000, 133.000, 322.000, 240.000, 48.000, 1.000, 44.000, 87.000
 1710946604159418, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 284.000, 10.000, 33.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1772.000, 126.000, 318.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710946604269849, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1657.000, 126.000, 317.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710946604380261, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1860.000, 127.000, 319.000, 234.000, 47.000, 3.000, 44.000, 87.000
 1710946604490701, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1668.000, 124.000, 317.000, 220.000, 47.000, 3.000, 44.000, 87.000
 1710946604601111, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1200.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1817.000, 126.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946604711557, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1803.000, 127.000, 321.000, 220.000, 47.000, 1.000, 45.000, 87.000
 1710946604822018, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1691.000, 131.000, 321.000, 243.000, 47.000, 1.000, 44.000, 87.000
 1710946604932442, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1737.000, 127.000, 318.000, 221.000, 47.000, 0.000, 44.000, 87.000
 1710946605042890, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1801.000, 129.000, 320.000, 233.000, 47.000, 2.000, 44.000, 87.000
 1710946605153312, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1821.000, 128.000, 318.000, 224.000, 46.000, 1.000, 44.000, 86.000
 1710946605263740, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 153.000, 0.000, 0.000, 24.000, 1595.000, 124.000, 317.000, 223.000, 47.000, 1.000, 45.000, 87.000
 1710946605374165, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1763.000, 123.000, 318.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710946605484593, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1681.000, 128.000, 319.000, 222.000, 47.000, 1.000, 45.000, 87.000
 1710946605595022, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1558.000, 123.000, 318.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710946605705453, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 284.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1683.000, 124.000, 319.000, 225.000, 46.000, 1.000, 44.000, 87.000
 1710946605815872, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1680.000, 129.000, 322.000, 240.000, 47.000, 1.000, 44.000, 87.000
 1710946605926306, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1560.000, 125.000, 318.000, 223.000, 47.000, 1.000, 45.000, 87.000
 1710946606036723, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 62.000, 10.000, 149.000, 0.000, 0.000, 24.000, 1923.000, 128.000, 317.000, 220.000, 48.000, 2.000, 44.000, 87.000
 1710946606147211, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1857.000, 129.000, 321.000, 240.000, 48.000, 1.000, 44.000, 87.000
 1710946606257665, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1795.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1710.000, 125.000, 318.000, 221.000, 46.000, 1.000, 44.000, 87.000
 1710946606368116, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1743.000, 125.000, 317.000, 219.000, 46.000, 2.000, 45.000, 87.000
 1710946606478541, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1236.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2048.000, 133.000, 321.000, 244.000, 48.000, 2.000, 45.000, 87.000
 1710946606588986, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1747.000, 127.000, 317.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710946606699407, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1942.000, 126.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710946606809849, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2021.000, 130.000, 321.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710946606920269, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 284.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1680.000, 126.000, 317.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710946607030712, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1740.000, 126.000, 318.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710946607141130, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3301.000, 1796.000, 900.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1802.000, 129.000, 317.000, 223.000, 47.000, 3.000, 45.000, 87.000
 1710946607251577, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1825.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 284.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1796.000, 128.000, 322.000, 243.000, 48.000, 2.000, 45.000, 87.000
 1710946607361999, 846.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1760.000, 126.000, 318.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710946607472475, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 1.000, 24.000, 1792.000, 126.000, 320.000, 232.000, 46.000, 2.000, 44.000, 87.000
 1710946607582903, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1771.000, 128.000, 321.000, 227.000, 46.000, 1.000, 44.000, 87.000
 1710946607693323, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 156.000, 1.000, 0.000, 24.000, 1705.000, 126.000, 318.000, 223.000, 46.000, 2.000, 44.000, 87.000
 1710946607803739, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1827.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1681.000, 125.000, 317.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710946607914147, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 1.000, 24.000, 1781.000, 129.000, 319.000, 227.000, 47.000, 2.000, 44.000, 87.000
 1710946608024559, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1516.000, 124.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710946608135003, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1912.000, 128.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946608245420, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1650.000, 129.000, 319.000, 229.000, 47.000, 1.000, 44.000, 87.000
 1710946608355840, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1645.000, 125.000, 318.000, 222.000, 47.000, 1.000, 45.000, 87.000
 1710946608466256, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1903.000, 130.000, 319.000, 222.000, 46.000, 2.000, 44.000, 87.000
 1710946608576694, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1831.000, 129.000, 323.000, 244.000, 47.000, 1.000, 44.000, 87.000
 1710946608687114, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1645.000, 127.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710946608797599, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 845.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1813.000, 128.000, 317.000, 220.000, 46.000, 1.000, 45.000, 86.000
 1710946608908025, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 900.000, 1200.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1996.000, 132.000, 321.000, 240.000, 47.000, 1.000, 44.000, 87.000
 1710946609018445, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1698.000, 125.000, 317.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710946609128877, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1867.000, 128.000, 317.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710946609239288, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1866.000, 130.000, 319.000, 233.000, 46.000, 0.000, 45.000, 86.000
 1710946609349705, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 1.000, 24.000, 1672.000, 124.000, 317.000, 225.000, 47.000, 2.000, 45.000, 87.000
 1710946609460173, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1817.000, 128.000, 317.000, 219.000, 48.000, 2.000, 44.000, 87.000
 1710946609570581, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1796.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1882.000, 128.000, 320.000, 220.000, 46.000, 1.000, 45.000, 87.000
 1710946609681001, 847.000, 847.000, 1815.000, 1202.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1896.000, 129.000, 321.000, 242.000, 46.000, 2.000, 44.000, 87.000
 1710946609791418, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 62.000, 11.000, 156.000, 1.000, 0.000, 24.000, 1787.000, 126.000, 318.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710946609901848, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1796.000, 1825.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1758.000, 127.000, 319.000, 228.000, 48.000, 1.000, 44.000, 87.000
 1710946610012264, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1645.000, 128.000, 318.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710946610122768, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1808.000, 126.000, 318.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710946610233181, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 10.000, 163.000, 0.000, 0.000, 24.000, 1675.000, 124.000, 318.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710946610343595, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1852.000, 125.000, 321.000, 238.000, 47.000, 2.000, 44.000, 87.000
 1710946610454015, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 10.000, 161.000, 1.000, 0.000, 24.000, 1592.000, 125.000, 317.000, 219.000, 47.000, 1.000, 45.000, 87.000
 1710946610564436, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1722.000, 125.000, 318.000, 224.000, 47.000, 1.000, 44.000, 87.000
 1710946610674884, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1852.000, 125.000, 322.000, 237.000, 47.000, 2.000, 45.000, 86.000
 1710946610785293, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1610.000, 126.000, 317.000, 220.000, 46.000, 1.000, 44.000, 87.000
 1710946610895739, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2005.000, 127.000, 317.000, 220.000, 47.000, 2.000, 45.000, 86.000
 1710946611006154, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1762.000, 128.000, 322.000, 239.000, 46.000, 1.000, 44.000, 87.000
 1710946611116608, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 10.000, 147.000, 0.000, 0.000, 24.000, 1661.000, 126.000, 318.000, 221.000, 48.000, 2.000, 44.000, 87.000
 1710946611227022, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 1.000, 24.000, 1992.000, 126.000, 317.000, 219.000, 47.000, 3.000, 44.000, 87.000
 1710946611337448, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1893.000, 131.000, 322.000, 240.000, 47.000, 2.000, 44.000, 87.000
 1710946611447894, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1672.000, 125.000, 317.000, 219.000, 48.000, 3.000, 45.000, 87.000
 1710946611558307, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1197.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 162.000, 1.000, 0.000, 24.000, 1682.000, 126.000, 317.000, 219.000, 46.000, 3.000, 45.000, 87.000
 1710946611668737, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1877.000, 131.000, 321.000, 244.000, 48.000, 1.000, 44.000, 87.000
 1710946611779172, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 23.000, 1656.000, 125.000, 317.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710946611889590, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 159.000, 1.000, 0.000, 24.000, 1891.000, 126.000, 317.000, 221.000, 47.000, 1.000, 45.000, 87.000
 1710946612000021, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1777.000, 130.000, 317.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710946612110440, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1790.000, 128.000, 317.000, 237.000, 47.000, 2.000, 44.000, 87.000
 1710946612220882, 848.000, 846.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1748.000, 127.000, 317.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710946612331295, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1772.000, 128.000, 319.000, 223.000, 47.000, 3.000, 44.000, 87.000
 1710946612441727, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1191.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 163.000, 0.000, 0.000, 24.000, 1830.000, 126.000, 322.000, 223.000, 46.000, 2.000, 44.000, 87.000
 1710946612552150, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 10.000, 152.000, 0.000, 0.000, 24.000, 1591.000, 128.000, 319.000, 219.000, 47.000, 1.000, 45.000, 87.000
 1710946612662563, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1688.000, 128.000, 317.000, 232.000, 46.000, 1.000, 45.000, 87.000
 1710946612773039, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1738.000, 126.000, 319.000, 226.000, 46.000, 2.000, 44.000, 88.000
 1710946612883484, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 155.000, 0.000, 0.000, 24.000, 1590.000, 124.000, 317.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710946612993896, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 153.000, 1.000, 0.000, 24.000, 1681.000, 127.000, 317.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946613104317, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 159.000, 0.000, 0.000, 24.000, 1723.000, 126.000, 320.000, 230.000, 47.000, 2.000, 44.000, 87.000
 1710946613214737, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1560.000, 125.000, 318.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710946613325162, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1941.000, 128.000, 318.000, 226.000, 47.000, 1.000, 45.000, 87.000
 1710946613435583, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1249.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1762.000, 131.000, 323.000, 243.000, 47.000, 2.000, 44.000, 87.000
 1710946613546020, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1745.000, 124.000, 318.000, 224.000, 47.000, 1.000, 44.000, 87.000
 1710946613656449, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1728.000, 127.000, 317.000, 220.000, 47.000, 2.000, 45.000, 87.000
 1710946613766903, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1883.000, 132.000, 321.000, 240.000, 48.000, 1.000, 45.000, 87.000
 1710946613877326, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3301.000, 1796.000, 897.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 157.000, 1.000, 0.000, 24.000, 1743.000, 125.000, 317.000, 220.000, 47.000, 2.000, 45.000, 88.000
 1710946613987751, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1705.000, 127.000, 317.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710946614098214, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1201.000, 3301.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 152.000, 0.000, 0.000, 24.000, 1927.000, 133.000, 320.000, 229.000, 47.000, 2.000, 44.000, 87.000
 1710946614208641, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1683.000, 127.000, 317.000, 221.000, 48.000, 2.000, 44.000, 87.000
 1710946614319061, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 149.000, 1.000, 0.000, 24.000, 1770.000, 128.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710946614429478, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1197.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1805.000, 127.000, 320.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946614539906, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1686.000, 130.000, 321.000, 225.000, 46.000, 1.000, 44.000, 87.000
 1710946614650365, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 10.000, 156.000, 0.000, 0.000, 24.000, 1800.000, 125.000, 318.000, 222.000, 47.000, 2.000, 45.000, 87.000
 1710946614760780, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1828.000, 127.000, 318.000, 232.000, 47.000, 1.000, 44.000, 87.000
 1710946614871204, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1806.000, 129.000, 318.000, 242.000, 47.000, 2.000, 44.000, 87.000
 1710946614981626, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1602.000, 127.000, 318.000, 222.000, 48.000, 2.000, 44.000, 87.000
 1710946615092045, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1798.000, 124.000, 318.000, 220.000, 47.000, 3.000, 45.000, 87.000
 1710946615202468, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 157.000, 0.000, 0.000, 24.000, 1681.000, 126.000, 320.000, 220.000, 46.000, 2.000, 44.000, 87.000
 1710946615312886, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1523.000, 124.000, 317.000, 219.000, 46.000, 1.000, 44.000, 87.000
 1710946615423346, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1676.000, 124.000, 318.000, 226.000, 47.000, 1.000, 44.000, 87.000
 1710946615533771, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1647.000, 127.000, 321.000, 238.000, 47.000, 2.000, 44.000, 87.000
 1710946615644197, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 11.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1526.000, 124.000, 318.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710946615754617, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1892.000, 126.000, 317.000, 220.000, 47.000, 2.000, 45.000, 87.000
 1710946615865043, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 10.000, 147.000, 0.000, 0.000, 24.000, 1838.000, 129.000, 322.000, 236.000, 46.000, 2.000, 44.000, 87.000
 1710946615975469, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 156.000, 0.000, 0.000, 24.000, 1662.000, 125.000, 317.000, 220.000, 46.000, 2.000, 44.000, 87.000
 1710946616085894, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1772.000, 127.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710946616196318, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1811.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1832.000, 133.000, 322.000, 242.000, 47.000, 2.000, 44.000, 87.000
 1710946616306749, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1797.000, 125.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946616417171, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1200.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1886.000, 125.000, 317.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710946616527598, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 284.000, 10.000, 33.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1988.000, 133.000, 322.000, 238.000, 46.000, 1.000, 45.000, 87.000
 1710946616638026, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 900.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1701.000, 125.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710946616748478, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1848.000, 125.000, 317.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710946616858898, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1825.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1880.000, 129.000, 317.000, 220.000, 46.000, 1.000, 45.000, 87.000
 1710946616969355, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 155.000, 0.000, 0.000, 24.000, 1805.000, 128.000, 317.000, 244.000, 46.000, 2.000, 44.000, 87.000
 1710946617079769, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1681.000, 127.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710946617190179, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 153.000, 0.000, 0.000, 24.000, 1801.000, 129.000, 319.000, 235.000, 47.000, 1.000, 44.000, 87.000
 1710946617300594, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 10.000, 152.000, 1.000, 0.000, 24.000, 1801.000, 130.000, 323.000, 222.000, 45.000, 2.000, 44.000, 87.000
 1710946617411011, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3298.000, 1796.000, 897.000, 1197.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1811.000, 126.000, 318.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710946617521446, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1248.000, 285.000, 10.000, 33.000, 62.000, 11.000, 156.000, 0.000, 0.000, 24.000, 1676.000, 125.000, 318.000, 222.000, 47.000, 2.000, 45.000, 87.000
 1710946617631879, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1698.000, 128.000, 319.000, 225.000, 46.000, 1.000, 45.000, 87.000
 1710946617742311, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 161.000, 0.000, 0.000, 24.000, 1565.000, 123.000, 317.000, 220.000, 45.000, 2.000, 44.000, 87.000
 1710946617852723, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1686.000, 124.000, 317.000, 223.000, 47.000, 2.000, 45.000, 87.000
 1710946617963178, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1767.000, 130.000, 319.000, 237.000, 46.000, 2.000, 44.000, 87.000
 1710946618073657, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 10.000, 156.000, 0.000, 0.000, 24.000, 1617.000, 123.000, 317.000, 220.000, 47.000, 0.000, 45.000, 87.000
 1710946618184120, 848.000, 846.000, 1816.000, 1201.000, 846.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1800.000, 129.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710946618294533, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1755.000, 131.000, 323.000, 241.000, 47.000, 1.000, 45.000, 88.000
 1710946618404972, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 10.000, 153.000, 0.000, 1.000, 24.000, 1666.000, 126.000, 318.000, 220.000, 48.000, 2.000, 44.000, 87.000
 1710946618515396, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 10.000, 156.000, 0.000, 0.000, 24.000, 1948.000, 129.000, 317.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710946618625826, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 284.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1912.000, 131.000, 322.000, 237.000, 48.000, 1.000, 44.000, 87.000
 1710946618736243, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 10.000, 152.000, 1.000, 0.000, 24.000, 1695.000, 126.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946618846686, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1722.000, 126.000, 317.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710946618957099, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 897.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1931.000, 132.000, 321.000, 237.000, 47.000, 0.000, 44.000, 87.000
 1710946619067549, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1665.000, 125.000, 317.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710946619177973, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1931.000, 129.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710946619288417, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1953.000, 127.000, 319.000, 231.000, 47.000, 1.000, 45.000, 87.000
 1710946619398904, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1808.000, 129.000, 322.000, 233.000, 47.000, 1.000, 44.000, 87.000
 1710946619509317, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 159.000, 0.000, 0.000, 24.000, 1782.000, 128.000, 318.000, 220.000, 47.000, 1.000, 45.000, 86.000
 1710946619619738, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 156.000, 0.000, 1.000, 24.000, 1773.000, 127.000, 318.000, 220.000, 46.000, 1.000, 45.000, 87.000
 1710946619730154, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1733.000, 130.000, 318.000, 238.000, 47.000, 3.000, 44.000, 87.000
 1710946619840591, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1787.000, 125.000, 317.000, 222.000, 46.000, 2.000, 44.000, 87.000
 1710946619951003, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 151.000, 1.000, 0.000, 24.000, 1685.000, 123.000, 318.000, 229.000, 47.000, 2.000, 44.000, 87.000
 1710946620061410, 847.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1801.000, 126.000, 318.000, 228.000, 47.000, 2.000, 44.000, 87.000
 1710946620171859, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1636.000, 125.000, 318.000, 219.000, 48.000, 3.000, 44.000, 87.000
 1710946620282277, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1687.000, 124.000, 318.000, 220.000, 46.000, 3.000, 45.000, 87.000
 1710946620392701, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1807.000, 127.000, 320.000, 223.000, 47.000, 1.000, 44.000, 86.000
 1710946620503110, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 1.000, 24.000, 1565.000, 127.000, 318.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710946620613544, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2026.000, 128.000, 317.000, 224.000, 47.000, 1.000, 44.000, 87.000
 1710946620723990, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1752.000, 128.000, 321.000, 241.000, 47.000, 3.000, 44.000, 87.000
 1710946620834430, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1690.000, 127.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710946620944840, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 1.000, 24.000, 2056.000, 127.000, 317.000, 221.000, 46.000, 3.000, 44.000, 87.000
 1710946621055283, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 284.000, 10.000, 32.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1848.000, 132.000, 322.000, 238.000, 47.000, 1.000, 44.000, 87.000
 1710946621165697, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1673.000, 126.000, 317.000, 219.000, 47.000, 2.000, 45.000, 87.000
 1710946621276134, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1713.000, 125.000, 316.000, 220.000, 46.000, 1.000, 44.000, 87.000
 1710946621386555, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 156.000, 1.000, 0.000, 24.000, 1936.000, 132.000, 321.000, 237.000, 48.000, 1.000, 44.000, 87.000
 1710946621496989, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1650.000, 125.000, 317.000, 220.000, 46.000, 1.000, 44.000, 87.000
 1710946621607413, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1861.000, 127.000, 318.000, 220.000, 47.000, 1.000, 45.000, 86.000
 1710946621717851, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1197.000, 1248.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1785.000, 131.000, 317.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710946621828277, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 897.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1756.000, 125.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710946621938715, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 10.000, 165.000, 1.000, 0.000, 24.000, 1797.000, 127.000, 317.000, 222.000, 48.000, 2.000, 44.000, 87.000
 1710946622049170, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1825.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1771.000, 127.000, 317.000, 224.000, 47.000, 2.000, 45.000, 87.000
 1710946622159599, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 149.000, 0.000, 0.000, 24.000, 1870.000, 130.000, 323.000, 243.000, 47.000, 2.000, 44.000, 87.000
 1710946622270020, 847.000, 846.000, 1817.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1601.000, 127.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946622380469, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1737.000, 128.000, 319.000, 220.000, 46.000, 1.000, 44.000, 87.000
 1710946622490884, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 897.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1720.000, 127.000, 319.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710946622601296, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 284.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1623.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946622711734, 847.000, 847.000, 1815.000, 1200.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1680.000, 124.000, 317.000, 222.000, 48.000, 2.000, 44.000, 87.000
 1710946622822152, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 159.000, 0.000, 0.000, 24.000, 1686.000, 127.000, 319.000, 228.000, 47.000, 2.000, 44.000, 87.000
 1710946622932587, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1533.000, 124.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710946623043000, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 284.000, 10.000, 32.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1900.000, 129.000, 318.000, 225.000, 48.000, 2.000, 45.000, 87.000
 1710946623153412, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1713.000, 131.000, 322.000, 236.000, 47.000, 1.000, 44.000, 87.000
 1710946623263850, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1698.000, 125.000, 318.000, 225.000, 48.000, 1.000, 45.000, 87.000
 1710946623374305, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1786.000, 128.000, 317.000, 219.000, 47.000, 2.000, 45.000, 87.000
 1710946623484728, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 11.000, 32.000, 61.000, 11.000, 157.000, 0.000, 0.000, 24.000, 1833.000, 131.000, 323.000, 242.000, 46.000, 1.000, 45.000, 87.000
 1710946623595168, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1801.000, 125.000, 319.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946623705582, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1791.000, 126.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946623816021, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1951.000, 133.000, 322.000, 239.000, 47.000, 2.000, 44.000, 87.000
 1710946623926440, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1713.000, 126.000, 318.000, 221.000, 47.000, 1.000, 45.000, 87.000
 1710946624036853, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1239.000, 284.000, 10.000, 32.000, 62.000, 10.000, 156.000, 0.000, 0.000, 24.000, 1780.000, 129.000, 318.000, 223.000, 46.000, 3.000, 44.000, 86.000
 1710946624147300, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 10.000, 152.000, 1.000, 0.000, 24.000, 1816.000, 127.000, 320.000, 232.000, 47.000, 1.000, 45.000, 87.000
 1710946624257733, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1671.000, 129.000, 323.000, 238.000, 47.000, 2.000, 44.000, 87.000
 1710946624368148, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1686.000, 126.000, 318.000, 222.000, 46.000, 2.000, 44.000, 87.000
 1710946624478609, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 155.000, 0.000, 0.000, 24.000, 1863.000, 127.000, 318.000, 224.000, 46.000, 2.000, 45.000, 87.000
 1710946624589025, 848.000, 847.000, 1815.000, 1202.000, 846.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1827.000, 131.000, 319.000, 232.000, 47.000, 0.000, 44.000, 87.000
 1710946624699509, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1811.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1755.000, 127.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946624809923, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1198.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1840.000, 124.000, 319.000, 232.000, 47.000, 2.000, 44.000, 86.000
 1710946624920336, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1717.000, 126.000, 319.000, 225.000, 46.000, 1.000, 44.000, 87.000
 1710946625030747, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1508.000, 126.000, 317.000, 224.000, 47.000, 2.000, 44.000, 86.000
 1710946625141163, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 156.000, 0.000, 0.000, 24.000, 1680.000, 124.000, 318.000, 222.000, 47.000, 2.000, 45.000, 86.000
 1710946625251583, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1687.000, 126.000, 319.000, 232.000, 46.000, 2.000, 44.000, 87.000
 1710946625362008, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 10.000, 149.000, 0.000, 0.000, 24.000, 1510.000, 124.000, 319.000, 221.000, 48.000, 2.000, 44.000, 87.000
 1710946625472434, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 152.000, 0.000, 0.000, 24.000, 1775.000, 126.000, 319.000, 227.000, 47.000, 1.000, 45.000, 87.000
 1710946625582855, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1753.000, 129.000, 321.000, 246.000, 46.000, 3.000, 45.000, 86.000
 1710946625693284, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1643.000, 124.000, 318.000, 223.000, 47.000, 2.000, 45.000, 87.000
 1710946625803700, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 1.000, 24.000, 1886.000, 126.000, 318.000, 222.000, 46.000, 2.000, 44.000, 87.000
 1710946625914136, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 165.000, 1.000, 0.000, 24.000, 1776.000, 130.000, 322.000, 245.000, 47.000, 2.000, 44.000, 87.000
 1710946626024585, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1718.000, 125.000, 318.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710946626135014, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 10.000, 165.000, 0.000, 1.000, 24.000, 1797.000, 125.000, 317.000, 222.000, 48.000, 2.000, 44.000, 87.000
 1710946626245446, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2007.000, 134.000, 321.000, 236.000, 47.000, 2.000, 44.000, 87.000
 1710946626355865, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1798.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1781.000, 125.000, 318.000, 221.000, 48.000, 2.000, 45.000, 87.000
 1710946626466305, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1786.000, 126.000, 317.000, 223.000, 47.000, 1.000, 45.000, 87.000
 1710946626576733, 846.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1875.000, 131.000, 318.000, 222.000, 46.000, 2.000, 45.000, 87.000
 1710946626687175, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1755.000, 125.000, 318.000, 221.000, 46.000, 1.000, 44.000, 87.000
 1710946626797597, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 11.000, 155.000, 0.000, 0.000, 24.000, 1731.000, 127.000, 318.000, 224.000, 46.000, 1.000, 44.000, 87.000
 1710946626908034, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1801.000, 131.000, 317.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946627018455, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1753.000, 131.000, 323.000, 238.000, 47.000, 2.000, 44.000, 87.000
 1710946627128885, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 10.000, 158.000, 0.000, 0.000, 24.000, 1788.000, 127.000, 318.000, 224.000, 47.000, 2.000, 45.000, 87.000
 1710946627239315, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1780.000, 129.000, 320.000, 228.000, 46.000, 3.000, 44.000, 87.000
 1710946627349771, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1787.000, 127.000, 319.000, 223.000, 46.000, 2.000, 44.000, 87.000
 1710946627460196, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1595.000, 124.000, 318.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710946627570614, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1772.000, 124.000, 318.000, 222.000, 46.000, 1.000, 45.000, 88.000
 1710946627681071, 847.000, 845.000, 1816.000, 1202.000, 847.000, 1813.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 61.000, 10.000, 161.000, 0.000, 0.000, 24.000, 1678.000, 126.000, 318.000, 231.000, 47.000, 2.000, 44.000, 87.000
 1710946627791484, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1573.000, 124.000, 318.000, 225.000, 48.000, 2.000, 45.000, 87.000
 1710946627901899, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 10.000, 161.000, 0.000, 0.000, 24.000, 1488.000, 124.000, 317.000, 221.000, 48.000, 1.000, 45.000, 87.000
 1710946628012317, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1465.000, 123.000, 317.000, 221.000, 46.000, 1.000, 44.000, 87.000
 1710946628122731, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1482.000, 124.000, 317.000, 220.000, 37.000, 1.000, 44.000, 87.000
 1710946628233163, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1481.000, 124.000, 318.000, 221.000, 38.000, 1.000, 44.000, 87.000
 1710946628343579, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1485.000, 124.000, 317.000, 221.000, 46.000, 3.000, 45.000, 87.000
 1710946628453995, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1460.000, 123.000, 317.000, 220.000, 38.000, 1.000, 44.000, 87.000
 1710946628564423, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 284.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1475.000, 124.000, 317.000, 220.000, 37.000, 2.000, 44.000, 87.000
 1710946628674885, 848.000, 847.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 284.000, 10.000, 32.000, 61.000, 10.000, 165.000, 1.000, 0.000, 24.000, 1475.000, 124.000, 318.000, 221.000, 48.000, 2.000, 45.000, 86.000
 1710946628785323, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1240.000, 284.000, 10.000, 32.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1480.000, 123.000, 317.000, 220.000, 37.000, 2.000, 45.000, 87.000
 1710946628895745, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1486.000, 123.000, 317.000, 221.000, 38.000, 2.000, 44.000, 87.000
 1710946629006161, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1471.000, 123.000, 317.000, 220.000, 47.000, 1.000, 45.000, 87.000
 1710946629116593, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 153.000, 1.000, 1.000, 24.000, 1473.000, 124.000, 317.000, 220.000, 38.000, 1.000, 44.000, 87.000
 1710946629227013, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 10.000, 164.000, 1.000, 0.000, 24.000, 1463.000, 123.000, 318.000, 221.000, 37.000, 2.000, 44.000, 87.000
 1710946629337442, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 162.000, 1.000, 0.000, 24.000, 1472.000, 124.000, 317.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710946629447921, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1486.000, 123.000, 318.000, 221.000, 37.000, 2.000, 44.000, 87.000
 1710946629558354, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1466.000, 123.000, 318.000, 221.000, 38.000, 2.000, 44.000, 87.000
 1710946629668782, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 156.000, 0.000, 0.000, 24.000, 1472.000, 123.000, 317.000, 220.000, 47.000, 2.000, 45.000, 87.000
 1710946629779195, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 284.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1470.000, 123.000, 317.000, 221.000, 37.000, 2.000, 44.000, 87.000
 1710946629889619, 847.000, 846.000, 1816.000, 1201.000, 846.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1482.000, 123.000, 317.000, 221.000, 38.000, 2.000, 44.000, 87.000
 1710946630000094, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1490.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946630110539, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1468.000, 123.000, 317.000, 221.000, 37.000, 1.000, 44.000, 87.000
 1710946630220987, 848.000, 847.000, 1816.000, 1202.000, 846.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 153.000, 0.000, 0.000, 24.000, 1476.000, 123.000, 317.000, 221.000, 45.000, 1.000, 45.000, 86.000
 1710946630331453, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 153.000, 1.000, 0.000, 24.000, 1467.000, 123.000, 317.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710946630441866, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1475.000, 124.000, 317.000, 221.000, 38.000, 2.000, 44.000, 87.000
 1710946630552318, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1492.000, 122.000, 317.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710946630662730, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1475.000, 123.000, 317.000, 221.000, 48.000, 2.000, 44.000, 87.000
 1710946630773176, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1197.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 158.000, 0.000, 0.000, 24.000, 1477.000, 123.000, 317.000, 221.000, 37.000, 1.000, 44.000, 87.000
 1710946630883594, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1472.000, 124.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710946630994015, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 10.000, 151.000, 1.000, 1.000, 24.000, 1475.000, 123.000, 317.000, 221.000, 47.000, 1.000, 44.000, 86.000
 1710946631104420, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1488.000, 123.000, 318.000, 221.000, 37.000, 2.000, 44.000, 86.000
 1710946631214829, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 23.000, 1471.000, 124.000, 317.000, 221.000, 46.000, 2.000, 44.000, 86.000
 1710946631325310, 847.000, 846.000, 1815.000, 1202.000, 846.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1478.000, 123.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946631435747, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1471.000, 123.000, 318.000, 221.000, 37.000, 1.000, 44.000, 87.000
 1710946631546166, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1475.000, 124.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710946631656601, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1498.000, 124.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710946631767009, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 62.000, 10.000, 160.000, 1.000, 0.000, 24.000, 1467.000, 123.000, 317.000, 221.000, 37.000, 2.000, 44.000, 87.000
 1710946631877438, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1478.000, 124.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946631987860, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 157.000, 1.000, 0.000, 24.000, 1475.000, 123.000, 317.000, 221.000, 42.000, 2.000, 44.000, 87.000
 1710946632098264, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1236.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1468.000, 124.000, 318.000, 221.000, 37.000, 3.000, 45.000, 87.000
 1710946632208708, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 154.000, 1.000, 1.000, 24.000, 1471.000, 124.000, 318.000, 220.000, 46.000, 2.000, 44.000, 87.000
 1710946632319128, 847.000, 847.000, 1816.000, 1201.000, 846.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1488.000, 124.000, 317.000, 220.000, 38.000, 1.000, 44.000, 87.000
 1710946632429568, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1805.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1503.000, 123.000, 317.000, 221.000, 38.000, 1.000, 44.000, 86.000
 1710946632539973, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1507.000, 123.000, 317.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710946632650475, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1485.000, 124.000, 317.000, 221.000, 40.000, 2.000, 44.000, 87.000
 1710946632760886, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1813.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1475.000, 124.000, 318.000, 221.000, 37.000, 1.000, 44.000, 87.000
 1710946632871300, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1486.000, 123.000, 317.000, 221.000, 47.000, 2.000, 45.000, 86.000
 1710946632981733, 848.000, 846.000, 1815.000, 1202.000, 848.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1497.000, 123.000, 317.000, 220.000, 38.000, 2.000, 44.000, 86.000
 1710946633092185, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 1.000, 0.000, 24.000, 1498.000, 123.000, 317.000, 220.000, 37.000, 2.000, 44.000, 87.000
 1710946633202608, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 897.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1493.000, 123.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946633313026, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1487.000, 124.000, 318.000, 221.000, 37.000, 1.000, 44.000, 87.000
 1710946633423462, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1490.000, 124.000, 317.000, 221.000, 38.000, 1.000, 45.000, 87.000
 1710946633533875, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1242.000, 284.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1495.000, 124.000, 318.000, 220.000, 48.000, 1.000, 44.000, 87.000
 1710946633644315, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1813.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1496.000, 123.000, 317.000, 221.000, 38.000, 1.000, 44.000, 87.000
 1710946633754735, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1488.000, 123.000, 318.000, 220.000, 37.000, 1.000, 44.000, 87.000
 1710946633865157, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1481.000, 122.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710946633975625, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 10.000, 149.000, 0.000, 0.000, 24.000, 1488.000, 124.000, 317.000, 221.000, 37.000, 2.000, 45.000, 87.000
 1710946634086047, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 897.000, 1200.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1495.000, 123.000, 317.000, 221.000, 36.000, 3.000, 44.000, 88.000
 1710946634196467, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1502.000, 123.000, 317.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710946634306901, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1492.000, 123.000, 317.000, 221.000, 37.000, 2.000, 44.000, 87.000
 1710946634417306, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 10.000, 149.000, 1.000, 0.000, 24.000, 1488.000, 124.000, 317.000, 220.000, 43.000, 3.000, 44.000, 87.000
 1710946634527744, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1482.000, 123.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946634638157, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3298.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1485.000, 124.000, 317.000, 221.000, 38.000, 2.000, 44.000, 87.000
 1710946634748593, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1486.000, 124.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710946634859011, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1793.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 1.000, 1.000, 24.000, 1495.000, 124.000, 317.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710946634969443, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1488.000, 123.000, 317.000, 221.000, 38.000, 1.000, 44.000, 87.000
 1710946635079866, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1477.000, 124.000, 317.000, 221.000, 47.000, 1.000, 45.000, 87.000
 1710946635190293, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 150.000, 1.000, 1.000, 24.000, 1486.000, 124.000, 317.000, 221.000, 46.000, 2.000, 45.000, 87.000
 1710946635300751, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1488.000, 123.000, 317.000, 221.000, 37.000, 2.000, 44.000, 87.000
 1710946635411192, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1493.000, 124.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946635521611, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1497.000, 123.000, 317.000, 221.000, 48.000, 2.000, 44.000, 87.000
 1710946635632037, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1197.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1477.000, 123.000, 318.000, 221.000, 38.000, 2.000, 44.000, 87.000
 1710946635742455, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1477.000, 123.000, 317.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710946635852880, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1488.000, 123.000, 317.000, 221.000, 47.000, 0.000, 44.000, 87.000
 1710946635963295, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1505.000, 123.000, 317.000, 221.000, 37.000, 2.000, 45.000, 87.000
 1710946636073708, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1495.000, 123.000, 318.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710946636184149, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1478.000, 123.000, 317.000, 221.000, 43.000, 1.000, 44.000, 87.000
 1710946636294563, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1476.000, 124.000, 317.000, 220.000, 38.000, 1.000, 44.000, 87.000
 1710946636404997, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1465.000, 123.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946636515412, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1467.000, 123.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710946636625886, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1795.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1502.000, 123.000, 317.000, 221.000, 38.000, 2.000, 45.000, 86.000
 1710946636736321, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1200.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1468.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946636846734, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1466.000, 124.000, 317.000, 220.000, 41.000, 1.000, 44.000, 87.000
 1710946636957168, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1478.000, 124.000, 317.000, 221.000, 38.000, 2.000, 44.000, 87.000
 1710946637067583, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1200.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1508.000, 123.000, 318.000, 220.000, 46.000, 1.000, 44.000, 86.000
 1710946637178020, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 10.000, 158.000, 0.000, 0.000, 24.000, 1507.000, 124.000, 317.000, 221.000, 38.000, 2.000, 45.000, 87.000
 1710946637288441, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1471.000, 124.000, 317.000, 220.000, 38.000, 2.000, 44.000, 88.000
 1710946637398886, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1471.000, 123.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946637509309, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1475.000, 124.000, 318.000, 220.000, 38.000, 2.000, 44.000, 87.000
 1710946637619835, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 11.000, 163.000, 1.000, 0.000, 24.000, 1505.000, 123.000, 317.000, 221.000, 37.000, 1.000, 44.000, 87.000
 1710946637730258, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1813.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 1.000, 24.000, 1503.000, 123.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946637840710, 848.000, 847.000, 1815.000, 1201.000, 848.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 149.000, 1.000, 0.000, 24.000, 1478.000, 123.000, 317.000, 220.000, 37.000, 1.000, 44.000, 87.000
 1710946637951173, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1471.000, 123.000, 317.000, 220.000, 38.000, 1.000, 44.000, 87.000
 1710946638061593, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 162.000, 1.000, 0.000, 24.000, 1468.000, 124.000, 317.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710946638172027, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1501.000, 123.000, 317.000, 220.000, 38.000, 2.000, 44.000, 87.000
 1710946638282448, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 10.000, 149.000, 0.000, 0.000, 24.000, 1507.000, 123.000, 317.000, 221.000, 38.000, 3.000, 44.000, 88.000
 1710946638392910, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1475.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946638503326, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 845.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1197.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1475.000, 123.000, 317.000, 221.000, 37.000, 2.000, 44.000, 87.000
 1710946638613728, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1470.000, 123.000, 317.000, 221.000, 42.000, 2.000, 44.000, 87.000
 1710946638724154, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1642.000, 285.000, 10.000, 33.000, 61.000, 11.000, 158.000, 0.000, 0.000, 24.000, 1503.000, 124.000, 317.000, 221.000, 46.000, 1.000, 44.000, 87.000
 1710946638834855, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1506.000, 124.000, 317.000, 221.000, 38.000, 3.000, 44.000, 87.000
 1710946638945295, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1476.000, 124.000, 318.000, 221.000, 46.000, 1.000, 44.000, 87.000
 1710946639055746, 848.000, 846.000, 1815.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1476.000, 123.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710946639166161, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 850.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1473.000, 123.000, 317.000, 221.000, 37.000, 2.000, 44.000, 87.000
 1710946639276686, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1805.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1501.000, 124.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710946639387118, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 845.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1503.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946639497563, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1197.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 153.000, 0.000, 0.000, 24.000, 1503.000, 124.000, 317.000, 221.000, 37.000, 1.000, 45.000, 87.000
 1710946639608050, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1477.000, 124.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710946639718470, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1471.000, 123.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946639828883, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 10.000, 155.000, 0.000, 0.000, 24.000, 1505.000, 123.000, 318.000, 221.000, 37.000, 1.000, 45.000, 87.000
 1710946639939298, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1498.000, 123.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710946640049709, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1501.000, 123.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946640160145, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 152.000, 1.000, 0.000, 24.000, 1477.000, 123.000, 317.000, 221.000, 38.000, 2.000, 44.000, 87.000
 1710946640270562, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 284.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1473.000, 123.000, 317.000, 221.000, 46.000, 1.000, 44.000, 87.000
 1710946640381000, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 10.000, 160.000, 2.000, 0.000, 24.000, 1497.000, 123.000, 317.000, 221.000, 48.000, 2.000, 44.000, 87.000
 1710946640491415, 848.000, 846.000, 1816.000, 1201.000, 848.

==> data/power_measurements/ZCU102GemminiOriginal/yolov7-tiny-iteration3.csv <==
Timestamp,VCCPSINTFP (v),VCCINTLP (v),VCCPSAUX (v),VCCPSPLL (v),MGTRAVCC (v),MGTRAVTT (v),VCCPSDDR (v),VCCOPS (v),VCCOPS3 (v),VCCPSDDRPLL (v),VCCINT (v),VCCBRAM (v),VCCAUX (v),VCC1V2 (v),VCC3V3 (v),VADJ_FMC (v),MGTAVCC (v),MGTAVTT (v),VCCPSINTFP (i),VCCINTLP (i),VCCPSAUX (i),VCCPSPLL (i),MGTRAVCC (i),MGTRAVTT (i),VCCPSDDR (i),VCCOPS (i),VCCOPS3 (i),VCCPSDDRPLL (i),VCCINT (i),VCCBRAM (i),VCCAUX (i),VCC1V2 (i),VCC3V3 (i),VADJ_FMC (i),MGTAVCC (i),MGTAVTT (i)
 1710945781462411, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1551.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710945781573104, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1470.000, 124.000, 317.000, 221.000, 37.000, 1.000, 44.000, 87.000
 1710945781683581, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1473.000, 124.000, 318.000, 221.000, 37.000, 1.000, 44.000, 87.000
 1710945781793996, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1466.000, 124.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710945781904423, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1492.000, 124.000, 317.000, 221.000, 37.000, 1.000, 45.000, 87.000
 1710945782014841, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1805.000, 846.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1236.000, 284.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1535.000, 124.000, 318.000, 227.000, 38.000, 2.000, 44.000, 87.000
 1710945782125274, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 284.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1456.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710945782235690, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1198.000, 3300.000, 1797.000, 897.000, 1198.000, 1243.000, 284.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1491.000, 124.000, 317.000, 221.000, 37.000, 1.000, 44.000, 87.000
 1710945782346118, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1241.000, 284.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1457.000, 124.000, 318.000, 221.000, 44.000, 1.000, 44.000, 86.000
 1710945782456528, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1236.000, 285.000, 10.000, 33.000, 61.000, 10.000, 147.000, 0.000, 0.000, 24.000, 1482.000, 124.000, 317.000, 221.000, 46.000, 3.000, 44.000, 87.000
 1710945782566974, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 10.000, 149.000, 0.000, 0.000, 24.000, 1462.000, 123.000, 317.000, 221.000, 37.000, 2.000, 44.000, 87.000
 1710945782677482, 848.000, 847.000, 1815.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1235.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1508.000, 124.000, 317.000, 222.000, 46.000, 2.000, 45.000, 87.000
 1710945782787903, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 160.000, 0.000, 0.000, 24.000, 1457.000, 124.000, 317.000, 220.000, 47.000, 3.000, 44.000, 87.000
 1710945782898309, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1201.000, 3298.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1487.000, 123.000, 318.000, 220.000, 38.000, 1.000, 44.000, 87.000
 1710945783008719, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1811.000, 1191.000, 1796.000, 1827.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 284.000, 10.000, 32.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1586.000, 124.000, 317.000, 221.000, 46.000, 1.000, 44.000, 87.000
 1710945783119126, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1588.000, 123.000, 317.000, 221.000, 48.000, 2.000, 44.000, 87.000
 1710945783229580, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 284.000, 10.000, 32.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1567.000, 124.000, 317.000, 221.000, 38.000, 2.000, 44.000, 87.000
 1710945783339996, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1587.000, 124.000, 317.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710945783450438, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1595.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710945783560856, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1592.000, 124.000, 318.000, 223.000, 38.000, 1.000, 44.000, 86.000
 1710945783671295, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 284.000, 10.000, 32.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1456.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710945783781711, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 157.000, 1.000, 0.000, 24.000, 1453.000, 124.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710945783892154, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 152.000, 1.000, 0.000, 24.000, 1588.000, 124.000, 317.000, 221.000, 37.000, 1.000, 44.000, 87.000
 1710945784002653, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1238.000, 284.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1585.000, 124.000, 318.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710945784113073, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 284.000, 10.000, 32.000, 62.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1473.000, 124.000, 317.000, 221.000, 43.000, 2.000, 44.000, 87.000
 1710945784223500, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 1.000, 24.000, 1470.000, 124.000, 317.000, 221.000, 37.000, 2.000, 45.000, 87.000
 1710945784333919, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1793.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1658.000, 126.000, 319.000, 225.000, 47.000, 1.000, 44.000, 87.000
 1710945784444337, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 284.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1668.000, 128.000, 317.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710945784554757, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1833.000, 132.000, 322.000, 240.000, 47.000, 2.000, 45.000, 87.000
 1710945784665171, 848.000, 846.000, 1815.000, 1202.000, 848.000, 1813.000, 1191.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1752.000, 128.000, 318.000, 224.000, 47.000, 1.000, 44.000, 87.000
 1710945784775593, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1797.000, 130.000, 320.000, 230.000, 48.000, 1.000, 44.000, 87.000
 1710945784886026, 848.000, 847.000, 1816.000, 1201.000, 846.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 154.000, 0.000, 0.000, 24.000, 1735.000, 131.000, 323.000, 244.000, 47.000, 2.000, 44.000, 87.000
 1710945784996444, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 152.000, 0.000, 0.000, 24.000, 1690.000, 127.000, 317.000, 226.000, 46.000, 2.000, 44.000, 87.000
 1710945785106896, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1807.000, 848.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1851.000, 128.000, 319.000, 235.000, 47.000, 1.000, 44.000, 87.000
 1710945785217315, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1862.000, 127.000, 319.000, 222.000, 47.000, 3.000, 44.000, 87.000
 1710945785327782, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 159.000, 0.000, 0.000, 24.000, 2000.000, 129.000, 322.000, 241.000, 47.000, 1.000, 44.000, 88.000
 1710945785438205, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 10.000, 160.000, 0.000, 0.000, 24.000, 1770.000, 135.000, 323.000, 250.000, 48.000, 1.000, 44.000, 87.000
 1710945785548625, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1530.000, 124.000, 317.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710945785659052, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1725.000, 127.000, 319.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710945785769474, 850.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1201.000, 3298.000, 1798.000, 897.000, 1198.000, 1236.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1760.000, 127.000, 318.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710945785879898, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1635.000, 126.000, 317.000, 224.000, 46.000, 2.000, 44.000, 87.000
 1710945785990315, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1242.000, 284.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 1.000, 24.000, 1991.000, 133.000, 320.000, 236.000, 47.000, 1.000, 44.000, 87.000
 1710945786100735, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 1.000, 24.000, 1940.000, 130.000, 319.000, 223.000, 48.000, 2.000, 45.000, 87.000
 1710945786211181, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1682.000, 127.000, 318.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710945786321601, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 10.000, 147.000, 0.000, 0.000, 24.000, 1632.000, 128.000, 323.000, 248.000, 47.000, 2.000, 44.000, 87.000
 1710945786432032, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 153.000, 0.000, 0.000, 24.000, 1640.000, 127.000, 318.000, 225.000, 47.000, 1.000, 44.000, 87.000
 1710945786542454, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1651.000, 127.000, 320.000, 236.000, 47.000, 2.000, 44.000, 87.000
 1710945786652946, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 162.000, 1.000, 0.000, 24.000, 2096.000, 131.000, 317.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710945786763405, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 10.000, 160.000, 0.000, 0.000, 24.000, 1782.000, 127.000, 317.000, 220.000, 47.000, 2.000, 44.000, 86.000
 1710945786873855, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 152.000, 0.000, 0.000, 24.000, 1816.000, 130.000, 319.000, 236.000, 47.000, 2.000, 44.000, 86.000
 1710945786984276, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 157.000, 1.000, 0.000, 24.000, 1663.000, 127.000, 317.000, 224.000, 46.000, 1.000, 44.000, 86.000
 1710945787094720, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 1.000, 24.000, 1748.000, 128.000, 319.000, 221.000, 48.000, 1.000, 45.000, 87.000
 1710945787205124, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1908.000, 130.000, 319.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710945787315575, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1716.000, 126.000, 317.000, 220.000, 47.000, 2.000, 44.000, 86.000
 1710945787425991, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 1.000, 0.000, 24.000, 1871.000, 131.000, 320.000, 240.000, 47.000, 2.000, 44.000, 87.000
 1710945787536423, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1825.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 10.000, 147.000, 0.000, 0.000, 24.000, 1787.000, 127.000, 317.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710945787646899, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 149.000, 0.000, 0.000, 24.000, 1820.000, 125.000, 317.000, 224.000, 46.000, 2.000, 44.000, 87.000
 1710945787757313, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1617.000, 126.000, 319.000, 239.000, 47.000, 2.000, 44.000, 87.000
 1710945787867752, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1805.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 10.000, 149.000, 1.000, 0.000, 24.000, 1745.000, 128.000, 318.000, 224.000, 47.000, 1.000, 45.000, 87.000
 1710945787978210, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1677.000, 129.000, 318.000, 230.000, 47.000, 1.000, 44.000, 87.000
 1710945788088623, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1752.000, 127.000, 318.000, 224.000, 46.000, 2.000, 44.000, 87.000
 1710945788199038, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 1.000, 24.000, 1652.000, 128.000, 317.000, 222.000, 47.000, 3.000, 44.000, 87.000
 1710945788309451, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 159.000, 0.000, 0.000, 24.000, 1988.000, 132.000, 321.000, 239.000, 47.000, 1.000, 44.000, 87.000
 1710945788419865, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1703.000, 128.000, 317.000, 222.000, 48.000, 2.000, 44.000, 87.000
 1710945788530278, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1250.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1768.000, 131.000, 319.000, 231.000, 47.000, 1.000, 45.000, 87.000
 1710945788640734, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1942.000, 131.000, 321.000, 240.000, 46.000, 2.000, 44.000, 86.000
 1710945788751175, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1197.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 156.000, 0.000, 0.000, 24.000, 1666.000, 127.000, 317.000, 220.000, 46.000, 1.000, 44.000, 87.000
 1710945788861593, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1241.000, 284.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1851.000, 127.000, 319.000, 233.000, 47.000, 2.000, 45.000, 87.000
 1710945788972034, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1757.000, 127.000, 319.000, 219.000, 47.000, 2.000, 45.000, 87.000
 1710945789082450, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 162.000, 1.000, 0.000, 24.000, 1966.000, 128.000, 320.000, 230.000, 47.000, 2.000, 44.000, 86.000
 1710945789192877, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1825.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1813.000, 136.000, 322.000, 246.000, 47.000, 2.000, 45.000, 87.000
 1710945789303355, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1611.000, 124.000, 317.000, 220.000, 48.000, 3.000, 44.000, 87.000
 1710945789413772, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 1.000, 24.000, 1636.000, 126.000, 319.000, 229.000, 47.000, 2.000, 44.000, 86.000
 1710945789524182, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 153.000, 1.000, 0.000, 24.000, 1715.000, 127.000, 317.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710945789634695, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1686.000, 127.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710945789745109, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2067.000, 133.000, 320.000, 243.000, 47.000, 2.000, 44.000, 87.000
 1710945789855567, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1836.000, 130.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710945789965977, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 845.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1240.000, 284.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1690.000, 126.000, 317.000, 220.000, 46.000, 2.000, 44.000, 87.000
 1710945790076417, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1623.000, 129.000, 323.000, 243.000, 47.000, 2.000, 44.000, 87.000
 1710945790186835, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1687.000, 127.000, 318.000, 226.000, 47.000, 3.000, 44.000, 87.000
 1710945790297268, 847.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1763.000, 126.000, 319.000, 229.000, 47.000, 1.000, 44.000, 87.000
 1710945790407678, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 284.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1893.000, 130.000, 318.000, 227.000, 47.000, 2.000, 44.000, 87.000
 1710945790518120, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1242.000, 284.000, 10.000, 33.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1685.000, 127.000, 320.000, 221.000, 46.000, 0.000, 44.000, 87.000
 1710945790628579, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1796.000, 1827.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1840.000, 130.000, 319.000, 233.000, 47.000, 1.000, 44.000, 87.000
 1710945790739008, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 284.000, 10.000, 33.000, 61.000, 10.000, 149.000, 0.000, 0.000, 24.000, 1727.000, 127.000, 318.000, 229.000, 47.000, 0.000, 44.000, 87.000
 1710945790849413, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1249.000, 284.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1690.000, 130.000, 320.000, 235.000, 47.000, 1.000, 44.000, 87.000
 1710945790959862, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1811.000, 1192.000, 1795.000, 1826.000, 1805.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 23.000, 2017.000, 129.000, 318.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710945791070280, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1638.000, 126.000, 317.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710945791180715, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1945.000, 133.000, 321.000, 240.000, 47.000, 1.000, 44.000, 87.000
 1710945791291136, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1766.000, 128.000, 317.000, 223.000, 46.000, 1.000, 44.000, 87.000
 1710945791401568, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 284.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1676.000, 127.000, 318.000, 223.000, 47.000, 1.000, 44.000, 88.000
 1710945791511987, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1737.000, 127.000, 320.000, 238.000, 46.000, 1.000, 45.000, 87.000
 1710945791622478, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1676.000, 128.000, 319.000, 225.000, 46.000, 1.000, 44.000, 87.000
 1710945791732898, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 155.000, 0.000, 0.000, 24.000, 1750.000, 128.000, 320.000, 236.000, 47.000, 2.000, 44.000, 87.000
 1710945791843324, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 152.000, 1.000, 0.000, 24.000, 1716.000, 127.000, 319.000, 226.000, 47.000, 2.000, 44.000, 87.000
 1710945791953795, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 162.000, 1.000, 0.000, 24.000, 1793.000, 127.000, 317.000, 221.000, 47.000, 1.000, 45.000, 87.000
 1710945792064253, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1921.000, 132.000, 322.000, 246.000, 46.000, 1.000, 44.000, 87.000
 1710945792174719, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1708.000, 128.000, 318.000, 229.000, 46.000, 1.000, 44.000, 87.000
 1710945792285156, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1745.000, 130.000, 319.000, 236.000, 43.000, 3.000, 45.000, 87.000
 1710945792395579, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1745.000, 132.000, 321.000, 244.000, 47.000, 2.000, 44.000, 87.000
 1710945792505981, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 284.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1726.000, 126.000, 318.000, 224.000, 46.000, 2.000, 45.000, 87.000
 1710945792616422, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1853.000, 128.000, 319.000, 238.000, 47.000, 2.000, 45.000, 87.000
 1710945792726836, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 158.000, 1.000, 0.000, 24.000, 1703.000, 128.000, 319.000, 229.000, 47.000, 2.000, 44.000, 87.000
 1710945792837281, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 163.000, 1.000, 0.000, 24.000, 1943.000, 127.000, 321.000, 240.000, 47.000, 2.000, 44.000, 87.000
 1710945792947695, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 10.000, 160.000, 1.000, 0.000, 24.000, 1911.000, 134.000, 323.000, 233.000, 46.000, 1.000, 44.000, 87.000
 1710945793058137, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1551.000, 124.000, 317.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710945793168546, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1668.000, 125.000, 319.000, 228.000, 47.000, 1.000, 44.000, 87.000
 1710945793279053, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 846.000, 848.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1850.000, 128.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710945793389470, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 10.000, 149.000, 0.000, 0.000, 24.000, 1701.000, 127.000, 318.000, 224.000, 46.000, 2.000, 44.000, 86.000
 1710945793499883, 848.000, 847.000, 1815.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1236.000, 284.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1972.000, 134.000, 319.000, 236.000, 47.000, 2.000, 44.000, 87.000
 1710945793610410, 846.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 284.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1881.000, 130.000, 318.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710945793720829, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1687.000, 126.000, 318.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710945793831287, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1636.000, 129.000, 324.000, 249.000, 47.000, 2.000, 44.000, 87.000
 1710945793941697, 847.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1682.000, 129.000, 318.000, 225.000, 47.000, 2.000, 44.000, 87.000
 1710945794052147, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 284.000, 10.000, 32.000, 61.000, 10.000, 152.000, 1.000, 0.000, 24.000, 1767.000, 127.000, 319.000, 237.000, 47.000, 1.000, 44.000, 87.000
 1710945794162556, 847.000, 846.000, 1816.000, 1202.000, 846.000, 1812.000, 1192.000, 1795.000, 1827.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1990.000, 130.000, 318.000, 223.000, 47.000, 2.000, 45.000, 87.000
 1710945794272997, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1936.000, 128.000, 317.000, 221.000, 46.000, 1.000, 44.000, 87.000
 1710945794383412, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1800.000, 129.000, 319.000, 232.000, 46.000, 2.000, 44.000, 86.000
 1710945794493851, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1793.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 10.000, 149.000, 0.000, 0.000, 24.000, 1573.000, 128.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710945794604311, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1246.000, 285.000, 10.000, 33.000, 61.000, 11.000, 162.000, 1.000, 0.000, 24.000, 1730.000, 129.000, 319.000, 233.000, 48.000, 1.000, 44.000, 87.000
 1710945794714734, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1746.000, 128.000, 317.000, 225.000, 46.000, 1.000, 44.000, 87.000
 1710945794825170, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1737.000, 127.000, 317.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710945794935592, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 155.000, 0.000, 0.000, 24.000, 1843.000, 133.000, 322.000, 242.000, 48.000, 1.000, 44.000, 87.000
 1710945795046021, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1793.000, 127.000, 318.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710945795156443, 847.000, 846.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1801.000, 128.000, 318.000, 226.000, 48.000, 0.000, 45.000, 86.000
 1710945795266892, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1825.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1621.000, 128.000, 321.000, 234.000, 47.000, 1.000, 44.000, 87.000
 1710945795377312, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1805.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1667.000, 129.000, 319.000, 229.000, 46.000, 2.000, 44.000, 87.000
 1710945795487748, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1201.000, 3298.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1773.000, 127.000, 319.000, 228.000, 46.000, 2.000, 44.000, 87.000
 1710945795598172, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1808.000, 126.000, 317.000, 227.000, 47.000, 0.000, 44.000, 87.000
 1710945795708606, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 152.000, 0.000, 0.000, 24.000, 1695.000, 127.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710945795819022, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1890.000, 134.000, 321.000, 234.000, 47.000, 2.000, 44.000, 87.000
 1710945795929486, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 284.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1680.000, 129.000, 318.000, 226.000, 46.000, 2.000, 45.000, 86.000
 1710945796039908, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1743.000, 130.000, 321.000, 231.000, 47.000, 1.000, 44.000, 87.000
 1710945796150320, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2032.000, 133.000, 321.000, 250.000, 46.000, 1.000, 44.000, 87.000
 1710945796260742, 847.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1653.000, 127.000, 318.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710945796371180, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1837.000, 128.000, 319.000, 234.000, 47.000, 2.000, 44.000, 87.000
 1710945796481600, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1728.000, 128.000, 317.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710945796592035, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1238.000, 285.000, 10.000, 32.000, 62.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1948.000, 129.000, 321.000, 242.000, 46.000, 2.000, 44.000, 86.000
 1710945796702454, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1751.000, 133.000, 322.000, 246.000, 47.000, 1.000, 45.000, 87.000
 1710945796812883, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 1.000, 24.000, 1511.000, 124.000, 317.000, 220.000, 47.000, 1.000, 44.000, 86.000
 1710945796923306, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1661.000, 125.000, 318.000, 219.000, 48.000, 2.000, 44.000, 87.000
 1710945797033740, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1825.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1736.000, 128.000, 318.000, 224.000, 48.000, 2.000, 44.000, 87.000
 1710945797144161, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1701.000, 127.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710945797254653, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2021.000, 133.000, 319.000, 233.000, 47.000, 1.000, 44.000, 87.000
 1710945797365081, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1805.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1948.000, 129.000, 318.000, 223.000, 47.000, 3.000, 45.000, 87.000
 1710945797475553, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1661.000, 127.000, 317.000, 221.000, 46.000, 1.000, 44.000, 87.000
 1710945797585957, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 10.000, 156.000, 0.000, 0.000, 24.000, 1693.000, 130.000, 322.000, 244.000, 47.000, 2.000, 44.000, 87.000
 1710945797696419, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 153.000, 0.000, 0.000, 24.000, 1666.000, 129.000, 317.000, 220.000, 48.000, 2.000, 44.000, 87.000
 1710945797806837, 847.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1783.000, 128.000, 319.000, 227.000, 47.000, 1.000, 44.000, 87.000
 1710945797917280, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2003.000, 129.000, 317.000, 220.000, 47.000, 2.000, 43.000, 87.000
 1710945798027694, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1200.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 10.000, 160.000, 0.000, 0.000, 24.000, 1760.000, 128.000, 317.000, 240.000, 47.000, 0.000, 44.000, 87.000
 1710945798138132, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 10.000, 155.000, 0.000, 0.000, 24.000, 1772.000, 130.000, 319.000, 231.000, 46.000, 1.000, 44.000, 87.000
 1710945798248552, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1678.000, 128.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710945798359202, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1236.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1617.000, 129.000, 317.000, 224.000, 47.000, 3.000, 44.000, 87.000
 1710945798469626, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1980.000, 128.000, 316.000, 222.000, 47.000, 1.000, 45.000, 87.000
 1710945798580083, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1672.000, 127.000, 317.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710945798690538, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1239.000, 284.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2018.000, 132.000, 321.000, 238.000, 47.000, 2.000, 44.000, 87.000
 1710945798800978, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1722.000, 126.000, 317.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710945798911395, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 284.000, 10.000, 33.000, 61.000, 11.000, 157.000, 0.000, 1.000, 24.000, 1756.000, 129.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710945799021839, 846.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1628.000, 127.000, 321.000, 232.000, 47.000, 1.000, 44.000, 87.000
 1710945799132247, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 166.000, 1.000, 0.000, 24.000, 1742.000, 128.000, 317.000, 225.000, 47.000, 2.000, 44.000, 87.000
 1710945799242719, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 162.000, 1.000, 0.000, 24.000, 1676.000, 127.000, 319.000, 224.000, 46.000, 1.000, 45.000, 87.000
 1710945799353125, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1626.000, 126.000, 317.000, 224.000, 47.000, 1.000, 44.000, 87.000
 1710945799463574, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1773.000, 127.000, 317.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710945799573982, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2055.000, 132.000, 321.000, 229.000, 47.000, 3.000, 44.000, 87.000
 1710945799684423, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1620.000, 127.000, 318.000, 227.000, 46.000, 1.000, 44.000, 87.000
 1710945799794842, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1768.000, 129.000, 321.000, 237.000, 47.000, 2.000, 44.000, 87.000
 1710945799905311, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1835.000, 132.000, 319.000, 231.000, 47.000, 2.000, 44.000, 87.000
 1710945800015748, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1622.000, 126.000, 317.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710945800126163, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1236.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1841.000, 128.000, 320.000, 233.000, 46.000, 2.000, 44.000, 87.000
 1710945800236599, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1793.000, 128.000, 317.000, 220.000, 47.000, 3.000, 44.000, 87.000
 1710945800347015, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1832.000, 128.000, 322.000, 239.000, 46.000, 1.000, 44.000, 87.000
 1710945800457446, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1862.000, 134.000, 321.000, 247.000, 47.000, 1.000, 44.000, 87.000
 1710945800567856, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1200.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1558.000, 124.000, 317.000, 225.000, 47.000, 2.000, 44.000, 87.000
 1710945800678265, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 900.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1687.000, 126.000, 318.000, 225.000, 47.000, 2.000, 45.000, 87.000
 1710945800788716, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1798.000, 1198.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1781.000, 126.000, 318.000, 225.000, 46.000, 2.000, 44.000, 87.000
 1710945800899134, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1655.000, 127.000, 317.000, 220.000, 47.000, 3.000, 44.000, 87.000
 1710945801009572, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2076.000, 133.000, 320.000, 235.000, 47.000, 1.000, 44.000, 87.000
 1710945801119992, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 1.000, 24.000, 1791.000, 129.000, 317.000, 223.000, 48.000, 1.000, 44.000, 87.000
 1710945801230465, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 10.000, 150.000, 0.000, 0.000, 24.000, 1686.000, 126.000, 317.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710945801340881, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1236.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 1.000, 24.000, 1638.000, 132.000, 323.000, 248.000, 47.000, 2.000, 45.000, 87.000
 1710945801451301, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1658.000, 126.000, 317.000, 225.000, 47.000, 2.000, 45.000, 87.000
 1710945801561734, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 10.000, 149.000, 0.000, 0.000, 24.000, 1741.000, 129.000, 319.000, 232.000, 47.000, 2.000, 44.000, 87.000
 1710945801672165, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1923.000, 130.000, 318.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710945801782606, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1798.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 158.000, 0.000, 0.000, 24.000, 1657.000, 129.000, 317.000, 235.000, 46.000, 2.000, 45.000, 87.000
 1710945801893031, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1848.000, 130.000, 324.000, 230.000, 46.000, 2.000, 44.000, 87.000
 1710945802003464, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 897.000, 1197.000, 1239.000, 284.000, 10.000, 33.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1606.000, 128.000, 318.000, 224.000, 46.000, 3.000, 44.000, 87.000
 1710945802113883, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1707.000, 127.000, 318.000, 233.000, 47.000, 2.000, 44.000, 87.000
 1710945802224319, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1810.000, 129.000, 318.000, 230.000, 47.000, 1.000, 44.000, 87.000
 1710945802334742, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1707.000, 126.000, 317.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710945802445169, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 10.000, 156.000, 0.000, 0.000, 24.000, 1891.000, 132.000, 321.000, 237.000, 46.000, 2.000, 45.000, 87.000
 1710945802555633, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 156.000, 1.000, 0.000, 24.000, 1850.000, 125.000, 317.000, 221.000, 47.000, 0.000, 44.000, 87.000
 1710945802666051, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1730.000, 128.000, 318.000, 222.000, 46.000, 2.000, 45.000, 87.000
 1710945802776462, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1626.000, 127.000, 323.000, 247.000, 47.000, 1.000, 44.000, 87.000
 1710945802886892, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1246.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1650.000, 129.000, 318.000, 228.000, 47.000, 2.000, 44.000, 87.000
 1710945802997309, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 156.000, 0.000, 0.000, 24.000, 1726.000, 128.000, 318.000, 232.000, 46.000, 2.000, 45.000, 87.000
 1710945803107745, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1893.000, 125.000, 318.000, 221.000, 47.000, 1.000, 45.000, 87.000
 1710945803218160, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 155.000, 0.000, 0.000, 24.000, 1743.000, 127.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710945803328591, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1197.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1841.000, 132.000, 319.000, 241.000, 47.000, 1.000, 44.000, 87.000
 1710945803439007, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1813.000, 1191.000, 1795.000, 1825.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 1.000, 24.000, 1710.000, 128.000, 318.000, 226.000, 47.000, 2.000, 44.000, 87.000
 1710945803549423, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 10.000, 150.000, 0.000, 0.000, 24.000, 1795.000, 130.000, 321.000, 231.000, 47.000, 1.000, 44.000, 87.000
 1710945803659859, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1236.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2061.000, 132.000, 321.000, 241.000, 47.000, 2.000, 44.000, 87.000
 1710945803770306, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 152.000, 0.000, 0.000, 24.000, 1713.000, 127.000, 318.000, 222.000, 46.000, 1.000, 45.000, 87.000
 1710945803880758, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1842.000, 127.000, 320.000, 234.000, 47.000, 1.000, 44.000, 87.000
 1710945803991178, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1802.000, 128.000, 317.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710945804101588, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1926.000, 128.000, 320.000, 226.000, 47.000, 2.000, 45.000, 87.000
 1710945804212030, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1743.000, 134.000, 322.000, 249.000, 48.000, 3.000, 44.000, 86.000
 1710945804322447, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1243.000, 284.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1518.000, 124.000, 317.000, 223.000, 48.000, 2.000, 44.000, 87.000
 1710945804432880, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 1.000, 24.000, 1657.000, 127.000, 319.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710945804543290, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1751.000, 126.000, 318.000, 225.000, 47.000, 2.000, 44.000, 87.000
 1710945804653701, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1726.000, 126.000, 318.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710945804764148, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1993.000, 132.000, 321.000, 235.000, 47.000, 2.000, 44.000, 87.000
 1710945804874557, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1891.000, 128.000, 317.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710945804984998, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 152.000, 0.000, 0.000, 24.000, 1663.000, 125.000, 317.000, 226.000, 47.000, 2.000, 45.000, 87.000
 1710945805095421, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1235.000, 285.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1733.000, 132.000, 324.000, 248.000, 47.000, 1.000, 44.000, 87.000
 1710945805205885, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1681.000, 126.000, 317.000, 224.000, 46.000, 2.000, 44.000, 87.000
 1710945805316318, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1198.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 152.000, 1.000, 0.000, 24.000, 1833.000, 129.000, 320.000, 234.000, 46.000, 1.000, 44.000, 87.000
 1710945805426745, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2003.000, 131.000, 318.000, 220.000, 47.000, 1.000, 45.000, 87.000
 1710945805537171, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 10.000, 162.000, 0.000, 0.000, 24.000, 1763.000, 128.000, 319.000, 226.000, 48.000, 1.000, 44.000, 87.000
 1710945805647596, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1920.000, 131.000, 319.000, 247.000, 47.000, 3.000, 44.000, 87.000
 1710945805758021, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 284.000, 10.000, 32.000, 61.000, 10.000, 160.000, 1.000, 0.000, 24.000, 1665.000, 128.000, 317.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710945805868442, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1811.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1688.000, 127.000, 317.000, 229.000, 47.000, 1.000, 44.000, 87.000
 1710945805978891, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1807.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1242.000, 284.000, 10.000, 33.000, 62.000, 10.000, 158.000, 0.000, 0.000, 24.000, 1855.000, 129.000, 318.000, 219.000, 48.000, 1.000, 44.000, 87.000
 1710945806089308, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1693.000, 125.000, 317.000, 220.000, 47.000, 2.000, 45.000, 87.000
 1710945806199750, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 10.000, 156.000, 0.000, 0.000, 24.000, 1963.000, 132.000, 320.000, 237.000, 47.000, 2.000, 44.000, 87.000
 1710945806310168, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1807.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 10.000, 147.000, 0.000, 0.000, 24.000, 1691.000, 125.000, 317.000, 224.000, 46.000, 1.000, 44.000, 87.000
 1710945806420620, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1805.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 900.000, 1200.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1628.000, 127.000, 318.000, 225.000, 47.000, 1.000, 44.000, 87.000
 1710945806531067, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 155.000, 0.000, 0.000, 24.000, 1615.000, 127.000, 320.000, 242.000, 47.000, 1.000, 44.000, 87.000
 1710945806641487, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1707.000, 129.000, 319.000, 225.000, 47.000, 1.000, 44.000, 87.000
 1710945806751907, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1727.000, 128.000, 318.000, 229.000, 47.000, 2.000, 44.000, 87.000
 1710945806862327, 848.000, 847.000, 1816.000, 1201.000, 846.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 284.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1655.000, 125.000, 318.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710945806972747, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 162.000, 1.000, 0.000, 24.000, 1637.000, 128.000, 316.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710945807083182, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 10.000, 152.000, 0.000, 0.000, 24.000, 1925.000, 132.000, 321.000, 238.000, 47.000, 2.000, 44.000, 87.000
 1710945807193603, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1237.000, 284.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1663.000, 128.000, 318.000, 225.000, 47.000, 2.000, 44.000, 87.000
 1710945807304078, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1740.000, 129.000, 319.000, 226.000, 47.000, 2.000, 44.000, 87.000
 1710945807414506, 847.000, 846.000, 1815.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 1.000, 24.000, 1865.000, 133.000, 322.000, 241.000, 42.000, 2.000, 44.000, 87.000
 1710945807524930, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1711.000, 126.000, 317.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710945807635353, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1857.000, 127.000, 319.000, 233.000, 46.000, 2.000, 44.000, 87.000
 1710945807745769, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1725.000, 128.000, 318.000, 227.000, 46.000, 2.000, 44.000, 87.000
 1710945807856248, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1757.000, 128.000, 318.000, 226.000, 47.000, 1.000, 44.000, 87.000
 1710945807966722, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 897.000, 1198.000, 1243.000, 284.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1856.000, 133.000, 322.000, 248.000, 47.000, 1.000, 44.000, 87.000
 1710945808077142, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1563.000, 124.000, 317.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710945808187595, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1632.000, 126.000, 318.000, 227.000, 47.000, 0.000, 45.000, 86.000
 1710945808298037, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 897.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 152.000, 0.000, 0.000, 24.000, 1841.000, 127.000, 317.000, 223.000, 46.000, 2.000, 44.000, 87.000
 1710945808408459, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1712.000, 126.000, 317.000, 222.000, 47.000, 2.000, 44.000, 88.000
 1710945808518894, 848.000, 846.000, 1816.000, 1201.000, 846.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2010.000, 133.000, 319.000, 239.000, 47.000, 1.000, 44.000, 87.000
 1710945808629358, 848.000, 847.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1200.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 1.000, 0.000, 24.000, 1770.000, 129.000, 317.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710945808739783, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1695.000, 126.000, 319.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710945808850212, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 159.000, 0.000, 0.000, 24.000, 1632.000, 131.000, 323.000, 248.000, 48.000, 1.000, 44.000, 87.000
 1710945808960904, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1707.000, 125.000, 318.000, 223.000, 46.000, 0.000, 44.000, 87.000
 1710945809071339, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 10.000, 161.000, 0.000, 0.000, 24.000, 1788.000, 128.000, 318.000, 234.000, 47.000, 2.000, 44.000, 87.000
 1710945809181830, 848.000, 846.000, 1817.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1850.000, 130.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710945809292259, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1725.000, 128.000, 321.000, 220.000, 47.000, 1.000, 45.000, 87.000
 1710945809402723, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 163.000, 1.000, 0.000, 24.000, 1817.000, 130.000, 319.000, 230.000, 47.000, 3.000, 44.000, 86.000
 1710945809513166, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1560.000, 123.000, 317.000, 222.000, 47.000, 1.000, 45.000, 87.000
 1710945809623591, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1695.000, 129.000, 319.000, 225.000, 47.000, 2.000, 45.000, 87.000
 1710945809734028, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1750.000, 128.000, 317.000, 221.000, 47.000, 3.000, 44.000, 87.000
 1710945809844449, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1793.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1198.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1711.000, 125.000, 318.000, 223.000, 47.000, 2.000, 45.000, 87.000
 1710945809954902, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1891.000, 132.000, 322.000, 241.000, 47.000, 2.000, 44.000, 87.000
 1710945810065313, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1908.000, 129.000, 317.000, 226.000, 46.000, 1.000, 45.000, 87.000
 1710945810175746, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1765.000, 127.000, 318.000, 229.000, 46.000, 2.000, 45.000, 87.000
 1710945810286169, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1628.000, 127.000, 321.000, 240.000, 47.000, 2.000, 44.000, 87.000
 1710945810396594, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1706.000, 129.000, 319.000, 231.000, 47.000, 2.000, 44.000, 87.000
 1710945810507052, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1726.000, 128.000, 319.000, 230.000, 47.000, 1.000, 44.000, 87.000
 1710945810617470, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 1.000, 24.000, 1960.000, 125.000, 318.000, 225.000, 46.000, 2.000, 44.000, 87.000
 1710945810727893, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 10.000, 161.000, 0.000, 0.000, 24.000, 1665.000, 127.000, 317.000, 221.000, 47.000, 2.000, 44.000, 88.000
 1710945810838313, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 10.000, 149.000, 1.000, 0.000, 24.000, 1843.000, 132.000, 321.000, 239.000, 47.000, 1.000, 44.000, 87.000
 1710945810948729, 848.000, 846.000, 1815.000, 1201.000, 848.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 10.000, 165.000, 1.000, 0.000, 24.000, 1762.000, 127.000, 318.000, 229.000, 47.000, 2.000, 45.000, 87.000
 1710945811059169, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 151.000, 1.000, 0.000, 24.000, 1802.000, 130.000, 319.000, 232.000, 47.000, 2.000, 44.000, 87.000
 1710945811169585, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1930.000, 133.000, 321.000, 244.000, 47.000, 1.000, 44.000, 87.000
 1710945811280028, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 10.000, 164.000, 1.000, 0.000, 24.000, 1692.000, 127.000, 317.000, 222.000, 47.000, 2.000, 45.000, 86.000
 1710945811390449, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1856.000, 128.000, 319.000, 238.000, 47.000, 1.000, 45.000, 88.000
 1710945811500884, 847.000, 846.000, 1816.000, 1202.000, 848.000, 1813.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1855.000, 127.000, 317.000, 220.000, 46.000, 1.000, 44.000, 87.000
 1710945811611305, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1996.000, 128.000, 321.000, 235.000, 47.000, 2.000, 44.000, 87.000
 1710945811721737, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1811.000, 1193.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1738.000, 133.000, 323.000, 233.000, 47.000, 2.000, 44.000, 87.000
 1710945811832193, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 162.000, 1.000, 0.000, 24.000, 1530.000, 124.000, 318.000, 222.000, 48.000, 2.000, 44.000, 87.000
 1710945811942617, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1727.000, 127.000, 318.000, 229.000, 47.000, 2.000, 44.000, 87.000
 1710945812053035, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 150.000, 1.000, 0.000, 24.000, 1765.000, 126.000, 318.000, 227.000, 46.000, 2.000, 44.000, 87.000
 1710945812163453, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1653.000, 126.000, 317.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710945812273878, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1951.000, 132.000, 320.000, 240.000, 48.000, 1.000, 44.000, 87.000
 1710945812384314, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 156.000, 1.000, 0.000, 24.000, 1968.000, 129.000, 318.000, 225.000, 47.000, 2.000, 44.000, 87.000
 1710945812494732, 847.000, 846.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1667.000, 126.000, 317.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710945812605167, 847.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1638.000, 131.000, 323.000, 245.000, 46.000, 1.000, 45.000, 87.000
 1710945812715592, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1643.000, 125.000, 318.000, 229.000, 47.000, 2.000, 44.000, 87.000
 1710945812826024, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1856.000, 128.000, 320.000, 232.000, 47.000, 2.000, 44.000, 87.000
 1710945812936444, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2147.000, 130.000, 318.000, 225.000, 47.000, 2.000, 44.000, 87.000
 1710945813046884, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1800.000, 128.000, 317.000, 222.000, 47.000, 2.000, 45.000, 87.000
 1710945813157353, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1792.000, 131.000, 320.000, 233.000, 47.000, 2.000, 44.000, 87.000
 1710945813267772, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1638.000, 124.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710945813378188, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1668.000, 128.000, 320.000, 230.000, 47.000, 1.000, 44.000, 87.000
 1710945813488603, 850.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 153.000, 0.000, 0.000, 24.000, 1868.000, 128.000, 317.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710945813599018, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3298.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1735.000, 126.000, 317.000, 222.000, 46.000, 1.000, 44.000, 87.000
 1710945813709451, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 10.000, 154.000, 0.000, 0.000, 24.000, 1863.000, 132.000, 321.000, 239.000, 48.000, 3.000, 44.000, 87.000
 1710945813819862, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1775.000, 128.000, 318.000, 221.000, 46.000, 0.000, 44.000, 87.000
 1710945813930275, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 153.000, 0.000, 0.000, 24.000, 1742.000, 127.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710945814040709, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1608.000, 127.000, 322.000, 235.000, 47.000, 2.000, 44.000, 87.000
 1710945814151120, 847.000, 847.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1198.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1761.000, 129.000, 317.000, 225.000, 46.000, 2.000, 45.000, 87.000
 1710945814261566, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1742.000, 128.000, 318.000, 224.000, 47.000, 1.000, 44.000, 86.000
 1710945814371983, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1737.000, 125.000, 317.000, 223.000, 46.000, 1.000, 45.000, 87.000
 1710945814482468, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 1.000, 24.000, 1693.000, 127.000, 317.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710945814592956, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 284.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 1.000, 24.000, 1990.000, 132.000, 320.000, 231.000, 48.000, 1.000, 44.000, 87.000
 1710945814703385, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1201.000, 3298.000, 1797.000, 900.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1703.000, 128.000, 318.000, 226.000, 47.000, 2.000, 44.000, 86.000
 1710945814813822, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1703.000, 130.000, 319.000, 236.000, 46.000, 1.000, 44.000, 87.000
 1710945814924238, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1200.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 153.000, 0.000, 0.000, 24.000, 1943.000, 132.000, 319.000, 226.000, 48.000, 1.000, 44.000, 87.000
 1710945815034680, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1728.000, 126.000, 317.000, 219.000, 47.000, 2.000, 45.000, 87.000
 1710945815145092, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1841.000, 128.000, 319.000, 234.000, 48.000, 3.000, 44.000, 87.000
 1710945815255554, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 163.000, 1.000, 0.000, 24.000, 1730.000, 128.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710945815365975, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 153.000, 1.000, 0.000, 24.000, 1801.000, 128.000, 321.000, 245.000, 47.000, 2.000, 45.000, 87.000
 1710945815476427, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1802.000, 133.000, 323.000, 239.000, 47.000, 2.000, 44.000, 87.000
 1710945815586848, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1627.000, 123.000, 317.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710945815697277, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1651.000, 126.000, 319.000, 227.000, 48.000, 1.000, 45.000, 87.000
 1710945815807737, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1703.000, 126.000, 319.000, 225.000, 47.000, 1.000, 44.000, 87.000
 1710945815918155, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 10.000, 155.000, 0.000, 0.000, 24.000, 1695.000, 126.000, 317.000, 221.000, 47.000, 2.000, 44.000, 86.000
 1710945816028589, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 152.000, 1.000, 0.000, 24.000, 2037.000, 133.000, 319.000, 236.000, 47.000, 2.000, 45.000, 87.000
 1710945816139007, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1813.000, 128.000, 318.000, 226.000, 47.000, 2.000, 44.000, 87.000
 1710945816249449, 848.000, 846.000, 1816.000, 1201.000, 846.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1696.000, 126.000, 317.000, 219.000, 47.000, 1.000, 45.000, 87.000
 1710945816359869, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3301.000, 1796.000, 897.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1631.000, 131.000, 322.000, 241.000, 48.000, 2.000, 44.000, 87.000
 1710945816470307, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1650.000, 125.000, 318.000, 222.000, 47.000, 2.000, 44.000, 88.000
 1710945816580727, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 10.000, 147.000, 1.000, 0.000, 24.000, 1702.000, 129.000, 319.000, 228.000, 46.000, 3.000, 44.000, 87.000
 1710945816691170, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 897.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 10.000, 149.000, 1.000, 0.000, 24.000, 1883.000, 130.000, 317.000, 225.000, 47.000, 2.000, 44.000, 87.000
 1710945816801594, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 165.000, 1.000, 0.000, 24.000, 1777.000, 128.000, 317.000, 239.000, 47.000, 1.000, 44.000, 87.000
 1710945816912024, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1810.000, 130.000, 320.000, 231.000, 47.000, 2.000, 44.000, 87.000
 1710945817022446, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1511.000, 124.000, 318.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710945817132923, 848.000, 847.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 0.000, 1.000, 24.000, 1642.000, 128.000, 319.000, 227.000, 46.000, 1.000, 44.000, 87.000
 1710945817243335, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 10.000, 152.000, 0.000, 0.000, 24.000, 1771.000, 129.000, 317.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710945817353776, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1656.000, 127.000, 317.000, 220.000, 47.000, 2.000, 45.000, 87.000
 1710945817464204, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1972.000, 132.000, 321.000, 235.000, 47.000, 2.000, 44.000, 87.000
 1710945817574621, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1928.000, 129.000, 317.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710945817685045, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1727.000, 127.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710945817795465, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1825.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 156.000, 1.000, 0.000, 24.000, 1632.000, 128.000, 323.000, 247.000, 47.000, 1.000, 44.000, 87.000
 1710945817905884, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1713.000, 129.000, 318.000, 226.000, 47.000, 1.000, 44.000, 87.000
 1710945818016310, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1201.000, 3300.000, 1798.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1706.000, 128.000, 318.000, 228.000, 47.000, 1.000, 44.000, 87.000
 1710945818126735, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 149.000, 0.000, 0.000, 24.000, 1980.000, 125.000, 318.000, 225.000, 47.000, 1.000, 44.000, 87.000
 1710945818237167, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 151.000, 0.000, 0.000, 24.000, 1816.000, 127.000, 317.000, 219.000, 47.000, 1.000, 45.000, 87.000
 1710945818347588, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1910.000, 131.000, 318.000, 228.000, 48.000, 3.000, 44.000, 87.000
 1710945818458085, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1681.000, 128.000, 318.000, 224.000, 47.000, 1.000, 44.000, 86.000
 1710945818568526, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 151.000, 0.000, 0.000, 24.000, 1795.000, 130.000, 319.000, 229.000, 48.000, 1.000, 44.000, 87.000
 1710945818678989, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1973.000, 132.000, 318.000, 233.000, 47.000, 1.000, 44.000, 87.000
 1710945818789403, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1692.000, 127.000, 316.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710945818899861, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 846.000, 850.000, 1798.000, 1198.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1846.000, 127.000, 320.000, 233.000, 47.000, 1.000, 44.000, 87.000
 1710945819010260, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 152.000, 0.000, 0.000, 24.000, 1795.000, 127.000, 318.000, 221.000, 46.000, 2.000, 45.000, 87.000
 1710945819120704, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1993.000, 128.000, 320.000, 237.000, 47.000, 2.000, 44.000, 87.000
 1710945819231120, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1642.000, 134.000, 320.000, 247.000, 47.000, 2.000, 44.000, 87.000
 1710945819341549, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1553.000, 124.000, 317.000, 224.000, 46.000, 2.000, 44.000, 87.000
 1710945819451968, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1660.000, 128.000, 319.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710945819562407, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 900.000, 1200.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1823.000, 126.000, 318.000, 226.000, 47.000, 2.000, 44.000, 87.000
 1710945819672904, 848.000, 846.000, 1815.000, 1201.000, 848.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1656.000, 126.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710945819783318, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 154.000, 0.000, 0.000, 24.000, 2052.000, 132.000, 320.000, 233.000, 47.000, 1.000, 45.000, 87.000
 1710945819893732, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1807.000, 845.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 10.000, 147.000, 1.000, 0.000, 24.000, 1885.000, 129.000, 317.000, 223.000, 48.000, 1.000, 44.000, 87.000
 1710945820004149, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1716.000, 126.000, 318.000, 226.000, 47.000, 1.000, 45.000, 86.000
 1710945820114565, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1637.000, 131.000, 321.000, 248.000, 46.000, 1.000, 44.000, 87.000
 1710945820224999, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1678.000, 126.000, 318.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710945820335416, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1841.000, 127.000, 319.000, 233.000, 48.000, 2.000, 45.000, 87.000
 1710945820445847, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1978.000, 130.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710945820556258, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1862.000, 129.000, 319.000, 237.000, 46.000, 2.000, 44.000, 87.000
 1710945820666732, 848.000, 846.000, 1816.000, 1202.000, 846.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 156.000, 0.000, 0.000, 24.000, 1833.000, 132.000, 322.000, 248.000, 47.000, 2.000, 45.000, 87.000
 1710945820777139, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1662.000, 125.000, 318.000, 220.000, 46.000, 2.000, 44.000, 88.000
 1710945820887565, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 156.000, 0.000, 0.000, 24.000, 1691.000, 127.000, 319.000, 225.000, 47.000, 1.000, 44.000, 87.000
 1710945820998004, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1865.000, 130.000, 318.000, 227.000, 48.000, 2.000, 44.000, 87.000
 1710945821108418, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1702.000, 126.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710945821218827, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1822.000, 132.000, 320.000, 235.000, 47.000, 2.000, 44.000, 87.000
 1710945821329258, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1198.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1791.000, 130.000, 318.000, 220.000, 48.000, 2.000, 44.000, 87.000
 1710945821439679, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1722.000, 127.000, 317.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710945821550115, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1625.000, 128.000, 320.000, 245.000, 46.000, 2.000, 44.000, 87.000
 1710945821660535, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1707.000, 127.000, 319.000, 228.000, 46.000, 2.000, 44.000, 87.000
 1710945821770976, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1762.000, 129.000, 318.000, 228.000, 47.000, 2.000, 44.000, 87.000
 1710945821881389, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1763.000, 132.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710945821991826, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 10.000, 163.000, 0.000, 0.000, 24.000, 1672.000, 129.000, 317.000, 219.000, 46.000, 2.000, 44.000, 87.000
 1710945822102235, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1877.000, 131.000, 321.000, 240.000, 47.000, 1.000, 44.000, 87.000
 1710945822212685, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1695.000, 127.000, 318.000, 223.000, 47.000, 0.000, 45.000, 88.000
 1710945822323155, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 151.000, 0.000, 0.000, 24.000, 1713.000, 130.000, 319.000, 230.000, 42.000, 2.000, 44.000, 87.000
 1710945822433571, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 10.000, 161.000, 0.000, 0.000, 24.000, 1983.000, 131.000, 322.000, 237.000, 47.000, 0.000, 44.000, 87.000
 1710945822543988, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 284.000, 10.000, 33.000, 61.000, 11.000, 156.000, 1.000, 0.000, 24.000, 1702.000, 128.000, 317.000, 219.000, 47.000, 2.000, 45.000, 87.000
 1710945822654417, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 10.000, 149.000, 0.000, 0.000, 24.000, 1841.000, 129.000, 320.000, 232.000, 47.000, 2.000, 44.000, 87.000
 1710945822764827, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 157.000, 0.000, 0.000, 24.000, 1815.000, 127.000, 318.000, 222.000, 46.000, 2.000, 44.000, 87.000
 1710945822875268, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1888.000, 128.000, 318.000, 227.000, 46.000, 2.000, 44.000, 87.000
 1710945822985689, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 157.000, 1.000, 0.000, 24.000, 1791.000, 134.000, 323.000, 246.000, 47.000, 2.000, 44.000, 87.000
 1710945823096133, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1650.000, 125.000, 317.000, 222.000, 47.000, 1.000, 45.000, 87.000
 1710945823206552, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1635.000, 127.000, 318.000, 231.000, 47.000, 2.000, 45.000, 87.000
 1710945823316993, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1807.000, 126.000, 317.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710945823427415, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1737.000, 126.000, 317.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710945823537850, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2037.000, 133.000, 319.000, 232.000, 47.000, 2.000, 44.000, 87.000
 1710945823648331, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1686.000, 129.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710945823758824, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1656.000, 125.000, 320.000, 228.000, 47.000, 1.000, 44.000, 87.000
 1710945823869259, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1631.000, 131.000, 324.000, 248.000, 46.000, 2.000, 44.000, 87.000
 1710945823979670, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1630.000, 125.000, 318.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710945824090105, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1848.000, 127.000, 319.000, 233.000, 46.000, 3.000, 45.000, 87.000
 1710945824200553, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1746.000, 130.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710945824310996, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1238.000, 284.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1763.000, 129.000, 321.000, 232.000, 47.000, 2.000, 44.000, 86.000
 1710945824421410, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1813.000, 132.000, 319.000, 245.000, 47.000, 2.000, 44.000, 87.000
 1710945824531840, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1692.000, 124.000, 318.000, 223.000, 47.000, 2.000, 45.000, 87.000
 1710945824642249, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1663.000, 127.000, 318.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710945824752691, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 10.000, 149.000, 1.000, 0.000, 24.000, 1783.000, 130.000, 318.000, 219.000, 46.000, 2.000, 44.000, 87.000
 1710945824863102, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 155.000, 1.000, 0.000, 24.000, 1672.000, 126.000, 317.000, 220.000, 46.000, 1.000, 44.000, 87.000
 1710945824973583, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1923.000, 132.000, 322.000, 237.000, 47.000, 2.000, 44.000, 87.000
 1710945825084016, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 897.000, 1198.000, 1246.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1673.000, 129.000, 318.000, 224.000, 46.000, 2.000, 45.000, 87.000
 1710945825194429, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1710.000, 127.000, 317.000, 227.000, 47.000, 2.000, 44.000, 87.000
 1710945825304841, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1638.000, 127.000, 321.000, 243.000, 46.000, 2.000, 45.000, 87.000
 1710945825415281, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1677.000, 128.000, 318.000, 228.000, 46.000, 0.000, 45.000, 87.000
 1710945825525702, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 284.000, 10.000, 33.000, 61.000, 11.000, 159.000, 1.000, 0.000, 24.000, 1795.000, 129.000, 318.000, 228.000, 48.000, 2.000, 44.000, 87.000
 1710945825636140, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1648.000, 132.000, 318.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710945825746568, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1197.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1685.000, 129.000, 317.000, 220.000, 46.000, 2.000, 44.000, 87.000
 1710945825856994, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1791.000, 132.000, 323.000, 238.000, 47.000, 2.000, 44.000, 87.000
 1710945825967412, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1737.000, 127.000, 318.000, 225.000, 47.000, 2.000, 44.000, 86.000
 1710945826077861, 847.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1805.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1733.000, 129.000, 318.000, 231.000, 47.000, 2.000, 44.000, 87.000
 1710945826188272, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 1.000, 0.000, 24.000, 1848.000, 131.000, 321.000, 240.000, 47.000, 2.000, 45.000, 87.000
 1710945826298752, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 1.000, 24.000, 1720.000, 127.000, 318.000, 222.000, 46.000, 1.000, 45.000, 87.000
 1710945826409173, 848.000, 846.000, 1815.000, 1202.000, 848.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 1.000, 24.000, 1857.000, 128.000, 320.000, 234.000, 47.000, 2.000, 44.000, 87.000
 1710945826519600, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1753.000, 126.000, 318.000, 222.000, 46.000, 2.000, 45.000, 87.000
 1710945826630017, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1940.000, 128.000, 318.000, 227.000, 48.000, 2.000, 44.000, 87.000
 1710945826740436, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 152.000, 1.000, 0.000, 24.000, 1612.000, 134.000, 323.000, 248.000, 47.000, 2.000, 45.000, 86.000
 1710945826850885, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1557.000, 124.000, 318.000, 225.000, 47.000, 2.000, 45.000, 87.000
 1710945826961303, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1725.000, 129.000, 318.000, 233.000, 47.000, 3.000, 44.000, 87.000
 1710945827071741, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1741.000, 126.000, 318.000, 223.000, 48.000, 2.000, 44.000, 87.000
 1710945827182161, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1690.000, 127.000, 317.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710945827292592, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1916.000, 132.000, 320.000, 243.000, 47.000, 1.000, 44.000, 87.000
 1710945827403015, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1898.000, 129.000, 317.000, 222.000, 48.000, 2.000, 44.000, 87.000
 1710945827513451, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1685.000, 127.000, 318.000, 223.000, 47.000, 1.000, 45.000, 87.000
 1710945827623901, 850.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1630.000, 130.000, 323.000, 242.000, 47.000, 1.000, 44.000, 87.000
 1710945827734326, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1637.000, 127.000, 318.000, 226.000, 47.000, 1.000, 44.000, 87.000
 1710945827844745, 850.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1847.000, 127.000, 321.000, 235.000, 46.000, 2.000, 44.000, 87.000
 1710945827955182, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 157.000, 0.000, 0.000, 24.000, 1997.000, 130.000, 317.000, 229.000, 46.000, 2.000, 44.000, 87.000
 1710945828065610, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 845.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1967.000, 130.000, 322.000, 221.000, 47.000, 1.000, 45.000, 87.000
 1710945828176040, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1811.000, 135.000, 320.000, 246.000, 47.000, 2.000, 44.000, 87.000
 1710945828286464, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1540.000, 124.000, 317.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710945828396889, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1643.000, 127.000, 319.000, 231.000, 47.000, 1.000, 44.000, 87.000
 1710945828507309, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1266.000, 285.000, 10.000, 33.000, 62.000, 10.000, 155.000, 0.000, 0.000, 24.000, 1817.000, 129.000, 317.000, 222.000, 46.000, 2.000, 44.000, 87.000
 1710945828617782, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1690.000, 126.000, 317.000, 223.000, 48.000, 2.000, 44.000, 87.000
 1710945828728213, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 150.000, 1.000, 0.000, 24.000, 1911.000, 132.000, 320.000, 236.000, 47.000, 2.000, 44.000, 87.000
 1710945828838635, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1833.000, 129.000, 317.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710945828949126, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 152.000, 1.000, 0.000, 24.000, 1710.000, 125.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710945829059580, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1626.000, 128.000, 322.000, 241.000, 48.000, 2.000, 44.000, 87.000
 1710945829169985, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1237.000, 284.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1721.000, 126.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710945829280424, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1201.000, 3298.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 1.000, 24.000, 1728.000, 128.000, 319.000, 232.000, 47.000, 2.000, 44.000, 87.000
 1710945829390846, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1898.000, 132.000, 317.000, 222.000, 46.000, 2.000, 44.000, 87.000
 1710945829501283, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1805.000, 128.000, 317.000, 219.000, 47.000, 0.000, 44.000, 87.000
 1710945829611698, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1913.000, 131.000, 321.000, 242.000, 48.000, 2.000, 44.000, 87.000
 1710945829722138, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 156.000, 0.000, 0.000, 24.000, 1698.000, 126.000, 317.000, 224.000, 47.000, 1.000, 44.000, 87.000
 1710945829832550, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1191.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1836.000, 128.000, 320.000, 230.000, 47.000, 1.000, 45.000, 87.000
 1710945829943008, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1796.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 1.000, 24.000, 2030.000, 132.000, 319.000, 239.000, 47.000, 3.000, 44.000, 87.000
 1710945830053420, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 1.000, 24.000, 1662.000, 128.000, 316.000, 222.000, 48.000, 2.000, 44.000, 87.000
 1710945830163859, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 153.000, 1.000, 0.000, 24.000, 1846.000, 128.000, 319.000, 237.000, 46.000, 2.000, 44.000, 87.000
 1710945830274321, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1236.000, 285.000, 10.000, 32.000, 62.000, 11.000, 151.000, 1.000, 0.000, 24.000, 1757.000, 127.000, 317.000, 227.000, 46.000, 2.000, 45.000, 87.000
 1710945830384736, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 1.000, 24.000, 2003.000, 128.000, 321.000, 227.000, 48.000, 2.000, 44.000, 87.000
 1710945830495176, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1750.000, 133.000, 322.000, 231.000, 47.000, 3.000, 44.000, 87.000
 1710945830605586, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 284.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1735.000, 123.000, 317.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710945830716034, 850.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1622.000, 128.000, 319.000, 227.000, 47.000, 1.000, 44.000, 87.000
 1710945830826453, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1688.000, 126.000, 318.000, 226.000, 47.000, 2.000, 44.000, 86.000
 1710945830936878, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 162.000, 1.000, 0.000, 24.000, 1718.000, 127.000, 317.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710945831047302, 847.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2085.000, 132.000, 319.000, 243.000, 47.000, 2.000, 44.000, 87.000
 1710945831157735, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 10.000, 160.000, 0.000, 0.000, 24.000, 1706.000, 129.000, 317.000, 224.000, 48.000, 2.000, 44.000, 87.000
 1710945831268151, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1198.000, 3300.000, 1797.000, 898.000, 1197.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 0.000, 0.000, 23.000, 1690.000, 126.000, 317.000, 220.000, 46.000, 1.000, 45.000, 86.000
 1710945831378597, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 158.000, 1.000, 0.000, 24.000, 1726.000, 130.000, 323.000, 248.000, 47.000, 2.000, 44.000, 87.000
 1710945831489002, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1698.000, 126.000, 318.000, 226.000, 47.000, 1.000, 44.000, 87.000
 1710945831599454, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1778.000, 126.000, 320.000, 235.000, 47.000, 1.000, 44.000, 87.000
 1710945831709879, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1895.000, 130.000, 317.000, 223.000, 46.000, 1.000, 44.000, 87.000
 1710945831820317, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1813.000, 1193.000, 1796.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 10.000, 147.000, 1.000, 0.000, 24.000, 1695.000, 130.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710945831930734, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 150.000, 1.000, 0.000, 24.000, 1842.000, 135.000, 322.000, 231.000, 48.000, 2.000, 44.000, 87.000
 1710945832041164, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 10.000, 153.000, 0.000, 0.000, 23.000, 1688.000, 124.000, 317.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710945832151577, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1683.000, 128.000, 319.000, 231.000, 47.000, 1.000, 44.000, 87.000
 1710945832262005, 848.000, 847.000, 1815.000, 1201.000, 846.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1798.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1770.000, 128.000, 317.000, 222.000, 48.000, 1.000, 44.000, 87.000
 1710945832372432, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1655.000, 126.000, 317.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710945832482856, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 1.000, 24.000, 1975.000, 132.000, 321.000, 241.000, 47.000, 2.000, 44.000, 87.000
 1710945832593290, 848.000, 846.000, 1817.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1795.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1741.000, 130.000, 318.000, 226.000, 47.000, 2.000, 44.000, 87.000
 1710945832703713, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1666.000, 126.000, 318.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710945832814137, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1640.000, 128.000, 323.000, 239.000, 47.000, 1.000, 44.000, 87.000
 1710945832924592, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1748.000, 126.000, 319.000, 228.000, 47.000, 1.000, 44.000, 87.000
 1710945833035023, 847.000, 846.000, 1815.000, 1202.000, 846.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1666.000, 128.000, 318.000, 231.000, 47.000, 2.000, 44.000, 87.000
 1710945833145455, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1627.000, 132.000, 318.000, 227.000, 46.000, 2.000, 44.000, 87.000
 1710945833255878, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1750.000, 128.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710945833366352, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 846.000, 848.000, 1797.000, 1198.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1831.000, 131.000, 319.000, 231.000, 46.000, 1.000, 44.000, 87.000
 1710945833476770, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 900.000, 1200.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1641.000, 126.000, 318.000, 227.000, 47.000, 1.000, 44.000, 87.000
 1710945833587239, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1741.000, 129.000, 319.000, 233.000, 46.000, 2.000, 44.000, 87.000
 1710945833697672, 850.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1236.000, 285.000, 10.000, 33.000, 61.000, 10.000, 147.000, 0.000, 0.000, 24.000, 1862.000, 131.000, 318.000, 227.000, 47.000, 1.000, 45.000, 87.000
 1710945833808140, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1701.000, 127.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710945833918558, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1793.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1861.000, 127.000, 320.000, 239.000, 47.000, 2.000, 44.000, 87.000
 1710945834029005, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 10.000, 161.000, 0.000, 0.000, 24.000, 1736.000, 127.000, 317.000, 224.000, 47.000, 2.000, 45.000, 87.000
 1710945834139469, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1191.000, 1796.000, 1826.000, 1805.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1776.000, 126.000, 321.000, 239.000, 47.000, 1.000, 44.000, 86.000
 1710945834249965, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1858.000, 126.000, 320.000, 233.000, 47.000, 2.000, 44.000, 87.000
 1710945834360434, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1575.000, 123.000, 317.000, 230.000, 48.000, 2.000, 44.000, 86.000
 1710945834470892, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1706.000, 128.000, 319.000, 222.000, 47.000, 3.000, 45.000, 87.000
 1710945834581310, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1827.000, 1805.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 10.000, 147.000, 1.000, 0.000, 24.000, 1835.000, 126.000, 319.000, 227.000, 46.000, 1.000, 44.000, 87.000
 1710945834691748, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 284.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1698.000, 127.000, 318.000, 223.000, 46.000, 2.000, 45.000, 87.000
 1710945834802161, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 2031.000, 132.000, 321.000, 233.000, 47.000, 2.000, 44.000, 86.000
 1710945834912593, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 1.000, 24.000, 1758.000, 128.000, 318.000, 226.000, 46.000, 2.000, 44.000, 86.000
 1710945835023016, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 1.000, 1.000, 24.000, 1753.000, 127.000, 318.000, 223.000, 47.000, 0.000, 44.000, 87.000
 1710945835133446, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 158.000, 0.000, 0.000, 24.000, 1638.000, 130.000, 322.000, 248.000, 47.000, 1.000, 44.000, 87.000
 1710945835243867, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1716.000, 127.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710945835354301, 847.000, 846.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 10.000, 153.000, 0.000, 0.000, 24.000, 1797.000, 126.000, 320.000, 233.000, 48.000, 2.000, 44.000, 87.000
 1710945835464705, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1798.000, 1198.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1862.000, 129.000, 318.000, 222.000, 48.000, 3.000, 44.000, 87.000
 1710945835575174, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 10.000, 165.000, 1.000, 0.000, 24.000, 1926.000, 132.000, 321.000, 244.000, 47.000, 2.000, 44.000, 87.000
 1710945835685588, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3301.000, 1796.000, 898.000, 1200.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 10.000, 156.000, 1.000, 0.000, 24.000, 1813.000, 135.000, 324.000, 235.000, 47.000, 1.000, 45.000, 87.000
 1710945835796033, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1563.000, 124.000, 318.000, 221.000, 46.000, 1.000, 44.000, 87.000
 1710945835906456, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 10.000, 147.000, 0.000, 0.000, 24.000, 1706.000, 129.000, 319.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710945836016883, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1763.000, 128.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710945836127302, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 147.000, 0.000, 0.000, 24.000, 1738.000, 127.000, 317.000, 222.000, 47.000, 2.000, 44.000, 86.000
 1710945836237735, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1237.000, 285.000, 10.000, 32.000, 62.000, 10.000, 149.000, 0.000, 0.000, 24.000, 1887.000, 131.000, 321.000, 236.000, 48.000, 2.000, 45.000, 87.000
 1710945836348154, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1897.000, 129.000, 318.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710945836458609, 846.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 10.000, 149.000, 1.000, 0.000, 24.000, 1762.000, 127.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710945836569029, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1628.000, 128.000, 324.000, 250.000, 47.000, 1.000, 44.000, 87.000
 1710945836679449, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1244.000, 284.000, 10.000, 33.000, 61.000, 10.000, 165.000, 1.000, 0.000, 24.000, 1651.000, 127.000, 319.000, 228.000, 47.000, 2.000, 45.000, 87.000
 1710945836789799, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1250.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1733.000, 126.000, 318.000, 225.000, 46.000, 1.000, 44.000, 87.000
 1710945836900188, 848.000, 846.000, 1815.000, 1201.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 154.000, 0.000, 0.000, 24.000, 1950.000, 131.000, 318.000, 225.000, 47.000, 2.000, 44.000, 87.000
 1710945837010545, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1696.000, 127.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710945837120895, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1830.000, 132.000, 320.000, 232.000, 47.000, 2.000, 44.000, 87.000
 1710945837231258, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1747.000, 127.000, 319.000, 227.000, 47.000, 1.000, 44.000, 87.000
 1710945837341614, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1758.000, 128.000, 320.000, 241.000, 47.000, 2.000, 44.000, 86.000
 1710945837451950, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 284.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2016.000, 133.000, 322.000, 228.000, 43.000, 2.000, 44.000, 88.000
 1710945837562282, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1198.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1723.000, 127.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710945837672625, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1856.000, 128.000, 321.000, 236.000, 47.000, 1.000, 44.000, 86.000
 1710945837783080, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1191.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1765.000, 128.000, 319.000, 222.000, 47.000, 3.000, 44.000, 87.000
 1710945837893422, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1967.000, 127.000, 319.000, 245.000, 47.000, 1.000, 44.000, 87.000
 1710945838003767, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 284.000, 10.000, 32.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1750.000, 132.000, 324.000, 246.000, 47.000, 1.000, 44.000, 87.000
 1710945838114101, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1522.000, 124.000, 318.000, 224.000, 47.000, 1.000, 44.000, 87.000
 1710945838224473, 850.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 1.000, 1.000, 24.000, 1672.000, 127.000, 319.000, 228.000, 47.000, 2.000, 44.000, 87.000
 1710945838334814, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1728.000, 126.000, 318.000, 226.000, 47.000, 2.000, 45.000, 87.000
 1710945838445143, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1670.000, 127.000, 317.000, 222.000, 46.000, 1.000, 44.000, 87.000
 1710945838555494, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 161.000, 0.000, 0.000, 24.000, 1926.000, 133.000, 320.000, 236.000, 47.000, 2.000, 45.000, 87.000
 1710945838665826, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 10.000, 147.000, 1.000, 0.000, 24.000, 1953.000, 128.000, 318.000, 227.000, 47.000, 2.000, 44.000, 87.000
 1710945838776161, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 157.000, 0.000, 0.000, 24.000, 1651.000, 127.000, 319.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710945838886505, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1788.000, 131.000, 324.000, 242.000, 46.000, 1.000, 44.000, 87.000
 1710945838996839, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1657.000, 126.000, 319.000, 224.000, 47.000, 1.000, 44.000, 87.000
 1710945839107192, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 897.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1850.000, 127.000, 320.000, 229.000, 47.000, 1.000, 44.000, 87.000
 1710945839217526, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1200.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 157.000, 1.000, 0.000, 24.000, 2152.000, 129.000, 317.000, 227.000, 46.000, 1.000, 44.000, 87.000
 1710945839327866, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1785.000, 132.000, 321.000, 241.000, 47.000, 2.000, 44.000, 87.000
 1710945839438201, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1888.000, 135.000, 320.000, 231.000, 46.000, 1.000, 44.000, 88.000
 1710945839548594, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 10.000, 147.000, 1.000, 0.000, 24.000, 1652.000, 127.000, 318.000, 225.000, 47.000, 2.000, 44.000, 87.000
 1710945839658999, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1673.000, 130.000, 319.000, 229.000, 46.000, 2.000, 44.000, 87.000
 1710945839769329, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 9.000, 32.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1862.000, 128.000, 317.000, 226.000, 47.000, 2.000, 44.000, 87.000
 1710945839879668, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1735.000, 127.000, 317.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710945839990017, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 155.000, 1.000, 0.000, 24.000, 1853.000, 133.000, 321.000, 237.000, 47.000, 2.000, 45.000, 87.000
 1710945840100374, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1742.000, 127.000, 318.000, 225.000, 47.000, 2.000, 44.000, 87.000
 1710945840210710, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1727.000, 126.000, 318.000, 223.000, 46.000, 1.000, 44.000, 87.000
 1710945840321038, 846.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1623.000, 129.000, 321.000, 233.000, 46.000, 2.000, 45.000, 87.000
 1710945840431380, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 153.000, 0.000, 0.000, 24.000, 1727.000, 127.000, 319.000, 227.000, 47.000, 1.000, 44.000, 87.000
 1710945840541712, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1706.000, 129.000, 319.000, 228.000, 47.000, 2.000, 45.000, 87.000
 1710945840652088, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1716.000, 125.000, 318.000, 226.000, 47.000, 2.000, 44.000, 87.000
 1710945840762437, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1677.000, 126.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710945840872812, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1993.000, 132.000, 321.000, 229.000, 48.000, 2.000, 44.000, 87.000
 1710945840983174, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1198.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1711.000, 126.000, 318.000, 227.000, 47.000, 1.000, 44.000, 87.000
 1710945841093514, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1761.000, 128.000, 319.000, 239.000, 47.000, 1.000, 44.000, 87.000
 1710945841203851, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 10.000, 149.000, 0.000, 0.000, 24.000, 1951.000, 134.000, 321.000, 236.000, 47.000, 2.000, 44.000, 87.000
 1710945841314184, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 10.000, 152.000, 0.000, 0.000, 24.000, 1731.000, 126.000, 317.000, 226.000, 47.000, 2.000, 44.000, 87.000
 1710945841424511, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1851.000, 128.000, 319.000, 235.000, 47.000, 1.000, 45.000, 87.000
 1710945841534845, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1735.000, 128.000, 317.000, 223.000, 46.000, 1.000, 44.000, 87.000
 1710945841645261, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1983.000, 131.000, 321.000, 239.000, 47.000, 1.000, 45.000, 87.000
 1710945841755591, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1801.000, 132.000, 323.000, 248.000, 47.000, 1.000, 44.000, 88.000
 1710945841865922, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1631.000, 124.000, 317.000, 222.000, 47.000, 2.000, 45.000, 87.000
 1710945841976252, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1647.000, 127.000, 319.000, 224.000, 48.000, 1.000, 45.000, 87.000
 1710945842086608, 848.000, 847.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1706.000, 129.000, 319.000, 227.000, 47.000, 1.000, 45.000, 87.000
 1710945842196994, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1685.000, 125.000, 318.000, 223.000, 48.000, 2.000, 44.000, 87.000
 1710945842307338, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2070.000, 133.000, 319.000, 235.000, 47.000, 2.000, 44.000, 87.000
 1710945842417674, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1751.000, 127.000, 318.000, 226.000, 47.000, 2.000, 44.000, 87.000
 1710945842528028, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1688.000, 125.000, 317.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710945842638406, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1620.000, 129.000, 323.000, 250.000, 47.000, 2.000, 44.000, 86.000
 1710945842748738, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 32.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1690.000, 128.000, 318.000, 226.000, 46.000, 2.000, 44.000, 87.000
 1710945842859059, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 158.000, 0.000, 0.000, 24.000, 1748.000, 128.000, 320.000, 233.000, 47.000, 1.000, 45.000, 87.000
 1710945842969388, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1895.000, 129.000, 318.000, 223.000, 47.000, 2.000, 45.000, 87.000
 1710945843079733, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1692.000, 127.000, 318.000, 240.000, 46.000, 2.000, 44.000, 87.000
 1710945843190084, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1837.000, 130.000, 320.000, 230.000, 46.000, 2.000, 44.000, 87.000
 1710945843300411, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1722.000, 128.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710945843410742, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1692.000, 129.000, 319.000, 237.000, 48.000, 2.000, 44.000, 87.000
 1710945843521109, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2053.000, 129.000, 317.000, 228.000, 47.000, 2.000, 45.000, 87.000
 1710945843631453, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1648.000, 128.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710945843741801, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1947.000, 129.000, 321.000, 238.000, 46.000, 2.000, 44.000, 87.000
 1710945843852150, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3301.000, 1797.000, 898.000, 1197.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1787.000, 126.000, 318.000, 222.000, 47.000, 1.000, 45.000, 87.000
 1710945843962491, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1198.000, 3301.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 156.000, 0.000, 0.000, 24.000, 1668.000, 128.000, 318.000, 226.000, 47.000, 2.000, 44.000, 87.000
 1710945844072820, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1751.000, 128.000, 323.000, 233.000, 47.000, 2.000, 45.000, 87.000
 1710945844183162, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1692.000, 125.000, 317.000, 228.000, 47.000, 1.000, 44.000, 86.000
 1710945844293509, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1711.000, 130.000, 319.000, 230.000, 47.000, 2.000, 44.000, 87.000
 1710945844403842, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 163.000, 0.000, 0.000, 24.000, 1748.000, 126.000, 318.000, 228.000, 47.000, 2.000, 44.000, 87.000
 1710945844514174, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 159.000, 0.000, 0.000, 24.000, 1801.000, 127.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710945844624507, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1941.000, 131.000, 321.000, 241.000, 47.000, 2.000, 44.000, 87.000
 1710945844734851, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1720.000, 128.000, 318.000, 226.000, 46.000, 2.000, 44.000, 87.000
 1710945844845241, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1747.000, 129.000, 321.000, 235.000, 47.000, 1.000, 44.000, 87.000
 1710945844955696, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1767.000, 134.000, 322.000, 249.000, 47.000, 1.000, 44.000, 87.000
 1710945845066032, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1735.000, 125.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710945845176374, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 1.000, 24.000, 1850.000, 129.000, 320.000, 234.000, 47.000, 1.000, 44.000, 87.000
 1710945845286734, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1696.000, 129.000, 317.000, 222.000, 46.000, 1.000, 44.000, 87.000
 1710945845397068, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 1.000, 24.000, 1801.000, 133.000, 322.000, 248.000, 47.000, 1.000, 44.000, 87.000
 1710945845507404, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1191.000, 1795.000, 1826.000, 1805.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1907.000, 133.000, 319.000, 246.000, 48.000, 1.000, 44.000, 87.000
 1710945845617743, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1560.000, 124.000, 317.000, 221.000, 47.000, 1.000, 44.000, 86.000
 1710945845728104, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1665.000, 128.000, 318.000, 225.000, 46.000, 2.000, 45.000, 87.000
 1710945845838443, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1197.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1848.000, 129.000, 318.000, 225.000, 48.000, 1.000, 44.000, 87.000
 1710945845948775, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1751.000, 126.000, 317.000, 222.000, 47.000, 3.000, 44.000, 88.000
 1710945846059094, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1998.000, 133.000, 321.000, 236.000, 46.000, 1.000, 45.000, 87.000
 1710945846169463, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1887.000, 128.000, 318.000, 226.000, 47.000, 1.000, 45.000, 87.000
 1710945846279805, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 284.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1713.000, 128.000, 317.000, 226.000, 48.000, 2.000, 44.000, 87.000
 1710945846390162, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 284.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1643.000, 129.000, 323.000, 250.000, 47.000, 1.000, 44.000, 87.000
 1710945846500509, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1191.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 153.000, 1.000, 0.000, 24.000, 1723.000, 128.000, 318.000, 231.000, 48.000, 2.000, 44.000, 87.000
 1710945846610842, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 1.000, 1.000, 24.000, 1761.000, 129.000, 319.000, 226.000, 47.000, 1.000, 44.000, 87.000
 1710945846721182, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1992.000, 129.000, 318.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710945846831522, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 152.000, 0.000, 0.000, 24.000, 1656.000, 126.000, 317.000, 222.000, 47.000, 2.000, 44.000, 86.000
 1710945846941846, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 10.000, 149.000, 1.000, 0.000, 24.000, 1808.000, 132.000, 319.000, 232.000, 47.000, 1.000, 44.000, 87.000
 1710945847052183, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1723.000, 128.000, 318.000, 225.000, 47.000, 3.000, 44.000, 87.000
 1710945847162526, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1191.000, 1796.000, 1826.000, 1806.000, 845.000, 848.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1728.000, 127.000, 319.000, 238.000, 47.000, 2.000, 45.000, 87.000
 1710945847272859, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 151.000, 1.000, 0.000, 24.000, 1752.000, 135.000, 318.000, 228.000, 47.000, 2.000, 44.000, 87.000
 1710945847383207, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1720.000, 127.000, 317.000, 221.000, 47.000, 1.000, 45.000, 87.000
 1710945847493593, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 151.000, 1.000, 0.000, 24.000, 1846.000, 129.000, 320.000, 237.000, 47.000, 1.000, 45.000, 87.000
 1710945847603938, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1745.000, 125.000, 317.000, 223.000, 46.000, 2.000, 44.000, 87.000
 1710945847714274, 846.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1808.000, 132.000, 321.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710945847824613, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 1.000, 24.000, 1623.000, 131.000, 320.000, 246.000, 47.000, 1.000, 44.000, 87.000
 1710945847934963, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1610.000, 126.000, 319.000, 225.000, 46.000, 2.000, 44.000, 87.000
 1710945848045290, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1778.000, 132.000, 319.000, 227.000, 47.000, 2.000, 44.000, 87.000
 1710945848155623, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1703.000, 127.000, 318.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710945848265958, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1707.000, 126.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710945848376298, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2036.000, 132.000, 321.000, 234.000, 47.000, 1.000, 45.000, 87.000
 1710945848486637, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 10.000, 149.000, 0.000, 1.000, 24.000, 1821.000, 129.000, 318.000, 228.000, 47.000, 1.000, 44.000, 87.000
 1710945848596992, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 0.000, 1.000, 24.000, 1740.000, 129.000, 318.000, 235.000, 47.000, 2.000, 44.000, 87.000
 1710945848707382, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1638.000, 129.000, 322.000, 243.000, 47.000, 2.000, 44.000, 87.000
 1710945848817770, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 152.000, 0.000, 0.000, 24.000, 1661.000, 126.000, 318.000, 223.000, 47.000, 1.000, 45.000, 87.000
 1710945848928107, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1708.000, 128.000, 320.000, 234.000, 47.000, 2.000, 45.000, 87.000
 1710945849038444, 848.000, 847.000, 1816.000, 1202.000, 846.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1890.000, 130.000, 317.000, 227.000, 47.000, 1.000, 44.000, 87.000
 1710945849148775, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1960.000, 134.000, 320.000, 241.000, 47.000, 2.000, 44.000, 87.000
 1710945849259117, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1831.000, 130.000, 323.000, 249.000, 47.000, 1.000, 44.000, 87.000
 1710945849369470, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 155.000, 0.000, 0.000, 24.000, 1508.000, 124.000, 318.000, 225.000, 47.000, 2.000, 44.000, 87.000
 1710945849479831, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3301.000, 1797.000, 897.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1658.000, 128.000, 320.000, 228.000, 47.000, 2.000, 45.000, 87.000
 1710945849590168, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1772.000, 128.000, 318.000, 225.000, 47.000, 2.000, 45.000, 86.000
 1710945849700532, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1701.000, 126.000, 317.000, 221.000, 48.000, 1.000, 44.000, 87.000
 1710945849810881, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1971.000, 132.000, 320.000, 239.000, 47.000, 0.000, 45.000, 87.000
 1710945849921243, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1908.000, 128.000, 318.000, 224.000, 47.000, 2.000, 45.000, 87.000
 1710945850031587, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1715.000, 127.000, 317.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710945850141976, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1631.000, 130.000, 324.000, 250.000, 47.000, 2.000, 44.000, 87.000
 1710945850252332, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1675.000, 128.000, 319.000, 227.000, 46.000, 1.000, 44.000, 87.000
 1710945850362680, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1710.000, 129.000, 319.000, 230.000, 47.000, 2.000, 44.000, 87.000
 1710945850473012, 848.000, 846.000, 1815.000, 1202.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 152.000, 1.000, 0.000, 24.000, 1977.000, 129.000, 318.000, 222.000, 46.000, 1.000, 44.000, 87.000
 1710945850583340, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1815.000, 125.000, 317.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710945850693678, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1198.000, 3300.000, 1797.000, 898.000, 1200.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1898.000, 131.000, 319.000, 229.000, 47.000, 2.000, 44.000, 87.000
 1710945850804020, 846.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1703.000, 125.000, 318.000, 226.000, 47.000, 2.000, 44.000, 87.000
 1710945850914374, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1782.000, 130.000, 318.000, 231.000, 46.000, 2.000, 44.000, 87.000
 1710945851024701, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1991.000, 135.000, 321.000, 235.000, 47.000, 1.000, 45.000, 86.000
 1710945851135032, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1698.000, 127.000, 317.000, 226.000, 46.000, 1.000, 44.000, 87.000
 1710945851245352, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3301.000, 1796.000, 900.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1842.000, 129.000, 321.000, 235.000, 46.000, 2.000, 44.000, 87.000
 1710945851355689, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1788.000, 128.000, 318.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710945851466061, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1198.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1987.000, 132.000, 318.000, 237.000, 47.000, 2.000, 44.000, 87.000
 1710945851576405, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 1.000, 24.000, 1645.000, 132.000, 323.000, 246.000, 47.000, 2.000, 44.000, 87.000
 1710945851686786, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1555.000, 127.000, 317.000, 224.000, 47.000, 2.000, 45.000, 87.000
 1710945851797124, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1651.000, 127.000, 319.000, 222.000, 46.000, 2.000, 45.000, 87.000
 1710945851907485, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1825.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1807.000, 128.000, 317.000, 225.000, 46.000, 0.000, 44.000, 87.000
 1710945852017825, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1651.000, 126.000, 317.000, 220.000, 46.000, 1.000, 44.000, 87.000
 1710945852128161, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 23.000, 2077.000, 131.000, 319.000, 235.000, 47.000, 2.000, 44.000, 87.000
 1710945852238499, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1915.000, 128.000, 317.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710945852348835, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1752.000, 127.000, 319.000, 223.000, 42.000, 1.000, 44.000, 87.000
 1710945852459175, 848.000, 847.000, 1816.000, 1200.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1197.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1637.000, 130.000, 323.000, 248.000, 47.000, 1.000, 44.000, 87.000
 1710945852569517, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1662.000, 127.000, 317.000, 226.000, 47.000, 1.000, 44.000, 86.000
 1710945852679853, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1841.000, 129.000, 318.000, 227.000, 48.000, 1.000, 45.000, 87.000
 1710945852790229, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2015.000, 130.000, 317.000, 220.000, 48.000, 2.000, 45.000, 87.000
 1710945852900578, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1806.000, 126.000, 321.000, 232.000, 47.000, 3.000, 44.000, 87.000
 1710945853010919, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1833.000, 131.000, 319.000, 228.000, 47.000, 0.000, 44.000, 87.000
 1710945853121258, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1672.000, 124.000, 317.000, 220.000, 48.000, 2.000, 44.000, 86.000
 1710945853231590, 848.000, 846.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1708.000, 128.000, 319.000, 230.000, 47.000, 1.000, 44.000, 87.000
 1710945853341924, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1900.000, 133.000, 318.000, 228.000, 47.000, 2.000, 44.000, 87.000
 1710945853452257, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1671.000, 126.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710945853562612, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1830.000, 131.000, 321.000, 235.000, 47.000, 1.000, 44.000, 87.000
 1710945853672975, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1807.000, 128.000, 317.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710945853783303, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1748.000, 127.000, 318.000, 222.000, 47.000, 3.000, 45.000, 87.000
 1710945853893637, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1618.000, 127.000, 320.000, 244.000, 47.000, 1.000, 44.000, 86.000
 1710945854003969, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 161.000, 1.000, 0.000, 24.000, 1751.000, 127.000, 318.000, 225.000, 47.000, 1.000, 44.000, 86.000
 1710945854114376, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1738.000, 129.000, 319.000, 231.000, 47.000, 2.000, 44.000, 87.000
 1710945854224719, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1765.000, 129.000, 318.000, 221.000, 47.000, 3.000, 44.000, 87.000
 1710945854335057, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1720.000, 127.000, 317.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710945854445387, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1931.000, 132.000, 321.000, 241.000, 47.000, 1.000, 44.000, 87.000
 1710945854555727, 850.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1703.000, 127.000, 317.000, 224.000, 47.000, 1.000, 44.000, 87.000
 1710945854666096, 847.000, 846.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1720.000, 131.000, 318.000, 230.000, 46.000, 1.000, 44.000, 87.000
 1710945854776425, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1976.000, 136.000, 321.000, 239.000, 47.000, 2.000, 45.000, 87.000
 1710945854886750, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1811.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 1.000, 24.000, 1708.000, 126.000, 317.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710945854997068, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1851.000, 128.000, 319.000, 232.000, 47.000, 1.000, 45.000, 87.000
 1710945855107405, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1835.000, 129.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710945855217748, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1925.000, 133.000, 320.000, 238.000, 46.000, 1.000, 44.000, 87.000
 1710945855328099, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1805.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1803.000, 131.000, 322.000, 246.000, 47.000, 2.000, 44.000, 87.000
 1710945855438487, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1553.000, 124.000, 317.000, 221.000, 47.000, 3.000, 45.000, 87.000
 1710945855548826, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 61.000, 11.000, 159.000, 1.000, 0.000, 24.000, 1632.000, 126.000, 317.000, 222.000, 46.000, 1.000, 44.000, 88.000
 1710945855659174, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 1.000, 24.000, 1810.000, 128.000, 318.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710945855769515, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1742.000, 126.000, 317.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710945855879851, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1825.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3298.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 156.000, 1.000, 0.000, 24.000, 2052.000, 132.000, 320.000, 232.000, 47.000, 1.000, 44.000, 87.000
 1710945855990192, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1915.000, 128.000, 317.000, 221.000, 46.000, 2.000, 44.000, 86.000
 1710945856100539, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1658.000, 126.000, 317.000, 224.000, 47.000, 3.000, 44.000, 87.000
 1710945856211004, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1615.000, 129.000, 321.000, 248.000, 47.000, 1.000, 44.000, 87.000
 1710945856321334, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 10.000, 164.000, 1.000, 1.000, 24.000, 1636.000, 126.000, 317.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710945856431664, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1853.000, 127.000, 320.000, 228.000, 47.000, 1.000, 44.000, 87.000
 1710945856541989, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1793.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1971.000, 128.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710945856652362, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1796.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1747.000, 126.000, 316.000, 231.000, 47.000, 1.000, 44.000, 87.000
 1710945856762759, 848.000, 846.000, 1815.000, 1202.000, 846.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1848.000, 131.000, 319.000, 231.000, 46.000, 2.000, 44.000, 87.000
 1710945856873108, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1685.000, 125.000, 318.000, 222.000, 48.000, 1.000, 45.000, 87.000
 1710945856983459, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 161.000, 0.000, 0.000, 24.000, 1666.000, 129.000, 320.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710945857093791, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1906.000, 130.000, 320.000, 228.000, 47.000, 2.000, 44.000, 87.000
 1710945857204150, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 157.000, 0.000, 0.000, 24.000, 1678.000, 126.000, 317.000, 220.000, 46.000, 1.000, 45.000, 87.000
 1710945857314480, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 147.000, 0.000, 0.000, 24.000, 1857.000, 132.000, 321.000, 237.000, 47.000, 1.000, 44.000, 87.000
 1710945857424825, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1675.000, 128.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710945857535169, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1200.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1711.000, 128.000, 317.000, 226.000, 47.000, 3.000, 44.000, 87.000
 1710945857645520, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1727.000, 126.000, 322.000, 247.000, 47.000, 1.000, 44.000, 87.000
 1710945857755867, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1685.000, 127.000, 317.000, 224.000, 47.000, 1.000, 44.000, 87.000
 1710945857866205, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3301.000, 1797.000, 897.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1691.000, 129.000, 318.000, 227.000, 47.000, 2.000, 44.000, 87.000
 1710945857976540, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1643.000, 127.000, 318.000, 224.000, 46.000, 2.000, 44.000, 87.000
 1710945858086919, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1677.000, 126.000, 316.000, 220.000, 47.000, 3.000, 45.000, 87.000
 1710945858197256, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1198.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2045.000, 134.000, 319.000, 237.000, 48.000, 1.000, 44.000, 87.000
 1710945858307602, 848.000, 846.000, 1816.000, 1200.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 1.000, 24.000, 1721.000, 126.000, 317.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710945858417947, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 1.000, 0.000, 24.000, 1727.000, 130.000, 320.000, 236.000, 46.000, 2.000, 44.000, 87.000
 1710945858528317, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 845.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1250.000, 285.000, 10.000, 32.000, 61.000, 11.000, 155.000, 1.000, 0.000, 24.000, 1847.000, 131.000, 323.000, 239.000, 47.000, 1.000, 45.000, 87.000
 1710945858638664, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1681.000, 125.000, 317.000, 222.000, 46.000, 2.000, 44.000, 87.000
 1710945858748993, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1843.000, 128.000, 319.000, 233.000, 48.000, 2.000, 45.000, 87.000
 1710945858859342, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1783.000, 127.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710945858969672, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1788.000, 128.000, 320.000, 243.000, 47.000, 1.000, 45.000, 87.000
 1710945859080022, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1860.000, 129.000, 319.000, 248.000, 48.000, 2.000, 45.000, 87.000
 1710945859190364, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 285.000, 10.000, 32.000, 61.000, 10.000, 153.000, 1.000, 0.000, 24.000, 1672.000, 123.000, 317.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710945859300691, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 10.000, 149.000, 0.000, 0.000, 24.000, 1681.000, 125.000, 319.000, 227.000, 46.000, 1.000, 44.000, 87.000
 1710945859411066, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 10.000, 164.000, 0.000, 1.000, 24.000, 1736.000, 128.000, 317.000, 224.000, 46.000, 1.000, 44.000, 87.000
 1710945859521401, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1688.000, 125.000, 318.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710945859631736, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2051.000, 131.000, 320.000, 238.000, 47.000, 2.000, 44.000, 87.000
 1710945859742076, 846.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1822.000, 128.000, 318.000, 222.000, 48.000, 2.000, 44.000, 87.000
 1710945859852412, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 1.000, 0.000, 24.000, 1760.000, 125.000, 317.000, 224.000, 47.000, 1.000, 44.000, 87.000
 1710945859962744, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1642.000, 130.000, 322.000, 249.000, 47.000, 2.000, 44.000, 87.000
 1710945860073074, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1756.000, 129.000, 318.000, 226.000, 47.000, 2.000, 44.000, 87.000
 1710945860183397, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1665.000, 128.000, 319.000, 227.000, 47.000, 1.000, 44.000, 86.000
 1710945860293740, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 1.000, 24.000, 1762.000, 130.000, 317.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710945860404091, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1732.000, 127.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710945860514425, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1825.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1816.000, 132.000, 319.000, 231.000, 47.000, 1.000, 44.000, 87.000
 1710945860624756, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1726.000, 127.000, 318.000, 227.000, 47.000, 2.000, 45.000, 87.000
 1710945860735144, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 10.000, 151.000, 1.000, 0.000, 24.000, 1691.000, 129.000, 319.000, 239.000, 47.000, 3.000, 44.000, 87.000
 1710945860845526, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1947.000, 129.000, 319.000, 233.000, 47.000, 3.000, 44.000, 87.000
 1710945860955877, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1708.000, 125.000, 317.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710945861066199, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1913.000, 127.000, 320.000, 234.000, 47.000, 2.000, 44.000, 87.000
 1710945861176536, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 10.000, 161.000, 1.000, 0.000, 24.000, 1790.000, 127.000, 318.000, 222.000, 47.000, 0.000, 44.000, 87.000
 1710945861286881, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1787.000, 128.000, 321.000, 223.000, 47.000, 2.000, 45.000, 87.000
 1710945861397235, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1806.000, 126.000, 319.000, 249.000, 47.000, 1.000, 44.000, 87.000
 1710945861507579, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1653.000, 124.000, 318.000, 228.000, 47.000, 1.000, 44.000, 87.000
 1710945861617917, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1825.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1731.000, 128.000, 318.000, 233.000, 47.000, 2.000, 44.000, 87.000
 1710945861728255, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1191.000, 1796.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1761.000, 127.000, 317.000, 227.000, 46.000, 1.000, 44.000, 87.000
 1710945861838599, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 10.000, 154.000, 0.000, 0.000, 24.000, 1700.000, 126.000, 317.000, 222.000, 47.000, 2.000, 45.000, 86.000
 1710945861948942, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 162.000, 1.000, 0.000, 24.000, 2065.000, 134.000, 322.000, 244.000, 47.000, 2.000, 44.000, 87.000
 1710945862059322, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1675.000, 129.000, 317.000, 226.000, 47.000, 1.000, 44.000, 87.000
 1710945862169666, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 147.000, 0.000, 0.000, 24.000, 1666.000, 125.000, 317.000, 226.000, 47.000, 1.000, 44.000, 87.000
 1710945862280011, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 157.000, 0.000, 0.000, 24.000, 1611.000, 131.000, 321.000, 250.000, 47.000, 1.000, 44.000, 86.000
 1710945862390366, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 61.000, 10.000, 160.000, 1.000, 0.000, 24.000, 1671.000, 125.000, 317.000, 227.000, 47.000, 1.000, 44.000, 87.000
 1710945862500706, 848.000, 847.000, 1815.000, 1200.000, 848.000, 1813.000, 1192.000, 1796.000, 1827.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1828.000, 128.000, 319.000, 234.000, 47.000, 1.000, 44.000, 87.000
 1710945862611048, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1807.000, 130.000, 318.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710945862721399, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 153.000, 1.000, 1.000, 24.000, 1683.000, 128.000, 318.000, 232.000, 46.000, 2.000, 45.000, 86.000
 1710945862831736, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1845.000, 131.000, 323.000, 249.000, 47.000, 2.000, 44.000, 87.000
 1710945862942071, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1513.000, 123.000, 318.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710945863052407, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1698.000, 127.000, 319.000, 233.000, 46.000, 2.000, 44.000, 87.000
 1710945863162739, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 10.000, 149.000, 0.000, 0.000, 24.000, 1801.000, 129.000, 318.000, 224.000, 47.000, 1.000, 44.000, 87.000
 1710945863273073, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1197.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1655.000, 124.000, 317.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710945863383565, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 10.000, 150.000, 0.000, 0.000, 24.000, 1920.000, 131.000, 320.000, 237.000, 48.000, 1.000, 44.000, 87.000
 1710945863493901, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1847.000, 129.000, 318.000, 225.000, 47.000, 2.000, 44.000, 87.000
 1710945863604230, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 10.000, 149.000, 1.000, 0.000, 24.000, 1666.000, 127.000, 318.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710945863714582, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 284.000, 10.000, 33.000, 61.000, 11.000, 151.000, 0.000, 0.000, 24.000, 1632.000, 128.000, 324.000, 246.000, 46.000, 2.000, 44.000, 87.000
 1710945863824929, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1798.000, 1200.000, 3301.000, 1797.000, 898.000, 1197.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1685.000, 128.000, 318.000, 229.000, 47.000, 1.000, 45.000, 87.000
 1710945863935267, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1745.000, 130.000, 319.000, 233.000, 46.000, 2.000, 44.000, 87.000
 1710945864045609, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1878.000, 131.000, 318.000, 222.000, 47.000, 1.000, 44.000, 86.000
 1710945864155943, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1805.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1728.000, 128.000, 317.000, 221.000, 47.000, 1.000, 45.000, 87.000
 1710945864266277, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1838.000, 131.000, 319.000, 242.000, 47.000, 1.000, 45.000, 87.000
 1710945864376619, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1757.000, 127.000, 318.000, 226.000, 48.000, 1.000, 44.000, 87.000
 1710945864486971, 847.000, 846.000, 1815.000, 1201.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1715.000, 129.000, 320.000, 231.000, 47.000, 1.000, 44.000, 86.000
 1710945864597296, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 10.000, 152.000, 0.000, 0.000, 24.000, 1938.000, 132.000, 322.000, 240.000, 46.000, 2.000, 44.000, 87.000
 1710945864707670, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1197.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1751.000, 128.000, 317.000, 222.000, 47.000, 1.000, 45.000, 87.000
 1710945864818030, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 156.000, 0.000, 0.000, 24.000, 1851.000, 128.000, 320.000, 234.000, 47.000, 1.000, 44.000, 87.000
 1710945864928374, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 845.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 166.000, 0.000, 0.000, 24.000, 1711.000, 126.000, 319.000, 224.000, 47.000, 1.000, 44.000, 88.000
 1710945865038712, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 62.000, 10.000, 147.000, 0.000, 0.000, 24.000, 1951.000, 129.000, 319.000, 229.000, 47.000, 2.000, 44.000, 87.000
 1710945865149038, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 162.000, 1.000, 0.000, 24.000, 1876.000, 133.000, 323.000, 248.000, 46.000, 1.000, 44.000, 87.000
 1710945865259377, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1560.000, 124.000, 317.000, 224.000, 46.000, 2.000, 45.000, 87.000
 1710945865369708, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 10.000, 161.000, 0.000, 0.000, 24.000, 1710.000, 129.000, 319.000, 224.000, 47.000, 1.000, 45.000, 87.000
 1710945865480063, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1778.000, 125.000, 317.000, 225.000, 47.000, 1.000, 44.000, 87.000
 1710945865590403, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1720.000, 127.000, 317.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710945865700751, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2048.000, 132.000, 320.000, 234.000, 47.000, 1.000, 44.000, 87.000
 1710945865811095, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1907.000, 128.000, 317.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710945865921421, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1668.000, 126.000, 319.000, 232.000, 46.000, 2.000, 45.000, 87.000
 1710945866031817, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1637.000, 130.000, 324.000, 250.000, 46.000, 1.000, 44.000, 87.000
 1710945866142169, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1646.000, 126.000, 318.000, 225.000, 47.000, 2.000, 45.000, 87.000
 1710945866252525, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1706.000, 126.000, 319.000, 235.000, 47.000, 1.000, 45.000, 87.000
 1710945866362843, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 10.000, 160.000, 0.000, 0.000, 24.000, 2008.000, 130.000, 317.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710945866473181, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1970.000, 129.000, 322.000, 235.000, 47.000, 2.000, 44.000, 86.000
 1710945866583521, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1797.000, 135.000, 320.000, 248.000, 47.000, 1.000, 45.000, 87.000
 1710945866693844, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 149.000, 1.000, 0.000, 24.000, 1518.000, 127.000, 317.000, 226.000, 47.000, 2.000, 44.000, 87.000
 1710945866804188, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1696.000, 127.000, 320.000, 225.000, 48.000, 1.000, 44.000, 87.000
 1710945866914530, 850.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1782.000, 129.000, 318.000, 230.000, 47.000, 2.000, 44.000, 87.000
 1710945867024865, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1707.000, 125.000, 317.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710945867135210, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1911.000, 128.000, 322.000, 238.000, 47.000, 2.000, 44.000, 87.000
 1710945867245540, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1842.000, 126.000, 318.000, 223.000, 43.000, 1.000, 44.000, 87.000
 1710945867355923, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1792.000, 126.000, 317.000, 228.000, 46.000, 2.000, 44.000, 87.000
 1710945867466245, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1625.000, 128.000, 321.000, 245.000, 46.000, 2.000, 45.000, 87.000
 1710945867576584, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 10.000, 160.000, 0.000, 0.000, 24.000, 1655.000, 126.000, 318.000, 226.000, 47.000, 2.000, 44.000, 87.000
 1710945867686993, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 32.000, 61.000, 11.000, 156.000, 0.000, 0.000, 24.000, 1761.000, 129.000, 319.000, 229.000, 47.000, 1.000, 44.000, 87.000
 1710945867797325, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 153.000, 0.000, 0.000, 24.000, 1868.000, 125.000, 318.000, 225.000, 46.000, 1.000, 44.000, 87.000
 1710945867907666, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1671.000, 128.000, 317.000, 223.000, 46.000, 2.000, 44.000, 87.000
 1710945868018000, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1793.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1932.000, 131.000, 321.000, 239.000, 47.000, 2.000, 44.000, 87.000
 1710945868128374, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 152.000, 0.000, 0.000, 24.000, 1741.000, 127.000, 318.000, 227.000, 48.000, 2.000, 44.000, 87.000
 1710945868238707, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 11.000, 158.000, 0.000, 0.000, 24.000, 1807.000, 127.000, 318.000, 239.000, 47.000, 2.000, 44.000, 86.000
 1710945868349036, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 2000.000, 132.000, 322.000, 241.000, 47.000, 1.000, 44.000, 87.000
 1710945868459371, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 845.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1653.000, 128.000, 317.000, 222.000, 48.000, 1.000, 45.000, 87.000
 1710945868569707, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 62.000, 11.000, 152.000, 0.000, 0.000, 24.000, 1855.000, 128.000, 319.000, 233.000, 47.000, 2.000, 45.000, 87.000
 1710945868680169, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 1.000, 24.000, 1885.000, 129.000, 317.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710945868790522, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1827.000, 1807.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1428.000, 285.000, 10.000, 33.000, 61.000, 10.000, 189.000, 0.000, 0.000, 24.000, 1988.000, 133.000, 321.000, 227.000, 47.000, 3.000, 45.000, 87.000
 1710945868902126, 848.000, 846.000, 1816.000, 1201.000, 846.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1747.000, 134.000, 323.000, 248.000, 47.000, 2.000, 45.000, 87.000
 1710945869012605, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1236.000, 284.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1507.000, 124.000, 317.000, 222.000, 47.000, 3.000, 44.000, 87.000
 1710945869122972, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1655.000, 130.000, 317.000, 233.000, 47.000, 1.000, 44.000, 87.000
 1710945869233317, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1667.000, 126.000, 318.000, 224.000, 47.000, 1.000, 44.000, 87.000
 1710945869343662, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1693.000, 126.000, 317.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710945869453994, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2048.000, 132.000, 320.000, 237.000, 47.000, 2.000, 45.000, 87.000
 1710945869564337, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1907.000, 129.000, 318.000, 224.000, 47.000, 1.000, 44.000, 87.000
 1710945869674715, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1662.000, 127.000, 318.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710945869785050, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1636.000, 129.000, 323.000, 249.000, 47.000, 2.000, 44.000, 87.000
 1710945869895375, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1198.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1680.000, 126.000, 318.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710945870005782, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 897.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 159.000, 0.000, 0.000, 24.000, 1772.000, 128.000, 319.000, 235.000, 46.000, 1.000, 44.000, 87.000
 1710945870116130, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 845.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1978.000, 130.000, 318.000, 224.000, 47.000, 0.000, 44.000, 87.000
 1710945870226466, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 152.000, 0.000, 0.000, 24.000, 1755.000, 129.000, 317.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710945870336800, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1903.000, 131.000, 320.000, 237.000, 47.000, 2.000, 44.000, 87.000
 1710945870447121, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1198.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1681.000, 127.000, 318.000, 226.000, 47.000, 1.000, 44.000, 87.000
 1710945870557455, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1633.000, 127.000, 319.000, 226.000, 47.000, 2.000, 45.000, 87.000
 1710945870667809, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1978.000, 130.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710945870778143, 847.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1683.000, 126.000, 317.000, 222.000, 47.000, 3.000, 44.000, 87.000
 1710945870888476, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1856.000, 129.000, 322.000, 241.000, 46.000, 2.000, 45.000, 86.000
 1710945870998811, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1731.000, 127.000, 317.000, 223.000, 46.000, 1.000, 45.000, 86.000
 1710945871109140, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1746.000, 127.000, 318.000, 226.000, 47.000, 3.000, 44.000, 87.000
 1710945871219517, 846.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1259.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1641.000, 128.000, 322.000, 241.000, 47.000, 2.000, 44.000, 87.000
 1710945871329929, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 150.000, 1.000, 0.000, 24.000, 1736.000, 125.000, 318.000, 225.000, 47.000, 1.000, 44.000, 87.000
 1710945871440262, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 850.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1661.000, 129.000, 319.000, 232.000, 46.000, 2.000, 45.000, 86.000
 1710945871550606, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1633.000, 124.000, 318.000, 224.000, 48.000, 2.000, 44.000, 87.000
 1710945871661033, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1765.000, 129.000, 317.000, 223.000, 47.000, 3.000, 44.000, 87.000
 1710945871771387, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1236.000, 285.000, 10.000, 33.000, 61.000, 11.000, 158.000, 0.000, 0.000, 24.000, 2067.000, 132.000, 321.000, 241.000, 46.000, 1.000, 45.000, 87.000
 1710945871881710, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 162.000, 1.000, 0.000, 24.000, 1623.000, 128.000, 318.000, 227.000, 47.000, 0.000, 44.000, 87.000
 1710945871992048, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1730.000, 128.000, 319.000, 231.000, 46.000, 1.000, 44.000, 87.000
 1710945872102400, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1838.000, 132.000, 323.000, 240.000, 46.000, 1.000, 44.000, 87.000
 1710945872212725, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1198.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1643.000, 128.000, 317.000, 222.000, 48.000, 2.000, 44.000, 87.000
 1710945872323062, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1848.000, 128.000, 319.000, 235.000, 48.000, 2.000, 44.000, 87.000
 1710945872433394, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1831.000, 130.000, 318.000, 226.000, 47.000, 1.000, 45.000, 87.000
 1710945872543744, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1857.000, 131.000, 321.000, 236.000, 46.000, 3.000, 45.000, 87.000
 1710945872654135, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1863.000, 134.000, 320.000, 249.000, 47.000, 2.000, 44.000, 87.000
 1710945872764474, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1656.000, 124.000, 318.000, 222.000, 48.000, 2.000, 44.000, 87.000
 1710945872874810, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1827.000, 1805.000, 846.000, 850.000, 1797.000, 1198.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1692.000, 128.000, 317.000, 230.000, 47.000, 1.000, 44.000, 86.000
 1710945872985142, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1198.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1756.000, 129.000, 317.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710945873095495, 848.000, 846.000, 1815.000, 1202.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 156.000, 1.000, 0.000, 24.000, 1693.000, 127.000, 317.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710945873205820, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2056.000, 133.000, 321.000, 237.000, 47.000, 2.000, 44.000, 86.000
 1710945873316148, 850.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1801.000, 130.000, 318.000, 224.000, 46.000, 1.000, 44.000, 87.000
 1710945873426512, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 155.000, 0.000, 0.000, 24.000, 1733.000, 127.000, 317.000, 223.000, 48.000, 2.000, 44.000, 87.000
 1710945873536838, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1793.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1638.000, 129.000, 322.000, 245.000, 47.000, 1.000, 44.000, 87.000
 1710945873647195, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 23.000, 1752.000, 126.000, 319.000, 228.000, 47.000, 3.000, 44.000, 87.000
 1710945873757532, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 284.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1697.000, 128.000, 318.000, 232.000, 47.000, 1.000, 45.000, 87.000
 1710945873867874, 850.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1763.000, 131.000, 317.000, 223.000, 47.000, 1.000, 45.000, 87.000
 1710945873978239, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1695.000, 128.000, 317.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710945874088579, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1840.000, 131.000, 321.000, 239.000, 47.000, 1.000, 44.000, 87.000
 1710945874198933, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 10.000, 147.000, 1.000, 0.000, 24.000, 1703.000, 127.000, 318.000, 228.000, 47.000, 2.000, 45.000, 87.000
 1710945874309265, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1681.000, 127.000, 321.000, 231.000, 47.000, 2.000, 44.000, 87.000
 1710945874419604, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1961.000, 134.000, 319.000, 241.000, 47.000, 1.000, 44.000, 87.000
 1710945874529954, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1716.000, 128.000, 317.000, 222.000, 47.000, 1.000, 45.000, 87.000
 1710945874640297, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1911.000, 129.000, 320.000, 240.000, 47.000, 1.000, 45.000, 87.000
 1710945874750649, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 163.000, 1.000, 0.000, 24.000, 1838.000, 125.000, 317.000, 222.000, 46.000, 1.000, 44.000, 87.000
 1710945874860978, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1811.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1761.000, 128.000, 322.000, 225.000, 48.000, 2.000, 44.000, 87.000
 1710945874971324, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1197.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1813.000, 132.000, 323.000, 237.000, 47.000, 1.000, 45.000, 87.000
 1710945875081665, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1657.000, 125.000, 318.000, 224.000, 47.000, 1.000, 45.000, 87.000
 1710945875192041, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1813.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1716.000, 129.000, 318.000, 233.000, 47.000, 2.000, 44.000, 87.000
 1710945875302414, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1790.000, 126.000, 318.000, 225.000, 47.000, 2.000, 45.000, 87.000
 1710945875412753, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1725.000, 129.000, 317.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710945875523095, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1200.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2062.000, 133.000, 319.000, 244.000, 47.000, 2.000, 44.000, 87.000
 1710945875633426, 846.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1676.000, 128.000, 319.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710945875743770, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 163.000, 1.000, 0.000, 24.000, 1657.000, 128.000, 317.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710945875854099, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 10.000, 157.000, 0.000, 0.000, 24.000, 1617.000, 132.000, 323.000, 242.000, 47.000, 1.000, 44.000, 86.000
 1710945875964422, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1696.000, 126.000, 318.000, 226.000, 48.000, 2.000, 45.000, 87.000
 1710945876074763, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1863.000, 127.000, 320.000, 235.000, 47.000, 2.000, 44.000, 87.000
 1710945876185100, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1793.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 158.000, 1.000, 0.000, 24.000, 1780.000, 129.000, 317.000, 227.000, 47.000, 1.000, 44.000, 86.000
 1710945876295447, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1705.000, 132.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710945876405801, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1798.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1833.000, 134.000, 323.000, 247.000, 47.000, 1.000, 44.000, 87.000
 1710945876516209, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1510.000, 126.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710945876626561, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1696.000, 128.000, 319.000, 233.000, 47.000, 2.000, 44.000, 87.000
 1710945876736909, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 10.000, 151.000, 0.000, 0.000, 24.000, 1790.000, 129.000, 317.000, 222.000, 46.000, 2.000, 44.000, 87.000
 1710945876847245, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1825.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1665.000, 126.000, 316.000, 223.000, 47.000, 2.000, 45.000, 87.000
 1710945876957581, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1908.000, 131.000, 320.000, 238.000, 46.000, 2.000, 44.000, 87.000
 1710945877067911, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1851.000, 128.000, 317.000, 224.000, 46.000, 2.000, 44.000, 87.000
 1710945877178264, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 284.000, 10.000, 33.000, 61.000, 11.000, 159.000, 0.000, 0.000, 24.000, 1680.000, 127.000, 318.000, 223.000, 47.000, 2.000, 45.000, 87.000
 1710945877288612, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1239.000, 284.000, 10.000, 33.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1640.000, 129.000, 323.000, 242.000, 47.000, 1.000, 45.000, 86.000
 1710945877398958, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1677.000, 125.000, 319.000, 224.000, 46.000, 2.000, 44.000, 87.000
 1710945877509285, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1805.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 900.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1763.000, 130.000, 318.000, 234.000, 46.000, 1.000, 44.000, 87.000
 1710945877619617, 847.000, 847.000, 1816.000, 1202.000, 848.000, 1813.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1200.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1898.000, 127.000, 318.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710945877729955, 850.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1705.000, 126.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710945877840333, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 846.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1821.000, 130.000, 319.000, 243.000, 47.000, 2.000, 45.000, 87.000
 1710945877950678, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 10.000, 162.000, 0.000, 0.000, 24.000, 1753.000, 127.000, 317.000, 226.000, 46.000, 1.000, 45.000, 87.000
 1710945878061008, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1738.000, 130.000, 321.000, 232.000, 47.000, 2.000, 44.000, 87.000
 1710945878171337, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1825.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1200.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1833.000, 135.000, 318.000, 243.000, 48.000, 2.000, 44.000, 87.000
 1710945878281668, 848.000, 846.000, 1815.000, 1201.000, 846.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1747.000, 128.000, 317.000, 223.000, 47.000, 2.000, 45.000, 87.000
 1710945878392011, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1847.000, 129.000, 320.000, 240.000, 47.000, 2.000, 44.000, 87.000
 1710945878502374, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 61.000, 11.000, 156.000, 0.000, 0.000, 24.000, 1711.000, 128.000, 317.000, 227.000, 47.000, 1.000, 44.000, 87.000
 1710945878612722, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1951.000, 133.000, 320.000, 229.000, 47.000, 1.000, 44.000, 87.000
 1710945878723057, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 1.000, 0.000, 24.000, 1876.000, 131.000, 319.000, 250.000, 47.000, 2.000, 44.000, 87.000
 1710945878833421, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1567.000, 126.000, 317.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710945878943794, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1713.000, 129.000, 319.000, 228.000, 46.000, 2.000, 44.000, 87.000
 1710945879054126, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 159.000, 1.000, 1.000, 24.000, 1796.000, 129.000, 317.000, 224.000, 48.000, 2.000, 44.000, 87.000
 1710945879164509, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1197.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1717.000, 126.000, 317.000, 223.000, 47.000, 1.000, 45.000, 87.000
 1710945879274839, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2047.000, 133.000, 321.000, 242.000, 47.000, 2.000, 44.000, 87.000
 1710945879385171, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 10.000, 164.000, 1.000, 0.000, 24.000, 1910.000, 128.000, 317.000, 225.000, 47.000, 2.000, 44.000, 87.000
 1710945879495514, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1198.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1667.000, 130.000, 317.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710945879605843, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1640.000, 131.000, 323.000, 250.000, 47.000, 1.000, 45.000, 87.000
 1710945879716185, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1651.000, 125.000, 317.000, 225.000, 46.000, 1.000, 44.000, 87.000
 1710945879826526, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 163.000, 1.000, 0.000, 24.000, 1723.000, 127.000, 319.000, 235.000, 47.000, 2.000, 44.000, 87.000
 1710945879936858, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2008.000, 128.000, 317.000, 222.000, 48.000, 2.000, 45.000, 87.000
 1710945880047210, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1965.000, 126.000, 319.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710945880157544, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 32.000, 62.000, 11.000, 156.000, 1.000, 0.000, 24.000, 1801.000, 131.000, 319.000, 231.000, 47.000, 2.000, 44.000, 87.000
 1710945880267870, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1527.000, 127.000, 317.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710945880378206, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 845.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1698.000, 128.000, 317.000, 229.000, 47.000, 1.000, 44.000, 87.000
 1710945880488584, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1236.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1797.000, 129.000, 317.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710945880598931, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1712.000, 126.000, 317.000, 221.000, 48.000, 1.000, 44.000, 87.000
 1710945880709269, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1911.000, 130.000, 320.000, 241.000, 47.000, 1.000, 44.000, 87.000
 1710945880819598, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1853.000, 128.000, 317.000, 225.000, 47.000, 2.000, 44.000, 86.000
 1710945880929944, 847.000, 847.000, 1815.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1792.000, 126.000, 318.000, 227.000, 46.000, 1.000, 44.000, 87.000
 1710945881040292, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 897.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 23.000, 1622.000, 129.000, 320.000, 240.000, 47.000, 2.000, 44.000, 87.000
 1710945881150634, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 10.000, 161.000, 0.000, 0.000, 24.000, 1656.000, 128.000, 318.000, 231.000, 47.000, 2.000, 44.000, 87.000
 1710945881260965, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1756.000, 130.000, 319.000, 233.000, 47.000, 2.000, 44.000, 87.000
 1710945881371292, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1878.000, 127.000, 317.000, 226.000, 46.000, 1.000, 45.000, 87.000
 1710945881481617, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1688.000, 126.000, 317.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710945881591977, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1942.000, 135.000, 321.000, 241.000, 47.000, 2.000, 45.000, 87.000
 1710945881702350, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1703.000, 127.000, 318.000, 229.000, 47.000, 2.000, 44.000, 87.000
 1710945881812851, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1815.000, 130.000, 319.000, 229.000, 46.000, 2.000, 44.000, 87.000
 1710945881923201, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1825.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1997.000, 135.000, 320.000, 247.000, 47.000, 2.000, 44.000, 87.000
 1710945882033540, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 10.000, 152.000, 0.000, 0.000, 24.000, 1663.000, 127.000, 317.000, 222.000, 47.000, 1.000, 43.000, 87.000
 1710945882143869, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 284.000, 10.000, 32.000, 61.000, 11.000, 150.000, 0.000, 1.000, 24.000, 1855.000, 128.000, 319.000, 236.000, 47.000, 2.000, 44.000, 86.000
 1710945882254214, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1885.000, 128.000, 317.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710945882364533, 848.000, 846.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1986.000, 132.000, 321.000, 239.000, 41.000, 1.000, 45.000, 86.000
 1710945882474879, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1742.000, 131.000, 323.000, 247.000, 47.000, 1.000, 44.000, 87.000
 1710945882585223, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1520.000, 125.000, 317.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710945882695560, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 162.000, 1.000, 0.000, 24.000, 1656.000, 128.000, 319.000, 222.000, 47.000, 0.000, 44.000, 87.000
 1710945882805885, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1198.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1796.000, 129.000, 318.000, 222.000, 46.000, 2.000, 44.000, 87.000
 1710945882916204, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 10.000, 163.000, 0.000, 0.000, 24.000, 1678.000, 125.000, 317.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710945883026534, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2057.000, 133.000, 319.000, 233.000, 47.000, 2.000, 44.000, 87.000
 1710945883136901, 848.000, 846.000, 1815.000, 1201.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1893.000, 127.000, 317.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710945883247244, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1665.000, 127.000, 317.000, 222.000, 47.000, 1.000, 45.000, 87.000
 1710945883357576, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3301.000, 1796.000, 897.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1627.000, 130.000, 323.000, 245.000, 48.000, 1.000, 45.000, 87.000
 1710945883467908, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1682.000, 126.000, 318.000, 228.000, 46.000, 2.000, 44.000, 87.000
 1710945883578240, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1707.000, 127.000, 319.000, 235.000, 47.000, 2.000, 44.000, 87.000
 1710945883688585, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 1.000, 24.000, 1976.000, 129.000, 317.000, 224.000, 46.000, 2.000, 44.000, 87.000
 1710945883798925, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1732.000, 126.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710945883909255, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1793.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1905.000, 130.000, 318.000, 233.000, 47.000, 2.000, 44.000, 87.000
 1710945884019574, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1813.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1685.000, 127.000, 318.000, 227.000, 47.000, 2.000, 44.000, 87.000
 1710945884129900, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1770.000, 130.000, 319.000, 226.000, 46.000, 2.000, 44.000, 87.000
 1710945884240253, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 151.000, 0.000, 0.000, 24.000, 2001.000, 132.000, 317.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710945884350597, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1668.000, 126.000, 317.000, 221.000, 47.000, 1.000, 45.000, 87.000
 1710945884460973, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 10.000, 149.000, 0.000, 0.000, 24.000, 1855.000, 131.000, 321.000, 243.000, 47.000, 1.000, 44.000, 87.000
 1710945884571306, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1757.000, 128.000, 317.000, 225.000, 47.000, 2.000, 44.000, 87.000
 1710945884681637, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1973.000, 132.000, 318.000, 228.000, 48.000, 2.000, 44.000, 87.000
 1710945884791973, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 158.000, 0.000, 0.000, 24.000, 1623.000, 130.000, 322.000, 236.000, 47.000, 2.000, 44.000, 87.000
 1710945884902282, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 23.000, 1758.000, 128.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710945885012620, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1667.000, 130.000, 318.000, 229.000, 47.000, 1.000, 45.000, 87.000
 1710945885122962, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1632.000, 127.000, 318.000, 226.000, 47.000, 2.000, 44.000, 87.000
 1710945885233293, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 10.000, 149.000, 1.000, 0.000, 24.000, 1672.000, 125.000, 317.000, 223.000, 47.000, 2.000, 45.000, 87.000
 1710945885343622, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1198.000, 3300.000, 1797.000, 897.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2048.000, 135.000, 321.000, 241.000, 47.000, 2.000, 44.000, 87.000
 1710945885453948, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1623.000, 127.000, 318.000, 226.000, 47.000, 1.000, 44.000, 87.000
 1710945885564295, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1825.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1703.000, 130.000, 320.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710945885674638, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1833.000, 130.000, 322.000, 243.000, 47.000, 2.000, 45.000, 87.000
 1710945885785009, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1698.000, 127.000, 317.000, 221.000, 46.000, 1.000, 44.000, 87.000
 1710945885895340, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1856.000, 128.000, 319.000, 235.000, 47.000, 2.000, 45.000, 87.000
 1710945886005673, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1987.000, 127.000, 317.000, 225.000, 47.000, 2.000, 44.000, 87.000
 1710945886116032, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1901.000, 132.000, 322.000, 245.000, 48.000, 2.000, 45.000, 87.000
 1710945886226386, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1872.000, 132.000, 320.000, 238.000, 47.000, 2.000, 44.000, 87.000
 1710945886336747, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 153.000, 0.000, 0.000, 24.000, 1608.000, 127.000, 317.000, 222.000, 46.000, 2.000, 44.000, 87.000
 1710945886447081, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 1.000, 24.000, 1683.000, 126.000, 317.000, 226.000, 48.000, 1.000, 44.000, 87.000
 1710945886557401, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 10.000, 165.000, 0.000, 0.000, 23.000, 1830.000, 129.000, 317.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710945886667732, 847.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1696.000, 126.000, 317.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710945886778096, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 2065.000, 131.000, 321.000, 239.000, 46.000, 2.000, 44.000, 87.000
 1710945886888440, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 10.000, 147.000, 1.000, 1.000, 24.000, 1796.000, 130.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710945886998769, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 10.000, 149.000, 0.000, 1.000, 24.000, 1685.000, 127.000, 318.000, 222.000, 46.000, 2.000, 44.000, 87.000
 1710945887109132, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1623.000, 129.000, 322.000, 242.000, 47.000, 2.000, 44.000, 87.000
 1710945887219474, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 152.000, 0.000, 0.000, 24.000, 1690.000, 129.000, 318.000, 227.000, 48.000, 2.000, 44.000, 87.000
 1710945887329807, 847.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1740.000, 130.000, 319.000, 230.000, 47.000, 1.000, 44.000, 87.000
 1710945887440166, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1761.000, 130.000, 317.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710945887550491, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1667.000, 128.000, 317.000, 221.000, 48.000, 1.000, 45.000, 87.000
 1710945887660828, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1868.000, 131.000, 320.000, 231.000, 47.000, 1.000, 45.000, 87.000
 1710945887771173, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1711.000, 128.000, 318.000, 227.000, 47.000, 2.000, 44.000, 87.000
 1710945887881515, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1201.000, 3298.000, 1796.000, 897.000, 1200.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1718.000, 130.000, 319.000, 232.000, 47.000, 1.000, 44.000, 87.000
 1710945887991866, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2037.000, 132.000, 320.000, 239.000, 47.000, 1.000, 44.000, 87.000
 1710945888102201, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 11.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1725.000, 126.000, 317.000, 224.000, 46.000, 2.000, 44.000, 87.000
 1710945888212539, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1847.000, 128.000, 319.000, 238.000, 48.000, 1.000, 44.000, 87.000
 1710945888322885, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1783.000, 129.000, 318.000, 227.000, 47.000, 1.000, 45.000, 87.000
 1710945888433265, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1798.000, 1201.000, 3298.000, 1797.000, 898.000, 1198.000, 1236.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1730.000, 132.000, 321.000, 231.000, 47.000, 2.000, 44.000, 87.000
 1710945888543630, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1766.000, 129.000, 323.000, 233.000, 47.000, 2.000, 44.000, 87.000
 1710945888653963, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1666.000, 128.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710945888764407, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1643.000, 126.000, 318.000, 229.000, 47.000, 1.000, 45.000, 87.000
 1710945888874741, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1782.000, 128.000, 318.000, 226.000, 47.000, 2.000, 45.000, 87.000
 1710945888985160, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1198.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 10.000, 165.000, 0.000, 0.000, 23.000, 1731.000, 125.000, 318.000, 223.000, 46.000, 1.000, 45.000, 87.000
 1710945889095513, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 62.000, 11.000, 163.000, 0.000, 0.000, 24.000, 2028.000, 135.000, 320.000, 247.000, 47.000, 1.000, 45.000, 87.000
 1710945889205836, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1715.000, 128.000, 318.000, 227.000, 48.000, 2.000, 44.000, 87.000
 1710945889316161, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 153.000, 1.000, 0.000, 24.000, 1636.000, 126.000, 318.000, 222.000, 46.000, 1.000, 44.000, 87.000
 1710945889426492, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1658.000, 129.000, 323.000, 245.000, 47.000, 1.000, 44.000, 87.000
 1710945889536816, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1643.000, 127.000, 319.000, 226.000, 47.000, 2.000, 45.000, 87.000
 1710945889647169, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3301.000, 1797.000, 897.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1837.000, 129.000, 320.000, 232.000, 47.000, 3.000, 44.000, 87.000
 1710945889757588, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1737.000, 132.000, 317.000, 228.000, 46.000, 3.000, 44.000, 87.000
 1710945889867941, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 156.000, 1.000, 0.000, 24.000, 1777.000, 128.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710945889978276, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1785.000, 132.000, 320.000, 232.000, 48.000, 1.000, 45.000, 87.000
 1710945890088613, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 1.000, 0.000, 24.000, 1665.000, 126.000, 318.000, 222.000, 46.000, 1.000, 44.000, 87.000
 1710945890198958, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1623.000, 127.000, 320.000, 237.000, 48.000, 1.000, 44.000, 87.000
 1710945890309293, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1778.000, 131.000, 317.000, 222.000, 47.000, 2.000, 45.000, 87.000
 1710945890419619, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1692.000, 126.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710945890529951, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1963.000, 131.000, 321.000, 240.000, 47.000, 2.000, 44.000, 87.000
 1710945890640299, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1678.000, 128.000, 317.000, 223.000, 48.000, 1.000, 44.000, 87.000
 1710945890750642, 847.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1731.000, 127.000, 318.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710945890860973, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1198.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1643.000, 126.000, 323.000, 238.000, 47.000, 2.000, 44.000, 87.000
 1710945890971299, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1700.000, 129.000, 319.000, 225.000, 47.000, 2.000, 45.000, 87.000
 1710945891081668, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1750.000, 130.000, 319.000, 235.000, 47.000, 2.000, 45.000, 87.000
 1710945891192009, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1640.000, 130.000, 318.000, 226.000, 47.000, 1.000, 45.000, 87.000
 1710945891302360, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 151.000, 0.000, 0.000, 24.000, 1687.000, 127.000, 317.000, 221.000, 46.000, 1.000, 44.000, 87.000
 1710945891412696, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 284.000, 11.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1758.000, 133.000, 319.000, 245.000, 46.000, 2.000, 44.000, 87.000
 1710945891523034, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1697.000, 128.000, 318.000, 227.000, 47.000, 2.000, 45.000, 87.000
 1710945891633357, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1736.000, 130.000, 319.000, 232.000, 46.000, 2.000, 44.000, 86.000
 1710945891743692, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1846.000, 132.000, 323.000, 244.000, 47.000, 1.000, 45.000, 87.000
 1710945891854066, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 845.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1686.000, 128.000, 317.000, 225.000, 47.000, 1.000, 45.000, 87.000
 1710945891964402, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1846.000, 128.000, 320.000, 238.000, 46.000, 2.000, 44.000, 87.000
 1710945892074724, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1763.000, 129.000, 319.000, 229.000, 46.000, 2.000, 44.000, 87.000
 1710945892185069, 847.000, 847.000, 1815.000, 1201.000, 848.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1948.000, 132.000, 320.000, 240.000, 46.000, 1.000, 44.000, 87.000
 1710945892295403, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1866.000, 134.000, 323.000, 233.000, 48.000, 1.000, 44.000, 86.000
 1710945892405782, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 155.000, 0.000, 0.000, 24.000, 1560.000, 125.000, 317.000, 221.000, 46.000, 1.000, 44.000, 87.000
 1710945892516118, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1675.000, 127.000, 318.000, 228.000, 47.000, 1.000, 45.000, 87.000
 1710945892626467, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1761.000, 127.000, 317.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710945892736796, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1707.000, 125.000, 317.000, 223.000, 48.000, 2.000, 44.000, 87.000
 1710945892847164, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2043.000, 132.000, 321.000, 237.000, 47.000, 1.000, 44.000, 87.000
 1710945892957504, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1910.000, 130.000, 317.000, 224.000, 47.000, 2.000, 45.000, 87.000
 1710945893067840, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 284.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1766.000, 126.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710945893178163, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1641.000, 129.000, 323.000, 247.000, 47.000, 1.000, 44.000, 87.000
 1710945893288492, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 162.000, 1.000, 0.000, 24.000, 1650.000, 127.000, 318.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710945893398853, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 10.000, 147.000, 0.000, 0.000, 24.000, 1720.000, 130.000, 318.000, 235.000, 47.000, 2.000, 44.000, 87.000
 1710945893509201, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1246.000, 285.000, 10.000, 32.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 2012.000, 132.000, 317.000, 227.000, 48.000, 1.000, 44.000, 87.000
 1710945893619577, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1733.000, 127.000, 318.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710945893729961, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 153.000, 0.000, 1.000, 24.000, 1800.000, 132.000, 319.000, 232.000, 47.000, 2.000, 44.000, 87.000
 1710945893840300, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1825.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3301.000, 1796.000, 898.000, 1197.000, 1240.000, 284.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1527.000, 127.000, 318.000, 223.000, 46.000, 2.000, 44.000, 87.000
 1710945893950680, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1692.000, 128.000, 321.000, 231.000, 47.000, 2.000, 44.000, 87.000
 1710945894061003, 848.000, 847.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1791.000, 131.000, 318.000, 225.000, 46.000, 1.000, 44.000, 87.000
 1710945894171334, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 1.000, 24.000, 1690.000, 126.000, 317.000, 224.000, 48.000, 2.000, 44.000, 86.000
 1710945894281671, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1912.000, 131.000, 320.000, 240.000, 47.000, 1.000, 44.000, 87.000
 1710945894392009, 848.000, 846.000, 1815.000, 1201.000, 846.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1787.000, 126.000, 318.000, 225.000, 46.000, 2.000, 44.000, 87.000
 1710945894502364, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1787.000, 129.000, 320.000, 229.000, 47.000, 2.000, 44.000, 87.000
 1710945894612721, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 10.000, 164.000, 1.000, 0.000, 24.000, 1637.000, 126.000, 320.000, 233.000, 47.000, 3.000, 44.000, 87.000
 1710945894723051, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 10.000, 158.000, 0.000, 0.000, 24.000, 1655.000, 130.000, 318.000, 228.000, 47.000, 2.000, 45.000, 87.000
 1710945894833390, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1755.000, 129.000, 319.000, 229.000, 47.000, 1.000, 45.000, 87.000
 1710945894943759, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1720.000, 126.000, 318.000, 228.000, 48.000, 2.000, 45.000, 87.000
 1710945895054130, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1692.000, 127.000, 318.000, 221.000, 48.000, 1.000, 45.000, 87.000
 1710945895164469, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1940.000, 133.000, 322.000, 243.000, 47.000, 1.000, 44.000, 87.000
 1710945895274818, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1793.000, 1826.000, 1805.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 150.000, 1.000, 0.000, 24.000, 1710.000, 128.000, 319.000, 225.000, 47.000, 1.000, 45.000, 87.000
 1710945895385147, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1815.000, 127.000, 317.000, 231.000, 46.000, 2.000, 44.000, 87.000
 1710945895495493, 847.000, 846.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 10.000, 161.000, 0.000, 0.000, 24.000, 1613.000, 130.000, 322.000, 250.000, 46.000, 1.000, 44.000, 87.000
 1710945895605823, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1658.000, 127.000, 318.000, 225.000, 47.000, 3.000, 44.000, 87.000
 1710945895716157, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1201.000, 3300.000, 1798.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 10.000, 161.000, 0.000, 0.000, 24.000, 1857.000, 129.000, 320.000, 236.000, 48.000, 1.000, 45.000, 86.000
 1710945895826487, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1852.000, 128.000, 318.000, 222.000, 48.000, 2.000, 44.000, 87.000
 1710945895936821, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2020.000, 129.000, 319.000, 241.000, 47.000, 2.000, 44.000, 87.000
 1710945896047164, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 0.000, 1.000, 24.000, 1858.000, 133.000, 323.000, 232.000, 48.000, 2.000, 44.000, 87.000
 1710945896157505, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1805.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1508.000, 124.000, 317.000, 222.000, 47.000, 3.000, 44.000, 87.000
 1710945896267838, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1652.000, 127.000, 317.000, 222.000, 47.000, 1.000, 45.000, 87.000
 1710945896378196, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1801.000, 127.000, 317.000, 222.000, 46.000, 1.000, 44.000, 87.000
 1710945896488573, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1690.000, 126.000, 317.000, 223.000, 48.000, 2.000, 44.000, 87.000
 1710945896598915, 848.000, 846.000, 1816.000, 1200.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 152.000, 1.000, 0.000, 24.000, 1962.000, 133.000, 320.000, 234.000, 47.000, 2.000, 44.000, 87.000
 1710945896709245, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1876.000, 130.000, 317.000, 226.000, 47.000, 2.000, 44.000, 86.000
 1710945896819580, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1675.000, 126.000, 318.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710945896930001, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1642.000, 129.000, 324.000, 248.000, 47.000, 0.000, 45.000, 86.000
 1710945897040377, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 151.000, 0.000, 0.000, 24.000, 1710.000, 127.000, 318.000, 228.000, 48.000, 1.000, 44.000, 86.000
 1710945897150715, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 157.000, 1.000, 0.000, 24.000, 1722.000, 130.000, 318.000, 232.000, 47.000, 2.000, 44.000, 87.000
 1710945897261051, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1978.000, 131.000, 317.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710945897371397, 848.000, 847.000, 1815.000, 1202.000, 848.000, 1813.000, 1192.000, 1796.000, 1826.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1821.000, 127.000, 317.000, 221.000, 46.000, 2.000, 45.000, 86.000
 1710945897481762, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 162.000, 1.000, 0.000, 24.000, 1908.000, 132.000, 319.000, 232.000, 47.000, 1.000, 44.000, 87.000
 1710945897592097, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1675.000, 127.000, 319.000, 229.000, 48.000, 2.000, 44.000, 87.000
 1710945897702493, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1236.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1782.000, 130.000, 320.000, 234.000, 47.000, 2.000, 45.000, 87.000
 1710945897812828, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1991.000, 130.000, 318.000, 227.000, 47.000, 3.000, 44.000, 87.000
 1710945897923171, 848.000, 847.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1703.000, 126.000, 317.000, 224.000, 47.000, 2.000, 45.000, 87.000
 1710945898033512, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1842.000, 128.000, 321.000, 238.000, 47.000, 1.000, 44.000, 87.000
 1710945898143847, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1728.000, 127.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710945898254183, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1997.000, 128.000, 318.000, 238.000, 47.000, 1.000, 44.000, 87.000
 1710945898364514, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1620.000, 126.000, 321.000, 233.000, 46.000, 1.000, 44.000, 87.000
 1710945898474844, 847.000, 847.000, 1816.000, 1201.000, 846.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1198.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1546.000, 125.000, 318.000, 230.000, 47.000, 2.000, 44.000, 87.000
 1710945898585251, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1652.000, 129.000, 320.000, 225.000, 47.000, 1.000, 44.000, 87.000
 1710945898695591, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1633.000, 126.000, 318.000, 228.000, 47.000, 2.000, 44.000, 87.000
 1710945898805938, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1657.000, 127.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710945898916265, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 2068.000, 134.000, 320.000, 233.000, 46.000, 1.000, 44.000, 87.000
 1710945899026644, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1883.000, 129.000, 318.000, 226.000, 47.000, 2.000, 44.000, 87.000
 1710945899136977, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1736.000, 126.000, 319.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710945899247311, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1831.000, 132.000, 324.000, 250.000, 46.000, 2.000, 44.000, 87.000
 1710945899357647, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1670.000, 126.000, 318.000, 223.000, 47.000, 2.000, 45.000, 87.000
 1710945899467979, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 1.000, 24.000, 1846.000, 128.000, 320.000, 236.000, 47.000, 1.000, 44.000, 86.000
 1710945899578322, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1985.000, 130.000, 317.000, 222.000, 47.000, 1.000, 45.000, 87.000
 1710945899688663, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 284.000, 10.000, 32.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1858.000, 129.000, 322.000, 244.000, 47.000, 1.000, 44.000, 87.000
 1710945899798999, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1865.000, 132.000, 319.000, 233.000, 47.000, 2.000, 44.000, 87.000
 1710945899909331, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 850.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 11.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1662.000, 124.000, 318.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710945900019657, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1692.000, 127.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710945900129984, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1877.000, 130.000, 317.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710945900240338, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1807.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 152.000, 0.000, 0.000, 24.000, 1676.000, 126.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710945900350726, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1832.000, 132.000, 321.000, 232.000, 47.000, 1.000, 44.000, 87.000
 1710945900461050, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 162.000, 1.000, 0.000, 24.000, 1800.000, 128.000, 317.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710945900571390, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1726.000, 127.000, 317.000, 224.000, 47.000, 1.000, 44.000, 87.000
 1710945900681717, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 155.000, 0.000, 0.000, 24.000, 1622.000, 128.000, 321.000, 232.000, 47.000, 2.000, 44.000, 87.000
 1710945900792061, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1710.000, 127.000, 318.000, 227.000, 47.000, 2.000, 45.000, 87.000
 1710945900902406, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1798.000, 898.000, 1197.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1750.000, 129.000, 318.000, 227.000, 47.000, 1.000, 44.000, 87.000
 1710945901012741, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1766.000, 125.000, 317.000, 224.000, 46.000, 2.000, 45.000, 87.000
 1710945901123077, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1670.000, 129.000, 317.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710945901233416, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1793.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1873.000, 132.000, 321.000, 232.000, 48.000, 2.000, 44.000, 87.000
 1710945901343765, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1703.000, 127.000, 318.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710945901454112, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1708.000, 128.000, 320.000, 235.000, 47.000, 1.000, 44.000, 87.000
 1710945901564445, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2006.000, 132.000, 320.000, 226.000, 47.000, 2.000, 44.000, 87.000
 1710945901674810, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 10.000, 149.000, 0.000, 0.000, 24.000, 1710.000, 128.000, 317.000, 219.000, 46.000, 2.000, 44.000, 87.000
 1710945901785140, 848.000, 846.000, 1816.000, 1201.000, 846.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1847.000, 129.000, 319.000, 234.000, 47.000, 1.000, 44.000, 87.000
 1710945901895493, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 159.000, 0.000, 0.000, 24.000, 1807.000, 127.000, 317.000, 221.000, 48.000, 2.000, 44.000, 87.000
 1710945902005826, 848.000, 847.000, 1816.000, 1201.000, 846.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1890.000, 128.000, 321.000, 246.000, 47.000, 3.000, 44.000, 87.000
 1710945902116199, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 156.000, 1.000, 0.000, 24.000, 1788.000, 134.000, 322.000, 247.000, 47.000, 2.000, 44.000, 87.000
 1710945902226535, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 10.000, 149.000, 0.000, 0.000, 24.000, 1663.000, 125.000, 317.000, 220.000, 48.000, 2.000, 44.000, 87.000
 1710945902336878, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 147.000, 0.000, 0.000, 24.000, 1642.000, 130.000, 318.000, 225.000, 48.000, 2.000, 44.000, 87.000
 1710945902447242, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1805.000, 126.000, 318.000, 224.000, 46.000, 1.000, 44.000, 87.000
 1710945902557576, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 10.000, 156.000, 1.000, 0.000, 24.000, 1751.000, 127.000, 317.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710945902667915, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 2042.000, 132.000, 319.000, 235.000, 47.000, 1.000, 44.000, 87.000
 1710945902778235, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1925.000, 129.000, 318.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710945902888578, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 159.000, 1.000, 0.000, 24.000, 1648.000, 127.000, 316.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710945902998958, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1626.000, 131.000, 322.000, 242.000, 47.000, 2.000, 44.000, 87.000
 1710945903109288, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 32.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1636.000, 126.000, 317.000, 220.000, 46.000, 0.000, 44.000, 87.000
 1710945903219618, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 158.000, 0.000, 0.000, 24.000, 1858.000, 128.000, 320.000, 229.000, 47.000, 2.000, 44.000, 87.000
 1710945903329943, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1975.000, 130.000, 317.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710945903440286, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 845.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1247.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1750.000, 129.000, 318.000, 243.000, 47.000, 2.000, 45.000, 87.000
 1710945903550625, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 1.000, 24.000, 1812.000, 129.000, 320.000, 233.000, 46.000, 2.000, 44.000, 87.000
 1710945903660976, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1690.000, 127.000, 318.000, 223.000, 46.000, 2.000, 45.000, 87.000
 1710945903771307, 847.000, 847.000, 1816.000, 1202.000, 846.000, 1812.000, 1193.000, 1796.000, 1827.000, 1807.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1197.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1675.000, 128.000, 319.000, 235.000, 46.000, 2.000, 45.000, 87.000
 1710945903881640, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1249.000, 285.000, 10.000, 32.000, 61.000, 10.000, 149.000, 0.000, 0.000, 24.000, 1917.000, 130.000, 317.000, 224.000, 46.000, 1.000, 44.000, 87.000
 1710945903991972, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 900.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1678.000, 126.000, 318.000, 221.000, 48.000, 2.000, 44.000, 87.000
 1710945904102311, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1932.000, 129.000, 321.000, 236.000, 47.000, 2.000, 44.000, 87.000
 1710945904212686, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1670.000, 127.000, 318.000, 224.000, 47.000, 1.000, 44.000, 87.000
 1710945904323077, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1717.000, 127.000, 318.000, 223.000, 47.000, 1.000, 45.000, 87.000
 1710945904433421, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 10.000, 158.000, 1.000, 0.000, 24.000, 1720.000, 128.000, 323.000, 233.000, 47.000, 0.000, 44.000, 87.000
 1710945904543777, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1807.000, 845.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1698.000, 127.000, 318.000, 228.000, 46.000, 2.000, 44.000, 86.000
 1710945904654113, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3298.000, 1797.000, 897.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1791.000, 129.000, 319.000, 227.000, 48.000, 1.000, 45.000, 87.000
 1710945904764473, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1647.000, 126.000, 318.000, 226.000, 46.000, 0.000, 44.000, 87.000
 1710945904874812, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1686.000, 128.000, 317.000, 222.000, 47.000, 1.000, 45.000, 87.000
 1710945904985143, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 1.000, 1.000, 24.000, 2025.000, 130.000, 321.000, 231.000, 46.000, 1.000, 44.000, 87.000
 1710945905095482, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1197.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1738.000, 128.000, 318.000, 228.000, 46.000, 2.000, 44.000, 87.000
 1710945905205821, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3298.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1740.000, 128.000, 321.000, 238.000, 47.000, 3.000, 45.000, 87.000
 1710945905316157, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1856.000, 132.000, 322.000, 243.000, 47.000, 2.000, 45.000, 87.000
 1710945905426487, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1695.000, 128.000, 318.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710945905536828, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1855.000, 128.000, 320.000, 235.000, 47.000, 2.000, 44.000, 87.000
 1710945905647212, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 11.000, 158.000, 1.000, 0.000, 24.000, 1763.000, 127.000, 317.000, 228.000, 47.000, 2.000, 45.000, 87.000
 1710945905757548, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1795.000, 133.000, 322.000, 241.000, 47.000, 2.000, 44.000, 87.000
 1710945905867875, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1866.000, 134.000, 320.000, 249.000, 47.000, 1.000, 44.000, 87.000
 1710945905978211, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1565.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710945906088550, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1676.000, 128.000, 319.000, 226.000, 47.000, 2.000, 45.000, 87.000
 1710945906198881, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1760.000, 129.000, 317.000, 227.000, 47.000, 1.000, 45.000, 87.000
 1710945906309225, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1702.000, 127.000, 318.000, 223.000, 47.000, 2.000, 44.000, 86.000
 1710945906419570, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2057.000, 131.000, 321.000, 236.000, 46.000, 2.000, 44.000, 87.000
 1710945906529898, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1898.000, 129.000, 318.000, 226.000, 47.000, 0.000, 44.000, 87.000
 1710945906640227, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 10.000, 161.000, 1.000, 0.000, 24.000, 1761.000, 126.000, 317.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710945906750548, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1637.000, 129.000, 323.000, 250.000, 47.000, 2.000, 45.000, 87.000
 1710945906860897, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 10.000, 161.000, 1.000, 0.000, 23.000, 1758.000, 126.000, 318.000, 224.000, 48.000, 1.000, 44.000, 87.000
 1710945906971281, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 1.000, 0.000, 24.000, 1681.000, 126.000, 319.000, 229.000, 47.000, 2.000, 44.000, 87.000
 1710945907081610, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 10.000, 149.000, 1.000, 0.000, 24.000, 2006.000, 130.000, 318.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710945907191979, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1736.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710945907302325, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1805.000, 129.000, 319.000, 231.000, 47.000, 1.000, 44.000, 87.000
 1710945907412790, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 1.000, 24.000, 1722.000, 127.000, 318.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710945907523122, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 158.000, 0.000, 0.000, 24.000, 1680.000, 127.000, 320.000, 239.000, 47.000, 1.000, 45.000, 87.000
 1710945907633460, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1808.000, 129.000, 318.000, 230.000, 48.000, 2.000, 44.000, 87.000
 1710945907743810, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 153.000, 0.000, 0.000, 24.000, 1692.000, 126.000, 317.000, 221.000, 48.000, 0.000, 44.000, 87.000
 1710945907854149, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 10.000, 160.000, 1.000, 0.000, 24.000, 1920.000, 129.000, 320.000, 237.000, 47.000, 2.000, 44.000, 87.000
 1710945907964505, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1801.000, 126.000, 317.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710945908074839, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1787.000, 126.000, 321.000, 224.000, 47.000, 1.000, 44.000, 87.000
 1710945908185190, 847.000, 846.000, 1816.000, 1202.000, 846.000, 1813.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1816.000, 131.000, 320.000, 232.000, 47.000, 1.000, 45.000, 87.000
 1710945908295569, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 845.000, 850.000, 1797.000, 1198.000, 3301.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 155.000, 0.000, 0.000, 24.000, 1650.000, 125.000, 319.000, 228.000, 47.000, 1.000, 44.000, 87.000
 1710945908405907, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1735.000, 128.000, 318.000, 227.000, 47.000, 1.000, 45.000, 87.000
 1710945908516250, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1757.000, 125.000, 319.000, 229.000, 48.000, 1.000, 45.000, 87.000
 1710945908626611, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1201.000, 3298.000, 1797.000, 898.000, 1198.000, 1244.000, 284.000, 10.000, 33.000, 62.000, 10.000, 164.000, 1.000, 0.000, 24.000, 1697.000, 127.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710945908737007, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2065.000, 132.000, 321.000, 235.000, 47.000, 2.000, 44.000, 87.000
 1710945908847347, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1672.000, 126.000, 318.000, 225.000, 47.000, 1.000, 44.000, 87.000
 1710945908957676, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1838.000, 127.000, 318.000, 232.000, 47.000, 1.000, 44.000, 87.000
 1710945909068031, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1608.000, 133.000, 321.000, 249.000, 46.000, 2.000, 44.000, 87.000
 1710945909178382, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 850.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1680.000, 127.000, 319.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710945909288710, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 152.000, 0.000, 0.000, 24.000, 1841.000, 127.000, 320.000, 234.000, 47.000, 2.000, 44.000, 86.000
 1710945909399057, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 845.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 11.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1798.000, 127.000, 317.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710945909509389, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1987.000, 131.000, 320.000, 240.000, 47.000, 2.000, 44.000, 87.000
 1710945909619865, 847.000, 847.000, 1816.000, 1201.000, 846.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1852.000, 133.000, 323.000, 248.000, 47.000, 1.000, 45.000, 86.000
 1710945909730216, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1512.000, 127.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710945909840553, 848.000, 846.000, 1816.000, 1201.000, 846.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 162.000, 1.000, 0.000, 24.000, 1695.000, 128.000, 319.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710945909950902, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1796.000, 128.000, 318.000, 225.000, 47.000, 4.000, 44.000, 87.000
 1710945910061236, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1731.000, 126.000, 317.000, 221.000, 45.000, 2.000, 44.000, 87.000
 1710945910171599, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 157.000, 0.000, 0.000, 24.000, 1911.000, 132.000, 321.000, 233.000, 47.000, 2.000, 45.000, 87.000
 1710945910281929, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1841.000, 126.000, 318.000, 224.000, 47.000, 1.000, 45.000, 86.000
 1710945910392254, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 156.000, 0.000, 0.000, 24.000, 1666.000, 127.000, 317.000, 226.000, 47.000, 2.000, 44.000, 87.000
 1710945910502593, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1633.000, 129.000, 324.000, 250.000, 47.000, 2.000, 44.000, 87.000
 1710945910612969, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1195.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 10.000, 149.000, 1.000, 0.000, 24.000, 1712.000, 128.000, 319.000, 229.000, 47.000, 1.000, 45.000, 87.000
 1710945910723306, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1766.000, 127.000, 319.000, 228.000, 47.000, 2.000, 44.000, 87.000
 1710945910833639, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1880.000, 127.000, 318.000, 223.000, 47.000, 2.000, 45.000, 87.000
 1710945910944008, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1197.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1748.000, 125.000, 317.000, 221.000, 48.000, 3.000, 44.000, 87.000
 1710945911054368, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1793.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1198.000, 3300.000, 1797.000, 900.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 10.000, 153.000, 1.000, 0.000, 24.000, 1843.000, 130.000, 319.000, 234.000, 47.000, 2.000, 45.000, 87.000
 1710945911164715, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1763.000, 127.000, 319.000, 224.000, 46.000, 2.000, 44.000, 87.000
 1710945911275046, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 10.000, 161.000, 1.000, 0.000, 24.000, 1712.000, 129.000, 319.000, 232.000, 47.000, 1.000, 44.000, 86.000
 1710945911385388, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1951.000, 135.000, 322.000, 230.000, 46.000, 2.000, 44.000, 87.000
 1710945911495749, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1198.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1750.000, 127.000, 317.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710945911606083, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1248.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1862.000, 129.000, 321.000, 236.000, 48.000, 2.000, 44.000, 87.000
 1710945911716420, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1677.000, 127.000, 319.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710945911826764, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1920.000, 133.000, 319.000, 244.000, 47.000, 2.000, 44.000, 87.000
 1710945911937102, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1618.000, 131.000, 320.000, 249.000, 47.000, 2.000, 44.000, 87.000
 1710945912047445, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1565.000, 126.000, 317.000, 224.000, 47.000, 3.000, 44.000, 87.000
 1710945912157791, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 61.000, 11.000, 157.000, 1.000, 0.000, 24.000, 1678.000, 128.000, 319.000, 222.000, 48.000, 2.000, 44.000, 87.000
 1710945912268178, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1851.000, 129.000, 318.000, 226.000, 47.000, 1.000, 44.000, 86.000
 1710945912378540, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1707.000, 125.000, 317.000, 223.000, 42.000, 2.000, 44.000, 87.000
 1710945912488871, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1805.000, 850.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2022.000, 132.000, 322.000, 236.000, 46.000, 1.000, 45.000, 87.000
 1710945912599212, 847.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1890.000, 126.000, 318.000, 225.000, 47.000, 1.000, 45.000, 87.000
 1710945912709541, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 1.000, 0.000, 24.000, 1692.000, 128.000, 320.000, 233.000, 47.000, 2.000, 44.000, 87.000
 1710945912819870, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1640.000, 129.000, 324.000, 247.000, 48.000, 3.000, 44.000, 87.000
 1710945912930206, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 155.000, 0.000, 0.000, 24.000, 1681.000, 126.000, 318.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710945913040542, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1197.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 10.000, 152.000, 0.000, 0.000, 24.000, 1865.000, 128.000, 319.000, 231.000, 48.000, 1.000, 44.000, 87.000
 1710945913150892, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1987.000, 126.000, 317.000, 222.000, 47.000, 1.000, 45.000, 87.000
 1710945913261228, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1927.000, 132.000, 321.000, 244.000, 46.000, 2.000, 44.000, 87.000
 1710945913371561, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 32.000, 61.000, 11.000, 163.000, 1.000, 0.000, 24.000, 1808.000, 131.000, 320.000, 232.000, 47.000, 2.000, 44.000, 87.000
 1710945913481891, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1586.000, 127.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710945913592269, 848.000, 847.000, 1815.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 897.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1658.000, 128.000, 318.000, 222.000, 47.000, 1.000, 45.000, 87.000
 1710945913702609, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1771.000, 128.000, 318.000, 227.000, 47.000, 2.000, 44.000, 87.000
 1710945913812962, 848.000, 847.000, 1816.000, 1202.000, 846.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 162.000, 1.000, 0.000, 24.000, 1718.000, 126.000, 317.000, 222.000, 46.000, 2.000, 44.000, 87.000
 1710945913923297, 847.000, 846.000, 1816.000, 1201.000, 846.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1830.000, 130.000, 322.000, 236.000, 46.000, 2.000, 45.000, 87.000
 1710945914033637, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1791.000, 126.000, 318.000, 225.000, 47.000, 1.000, 44.000, 87.000
 1710945914143968, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1801.000, 127.000, 317.000, 226.000, 47.000, 2.000, 45.000, 87.000
 1710945914254308, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1630.000, 129.000, 321.000, 248.000, 47.000, 1.000, 44.000, 87.000
 1710945914364651, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 10.000, 149.000, 0.000, 0.000, 24.000, 1680.000, 127.000, 318.000, 230.000, 47.000, 1.000, 44.000, 87.000
 1710945914474999, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1772.000, 129.000, 320.000, 226.000, 47.000, 2.000, 44.000, 87.000
 1710945914585438, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1817.000, 128.000, 318.000, 227.000, 47.000, 1.000, 44.000, 87.000
 1710945914695792, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1705.000, 125.000, 317.000, 222.000, 46.000, 2.000, 44.000, 87.000
 1710945914806113, 847.000, 847.000, 1816.000, 1202.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1246.000, 285.000, 10.000, 32.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1887.000, 129.000, 321.000, 238.000, 46.000, 1.000, 44.000, 87.000
 1710945914916487, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1798.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 10.000, 147.000, 0.000, 0.000, 24.000, 1672.000, 128.000, 318.000, 227.000, 47.000, 1.000, 44.000, 87.000
 1710945915026815, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1735.000, 130.000, 319.000, 242.000, 47.000, 2.000, 44.000, 87.000
 1710945915137152, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2032.000, 135.000, 322.000, 234.000, 47.000, 2.000, 44.000, 87.000
 1710945915247507, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 11.000, 32.000, 61.000, 10.000, 160.000, 0.000, 0.000, 24.000, 1660.000, 128.000, 317.000, 221.000, 46.000, 1.000, 45.000, 87.000
 1710945915357836, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1852.000, 128.000, 319.000, 234.000, 46.000, 1.000, 44.000, 87.000
 1710945915468159, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1733.000, 126.000, 318.000, 223.000, 47.000, 2.000, 45.000, 87.000
 1710945915578498, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 156.000, 1.000, 0.000, 24.000, 1960.000, 133.000, 320.000, 244.000, 47.000, 1.000, 45.000, 87.000
 1710945915688829, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 152.000, 1.000, 0.000, 24.000, 1746.000, 130.000, 322.000, 245.000, 47.000, 1.000, 44.000, 87.000
 1710945915799171, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1510.000, 126.000, 317.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710945915909529, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1663.000, 126.000, 317.000, 224.000, 47.000, 1.000, 45.000, 86.000
 1710945916019876, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1707.000, 129.000, 317.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710945916130207, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1705.000, 125.000, 317.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710945916240572, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2030.000, 133.000, 319.000, 233.000, 47.000, 2.000, 45.000, 87.000
 1710945916350920, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 155.000, 0.000, 0.000, 24.000, 1941.000, 127.000, 317.000, 224.000, 47.000, 3.000, 44.000, 87.000
 1710945916461254, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 10.000, 149.000, 0.000, 0.000, 24.000, 1651.000, 127.000, 318.000, 220.000, 47.000, 1.000, 45.000, 87.000
 1710945916571590, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1636.000, 130.000, 321.000, 248.000, 46.000, 2.000, 45.000, 87.000
 1710945916681924, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1666.000, 126.000, 318.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710945916792252, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1198.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1796.000, 127.000, 319.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710945916902619, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2013.000, 129.000, 316.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710945917012968, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 157.000, 1.000, 0.000, 24.000, 1777.000, 127.000, 316.000, 231.000, 47.000, 2.000, 44.000, 86.000
 1710945917123297, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1886.000, 130.000, 319.000, 232.000, 48.000, 2.000, 45.000, 87.000
 1710945917233636, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1651.000, 127.000, 318.000, 224.000, 47.000, 1.000, 45.000, 87.000
 1710945917343967, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1642.000, 129.000, 320.000, 228.000, 47.000, 0.000, 44.000, 86.000
 1710945917454375, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1947.000, 132.000, 317.000, 227.000, 47.000, 2.000, 44.000, 87.000
 1710945917564746, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 1.000, 24.000, 1683.000, 126.000, 317.000, 220.000, 47.000, 2.000, 45.000, 87.000
 1710945917675105, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1856.000, 131.000, 321.000, 234.000, 47.000, 2.000, 44.000, 87.000
 1710945917785441, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1718.000, 127.000, 317.000, 220.000, 46.000, 1.000, 45.000, 87.000
 1710945917895802, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1750.000, 131.000, 317.000, 220.000, 47.000, 1.000, 44.000, 86.000
 1710945918006135, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1647.000, 126.000, 322.000, 239.000, 47.000, 3.000, 45.000, 86.000
 1710945918116477, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1740.000, 126.000, 318.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710945918226826, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1661.000, 130.000, 319.000, 230.000, 47.000, 2.000, 44.000, 87.000
 1710945918337163, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 154.000, 0.000, 0.000, 24.000, 1635.000, 128.000, 319.000, 227.000, 46.000, 2.000, 44.000, 87.000
 1710945918447519, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1755.000, 126.000, 317.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710945918557843, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1793.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2083.000, 133.000, 321.000, 241.000, 47.000, 2.000, 44.000, 87.000
 1710945918668183, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 1.000, 24.000, 1640.000, 128.000, 318.000, 226.000, 47.000, 2.000, 44.000, 87.000
 1710945918778542, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1738.000, 130.000, 320.000, 236.000, 47.000, 2.000, 44.000, 87.000
 1710945918888911, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 159.000, 1.000, 0.000, 24.000, 1840.000, 134.000, 323.000, 243.000, 47.000, 2.000, 44.000, 87.000
 1710945918999268, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1653.000, 127.000, 317.000, 224.000, 47.000, 1.000, 45.000, 87.000
 1710945919109611, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1197.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1846.000, 128.000, 320.000, 234.000, 47.000, 2.000, 44.000, 86.000
 1710945919219952, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1835.000, 128.000, 318.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710945919330280, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1842.000, 133.000, 321.000, 238.000, 47.000, 1.000, 45.000, 87.000
 1710945919440646, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 1.000, 24.000, 1865.000, 131.000, 320.000, 250.000, 48.000, 2.000, 44.000, 87.000
 1710945919550999, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1658.000, 125.000, 317.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710945919661382, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 151.000, 0.000, 0.000, 24.000, 1690.000, 127.000, 319.000, 228.000, 47.000, 2.000, 45.000, 87.000
 1710945919771740, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1198.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1763.000, 129.000, 317.000, 224.000, 47.000, 2.000, 44.000, 88.000
 1710945919882104, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 157.000, 1.000, 0.000, 24.000, 1697.000, 124.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710945919992449, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 1.000, 0.000, 24.000, 2078.000, 132.000, 321.000, 235.000, 46.000, 1.000, 45.000, 87.000
 1710945920102798, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 152.000, 0.000, 0.000, 24.000, 1785.000, 131.000, 318.000, 223.000, 47.000, 1.000, 45.000, 87.000
 1710945920213179, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1711.000, 127.000, 318.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710945920323542, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1643.000, 130.000, 323.000, 250.000, 47.000, 1.000, 44.000, 87.000
 1710945920433891, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1191.000, 1793.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 159.000, 0.000, 0.000, 24.000, 1696.000, 127.000, 318.000, 227.000, 46.000, 2.000, 44.000, 87.000
 1710945920544246, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1716.000, 130.000, 319.000, 229.000, 47.000, 2.000, 44.000, 87.000
 1710945920654606, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1767.000, 130.000, 318.000, 222.000, 46.000, 1.000, 45.000, 87.000
 1710945920764961, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1666.000, 127.000, 317.000, 227.000, 48.000, 1.000, 44.000, 87.000
 1710945920875306, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1850.000, 132.000, 320.000, 231.000, 47.000, 2.000, 44.000, 87.000
 1710945920985650, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1698.000, 128.000, 318.000, 226.000, 47.000, 2.000, 44.000, 87.000
 1710945921095979, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1720.000, 131.000, 319.000, 233.000, 47.000, 2.000, 44.000, 87.000
 1710945921206359, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 2016.000, 133.000, 320.000, 234.000, 47.000, 2.000, 44.000, 87.000
 1710945921316692, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1201.000, 3298.000, 1796.000, 898.000, 1200.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1712.000, 126.000, 317.000, 222.000, 47.000, 2.000, 45.000, 87.000
 1710945921427034, 846.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1893.000, 130.000, 320.000, 235.000, 47.000, 2.000, 44.000, 87.000
 1710945921537423, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1238.000, 285.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1798.000, 128.000, 317.000, 223.000, 48.000, 2.000, 44.000, 87.000
 1710945921647833, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 10.000, 165.000, 1.000, 0.000, 24.000, 1728.000, 129.000, 322.000, 226.000, 47.000, 1.000, 44.000, 87.000
 1710945921758167, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1778.000, 126.000, 320.000, 249.000, 47.000, 1.000, 44.000, 87.000
 1710945921868509, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1662.000, 126.000, 318.000, 225.000, 47.000, 2.000, 44.000, 87.000
 1710945921978880, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 10.000, 156.000, 0.000, 0.000, 24.000, 1727.000, 130.000, 318.000, 231.000, 47.000, 1.000, 44.000, 87.000
 1710945922089231, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1790.000, 127.000, 318.000, 227.000, 47.000, 1.000, 44.000, 87.000
 1710945922199563, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 155.000, 1.000, 0.000, 24.000, 1750.000, 126.000, 317.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710945922309898, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2023.000, 133.000, 322.000, 240.000, 47.000, 1.000, 44.000, 87.000
 1710945922420230, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 10.000, 160.000, 0.000, 0.000, 24.000, 1691.000, 128.000, 318.000, 225.000, 47.000, 2.000, 44.000, 87.000
 1710945922530635, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1247.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1791.000, 126.000, 317.000, 231.000, 47.000, 1.000, 44.000, 87.000
 1710945922640966, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1661.000, 129.000, 322.000, 248.000, 47.000, 2.000, 44.000, 87.000
 1710945922751289, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1723.000, 127.000, 318.000, 225.000, 47.000, 1.000, 44.000, 87.000
 1710945922861672, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1845.000, 129.000, 320.000, 234.000, 48.000, 2.000, 44.000, 87.000
 1710945922972010, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1751.000, 130.000, 319.000, 222.000, 47.000, 2.000, 45.000, 86.000
 1710945923082373, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 152.000, 0.000, 1.000, 24.000, 1777.000, 127.000, 318.000, 243.000, 47.000, 2.000, 45.000, 87.000
 1710945923192701, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1792.000, 131.000, 323.000, 248.000, 48.000, 1.000, 44.000, 86.000
 1710945923303034, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1517.000, 124.000, 318.000, 221.000, 47.000, 1.000, 45.000, 87.000
 1710945923413360, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1642.000, 127.000, 319.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710945923523686, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1772.000, 128.000, 318.000, 223.000, 46.000, 1.000, 45.000, 87.000
 1710945923634026, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1691.000, 127.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710945923744383, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 158.000, 0.000, 0.000, 24.000, 1956.000, 131.000, 320.000, 237.000, 47.000, 2.000, 44.000, 87.000
 1710945923854727, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1925.000, 129.000, 318.000, 223.000, 46.000, 2.000, 44.000, 87.000
 1710945923965052, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1738.000, 126.000, 318.000, 226.000, 46.000, 2.000, 44.000, 86.000
 1710945924075378, 847.000, 846.000, 1815.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1640.000, 126.000, 323.000, 248.000, 48.000, 2.000, 44.000, 86.000
 1710945924185763, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1692.000, 127.000, 318.000, 230.000, 47.000, 2.000, 44.000, 87.000
 1710945924296096, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 10.000, 164.000, 1.000, 0.000, 24.000, 1756.000, 129.000, 319.000, 229.000, 47.000, 2.000, 44.000, 87.000
 1710945924406429, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 151.000, 1.000, 0.000, 24.000, 2023.000, 130.000, 318.000, 224.000, 47.000, 1.000, 44.000, 87.000
 1710945924516759, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1691.000, 125.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710945924627107, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1773.000, 132.000, 319.000, 241.000, 47.000, 3.000, 44.000, 87.000
 1710945924737453, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1701.000, 127.000, 319.000, 225.000, 47.000, 1.000, 44.000, 87.000
 1710945924847795, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 897.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1742.000, 131.000, 319.000, 238.000, 47.000, 2.000, 45.000, 87.000
 1710945924958126, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1813.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 152.000, 0.000, 0.000, 24.000, 1845.000, 133.000, 322.000, 234.000, 46.000, 1.000, 45.000, 87.000
 1710945925068463, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1670.000, 125.000, 318.000, 222.000, 46.000, 1.000, 44.000, 87.000
 1710945925178809, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 10.000, 161.000, 1.000, 0.000, 24.000, 1862.000, 127.000, 321.000, 234.000, 47.000, 2.000, 44.000, 87.000
 1710945925289143, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1782.000, 127.000, 318.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710945925399486, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1198.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1953.000, 128.000, 320.000, 225.000, 47.000, 0.000, 44.000, 87.000
 1710945925509844, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1813.000, 1191.000, 1796.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1855.000, 126.000, 324.000, 247.000, 47.000, 3.000, 45.000, 87.000
 1710945925620190, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1557.000, 124.000, 317.000, 224.000, 48.000, 1.000, 44.000, 87.000
 1710945925730527, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1720.000, 126.000, 318.000, 225.000, 47.000, 2.000, 44.000, 87.000
 1710945925840857, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 897.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 10.000, 147.000, 1.000, 0.000, 24.000, 1745.000, 127.000, 318.000, 225.000, 46.000, 2.000, 44.000, 87.000
 1710945925951205, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1197.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1695.000, 126.000, 318.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710945926061538, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2060.000, 132.000, 321.000, 234.000, 47.000, 3.000, 45.000, 87.000
 1710945926171870, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 1.000, 0.000, 24.000, 1898.000, 130.000, 318.000, 224.000, 47.000, 1.000, 45.000, 87.000
 1710945926282235, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1685.000, 127.000, 319.000, 232.000, 48.000, 2.000, 44.000, 87.000
 1710945926392572, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 157.000, 0.000, 0.000, 24.000, 1646.000, 130.000, 324.000, 250.000, 47.000, 1.000, 44.000, 87.000
 1710945926502915, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1642.000, 127.000, 318.000, 225.000, 46.000, 2.000, 44.000, 87.000
 1710945926613275, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1691.000, 127.000, 318.000, 235.000, 47.000, 2.000, 45.000, 87.000
 1710945926723599, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1198.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2003.000, 132.000, 317.000, 223.000, 48.000, 2.000, 44.000, 87.000
 1710945926833963, 846.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1972.000, 128.000, 320.000, 234.000, 47.000, 2.000, 45.000, 87.000
 1710945926944304, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1812.000, 131.000, 319.000, 249.000, 48.000, 1.000, 44.000, 87.000
 1710945927054646, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1535.000, 124.000, 317.000, 226.000, 46.000, 3.000, 44.000, 87.000
 1710945927164973, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1703.000, 128.000, 319.000, 225.000, 47.000, 1.000, 44.000, 87.000
 1710945927275308, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1776.000, 131.000, 317.000, 230.000, 47.000, 2.000, 44.000, 87.000
 1710945927385657, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1725.000, 126.000, 317.000, 222.000, 45.000, 2.000, 45.000, 87.000
 1710945927496009, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1892.000, 132.000, 321.000, 239.000, 47.000, 2.000, 44.000, 87.000
 1710945927606373, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 161.000, 1.000, 1.000, 24.000, 1837.000, 130.000, 318.000, 223.000, 47.000, 0.000, 44.000, 87.000
 1710945927716742, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1813.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1793.000, 127.000, 319.000, 228.000, 47.000, 1.000, 44.000, 87.000
 1710945927827095, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1625.000, 127.000, 321.000, 245.000, 47.000, 2.000, 45.000, 87.000
 1710945927937431, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1676.000, 128.000, 318.000, 225.000, 47.000, 3.000, 44.000, 87.000
 1710945928047777, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1757.000, 131.000, 320.000, 230.000, 48.000, 2.000, 45.000, 87.000
 1710945928158152, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1855.000, 127.000, 318.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710945928268485, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 11.000, 153.000, 1.000, 0.000, 24.000, 1667.000, 128.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710945928378818, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1910.000, 132.000, 321.000, 238.000, 47.000, 2.000, 45.000, 87.000
 1710945928489159, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 1.000, 0.000, 24.000, 1751.000, 127.000, 319.000, 226.000, 47.000, 1.000, 44.000, 87.000
 1710945928599502, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1825.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1803.000, 130.000, 319.000, 238.000, 47.000, 1.000, 44.000, 87.000
 1710945928709891, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2000.000, 131.000, 321.000, 241.000, 47.000, 1.000, 44.000, 87.000
 1710945928820237, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1501.000, 285.000, 10.000, 32.000, 61.000, 10.000, 188.000, 0.000, 0.000, 24.000, 1646.000, 127.000, 318.000, 222.000, 46.000, 2.000, 44.000, 87.000
 1710945928931090, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1851.000, 128.000, 320.000, 234.000, 47.000, 2.000, 44.000, 87.000
 1710945929041472, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1885.000, 128.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710945929151820, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 10.000, 149.000, 0.000, 0.000, 24.000, 1995.000, 129.000, 321.000, 242.000, 47.000, 2.000, 45.000, 87.000
 1710945929262166, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1738.000, 135.000, 323.000, 248.000, 47.000, 2.000, 44.000, 87.000
 1710945929372501, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1198.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1506.000, 124.000, 318.000, 224.000, 46.000, 2.000, 44.000, 87.000
 1710945929482927, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1655.000, 127.000, 318.000, 223.000, 47.000, 2.000, 45.000, 87.000
 1710945929593281, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1798.000, 127.000, 318.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710945929703664, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 153.000, 0.000, 0.000, 24.000, 1686.000, 127.000, 318.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710945929813996, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2070.000, 132.000, 320.000, 238.000, 47.000, 1.000, 44.000, 86.000
 1710945929924339, 847.000, 847.000, 1816.000, 1201.000, 846.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1867.000, 130.000, 318.000, 221.000, 48.000, 2.000, 44.000, 87.000
 1710945930034687, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 10.000, 149.000, 0.000, 0.000, 24.000, 1692.000, 126.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710945930145034, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1632.000, 129.000, 323.000, 247.000, 47.000, 2.000, 45.000, 87.000
 1710945930255376, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1705.000, 127.000, 318.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710945930365708, 847.000, 847.000, 1816.000, 1200.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1776.000, 126.000, 318.000, 233.000, 47.000, 1.000, 44.000, 87.000
 1710945930476061, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1198.000, 3300.000, 1796.000, 897.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 1.000, 24.000, 1917.000, 129.000, 318.000, 221.000, 48.000, 2.000, 45.000, 87.000
 1710945930586419, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 159.000, 1.000, 0.000, 24.000, 1702.000, 127.000, 317.000, 219.000, 47.000, 3.000, 45.000, 87.000
 1710945930696761, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1876.000, 130.000, 319.000, 227.000, 47.000, 1.000, 44.000, 87.000
 1710945930807140, 847.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1198.000, 3300.000, 1797.000, 898.000, 1200.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1690.000, 127.000, 318.000, 226.000, 46.000, 2.000, 44.000, 87.000
 1710945930917496, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 845.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 153.000, 0.000, 1.000, 24.000, 1690.000, 129.000, 319.000, 232.000, 47.000, 2.000, 44.000, 87.000
 1710945931027841, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1976.000, 129.000, 317.000, 233.000, 47.000, 1.000, 45.000, 87.000
 1710945931138173, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1655.000, 127.000, 317.000, 219.000, 46.000, 1.000, 44.000, 87.000
 1710945931248508, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1860.000, 132.000, 321.000, 236.000, 47.000, 1.000, 44.000, 87.000
 1710945931358852, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1755.000, 128.000, 318.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710945931469207, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1670.000, 127.000, 318.000, 223.000, 47.000, 0.000, 44.000, 87.000
 1710945931579544, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 150.000, 1.000, 0.000, 24.000, 1625.000, 127.000, 322.000, 242.000, 47.000, 1.000, 45.000, 87.000
 1710945931689887, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 10.000, 163.000, 0.000, 0.000, 24.000, 1757.000, 129.000, 318.000, 226.000, 46.000, 2.000, 45.000, 87.000
 1710945931800224, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 10.000, 156.000, 1.000, 0.000, 24.000, 1681.000, 127.000, 319.000, 234.000, 47.000, 1.000, 44.000, 87.000
 1710945931910558, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1627.000, 126.000, 318.000, 223.000, 47.000, 1.000, 45.000, 87.000
 1710945932020944, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1711.000, 127.000, 318.000, 222.000, 47.000, 1.000, 45.000, 87.000
 1710945932131285, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1961.000, 133.000, 321.000, 244.000, 47.000, 2.000, 45.000, 86.000
 1710945932241621, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 897.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 10.000, 147.000, 1.000, 0.000, 24.000, 1651.000, 128.000, 318.000, 226.000, 46.000, 1.000, 44.000, 87.000
 1710945932351966, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1663.000, 126.000, 319.000, 228.000, 46.000, 1.000, 44.000, 87.000
 1710945932462307, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1881.000, 133.000, 323.000, 243.000, 47.000, 1.000, 44.000, 87.000
 1710945932572660, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1665.000, 125.000, 317.000, 226.000, 47.000, 2.000, 44.000, 87.000
 1710945932683010, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1861.000, 128.000, 319.000, 235.000, 47.000, 1.000, 45.000, 87.000
 1710945932793373, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 150.000, 1.000, 0.000, 24.000, 1718.000, 128.000, 318.000, 228.000, 47.000, 1.000, 45.000, 87.000
 1710945932903738, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1961.000, 131.000, 321.000, 237.000, 47.000, 2.000, 45.000, 87.000
 1710945933014206, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 155.000, 0.000, 0.000, 24.000, 1850.000, 133.000, 319.000, 249.000, 47.000, 1.000, 44.000, 87.000
 1710945933124544, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1542.000, 124.000, 318.000, 222.000, 47.000, 2.000, 45.000, 86.000
 1710945933234897, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 850.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1197.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1635.000, 125.000, 318.000, 227.000, 47.000, 2.000, 44.000, 87.000
 1710945933345272, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 845.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1823.000, 128.000, 317.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710945933455615, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1730.000, 125.000, 317.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710945933565964, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 150.000, 0.000, 0.000, 24.000, 2021.000, 134.000, 320.000, 237.000, 47.000, 1.000, 44.000, 87.000
 1710945933676339, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 157.000, 0.000, 0.000, 24.000, 1837.000, 129.000, 318.000, 225.000, 48.000, 2.000, 44.000, 87.000
 1710945933786704, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1702.000, 126.000, 317.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710945933897069, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 152.000, 0.000, 0.000, 24.000, 1638.000, 128.000, 323.000, 245.000, 47.000, 1.000, 45.000, 87.000
 1710945934007408, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 284.000, 10.000, 33.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1665.000, 129.000, 318.000, 221.000, 47.000, 1.000, 45.000, 87.000
 1710945934117777, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1786.000, 127.000, 319.000, 229.000, 46.000, 2.000, 45.000, 87.000
 1710945934228141, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1851.000, 130.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710945934338480, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1757.000, 129.000, 317.000, 220.000, 48.000, 2.000, 44.000, 87.000
 1710945934448835, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1805.000, 133.000, 321.000, 239.000, 47.000, 2.000, 44.000, 87.000
 1710945934559196, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 157.000, 0.000, 0.000, 24.000, 1688.000, 128.000, 317.000, 222.000, 46.000, 3.000, 45.000, 87.000
 1710945934669580, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1682.000, 129.000, 319.000, 222.000, 48.000, 1.000, 44.000, 87.000
 1710945934779922, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 897.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 2003.000, 128.000, 319.000, 236.000, 48.000, 2.000, 44.000, 87.000
 1710945934890316, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1716.000, 126.000, 317.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710945935000690, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 160.000, 1.000, 0.000, 24.000, 1896.000, 128.000, 320.000, 240.000, 47.000, 2.000, 44.000, 87.000
 1710945935111036, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 1.000, 24.000, 1710.000, 127.000, 317.000, 221.000, 46.000, 3.000, 44.000, 86.000
 1710945935221383, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1768.000, 128.000, 317.000, 227.000, 47.000, 2.000, 44.000, 87.000
 1710945935331735, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 61.000, 10.000, 149.000, 0.000, 0.000, 24.000, 1742.000, 127.000, 320.000, 238.000, 47.000, 2.000, 44.000, 87.000
 1710945935442084, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 848.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1240.000, 284.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1707.000, 124.000, 319.000, 223.000, 47.000, 1.000, 44.000, 86.000
 1710945935552410, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1652.000, 128.000, 317.000, 228.000, 47.000, 1.000, 44.000, 87.000
 1710945935662822, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1658.000, 125.000, 318.000, 223.000, 47.000, 0.000, 44.000, 87.000
 1710945935773177, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 162.000, 1.000, 0.000, 24.000, 1690.000, 127.000, 317.000, 222.000, 47.000, 2.000, 45.000, 87.000
 1710945935883546, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2078.000, 133.000, 321.000, 239.000, 47.000, 0.000, 45.000, 87.000
 1710945935993966, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1741.000, 128.000, 318.000, 221.000, 46.000, 1.000, 45.000, 86.000
 1710945936104336, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 23.000, 1676.000, 126.000, 317.000, 230.000, 46.000, 2.000, 45.000, 87.000
 1710945936214692, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1735.000, 133.000, 323.000, 242.000, 46.000, 2.000, 45.000, 87.000
 1710945936325034, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1682.000, 126.000, 317.000, 223.000, 46.000, 1.000, 44.000, 86.000
 1710945936435376, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1771.000, 129.000, 319.000, 234.000, 47.000, 2.000, 44.000, 87.000
 1710945936545710, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1865.000, 129.000, 318.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710945936656082, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1712.000, 131.000, 317.000, 232.000, 47.000, 2.000, 45.000, 87.000
 1710945936766437, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 10.000, 163.000, 1.000, 0.000, 24.000, 1771.000, 133.000, 323.000, 247.000, 48.000, 2.000, 44.000, 87.000
 1710945936876769, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1533.000, 124.000, 317.000, 220.000, 47.000, 2.000, 44.000, 86.000
 1710945936987097, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1640.000, 126.000, 317.000, 223.000, 46.000, 2.000, 44.000, 87.000
 1710945937097450, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1758.000, 129.000, 316.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710945937207797, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1668.000, 125.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710945937318239, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 152.000, 0.000, 0.000, 24.000, 2021.000, 133.000, 319.000, 236.000, 47.000, 2.000, 44.000, 87.000
 1710945937428585, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1948.000, 129.000, 318.000, 223.000, 47.000, 1.000, 44.000, 86.000
 1710945937538926, 847.000, 846.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1717.000, 128.000, 318.000, 223.000, 47.000, 1.000, 45.000, 87.000
 1710945937649299, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1638.000, 128.000, 323.000, 243.000, 46.000, 2.000, 44.000, 87.000
 1710945937759644, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 10.000, 163.000, 0.000, 0.000, 24.000, 1753.000, 128.000, 318.000, 228.000, 47.000, 1.000, 45.000, 87.000
 1710945937869981, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1813.000, 1193.000, 1796.000, 1825.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 10.000, 149.000, 0.000, 0.000, 24.000, 1660.000, 129.000, 318.000, 227.000, 46.000, 2.000, 44.000, 88.000
 1710945937980345, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 10.000, 153.000, 0.000, 0.000, 24.000, 2130.000, 126.000, 317.000, 222.000, 46.000, 2.000, 44.000, 86.000
 1710945938090688, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1201.000, 3298.000, 1797.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 10.000, 149.000, 0.000, 0.000, 24.000, 1798.000, 128.000, 316.000, 220.000, 47.000, 3.000, 44.000, 87.000
 1710945938201022, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1807.000, 133.000, 319.000, 237.000, 48.000, 1.000, 44.000, 87.000
 1710945938311370, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1625.000, 128.000, 318.000, 225.000, 47.000, 2.000, 44.000, 87.000
 1710945938421706, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1758.000, 128.000, 321.000, 228.000, 47.000, 1.000, 45.000, 87.000
 1710945938532064, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 147.000, 0.000, 0.000, 24.000, 1840.000, 133.000, 318.000, 237.000, 47.000, 3.000, 45.000, 87.000
 1710945938642455, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 1.000, 24.000, 1660.000, 128.000, 317.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710945938752791, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 159.000, 0.000, 0.000, 24.000, 1867.000, 129.000, 320.000, 238.000, 47.000, 1.000, 44.000, 87.000
 1710945938863125, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 10.000, 149.000, 0.000, 0.000, 24.000, 1797.000, 125.000, 317.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710945938973470, 848.000, 846.000, 1817.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1828.000, 127.000, 319.000, 223.000, 48.000, 2.000, 44.000, 87.000
 1710945939083813, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 154.000, 0.000, 0.000, 24.000, 1868.000, 132.000, 320.000, 249.000, 46.000, 2.000, 44.000, 87.000
 1710945939194150, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1571.000, 124.000, 317.000, 224.000, 48.000, 2.000, 44.000, 87.000
 1710945939304494, 847.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 153.000, 1.000, 0.000, 24.000, 1670.000, 129.000, 318.000, 234.000, 47.000, 2.000, 44.000, 87.000
 1710945939414830, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1801.000, 125.000, 317.000, 224.000, 46.000, 1.000, 45.000, 87.000
 1710945939525174, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1658.000, 126.000, 317.000, 223.000, 48.000, 2.000, 44.000, 87.000
 1710945939635540, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2061.000, 132.000, 322.000, 244.000, 48.000, 1.000, 45.000, 87.000
 1710945939745885, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1783.000, 128.000, 317.000, 222.000, 47.000, 2.000, 44.000, 88.000
 1710945939856225, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1778.000, 126.000, 318.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710945939966604, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1636.000, 133.000, 324.000, 241.000, 48.000, 1.000, 44.000, 87.000
 1710945940076950, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1673.000, 126.000, 318.000, 226.000, 46.000, 2.000, 45.000, 87.000
 1710945940187320, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 10.000, 149.000, 0.000, 0.000, 24.000, 1755.000, 129.000, 320.000, 235.000, 47.000, 2.000, 44.000, 87.000
 1710945940297672, 848.000, 846.000, 1817.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1930.000, 129.000, 317.000, 229.000, 47.000, 2.000, 45.000, 87.000
 1710945940408030, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1947.000, 133.000, 319.000, 221.000, 47.000, 0.000, 44.000, 87.000
 1710945940518388, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1850.000, 131.000, 319.000, 248.000, 47.000, 2.000, 44.000, 87.000
 1710945940628721, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1607.000, 127.000, 317.000, 225.000, 46.000, 2.000, 44.000, 87.000
 1710945940739052, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1813.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1713.000, 126.000, 317.000, 226.000, 47.000, 2.000, 44.000, 87.000
 1710945940849387, 847.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1200.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1810.000, 128.000, 317.000, 222.000, 47.000, 3.000, 44.000, 87.000
 1710945940959727, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1678.000, 125.000, 317.000, 222.000, 47.000, 1.000, 44.000, 88.000
 1710945941070078, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1893.000, 129.000, 320.000, 240.000, 46.000, 1.000, 44.000, 87.000
 1710945941180413, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1846.000, 126.000, 318.000, 225.000, 46.000, 2.000, 45.000, 87.000
 1710945941290784, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1728.000, 128.000, 318.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710945941401130, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1633.000, 128.000, 321.000, 242.000, 47.000, 1.000, 44.000, 87.000
 1710945941511489, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1657.000, 128.000, 318.000, 226.000, 47.000, 2.000, 45.000, 87.000
 1710945941621953, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1721.000, 132.000, 319.000, 231.000, 47.000, 1.000, 45.000, 86.000
 1710945941732298, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 156.000, 0.000, 0.000, 24.000, 1896.000, 126.000, 318.000, 224.000, 47.000, 1.000, 44.000, 87.000
 1710945941842648, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1755.000, 128.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710945941952985, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1865.000, 132.000, 321.000, 243.000, 47.000, 2.000, 44.000, 87.000
 1710945942063322, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1695.000, 129.000, 318.000, 226.000, 47.000, 1.000, 45.000, 87.000
 1710945942173668, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1828.000, 129.000, 319.000, 232.000, 46.000, 1.000, 44.000, 87.000
 1710945942284013, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 157.000, 0.000, 0.000, 24.000, 2061.000, 133.000, 320.000, 238.000, 47.000, 2.000, 44.000, 87.000
 1710945942394367, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 10.000, 150.000, 0.000, 0.000, 24.000, 1720.000, 126.000, 317.000, 223.000, 47.000, 3.000, 44.000, 86.000
 1710945942504710, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1856.000, 128.000, 319.000, 235.000, 47.000, 2.000, 44.000, 87.000
 1710945942615094, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1767.000, 130.000, 317.000, 226.000, 47.000, 2.000, 44.000, 87.000
 1710945942725430, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 151.000, 0.000, 0.000, 24.000, 1983.000, 133.000, 322.000, 231.000, 46.000, 1.000, 44.000, 86.000
 1710945942835769, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 157.000, 0.000, 1.000, 24.000, 1751.000, 133.000, 323.000, 251.000, 47.000, 2.000, 45.000, 86.000
 1710945942946109, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 163.000, 1.000, 0.000, 24.000, 1517.000, 124.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710945943056476, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1610.000, 128.000, 319.000, 232.000, 48.000, 1.000, 44.000, 87.000
 1710945943166810, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1200.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1803.000, 129.000, 318.000, 223.000, 46.000, 2.000, 45.000, 87.000
 1710945943277143, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 159.000, 0.000, 0.000, 24.000, 1731.000, 127.000, 318.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710945943387498, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 1.000, 1.000, 24.000, 2042.000, 132.000, 320.000, 247.000, 47.000, 2.000, 44.000, 86.000
 1710945943497832, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1861.000, 127.000, 318.000, 225.000, 47.000, 3.000, 44.000, 88.000
 1710945943608187, 847.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 11.000, 152.000, 0.000, 0.000, 24.000, 1686.000, 128.000, 318.000, 223.000, 46.000, 1.000, 44.000, 87.000
 1710945943718531, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1640.000, 129.000, 324.000, 245.000, 47.000, 2.000, 44.000, 87.000
 1710945943828898, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1706.000, 127.000, 318.000, 227.000, 47.000, 1.000, 44.000, 87.000
 1710945943939309, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1795.000, 129.000, 319.000, 232.000, 47.000, 2.000, 45.000, 86.000
 1710945944049651, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1926.000, 130.000, 318.000, 222.000, 47.000, 3.000, 44.000, 87.000
 1710945944159987, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1730.000, 126.000, 317.000, 221.000, 46.000, 1.000, 44.000, 87.000
 1710945944270354, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 23.000, 1815.000, 131.000, 319.000, 233.000, 47.000, 2.000, 45.000, 87.000
 1710945944380691, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 10.000, 156.000, 0.000, 0.000, 24.000, 1696.000, 127.000, 318.000, 226.000, 47.000, 2.000, 44.000, 87.000
 1710945944491022, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1696.000, 126.000, 319.000, 237.000, 46.000, 2.000, 45.000, 87.000
 1710945944601359, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1885.000, 128.000, 317.000, 222.000, 46.000, 2.000, 44.000, 87.000
 1710945944711696, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 10.000, 165.000, 1.000, 0.000, 24.000, 1678.000, 127.000, 317.000, 223.000, 47.000, 2.000, 45.000, 87.000
 1710945944822039, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1198.000, 3300.000, 1796.000, 900.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 163.000, 1.000, 0.000, 24.000, 1856.000, 129.000, 321.000, 239.000, 47.000, 1.000, 44.000, 87.000
 1710945944932375, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1238.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1697.000, 125.000, 318.000, 224.000, 48.000, 2.000, 45.000, 87.000
 1710945945042711, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1952.000, 128.000, 318.000, 226.000, 47.000, 1.000, 44.000, 87.000
 1710945945153046, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 162.000, 1.000, 0.000, 24.000, 1620.000, 132.000, 322.000, 238.000, 47.000, 2.000, 44.000, 87.000
 1710945945263420, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1712.000, 126.000, 318.000, 226.000, 48.000, 2.000, 44.000, 87.000
 1710945945373768, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 161.000, 1.000, 0.000, 24.000, 1736.000, 131.000, 319.000, 234.000, 48.000, 2.000, 45.000, 87.000
 1710945945484117, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 159.000, 1.000, 0.000, 24.000, 1638.000, 126.000, 318.000, 226.000, 47.000, 1.000, 44.000, 87.000
 1710945945594451, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 152.000, 0.000, 0.000, 24.000, 1720.000, 127.000, 317.000, 224.000, 47.000, 2.000, 45.000, 87.000
 1710945945704825, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1927.000, 131.000, 321.000, 245.000, 47.000, 3.000, 44.000, 87.000
 1710945945815181, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1722.000, 129.000, 318.000, 231.000, 46.000, 2.000, 44.000, 87.000
 1710945945925518, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1675.000, 130.000, 320.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710945946035862, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 159.000, 0.000, 0.000, 24.000, 1917.000, 133.000, 321.000, 246.000, 47.000, 1.000, 44.000, 87.000
 1710945946146205, 848.000, 847.000, 1816.000, 1200.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1200.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 162.000, 1.000, 0.000, 24.000, 1646.000, 127.000, 318.000, 224.000, 47.000, 1.000, 44.000, 87.000
 1710945946256531, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1860.000, 129.000, 319.000, 236.000, 47.000, 2.000, 45.000, 87.000
 1710945946366881, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1737.000, 130.000, 317.000, 230.000, 46.000, 1.000, 44.000, 87.000
 1710945946477225, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1948.000, 135.000, 322.000, 240.000, 47.000, 2.000, 44.000, 87.000
 1710945946587601, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1833.000, 133.000, 323.000, 251.000, 47.000, 2.000, 44.000, 86.000
 1710945946697943, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1236.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1532.000, 124.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710945946808296, 847.000, 846.000, 1815.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1640.000, 129.000, 318.000, 226.000, 47.000, 2.000, 44.000, 87.000
 1710945946918639, 847.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1810.000, 129.000, 317.000, 222.000, 46.000, 2.000, 44.000, 87.000
 1710945947028977, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 166.000, 1.000, 0.000, 24.000, 1717.000, 126.000, 317.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710945947139307, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2017.000, 133.000, 319.000, 239.000, 48.000, 2.000, 45.000, 87.000
 1710945947249641, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 1.000, 24.000, 1838.000, 128.000, 317.000, 225.000, 47.000, 2.000, 44.000, 87.000
 1710945947359979, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1708.000, 128.000, 317.000, 222.000, 47.000, 2.000, 44.000, 86.000
 1710945947470328, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1628.000, 129.000, 322.000, 243.000, 47.000, 2.000, 45.000, 87.000
 1710945947580675, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1663.000, 128.000, 318.000, 226.000, 46.000, 1.000, 44.000, 87.000
 1710945947691068, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1782.000, 129.000, 320.000, 237.000, 47.000, 2.000, 44.000, 87.000
 1710945947801404, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 151.000, 1.000, 0.000, 24.000, 1852.000, 128.000, 317.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710945947911804, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 158.000, 0.000, 0.000, 24.000, 1765.000, 125.000, 317.000, 221.000, 47.000, 1.000, 45.000, 86.000
 1710945948022127, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1261.000, 285.000, 10.000, 32.000, 61.000, 11.000, 159.000, 0.000, 0.000, 24.000, 1932.000, 132.000, 321.000, 232.000, 47.000, 1.000, 45.000, 87.000
 1710945948132524, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1692.000, 127.000, 318.000, 225.000, 47.000, 3.000, 44.000, 87.000
 1710945948242879, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1198.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1675.000, 131.000, 318.000, 232.000, 47.000, 2.000, 44.000, 87.000
 1710945948353235, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 151.000, 1.000, 0.000, 24.000, 2008.000, 136.000, 320.000, 224.000, 47.000, 1.000, 44.000, 87.000
 1710945948463585, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1716.000, 127.000, 317.000, 224.000, 46.000, 2.000, 45.000, 87.000
 1710945948573920, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1848.000, 129.000, 320.000, 242.000, 47.000, 2.000, 45.000, 87.000
 1710945948684255, 847.000, 847.000, 1815.000, 1202.000, 848.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1727.000, 127.000, 317.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710945948794655, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1775.000, 132.000, 318.000, 227.000, 47.000, 3.000, 44.000, 87.000
 1710945948904993, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1751.000, 132.000, 323.000, 234.000, 46.000, 3.000, 44.000, 87.000
 1710945949015357, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 155.000, 0.000, 0.000, 24.000, 1713.000, 127.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710945949125687, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1662.000, 132.000, 318.000, 229.000, 46.000, 3.000, 44.000, 87.000
 1710945949236118, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1666.000, 126.000, 318.000, 227.000, 47.000, 2.000, 44.000, 87.000
 1710945949346463, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1683.000, 126.000, 317.000, 224.000, 47.000, 2.000, 45.000, 87.000
 1710945949456808, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2048.000, 130.000, 319.000, 242.000, 47.000, 1.000, 45.000, 87.000
 1710945949567165, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1772.000, 128.000, 318.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710945949677512, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1678.000, 130.000, 317.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710945949787845, 850.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1737.000, 130.000, 322.000, 250.000, 46.000, 2.000, 44.000, 87.000
 1710945949898177, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1693.000, 127.000, 317.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710945950008529, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 155.000, 0.000, 0.000, 24.000, 1770.000, 128.000, 319.000, 236.000, 47.000, 2.000, 44.000, 87.000
 1710945950118880, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3298.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1873.000, 131.000, 317.000, 222.000, 46.000, 2.000, 45.000, 87.000
 1710945950229226, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1717.000, 134.000, 317.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710945950339561, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1776.000, 131.000, 321.000, 232.000, 47.000, 3.000, 45.000, 87.000
 1710945950449891, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1688.000, 125.000, 317.000, 222.000, 46.000, 2.000, 44.000, 86.000
 1710945950560270, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1635.000, 129.000, 320.000, 225.000, 48.000, 3.000, 44.000, 87.000
 1710945950670648, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1768.000, 128.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710945950780981, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1675.000, 126.000, 317.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710945950891315, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1198.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2036.000, 131.000, 321.000, 242.000, 46.000, 2.000, 44.000, 87.000
 1710945951001644, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1805.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1756.000, 128.000, 317.000, 225.000, 47.000, 2.000, 44.000, 86.000
 1710945951111975, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1707.000, 128.000, 317.000, 223.000, 48.000, 2.000, 44.000, 87.000
 1710945951222313, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1635.000, 130.000, 323.000, 240.000, 46.000, 3.000, 45.000, 87.000
 1710945951332680, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 157.000, 0.000, 0.000, 24.000, 1750.000, 127.000, 319.000, 231.000, 46.000, 2.000, 44.000, 87.000
 1710945951443112, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1658.000, 129.000, 319.000, 229.000, 47.000, 2.000, 44.000, 87.000
 1710945951553458, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 62.000, 10.000, 149.000, 0.000, 0.000, 24.000, 1628.000, 128.000, 318.000, 226.000, 47.000, 2.000, 44.000, 87.000
 1710945951663809, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1825.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1800.000, 125.000, 318.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710945951774156, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1200.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1823.000, 130.000, 319.000, 239.000, 46.000, 1.000, 44.000, 87.000
 1710945951884541, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1648.000, 125.000, 318.000, 227.000, 48.000, 1.000, 44.000, 87.000
 1710945951994885, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1745.000, 130.000, 320.000, 232.000, 47.000, 1.000, 44.000, 87.000
 1710945952105231, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 1.000, 24.000, 1842.000, 134.000, 318.000, 241.000, 47.000, 1.000, 44.000, 87.000
 1710945952215569, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1697.000, 127.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710945952325903, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 10.000, 165.000, 1.000, 0.000, 24.000, 1862.000, 128.000, 320.000, 237.000, 46.000, 3.000, 44.000, 86.000
 1710945952436232, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 163.000, 1.000, 0.000, 24.000, 1785.000, 128.000, 319.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710945952546564, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1795.000, 131.000, 320.000, 234.000, 48.000, 2.000, 45.000, 87.000
 1710945952656941, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3298.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1866.000, 131.000, 320.000, 234.000, 48.000, 1.000, 45.000, 87.000
 1710945952767283, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1571.000, 127.000, 317.000, 222.000, 46.000, 2.000, 44.000, 87.000
 1710945952877621, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1707.000, 125.000, 319.000, 230.000, 47.000, 2.000, 44.000, 87.000
 1710945952987962, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1840.000, 129.000, 318.000, 226.000, 46.000, 1.000, 45.000, 87.000
 1710945953098292, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1695.000, 126.000, 317.000, 223.000, 47.000, 1.000, 45.000, 87.000
 1710945953208684, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 2012.000, 134.000, 321.000, 247.000, 47.000, 1.000, 44.000, 87.000
 1710945953319096, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 152.000, 1.000, 0.000, 24.000, 1760.000, 126.000, 318.000, 227.000, 47.000, 2.000, 44.000, 87.000
 1710945953429429, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1748.000, 125.000, 317.000, 222.000, 47.000, 2.000, 45.000, 87.000
 1710945953539779, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 158.000, 0.000, 1.000, 24.000, 1636.000, 129.000, 323.000, 245.000, 47.000, 2.000, 44.000, 87.000
 1710945953650125, 848.000, 846.000, 1815.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1722.000, 125.000, 318.000, 226.000, 47.000, 1.000, 44.000, 87.000
 1710945953760469, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1796.000, 128.000, 319.000, 232.000, 47.000, 1.000, 44.000, 87.000
 1710945953870808, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 845.000, 850.000, 1798.000, 1201.000, 3300.000, 1797.000, 897.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1878.000, 131.000, 318.000, 226.000, 47.000, 1.000, 44.000, 87.000
 1710945953981141, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1710.000, 127.000, 320.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710945954091494, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1825.000, 131.000, 318.000, 233.000, 47.000, 1.000, 45.000, 87.000
 1710945954201829, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 10.000, 160.000, 0.000, 0.000, 24.000, 1566.000, 125.000, 317.000, 221.000, 47.000, 3.000, 44.000, 86.000
 1710945954312158, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1722.000, 127.000, 318.000, 236.000, 47.000, 1.000, 44.000, 87.000
 1710945954422488, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 61.000, 10.000, 157.000, 0.000, 0.000, 24.000, 1762.000, 130.000, 318.000, 222.000, 47.000, 1.000, 45.000, 87.000
 1710945954532874, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1710.000, 126.000, 317.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710945954643237, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1886.000, 132.000, 321.000, 241.000, 47.000, 2.000, 45.000, 87.000
 1710945954753562, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1898.000, 127.000, 318.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710945954863901, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1735.000, 128.000, 317.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710945954974248, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1630.000, 127.000, 319.000, 236.000, 48.000, 2.000, 45.000, 86.000
 1710945955084589, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1813.000, 1193.000, 1796.000, 1827.000, 1805.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 1.000, 24.000, 1682.000, 130.000, 319.000, 222.000, 47.000, 2.000, 45.000, 87.000
 1710945955194920, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1742.000, 129.000, 318.000, 233.000, 47.000, 2.000, 44.000, 87.000
 1710945955305257, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 158.000, 0.000, 0.000, 24.000, 1913.000, 129.000, 317.000, 224.000, 47.000, 1.000, 45.000, 87.000
 1710945955415596, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1703.000, 126.000, 317.000, 219.000, 47.000, 1.000, 44.000, 86.000
 1710945955525927, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1830.000, 134.000, 321.000, 244.000, 46.000, 2.000, 44.000, 87.000
 1710945955636279, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1758.000, 126.000, 318.000, 228.000, 47.000, 1.000, 44.000, 87.000
 1710945955746617, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1807.000, 129.000, 319.000, 231.000, 47.000, 3.000, 45.000, 86.000
 1710945955857005, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1957.000, 133.000, 320.000, 243.000, 47.000, 2.000, 44.000, 88.000
 1710945955967340, 850.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 10.000, 149.000, 1.000, 0.000, 24.000, 1717.000, 126.000, 317.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710945956077664, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1867.000, 128.000, 319.000, 235.000, 48.000, 2.000, 44.000, 87.000
 1710945956188006, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1827.000, 128.000, 317.000, 227.000, 47.000, 2.000, 45.000, 87.000
 1710945956298364, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 10.000, 164.000, 1.000, 0.000, 24.000, 1986.000, 131.000, 320.000, 239.000, 46.000, 2.000, 45.000, 87.000
 1710945956408703, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1778.000, 130.000, 322.000, 231.000, 46.000, 1.000, 44.000, 87.000
 1710945956519035, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 154.000, 0.000, 0.000, 24.000, 1530.000, 123.000, 317.000, 219.000, 47.000, 3.000, 44.000, 86.000
 1710945956629373, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1722.000, 125.000, 318.000, 225.000, 47.000, 2.000, 44.000, 87.000
 1710945956739720, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 157.000, 0.000, 0.000, 24.000, 1772.000, 127.000, 317.000, 220.000, 46.000, 1.000, 44.000, 87.000
 1710945956850078, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1668.000, 126.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710945956960413, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 159.000, 1.000, 0.000, 24.000, 2008.000, 132.000, 319.000, 233.000, 47.000, 2.000, 44.000, 87.000
 1710945957070735, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1973.000, 128.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710945957181100, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1657.000, 126.000, 317.000, 220.000, 48.000, 1.000, 44.000, 87.000
 1710945957291449, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1646.000, 130.000, 323.000, 245.000, 47.000, 2.000, 45.000, 87.000
 1710945957401792, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1681.000, 125.000, 317.000, 222.000, 42.000, 2.000, 44.000, 87.000
 1710945957512127, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1747.000, 127.000, 318.000, 231.000, 46.000, 2.000, 44.000, 87.000
 1710945957622506, 847.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 153.000, 1.000, 0.000, 24.000, 2045.000, 129.000, 317.000, 227.000, 47.000, 1.000, 44.000, 87.000
 1710945957732840, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1805.000, 127.000, 317.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710945957843189, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 1.000, 1.000, 24.000, 1760.000, 130.000, 319.000, 231.000, 47.000, 2.000, 45.000, 87.000
 1710945957953528, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1677.000, 128.000, 318.000, 224.000, 47.000, 3.000, 45.000, 87.000
 1710945958063862, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1758.000, 129.000, 321.000, 238.000, 46.000, 1.000, 44.000, 87.000
 1710945958174203, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1197.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1831.000, 130.000, 318.000, 226.000, 47.000, 0.000, 44.000, 87.000
 1710945958284542, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1727.000, 126.000, 317.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710945958394913, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1198.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1858.000, 132.000, 322.000, 238.000, 47.000, 2.000, 44.000, 87.000
 1710945958505310, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1682.000, 128.000, 318.000, 222.000, 47.000, 2.000, 45.000, 87.000
 1710945958615736, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1956.000, 128.000, 318.000, 228.000, 47.000, 1.000, 44.000, 87.000
 1710945958726101, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1625.000, 126.000, 321.000, 234.000, 47.000, 1.000, 45.000, 87.000
 1710945958836436, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 10.000, 147.000, 1.000, 0.000, 24.000, 1711.000, 128.000, 318.000, 226.000, 47.000, 1.000, 45.000, 87.000
 1710945958946772, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 161.000, 0.000, 0.000, 24.000, 1731.000, 129.000, 319.000, 234.000, 45.000, 2.000, 44.000, 87.000
 1710945959057102, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1672.000, 127.000, 318.000, 227.000, 46.000, 2.000, 44.000, 87.000
 1710945959167447, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1825.000, 1805.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1702.000, 126.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710945959277796, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 10.000, 150.000, 0.000, 0.000, 24.000, 1933.000, 134.000, 321.000, 246.000, 46.000, 2.000, 44.000, 87.000
 1710945959388136, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1198.000, 3300.000, 1796.000, 898.000, 1200.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1898.000, 126.000, 318.000, 225.000, 48.000, 2.000, 44.000, 87.000
 1710945959498458, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1691.000, 126.000, 319.000, 231.000, 47.000, 2.000, 44.000, 87.000
 1710945959608793, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1947.000, 130.000, 321.000, 247.000, 47.000, 1.000, 45.000, 87.000
 1710945959719129, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1636.000, 125.000, 317.000, 226.000, 46.000, 1.000, 45.000, 87.000
 1710945959829561, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1853.000, 127.000, 319.000, 233.000, 48.000, 2.000, 45.000, 87.000
 1710945959939900, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 848.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2005.000, 128.000, 318.000, 227.000, 47.000, 3.000, 44.000, 87.000
 1710945960050229, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1966.000, 128.000, 321.000, 240.000, 47.000, 1.000, 45.000, 87.000
 1710945960160575, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1817.000, 130.000, 323.000, 232.000, 47.000, 2.000, 44.000, 87.000
 1710945960270925, 847.000, 846.000, 1816.000, 1202.000, 846.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1547.000, 124.000, 317.000, 221.000, 47.000, 1.000, 45.000, 86.000
 1710945960381252, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1641.000, 126.000, 318.000, 224.000, 47.000, 1.000, 44.000, 87.000
 1710945960491583, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1805.000, 129.000, 317.000, 222.000, 46.000, 1.000, 44.000, 87.000
 1710945960601920, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1200.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1700.000, 127.000, 317.000, 223.000, 47.000, 1.000, 44.000, 88.000
 1710945960712253, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 2022.000, 132.000, 319.000, 236.000, 47.000, 1.000, 44.000, 87.000
 1710945960822598, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3298.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1846.000, 128.000, 318.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710945960932941, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1707.000, 126.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710945961043277, 847.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1633.000, 127.000, 322.000, 250.000, 47.000, 1.000, 44.000, 87.000
 1710945961153639, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1702.000, 129.000, 318.000, 225.000, 46.000, 2.000, 44.000, 87.000
 1710945961263969, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 846.000, 848.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1763.000, 127.000, 320.000, 232.000, 47.000, 2.000, 45.000, 87.000
 1710945961374300, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1201.000, 3298.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1897.000, 129.000, 317.000, 226.000, 47.000, 1.000, 45.000, 87.000
 1710945961484648, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 1.000, 24.000, 1782.000, 127.000, 317.000, 221.000, 46.000, 1.000, 45.000, 87.000
 1710945961594994, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1940.000, 133.000, 321.000, 231.000, 47.000, 2.000, 44.000, 87.000
 1710945961705325, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 157.000, 1.000, 0.000, 24.000, 1678.000, 128.000, 319.000, 227.000, 47.000, 2.000, 44.000, 87.000
 1710945961815664, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 152.000, 0.000, 1.000, 24.000, 1825.000, 128.000, 320.000, 231.000, 47.000, 1.000, 44.000, 87.000
 1710945961926020, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 10.000, 155.000, 0.000, 0.000, 24.000, 2002.000, 130.000, 321.000, 227.000, 47.000, 2.000, 45.000, 87.000
 1710945962036368, 848.000, 846.000, 1816.000, 1200.000, 846.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 156.000, 1.000, 0.000, 24.000, 1700.000, 126.000, 317.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710945962146703, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1852.000, 128.000, 318.000, 236.000, 47.000, 1.000, 44.000, 86.000
 1710945962257034, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 152.000, 1.000, 1.000, 24.000, 1728.000, 129.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710945962367359, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 1.000, 24.000, 2031.000, 128.000, 317.000, 237.000, 47.000, 2.000, 44.000, 87.000
 1710945962477728, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1746.000, 127.000, 323.000, 231.000, 47.000, 2.000, 44.000, 87.000
 1710945962588081, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 10.000, 147.000, 0.000, 0.000, 24.000, 1721.000, 124.000, 318.000, 227.000, 47.000, 1.000, 45.000, 87.000
 1710945962698419, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1656.000, 125.000, 317.000, 224.000, 46.000, 1.000, 44.000, 87.000
 1710945962808753, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1198.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 156.000, 0.000, 0.000, 24.000, 1662.000, 128.000, 318.000, 227.000, 47.000, 1.000, 44.000, 87.000
 1710945962919081, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 162.000, 1.000, 0.000, 24.000, 1680.000, 127.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710945963029435, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 157.000, 0.000, 0.000, 24.000, 2050.000, 133.000, 320.000, 234.000, 47.000, 2.000, 44.000, 87.000
 1710945963139777, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 159.000, 0.000, 0.000, 24.000, 1765.000, 129.000, 318.000, 223.000, 48.000, 2.000, 44.000, 87.000
 1710945963250115, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1670.000, 125.000, 317.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710945963360448, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 10.000, 149.000, 0.000, 0.000, 24.000, 1736.000, 129.000, 323.000, 246.000, 47.000, 2.000, 44.000, 87.000
 1710945963470806, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1693.000, 125.000, 317.000, 223.000, 47.000, 3.000, 44.000, 87.000
 1710945963581155, 847.000, 846.000, 1815.000, 1201.000, 846.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 11.000, 154.000, 0.000, 0.000, 25.000, 1771.000, 127.000, 319.000, 234.000, 47.000, 2.000, 44.000, 86.000
 1710945963691549, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1853.000, 130.000, 318.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710945963801928, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 1.000, 24.000, 1722.000, 129.000, 317.000, 238.000, 47.000, 1.000, 44.000, 87.000
 1710945963912269, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1776.000, 129.000, 319.000, 229.000, 47.000, 2.000, 44.000, 87.000
 1710945964022638, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1681.000, 124.000, 317.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710945964132978, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1651.000, 129.000, 317.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710945964243310, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 897.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 10.000, 147.000, 0.000, 0.000, 24.000, 1763.000, 128.000, 317.000, 224.000, 48.000, 2.000, 44.000, 87.000
 1710945964353635, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1805.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1672.000, 127.000, 317.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710945964463967, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2021.000, 132.000, 320.000, 240.000, 47.000, 2.000, 44.000, 87.000
 1710945964574297, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1765.000, 128.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710945964684645, 848.000, 846.000, 1816.000, 1201.000, 846.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1717.000, 128.000, 318.000, 224.000, 47.000, 2.000, 44.000, 88.000
 1710945964794983, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1617.000, 127.000, 322.000, 232.000, 47.000, 2.000, 44.000, 87.000
 1710945964905320, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1743.000, 129.000, 317.000, 227.000, 47.000, 3.000, 44.000, 87.000
 1710945965015656, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1656.000, 128.000, 318.000, 227.000, 47.000, 3.000, 44.000, 87.000
 1710945965126023, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1636.000, 126.000, 317.000, 225.000, 47.000, 1.000, 44.000, 87.000
 1710945965236400, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 1.000, 24.000, 1806.000, 127.000, 316.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710945965346744, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1249.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2026.000, 134.000, 321.000, 232.000, 47.000, 1.000, 44.000, 87.000
 1710945965457071, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 0.000, 1.000, 24.000, 1632.000, 128.000, 317.000, 224.000, 48.000, 2.000, 44.000, 87.000
 1710945965567403, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1761.000, 129.000, 320.000, 231.000, 47.000, 1.000, 44.000, 87.000
 1710945965677812, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 1.000, 0.000, 24.000, 1841.000, 132.000, 319.000, 228.000, 47.000, 1.000, 44.000, 87.000
 1710945965788273, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 1.000, 24.000, 1682.000, 127.000, 318.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710945965898630, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1857.000, 128.000, 319.000, 234.000, 47.000, 2.000, 44.000, 87.000
 1710945966008976, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 1.000, 0.000, 24.000, 1763.000, 128.000, 317.000, 220.000, 47.000, 1.000, 44.000, 86.000
 1710945966119307, 848.000, 847.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1797.000, 128.000, 322.000, 244.000, 46.000, 1.000, 45.000, 87.000
 1710945966229669, 847.000, 848.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1878.000, 134.000, 320.000, 247.000, 47.000, 2.000, 44.000, 87.000
 1710945966340025, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1200.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 152.000, 1.000, 1.000, 24.000, 1573.000, 125.000, 317.000, 220.000, 48.000, 2.000, 44.000, 87.000
 1710945966450429, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1660.000, 127.000, 317.000, 221.000, 48.000, 2.000, 44.000, 87.000
 1710945966560759, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1812.000, 127.000, 317.000, 224.000, 47.000, 1.000, 44.000, 87.000
 1710945966671111, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 10.000, 165.000, 1.000, 0.000, 24.000, 1665.000, 126.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710945966781465, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2038.000, 133.000, 321.000, 233.000, 47.000, 2.000, 44.000, 87.000
 1710945966891828, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1778.000, 129.000, 317.000, 224.000, 47.000, 1.000, 44.000, 87.000
 1710945967002175, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1693.000, 126.000, 317.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710945967112505, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1640.000, 131.000, 322.000, 243.000, 47.000, 2.000, 44.000, 87.000
 1710945967222840, 850.000, 846.000, 1816.000, 1201.000, 846.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1690.000, 128.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710945967333195, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1770.000, 129.000, 319.000, 228.000, 48.000, 3.000, 44.000, 87.000
 1710945967443542, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1191.000, 1796.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1906.000, 130.000, 317.000, 220.000, 46.000, 2.000, 44.000, 87.000
 1710945967553888, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1671.000, 128.000, 317.000, 241.000, 47.000, 2.000, 44.000, 87.000
 1710945967664288, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 10.000, 161.000, 0.000, 0.000, 24.000, 1841.000, 132.000, 319.000, 232.000, 47.000, 3.000, 45.000, 86.000
 1710945967774672, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1813.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1685.000, 128.000, 317.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710945967885009, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1728.000, 128.000, 318.000, 231.000, 47.000, 1.000, 44.000, 87.000
 1710945967995334, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1197.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1781.000, 129.000, 318.000, 222.000, 46.000, 2.000, 44.000, 87.000
 1710945968105674, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1732.000, 127.000, 317.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710945968216024, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1876.000, 128.000, 320.000, 235.000, 47.000, 1.000, 44.000, 87.000
 1710945968326388, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1732.000, 126.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710945968436721, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 845.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1735.000, 128.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710945968547053, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1635.000, 127.000, 319.000, 231.000, 47.000, 1.000, 45.000, 87.000
 1710945968657436, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 848.000, 848.000, 1797.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 152.000, 1.000, 0.000, 24.000, 1688.000, 129.000, 318.000, 227.000, 47.000, 2.000, 45.000, 87.000
 1710945968767865, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1743.000, 130.000, 318.000, 225.000, 47.000, 2.000, 44.000, 87.000
 1710945968878216, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1710.000, 125.000, 318.000, 224.000, 46.000, 1.000, 44.000, 86.000
 1710945968988553, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1716.000, 127.000, 317.000, 220.000, 46.000, 3.000, 44.000, 87.000
 1710945969098991, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 850.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1833.000, 132.000, 321.000, 229.000, 48.000, 3.000, 44.000, 87.000
 1710945969209331, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 1.000, 1.000, 24.000, 1755.000, 127.000, 319.000, 226.000, 47.000, 2.000, 44.000, 87.000
 1710945969319683, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1788.000, 127.000, 317.000, 237.000, 47.000, 1.000, 44.000, 88.000
 1710945969430026, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1717.000, 132.000, 322.000, 242.000, 47.000, 1.000, 44.000, 87.000
 1710945969540387, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1727.000, 127.000, 317.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710945969650738, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 286.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1855.000, 127.000, 320.000, 233.000, 47.000, 2.000, 44.000, 87.000
 1710945969761071, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1768.000, 130.000, 317.000, 225.000, 47.000, 3.000, 45.000, 87.000
 1710945969871406, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 1.000, 0.000, 24.000, 1950.000, 133.000, 320.000, 241.000, 48.000, 1.000, 44.000, 87.000
 1710945969981775, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1776.000, 134.000, 323.000, 246.000, 47.000, 3.000, 44.000, 87.000
 1710945970092128, 847.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1531.000, 124.000, 317.000, 219.000, 48.000, 2.000, 44.000, 87.000
 1710945970202465, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1667.000, 128.000, 318.000, 225.000, 47.000, 2.000, 44.000, 87.000
 1710945970312804, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1768.000, 129.000, 317.000, 224.000, 47.000, 1.000, 44.000, 87.000
 1710945970423181, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1691.000, 126.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710945970533531, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1985.000, 132.000, 320.000, 234.000, 47.000, 2.000, 44.000, 87.000
 1710945970643879, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1955.000, 129.000, 317.000, 223.000, 48.000, 2.000, 44.000, 87.000
 1710945970754224, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1191.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 284.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1653.000, 126.000, 317.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710945970864560, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1647.000, 129.000, 323.000, 248.000, 47.000, 2.000, 44.000, 87.000
 1710945970974919, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1798.000, 1198.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1676.000, 127.000, 318.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710945971085249, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1198.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1728.000, 128.000, 317.000, 225.000, 47.000, 2.000, 44.000, 87.000
 1710945971195583, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 2110.000, 130.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710945971305921, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1736.000, 126.000, 317.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710945971416255, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1771.000, 132.000, 319.000, 228.000, 46.000, 1.000, 45.000, 87.000
 1710945971526603, 848.000, 847.000, 1817.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1663.000, 127.000, 317.000, 223.000, 46.000, 1.000, 44.000, 86.000
 1710945971637021, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 157.000, 1.000, 0.000, 24.000, 1762.000, 128.000, 319.000, 238.000, 48.000, 1.000, 45.000, 87.000
 1710945971747396, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1855.000, 130.000, 317.000, 227.000, 46.000, 2.000, 44.000, 87.000
 1710945971857736, 850.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1652.000, 127.000, 317.000, 220.000, 47.000, 2.000, 45.000, 87.000
 1710945971968086, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 10.000, 163.000, 1.000, 0.000, 24.000, 1858.000, 129.000, 320.000, 235.000, 47.000, 3.000, 45.000, 87.000
 1710945972078423, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1693.000, 125.000, 318.000, 219.000, 47.000, 1.000, 45.000, 87.000
 1710945972188763, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1937.000, 127.000, 319.000, 221.000, 47.000, 1.000, 45.000, 87.000
 1710945972299096, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1625.000, 127.000, 320.000, 240.000, 42.000, 2.000, 45.000, 87.000
 1710945972409429, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1567.000, 124.000, 317.000, 224.000, 47.000, 1.000, 44.000, 87.000
 1710945972519795, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1730.000, 130.000, 319.000, 227.000, 47.000, 2.000, 44.000, 87.000
 1710945972630135, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1667.000, 126.000, 318.000, 226.000, 47.000, 2.000, 44.000, 87.000
 1710945972740506, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1241.000, 284.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1697.000, 127.000, 317.000, 220.000, 47.000, 3.000, 44.000, 87.000
 1710945972850839, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1932.000, 132.000, 321.000, 237.000, 47.000, 3.000, 44.000, 87.000
 1710945972961182, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 10.000, 147.000, 0.000, 0.000, 24.000, 1886.000, 129.000, 317.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710945973071560, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1695.000, 126.000, 319.000, 232.000, 47.000, 2.000, 45.000, 87.000
 1710945973181892, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1961.000, 133.000, 320.000, 244.000, 47.000, 1.000, 45.000, 87.000
 1710945973292232, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 10.000, 149.000, 0.000, 1.000, 24.000, 1636.000, 127.000, 318.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710945973402571, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 1.000, 0.000, 24.000, 1855.000, 129.000, 320.000, 234.000, 47.000, 2.000, 44.000, 87.000
 1710945973512927, 848.000, 846.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 159.000, 0.000, 0.000, 24.000, 1995.000, 130.000, 317.000, 227.000, 48.000, 2.000, 45.000, 87.000
 1710945973623365, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1191.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 168.000, 1.000, 0.000, 24.000, 1963.000, 132.000, 321.000, 237.000, 47.000, 1.000, 44.000, 87.000
 1710945973733836, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1803.000, 134.000, 324.000, 249.000, 47.000, 1.000, 45.000, 87.000
 1710945973844185, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1568.000, 124.000, 318.000, 224.000, 47.000, 1.000, 44.000, 87.000
 1710945973954528, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1657.000, 126.000, 318.000, 228.000, 47.000, 1.000, 45.000, 87.000
 1710945974064866, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1860.000, 129.000, 318.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710945974175212, 850.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1825.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 159.000, 0.000, 0.000, 24.000, 1673.000, 126.000, 317.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710945974285545, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1923.000, 133.000, 320.000, 237.000, 46.000, 1.000, 44.000, 87.000
 1710945974395917, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 1.000, 0.000, 24.000, 1841.000, 127.000, 318.000, 223.000, 46.000, 2.000, 45.000, 87.000
 1710945974506246, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1721.000, 126.000, 317.000, 223.000, 47.000, 2.000, 45.000, 87.000
 1710945974616588, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1625.000, 128.000, 321.000, 250.000, 47.000, 1.000, 44.000, 87.000
 1710945974726936, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1727.000, 126.000, 319.000, 225.000, 47.000, 2.000, 45.000, 87.000
 1710945974837287, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 156.000, 0.000, 1.000, 24.000, 1732.000, 128.000, 319.000, 229.000, 47.000, 2.000, 44.000, 87.000
 1710945974947648, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3298.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 1.000, 24.000, 1893.000, 127.000, 318.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710945975057988, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1800.000, 127.000, 318.000, 221.000, 48.000, 1.000, 44.000, 87.000
 1710945975168342, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1921.000, 131.000, 321.000, 230.000, 46.000, 3.000, 44.000, 87.000
 1710945975278682, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 847.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 10.000, 160.000, 1.000, 1.000, 24.000, 1701.000, 127.000, 317.000, 223.000, 47.000, 2.000, 45.000, 87.000
 1710945975389013, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 897.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1828.000, 126.000, 318.000, 231.000, 47.000, 2.000, 44.000, 87.000
 1710945975499344, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 10.000, 149.000, 0.000, 0.000, 24.000, 2045.000, 134.000, 321.000, 234.000, 48.000, 1.000, 44.000, 87.000
 1710945975609682, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1663.000, 128.000, 317.000, 222.000, 47.000, 1.000, 45.000, 87.000
 1710945975720079, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1850.000, 129.000, 319.000, 236.000, 46.000, 1.000, 45.000, 86.000
 1710945975830423, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1791.000, 126.000, 317.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710945975940765, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1987.000, 133.000, 319.000, 242.000, 47.000, 1.000, 44.000, 87.000
 1710945976051098, 848.000, 847.000, 1815.000, 1201.000, 848.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1748.000, 131.000, 323.000, 248.000, 47.000, 1.000, 45.000, 87.000
 1710945976161431, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1726.000, 125.000, 318.000, 225.000, 48.000, 2.000, 44.000, 87.000
 1710945976271781, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1198.000, 3298.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 151.000, 0.000, 0.000, 24.000, 1618.000, 129.000, 318.000, 223.000, 47.000, 2.000, 45.000, 87.000
 1710945976382112, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1201.000, 3298.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1702.000, 125.000, 318.000, 227.000, 47.000, 2.000, 44.000, 87.000
 1710945976492439, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1726.000, 126.000, 317.000, 223.000, 46.000, 1.000, 44.000, 87.000
 1710945976602783, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2072.000, 132.000, 319.000, 236.000, 47.000, 2.000, 45.000, 87.000
 1710945976713117, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 61.000, 11.000, 150.000, 1.000, 0.000, 24.000, 1842.000, 128.000, 318.000, 225.000, 47.000, 1.000, 44.000, 86.000
 1710945976823476, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 157.000, 0.000, 0.000, 24.000, 1690.000, 127.000, 317.000, 228.000, 47.000, 2.000, 45.000, 87.000
 1710945976933813, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1732.000, 129.000, 322.000, 250.000, 47.000, 2.000, 44.000, 87.000
 1710945977044280, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1793.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1713.000, 126.000, 318.000, 226.000, 47.000, 2.000, 44.000, 87.000
 1710945977154637, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1785.000, 127.000, 321.000, 235.000, 47.000, 2.000, 44.000, 87.000
 1710945977264976, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1887.000, 130.000, 317.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710945977375327, 848.000, 846.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1702.000, 133.000, 317.000, 239.000, 46.000, 2.000, 44.000, 87.000
 1710945977485675, 846.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 160.000, 1.000, 0.000, 24.000, 1855.000, 130.000, 320.000, 232.000, 47.000, 2.000, 45.000, 86.000
 1710945977596016, 847.000, 846.000, 1816.000, 1202.000, 846.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1693.000, 126.000, 317.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710945977706368, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1683.000, 127.000, 319.000, 226.000, 47.000, 2.000, 44.000, 87.000
 1710945977816702, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1956.000, 129.000, 317.000, 228.000, 46.000, 1.000, 44.000, 87.000
 1710945977927035, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1198.000, 3298.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1667.000, 126.000, 317.000, 221.000, 48.000, 1.000, 44.000, 87.000
 1710945978037363, 848.000, 846.000, 1816.000, 1201.000, 846.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1992.000, 130.000, 321.000, 235.000, 47.000, 2.000, 44.000, 87.000
 1710945978147697, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 10.000, 158.000, 0.000, 0.000, 24.000, 1725.000, 128.000, 318.000, 223.000, 47.000, 2.000, 45.000, 87.000
 1710945978258037, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1198.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 159.000, 0.000, 0.000, 24.000, 1655.000, 126.000, 318.000, 224.000, 47.000, 1.000, 44.000, 87.000
 1710945978368433, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 1.000, 24.000, 1628.000, 129.000, 322.000, 247.000, 47.000, 1.000, 44.000, 87.000
 1710945978478771, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1746.000, 127.000, 318.000, 230.000, 47.000, 2.000, 45.000, 87.000
 1710945978589097, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1685.000, 131.000, 319.000, 229.000, 47.000, 1.000, 45.000, 87.000
 1710945978699443, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1638.000, 127.000, 318.000, 224.000, 47.000, 2.000, 45.000, 87.000
 1710945978809785, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1239.000, 284.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1746.000, 127.000, 317.000, 221.000, 47.000, 1.000, 45.000, 86.000
 1710945978920144, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1807.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1957.000, 130.000, 321.000, 242.000, 47.000, 2.000, 44.000, 87.000
 1710945979030493, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1827.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1656.000, 128.000, 318.000, 226.000, 47.000, 2.000, 44.000, 87.000
 1710945979140828, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1740.000, 131.000, 319.000, 232.000, 47.000, 2.000, 44.000, 87.000
 1710945979251190, 848.000, 847.000, 1817.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 153.000, 1.000, 0.000, 24.000, 1880.000, 134.000, 320.000, 236.000, 47.000, 1.000, 44.000, 87.000
 1710945979361532, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1721.000, 128.000, 318.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710945979471874, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 286.000, 10.000, 33.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1867.000, 128.000, 320.000, 234.000, 47.000, 2.000, 44.000, 87.000
 1710945979582213, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 10.000, 149.000, 0.000, 0.000, 24.000, 1723.000, 129.000, 319.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710945979692593, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1968.000, 133.000, 321.000, 243.000, 47.000, 1.000, 44.000, 87.000
 1710945979802927, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 1.000, 24.000, 1861.000, 131.000, 324.000, 248.000, 45.000, 1.000, 44.000, 87.000
 1710945979913266, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1572.000, 125.000, 317.000, 226.000, 46.000, 1.000, 44.000, 87.000
 1710945980023592, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1645.000, 128.000, 319.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710945980133923, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1825.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1852.000, 128.000, 317.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710945980244268, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1746.000, 126.000, 317.000, 224.000, 47.000, 1.000, 43.000, 87.000
 1710945980354622, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2018.000, 132.000, 320.000, 235.000, 48.000, 1.000, 45.000, 87.000
 1710945980464962, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 848.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 1.000, 24.000, 1776.000, 128.000, 318.000, 223.000, 47.000, 3.000, 45.000, 87.000
 1710945980575288, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1712.000, 127.000, 318.000, 225.000, 46.000, 2.000, 44.000, 87.000
 1710945980685625, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1636.000, 129.000, 323.000, 250.000, 47.000, 1.000, 44.000, 87.000
 1710945980795964, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1666.000, 125.000, 318.000, 225.000, 47.000, 2.000, 44.000, 87.000
 1710945980906303, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1790.000, 127.000, 320.000, 229.000, 46.000, 1.000, 44.000, 87.000
 1710945981016690, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1856.000, 129.000, 318.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710945981127026, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1712.000, 125.000, 318.000, 234.000, 47.000, 1.000, 44.000, 87.000
 1710945981237357, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1818.000, 131.000, 319.000, 232.000, 47.000, 1.000, 44.000, 86.000
 1710945981347724, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1825.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1677.000, 126.000, 318.000, 226.000, 47.000, 2.000, 44.000, 87.000
 1710945981458072, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1705.000, 128.000, 319.000, 227.000, 47.000, 3.000, 44.000, 87.000
 1710945981568408, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1750.000, 133.000, 319.000, 228.000, 45.000, 2.000, 45.000, 87.000
 1710945981678748, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 157.000, 0.000, 0.000, 24.000, 1708.000, 126.000, 317.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710945981789089, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1887.000, 130.000, 320.000, 239.000, 48.000, 1.000, 44.000, 87.000
 1710945981899442, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1698.000, 127.000, 317.000, 222.000, 48.000, 0.000, 44.000, 87.000
 1710945982009807, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1757.000, 127.000, 317.000, 225.000, 47.000, 1.000, 44.000, 87.000
 1710945982120149, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1638.000, 131.000, 320.000, 248.000, 47.000, 1.000, 44.000, 87.000
 1710945982230488, 847.000, 846.000, 1816.000, 1202.000, 846.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 900.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1691.000, 127.000, 318.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710945982340858, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1738.000, 130.000, 318.000, 230.000, 47.000, 2.000, 44.000, 87.000
 1710945982451242, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1676.000, 127.000, 318.000, 226.000, 46.000, 2.000, 44.000, 87.000
 1710945982561577, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1687.000, 125.000, 317.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710945982671920, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 2045.000, 133.000, 322.000, 238.000, 47.000, 1.000, 44.000, 87.000
 1710945982782251, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 848.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1762.000, 127.000, 318.000, 227.000, 48.000, 2.000, 44.000, 87.000
 1710945982892603, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1801.000, 130.000, 318.000, 236.000, 47.000, 2.000, 44.000, 87.000
 1710945983002949, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1725.000, 134.000, 323.000, 240.000, 47.000, 2.000, 44.000, 87.000
 1710945983113288, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1728.000, 126.000, 317.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710945983223627, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1793.000, 128.000, 320.000, 234.000, 47.000, 3.000, 44.000, 87.000
 1710945983333960, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 156.000, 1.000, 0.000, 24.000, 1798.000, 128.000, 319.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710945983444299, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1973.000, 133.000, 318.000, 242.000, 47.000, 2.000, 44.000, 87.000
 1710945983554645, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 1.000, 24.000, 1773.000, 132.000, 322.000, 249.000, 47.000, 2.000, 44.000, 86.000
 1710945983665021, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1528.000, 125.000, 317.000, 223.000, 46.000, 2.000, 45.000, 87.000
 1710945983775388, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1628.000, 127.000, 319.000, 227.000, 47.000, 1.000, 44.000, 87.000
 1710945983885718, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 11.000, 157.000, 0.000, 0.000, 24.000, 1786.000, 128.000, 317.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710945983996100, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 1.000, 24.000, 1666.000, 125.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710945984106439, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1996.000, 131.000, 320.000, 238.000, 47.000, 1.000, 44.000, 87.000
 1710945984216876, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1962.000, 128.000, 318.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710945984327235, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1805.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1747.000, 127.000, 318.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710945984437570, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1200.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 1.000, 24.000, 1643.000, 130.000, 323.000, 249.000, 47.000, 2.000, 44.000, 87.000
 1710945984547905, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1663.000, 126.000, 318.000, 226.000, 47.000, 1.000, 44.000, 87.000
 1710945984658244, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1197.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1712.000, 129.000, 319.000, 226.000, 47.000, 2.000, 45.000, 87.000
 1710945984768582, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2146.000, 128.000, 318.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710945984878930, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 157.000, 1.000, 0.000, 24.000, 1751.000, 125.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710945984989299, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1773.000, 129.000, 320.000, 232.000, 47.000, 2.000, 45.000, 87.000
 1710945985099642, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1643.000, 127.000, 318.000, 227.000, 46.000, 2.000, 44.000, 87.000
 1710945985209970, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1795.000, 898.000, 1200.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1782.000, 130.000, 321.000, 240.000, 46.000, 2.000, 44.000, 87.000
 1710945985320317, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 897.000, 1200.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 10.000, 147.000, 0.000, 0.000, 24.000, 1853.000, 133.000, 319.000, 233.000, 46.000, 1.000, 45.000, 87.000
 1710945985430659, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1198.000, 3298.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 151.000, 0.000, 0.000, 24.000, 1652.000, 126.000, 317.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710945985540988, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1858.000, 131.000, 321.000, 235.000, 47.000, 1.000, 44.000, 87.000
 1710945985651343, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1843.000, 127.000, 318.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710945985761676, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 154.000, 0.000, 0.000, 24.000, 1916.000, 132.000, 319.000, 223.000, 46.000, 2.000, 45.000, 87.000
 1710945985872024, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1616.000, 131.000, 320.000, 249.000, 46.000, 1.000, 45.000, 87.000
 1710945985982370, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 160.000, 0.000, 0.000, 24.000, 1560.000, 127.000, 318.000, 226.000, 47.000, 1.000, 45.000, 87.000
 1710945986092706, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1716.000, 129.000, 318.000, 233.000, 48.000, 2.000, 44.000, 87.000
 1710945986203045, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1751.000, 128.000, 318.000, 227.000, 47.000, 1.000, 44.000, 87.000
 1710945986313423, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 1.000, 24.000, 1665.000, 126.000, 318.000, 223.000, 47.000, 2.000, 45.000, 87.000
 1710945986423771, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1975.000, 134.000, 322.000, 244.000, 47.000, 1.000, 45.000, 87.000
 1710945986534107, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1853.000, 127.000, 317.000, 226.000, 46.000, 2.000, 44.000, 87.000
 1710945986644445, 847.000, 847.000, 1816.000, 1200.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1758.000, 130.000, 319.000, 227.000, 47.000, 1.000, 44.000, 87.000
 1710945986754784, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1643.000, 130.000, 322.000, 250.000, 47.000, 2.000, 44.000, 87.000
 1710945986865107, 848.000, 846.000, 1817.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1667.000, 125.000, 318.000, 227.000, 48.000, 1.000, 45.000, 86.000
 1710945986975452, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1842.000, 128.000, 319.000, 234.000, 46.000, 2.000, 45.000, 87.000
 1710945987085818, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1988.000, 128.000, 318.000, 222.000, 46.000, 2.000, 45.000, 87.000
 1710945987196156, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1246.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1962.000, 127.000, 320.000, 235.000, 47.000, 1.000, 44.000, 87.000
 1710945987306499, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1821.000, 130.000, 323.000, 249.000, 47.000, 2.000, 44.000, 87.000
 1710945987416836, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1561.000, 124.000, 317.000, 225.000, 42.000, 1.000, 44.000, 87.000
 1710945987527202, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1657.000, 128.000, 317.000, 232.000, 47.000, 2.000, 44.000, 87.000
 1710945987637655, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 10.000, 153.000, 1.000, 0.000, 24.000, 1846.000, 128.000, 318.000, 223.000, 47.000, 2.000, 45.000, 87.000
 1710945987748013, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1691.000, 126.000, 317.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710945987858374, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 152.000, 1.000, 0.000, 24.000, 1913.000, 132.000, 320.000, 236.000, 47.000, 2.000, 44.000, 87.000
 1710945987968712, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 845.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1842.000, 127.000, 318.000, 225.000, 47.000, 2.000, 44.000, 87.000
 1710945988079054, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1798.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 1.000, 24.000, 1721.000, 127.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710945988189381, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 900.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1622.000, 129.000, 321.000, 246.000, 47.000, 2.000, 45.000, 87.000
 1710945988299733, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1717.000, 128.000, 318.000, 225.000, 47.000, 1.000, 45.000, 87.000
 1710945988410075, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1727.000, 128.000, 319.000, 232.000, 46.000, 1.000, 45.000, 87.000
 1710945988520417, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1900.000, 128.000, 318.000, 222.000, 47.000, 3.000, 45.000, 87.000
 1710945988630750, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1728.000, 125.000, 317.000, 221.000, 48.000, 0.000, 44.000, 87.000
 1710945988741084, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 154.000, 0.000, 0.000, 24.000, 1908.000, 134.000, 321.000, 241.000, 47.000, 3.000, 44.000, 87.000
 1710945988851551, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1314.000, 285.000, 10.000, 33.000, 61.000, 11.000, 158.000, 1.000, 0.000, 24.000, 1705.000, 126.000, 318.000, 227.000, 47.000, 1.000, 45.000, 87.000
 1710945988962172, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 11.000, 153.000, 0.000, 0.000, 24.000, 1823.000, 131.000, 321.000, 229.000, 47.000, 2.000, 44.000, 87.000
 1710945989072541, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 151.000, 0.000, 0.000, 24.000, 2068.000, 133.000, 321.000, 242.000, 47.000, 1.000, 44.000, 87.000
 1710945989182966, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1712.000, 126.000, 317.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710945989293323, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1855.000, 128.000, 319.000, 234.000, 46.000, 2.000, 44.000, 87.000
 1710945989403672, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1817.000, 128.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710945989514010, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 163.000, 1.000, 0.000, 24.000, 1977.000, 132.000, 318.000, 226.000, 46.000, 2.000, 45.000, 87.000
 1710945989624420, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1795.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1746.000, 130.000, 323.000, 250.000, 48.000, 2.000, 44.000, 87.000
 1710945989734764, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1516.000, 127.000, 318.000, 223.000, 47.000, 2.000, 45.000, 87.000
 1710945989845111, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1611.000, 126.000, 318.000, 232.000, 47.000, 1.000, 44.000, 87.000
 1710945989955451, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1728.000, 128.000, 318.000, 222.000, 47.000, 1.000, 44.000, 86.000
 1710945990065823, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1735.000, 126.000, 317.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710945990176218, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3301.000, 1797.000, 900.000, 1200.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 10.000, 164.000, 1.000, 0.000, 24.000, 2020.000, 135.000, 319.000, 241.000, 47.000, 1.000, 45.000, 87.000
 1710945990286557, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1882.000, 130.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710945990396907, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1677.000, 125.000, 317.000, 224.000, 47.000, 1.000, 45.000, 87.000
 1710945990507250, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1726.000, 130.000, 322.000, 248.000, 47.000, 1.000, 44.000, 87.000
 1710945990617580, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 897.000, 1197.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1697.000, 127.000, 317.000, 224.000, 47.000, 1.000, 44.000, 87.000
 1710945990727916, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1827.000, 128.000, 319.000, 234.000, 48.000, 1.000, 45.000, 87.000
 1710945990838245, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1827.000, 1807.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1986.000, 131.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710945990948582, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 10.000, 165.000, 1.000, 0.000, 24.000, 1755.000, 127.000, 317.000, 228.000, 47.000, 2.000, 44.000, 87.000
 1710945991058984, 847.000, 846.000, 1817.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1248.000, 285.000, 10.000, 33.000, 61.000, 11.000, 159.000, 0.000, 0.000, 24.000, 1908.000, 131.000, 319.000, 246.000, 47.000, 1.000, 45.000, 87.000
 1710945991169382, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1676.000, 126.000, 317.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710945991279725, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 158.000, 0.000, 0.000, 24.000, 1692.000, 127.000, 319.000, 228.000, 47.000, 2.000, 44.000, 87.000
 1710945991390076, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 154.000, 1.000, 0.000, 24.000, 1878.000, 131.000, 317.000, 219.000, 47.000, 2.000, 44.000, 87.000
 1710945991500446, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 10.000, 147.000, 0.000, 0.000, 24.000, 1678.000, 126.000, 317.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710945991610784, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1197.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1957.000, 131.000, 321.000, 238.000, 46.000, 1.000, 44.000, 87.000
 1710945991721118, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1707.000, 128.000, 318.000, 223.000, 47.000, 2.000, 45.000, 86.000
 1710945991831470, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 10.000, 149.000, 1.000, 0.000, 24.000, 1627.000, 128.000, 318.000, 225.000, 48.000, 1.000, 45.000, 87.000
 1710945991941810, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3298.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 1.000, 24.000, 1623.000, 127.000, 321.000, 242.000, 47.000, 1.000, 45.000, 87.000
 1710945992052152, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1711.000, 129.000, 318.000, 222.000, 48.000, 1.000, 44.000, 87.000
 1710945992162491, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1706.000, 130.000, 319.000, 230.000, 47.000, 1.000, 44.000, 87.000
 1710945992272826, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1637.000, 130.000, 318.000, 223.000, 46.000, 1.000, 44.000, 87.000
 1710945992383170, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1650.000, 126.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710945992493512, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1928.000, 134.000, 320.000, 236.000, 47.000, 1.000, 44.000, 87.000
 1710945992603848, 848.000, 846.000, 1815.000, 1201.000, 848.000, 1812.000, 1193.000, 1793.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1726.000, 128.000, 318.000, 225.000, 47.000, 1.000, 44.000, 86.000
 1710945992714189, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1680.000, 130.000, 319.000, 234.000, 47.000, 2.000, 44.000, 87.000
 1710945992824566, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1930.000, 132.000, 321.000, 241.000, 46.000, 2.000, 44.000, 87.000
 1710945992934931, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1768.000, 126.000, 317.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710945993045259, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1846.000, 128.000, 319.000, 231.000, 47.000, 2.000, 45.000, 87.000
 1710945993155590, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1198.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 10.000, 149.000, 0.000, 0.000, 24.000, 1735.000, 128.000, 318.000, 220.000, 47.000, 2.000, 45.000, 87.000
 1710945993265945, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 11.000, 159.000, 0.000, 0.000, 24.000, 1970.000, 131.000, 320.000, 225.000, 47.000, 2.000, 44.000, 87.000
 1710945993376293, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1828.000, 133.000, 323.000, 246.000, 46.000, 1.000, 45.000, 87.000
 1710945993486643, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 1.000, 1.000, 24.000, 1590.000, 123.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710945993596976, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1640.000, 126.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710945993707316, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1766.000, 126.000, 317.000, 221.000, 48.000, 1.000, 45.000, 87.000
 1710945993817654, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1691.000, 125.000, 317.000, 222.000, 47.000, 0.000, 44.000, 87.000
 1710945993928006, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2030.000, 132.000, 319.000, 236.000, 47.000, 1.000, 45.000, 87.000
 1710945994038368, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1837.000, 130.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710945994148754, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 1.000, 24.000, 1723.000, 125.000, 317.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710945994259125, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 150.000, 1.000, 0.000, 24.000, 1640.000, 129.000, 322.000, 248.000, 46.000, 1.000, 45.000, 86.000
 1710945994369505, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1717.000, 126.000, 318.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710945994479845, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1725.000, 127.000, 319.000, 233.000, 47.000, 2.000, 45.000, 87.000
 1710945994590178, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1882.000, 132.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710945994700525, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 10.000, 152.000, 1.000, 0.000, 24.000, 1805.000, 126.000, 317.000, 220.000, 46.000, 2.000, 44.000, 87.000
 1710945994810850, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 156.000, 0.000, 0.000, 24.000, 1818.000, 131.000, 320.000, 242.000, 47.000, 1.000, 44.000, 87.000
 1710945994921187, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1201.000, 3301.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 150.000, 1.000, 0.000, 24.000, 1708.000, 127.000, 318.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710945995031528, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 10.000, 161.000, 0.000, 0.000, 24.000, 1655.000, 128.000, 319.000, 225.000, 47.000, 1.000, 44.000, 87.000
 1710945995141867, 847.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2057.000, 131.000, 319.000, 230.000, 47.000, 3.000, 44.000, 87.000
 1710945995252220, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 162.000, 1.000, 0.000, 24.000, 1665.000, 125.000, 317.000, 220.000, 47.000, 3.000, 44.000, 87.000
 1710945995362577, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1960.000, 131.000, 321.000, 238.000, 48.000, 1.000, 45.000, 87.000
 1710945995472971, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 1.000, 24.000, 1810.000, 127.000, 317.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710945995583305, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 10.000, 147.000, 1.000, 0.000, 24.000, 1752.000, 127.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710945995693640, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1760.000, 126.000, 320.000, 240.000, 47.000, 1.000, 44.000, 87.000
 1710945995803974, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 163.000, 1.000, 0.000, 24.000, 1727.000, 127.000, 318.000, 226.000, 47.000, 3.000, 45.000, 86.000
 1710945995914315, 847.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 10.000, 149.000, 0.000, 0.000, 24.000, 1710.000, 130.000, 318.000, 232.000, 47.000, 2.000, 44.000, 87.000
 1710945996024669, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1726.000, 126.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710945996135007, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1792.000, 128.000, 317.000, 220.000, 47.000, 0.000, 45.000, 87.000
 1710945996245340, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2047.000, 132.000, 321.000, 241.000, 47.000, 2.000, 44.000, 87.000
 1710945996355686, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1696.000, 127.000, 318.000, 225.000, 47.000, 2.000, 44.000, 87.000
 1710945996466039, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1792.000, 126.000, 319.000, 223.000, 47.000, 2.000, 45.000, 87.000
 1710945996576398, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1723.000, 131.000, 322.000, 239.000, 48.000, 1.000, 45.000, 87.000
 1710945996686737, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 156.000, 1.000, 0.000, 24.000, 1667.000, 126.000, 317.000, 226.000, 47.000, 1.000, 45.000, 87.000
 1710945996797110, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1798.000, 127.000, 319.000, 233.000, 47.000, 1.000, 44.000, 87.000
 1710945996907457, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1848.000, 127.000, 319.000, 226.000, 46.000, 3.000, 45.000, 87.000
 1710945997017800, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2021.000, 131.000, 320.000, 231.000, 47.000, 2.000, 45.000, 87.000
 1710945997128128, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1880.000, 135.000, 322.000, 247.000, 48.000, 3.000, 45.000, 87.000
 1710945997238459, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1550.000, 124.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710945997348791, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1686.000, 126.000, 317.000, 231.000, 46.000, 1.000, 44.000, 87.000
 1710945997459126, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1788.000, 129.000, 317.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710945997569480, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 11.000, 155.000, 0.000, 0.000, 24.000, 1673.000, 126.000, 317.000, 222.000, 48.000, 2.000, 44.000, 87.000
 1710945997679844, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1960.000, 132.000, 320.000, 235.000, 47.000, 1.000, 45.000, 87.000
 1710945997790192, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1895.000, 130.000, 317.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710945997900534, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1642.000, 126.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710945998010883, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1645.000, 128.000, 323.000, 244.000, 47.000, 2.000, 45.000, 87.000
 1710945998121272, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1713.000, 126.000, 318.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710945998231613, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1727.000, 126.000, 318.000, 232.000, 47.000, 2.000, 45.000, 87.000
 1710945998341955, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1980.000, 132.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710945998452325, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 158.000, 0.000, 0.000, 24.000, 1658.000, 127.000, 317.000, 219.000, 46.000, 1.000, 44.000, 87.000
 1710945998562670, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1837.000, 132.000, 319.000, 240.000, 46.000, 2.000, 45.000, 87.000
 1710945998673002, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1730.000, 126.000, 318.000, 225.000, 46.000, 2.000, 45.000, 86.000
 1710945998783334, 850.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1731.000, 130.000, 319.000, 229.000, 47.000, 2.000, 45.000, 87.000
 1710945998893669, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3301.000, 1796.000, 898.000, 1197.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1853.000, 130.000, 318.000, 238.000, 47.000, 1.000, 44.000, 87.000
 1710945999004016, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 163.000, 1.000, 0.000, 24.000, 1780.000, 126.000, 317.000, 220.000, 47.000, 1.000, 45.000, 87.000
 1710945999114368, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1828.000, 128.000, 320.000, 240.000, 47.000, 2.000, 44.000, 87.000
 1710945999224699, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 162.000, 1.000, 0.000, 24.000, 1728.000, 128.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710945999335059, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1777.000, 126.000, 318.000, 226.000, 47.000, 2.000, 44.000, 87.000
 1710945999445441, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1626.000, 127.000, 320.000, 237.000, 46.000, 1.000, 44.000, 87.000
 1710945999555798, 848.000, 846.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1577.000, 125.000, 317.000, 221.000, 47.000, 1.000, 45.000, 87.000
 1710945999666151, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1796.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1753.000, 126.000, 318.000, 231.000, 47.000, 1.000, 44.000, 87.000
 1710945999776497, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1793.000, 126.000, 318.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710945999887120, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 10.000, 157.000, 0.000, 0.000, 24.000, 1740.000, 128.000, 317.000, 222.000, 47.000, 2.000, 44.000, 86.000
 1710945999997497, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1875.000, 133.000, 321.000, 238.000, 47.000, 2.000, 44.000, 87.000
 1710946000107868, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1830.000, 128.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946000218209, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 10.000, 149.000, 0.000, 0.000, 24.000, 1710.000, 126.000, 318.000, 225.000, 47.000, 1.000, 44.000, 87.000
 1710946000328553, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 163.000, 1.000, 1.000, 24.000, 1636.000, 132.000, 321.000, 246.000, 47.000, 1.000, 44.000, 87.000
 1710946000438917, 850.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1687.000, 127.000, 317.000, 225.000, 47.000, 2.000, 44.000, 87.000
 1710946000549262, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1845.000, 127.000, 319.000, 234.000, 47.000, 2.000, 44.000, 87.000
 1710946000659607, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1868.000, 129.000, 317.000, 220.000, 47.000, 3.000, 45.000, 87.000
 1710946000770048, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 848.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1887.000, 132.000, 321.000, 231.000, 47.000, 2.000, 44.000, 87.000
 1710946000880391, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1817.000, 134.000, 323.000, 244.000, 47.000, 1.000, 44.000, 86.000
 1710946000990743, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 10.000, 156.000, 0.000, 0.000, 24.000, 1522.000, 124.000, 318.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710946001101078, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1652.000, 129.000, 318.000, 223.000, 47.000, 1.000, 45.000, 87.000
 1710946001211417, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1770.000, 129.000, 317.000, 219.000, 48.000, 2.000, 45.000, 87.000
 1710946001321780, 850.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1731.000, 126.000, 317.000, 221.000, 48.000, 2.000, 44.000, 87.000
 1710946001432156, 848.000, 846.000, 1816.000, 1202.000, 846.000, 1813.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1912.000, 133.000, 319.000, 236.000, 46.000, 1.000, 44.000, 87.000
 1710946001542500, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1941.000, 130.000, 318.000, 223.000, 47.000, 1.000, 45.000, 87.000
 1710946001652835, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 147.000, 1.000, 0.000, 24.000, 1766.000, 127.000, 317.000, 227.000, 47.000, 1.000, 44.000, 87.000
 1710946001763197, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1642.000, 128.000, 320.000, 242.000, 48.000, 2.000, 44.000, 87.000
 1710946001873542, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1636.000, 128.000, 317.000, 229.000, 46.000, 1.000, 44.000, 87.000
 1710946001983882, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1720.000, 126.000, 318.000, 227.000, 47.000, 1.000, 45.000, 87.000
 1710946002094261, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1972.000, 125.000, 318.000, 222.000, 46.000, 1.000, 44.000, 87.000
 1710946002204623, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1697.000, 127.000, 316.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710946002314983, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 1.000, 24.000, 1835.000, 131.000, 320.000, 239.000, 42.000, 1.000, 45.000, 87.000
 1710946002425329, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1742.000, 125.000, 318.000, 222.000, 47.000, 2.000, 45.000, 86.000
 1710946002535675, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 10.000, 149.000, 0.000, 0.000, 24.000, 1780.000, 129.000, 319.000, 230.000, 46.000, 1.000, 45.000, 87.000
 1710946002646115, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2018.000, 134.000, 320.000, 241.000, 47.000, 1.000, 45.000, 87.000
 1710946002756452, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 156.000, 0.000, 0.000, 24.000, 1732.000, 127.000, 317.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710946002866820, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1856.000, 128.000, 319.000, 240.000, 47.000, 2.000, 44.000, 87.000
 1710946002977159, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1758.000, 128.000, 317.000, 222.000, 46.000, 2.000, 44.000, 86.000
 1710946003087516, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1971.000, 127.000, 318.000, 225.000, 48.000, 1.000, 45.000, 87.000
 1710946003197852, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1751.000, 133.000, 323.000, 248.000, 47.000, 2.000, 45.000, 86.000
 1710946003308187, 848.000, 846.000, 1817.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1805.000, 846.000, 848.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1528.000, 124.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710946003418577, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 157.000, 0.000, 0.000, 24.000, 1676.000, 128.000, 318.000, 228.000, 48.000, 2.000, 44.000, 87.000
 1710946003528945, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1726.000, 127.000, 317.000, 224.000, 48.000, 1.000, 44.000, 87.000
 1710946003639303, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1798.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1686.000, 126.000, 318.000, 224.000, 47.000, 1.000, 44.000, 87.000
 1710946003749651, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1927.000, 132.000, 320.000, 243.000, 47.000, 2.000, 45.000, 87.000
 1710946003859983, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 159.000, 0.000, 0.000, 24.000, 1958.000, 128.000, 318.000, 225.000, 48.000, 1.000, 45.000, 87.000
 1710946003970366, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1657.000, 127.000, 317.000, 223.000, 47.000, 1.000, 44.000, 86.000
 1710946004080715, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1780.000, 131.000, 324.000, 250.000, 48.000, 2.000, 45.000, 87.000
 1710946004191056, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1665.000, 127.000, 317.000, 225.000, 47.000, 0.000, 45.000, 87.000
 1710946004301395, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1850.000, 126.000, 319.000, 236.000, 47.000, 2.000, 44.000, 87.000
 1710946004411765, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 2083.000, 130.000, 318.000, 222.000, 46.000, 1.000, 45.000, 87.000
 1710946004522124, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 10.000, 149.000, 0.000, 0.000, 24.000, 1806.000, 132.000, 321.000, 221.000, 47.000, 3.000, 44.000, 87.000
 1710946004632495, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1763.000, 134.000, 319.000, 232.000, 47.000, 2.000, 44.000, 87.000
 1710946004742884, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1665.000, 127.000, 318.000, 222.000, 48.000, 2.000, 44.000, 87.000
 1710946004853235, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1656.000, 130.000, 318.000, 223.000, 46.000, 2.000, 44.000, 87.000
 1710946004963577, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1855.000, 129.000, 318.000, 221.000, 48.000, 1.000, 44.000, 87.000
 1710946005073923, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1741.000, 127.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710946005184261, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1798.000, 898.000, 1200.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1853.000, 129.000, 321.000, 242.000, 47.000, 2.000, 44.000, 87.000
 1710946005294627, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1717.000, 127.000, 319.000, 226.000, 48.000, 0.000, 44.000, 87.000
 1710946005404972, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1716.000, 127.000, 319.000, 229.000, 47.000, 2.000, 45.000, 87.000
 1710946005515317, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 284.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1630.000, 128.000, 322.000, 240.000, 47.000, 1.000, 44.000, 87.000
 1710946005625647, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1723.000, 126.000, 319.000, 231.000, 48.000, 2.000, 44.000, 87.000
 1710946005735987, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1708.000, 128.000, 319.000, 229.000, 47.000, 2.000, 45.000, 87.000
 1710946005846374, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1718.000, 125.000, 318.000, 225.000, 47.000, 1.000, 44.000, 87.000
 1710946005956702, 847.000, 846.000, 1816.000, 1202.000, 846.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1667.000, 127.000, 317.000, 221.000, 47.000, 1.000, 45.000, 87.000
 1710946006067072, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1973.000, 132.000, 321.000, 240.000, 48.000, 1.000, 44.000, 86.000
 1710946006177432, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1715.000, 126.000, 318.000, 229.000, 47.000, 1.000, 44.000, 87.000
 1710946006287812, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 10.000, 158.000, 1.000, 0.000, 24.000, 1753.000, 128.000, 320.000, 234.000, 47.000, 2.000, 44.000, 87.000
 1710946006398138, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 10.000, 162.000, 0.000, 0.000, 24.000, 1958.000, 133.000, 321.000, 243.000, 47.000, 2.000, 44.000, 87.000
 1710946006508478, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1198.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1730.000, 127.000, 319.000, 221.000, 47.000, 0.000, 45.000, 87.000
 1710946006618837, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1842.000, 128.000, 320.000, 235.000, 47.000, 2.000, 45.000, 87.000
 1710946006729181, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1200.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1735.000, 127.000, 317.000, 221.000, 46.000, 1.000, 44.000, 87.000
 1710946006839532, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1980.000, 132.000, 322.000, 234.000, 48.000, 1.000, 44.000, 87.000
 1710946006949867, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1800.000, 132.000, 323.000, 247.000, 47.000, 2.000, 45.000, 87.000
 1710946007060232, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 158.000, 1.000, 0.000, 24.000, 1627.000, 124.000, 317.000, 220.000, 47.000, 1.000, 44.000, 86.000
 1710946007170565, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1811.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1661.000, 126.000, 317.000, 228.000, 47.000, 2.000, 45.000, 87.000
 1710946007280948, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 163.000, 0.000, 1.000, 24.000, 1700.000, 129.000, 318.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710946007391322, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 10.000, 162.000, 1.000, 0.000, 24.000, 1672.000, 126.000, 317.000, 220.000, 48.000, 2.000, 44.000, 87.000
 1710946007501669, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2071.000, 133.000, 320.000, 243.000, 47.000, 2.000, 44.000, 87.000
 1710946007612024, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 150.000, 1.000, 0.000, 24.000, 1838.000, 127.000, 317.000, 222.000, 46.000, 2.000, 45.000, 87.000
 1710946007722395, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1706.000, 126.000, 317.000, 220.000, 47.000, 3.000, 44.000, 87.000
 1710946007832736, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 10.000, 160.000, 0.000, 0.000, 24.000, 1623.000, 129.000, 323.000, 242.000, 47.000, 1.000, 44.000, 87.000
 1710946007943106, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1727.000, 128.000, 319.000, 229.000, 47.000, 3.000, 44.000, 87.000
 1710946008053456, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1738.000, 128.000, 319.000, 232.000, 47.000, 3.000, 44.000, 87.000
 1710946008163815, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1902.000, 128.000, 317.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946008274150, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1712.000, 126.000, 317.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710946008384514, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 284.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1841.000, 130.000, 319.000, 233.000, 47.000, 1.000, 45.000, 87.000
 1710946008494843, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 10.000, 147.000, 1.000, 0.000, 24.000, 1718.000, 127.000, 318.000, 229.000, 48.000, 1.000, 44.000, 87.000
 1710946008605213, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1672.000, 129.000, 318.000, 231.000, 47.000, 2.000, 44.000, 87.000
 1710946008715597, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 2078.000, 128.000, 319.000, 223.000, 46.000, 2.000, 45.000, 87.000
 1710946008826013, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 155.000, 0.000, 0.000, 24.000, 1653.000, 127.000, 317.000, 221.000, 48.000, 1.000, 45.000, 87.000
 1710946008936381, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1961.000, 129.000, 321.000, 239.000, 47.000, 3.000, 44.000, 87.000
 1710946009046723, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1822.000, 126.000, 318.000, 225.000, 47.000, 2.000, 44.000, 87.000
 1710946009157054, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1701.000, 128.000, 319.000, 224.000, 47.000, 2.000, 45.000, 87.000
 1710946009267395, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1741.000, 128.000, 323.000, 237.000, 47.000, 1.000, 44.000, 86.000
 1710946009377739, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1708.000, 126.000, 318.000, 226.000, 47.000, 2.000, 44.000, 87.000
 1710946009488112, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 284.000, 10.000, 32.000, 61.000, 11.000, 157.000, 0.000, 0.000, 24.000, 1708.000, 130.000, 319.000, 234.000, 48.000, 1.000, 45.000, 87.000
 1710946009598468, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1768.000, 125.000, 319.000, 226.000, 47.000, 1.000, 44.000, 88.000
 1710946009708836, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1813.000, 126.000, 318.000, 221.000, 47.000, 1.000, 45.000, 86.000
 1710946009819309, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1193.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 151.000, 0.000, 0.000, 24.000, 1995.000, 133.000, 320.000, 247.000, 46.000, 2.000, 44.000, 87.000
 1710946009929647, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1680.000, 127.000, 319.000, 229.000, 47.000, 2.000, 44.000, 87.000
 1710946010040035, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1793.000, 127.000, 321.000, 222.000, 46.000, 2.000, 44.000, 87.000
 1710946010150398, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1198.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1725.000, 134.000, 323.000, 243.000, 47.000, 2.000, 44.000, 87.000
 1710946010260727, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1707.000, 126.000, 318.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710946010371055, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1827.000, 129.000, 320.000, 235.000, 48.000, 1.000, 45.000, 87.000
 1710946010481431, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1773.000, 127.000, 317.000, 229.000, 47.000, 2.000, 45.000, 87.000
 1710946010591780, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1982.000, 133.000, 321.000, 240.000, 48.000, 2.000, 45.000, 87.000
 1710946010702122, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 156.000, 0.000, 0.000, 24.000, 1918.000, 132.000, 323.000, 251.000, 46.000, 2.000, 45.000, 87.000
 1710946010812469, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1560.000, 124.000, 317.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946010922835, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1685.000, 127.000, 319.000, 228.000, 47.000, 2.000, 45.000, 87.000
 1710946011033177, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 10.000, 149.000, 1.000, 0.000, 24.000, 1846.000, 129.000, 317.000, 222.000, 46.000, 3.000, 44.000, 87.000
 1710946011143519, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1692.000, 125.000, 318.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710946011253844, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1961.000, 134.000, 321.000, 236.000, 47.000, 2.000, 44.000, 87.000
 1710946011364213, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1878.000, 127.000, 318.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710946011474556, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1198.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1642.000, 128.000, 318.000, 222.000, 47.000, 1.000, 45.000, 87.000
 1710946011584909, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1795.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1645.000, 129.000, 323.000, 242.000, 47.000, 3.000, 44.000, 87.000
 1710946011695267, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1722.000, 129.000, 318.000, 224.000, 48.000, 0.000, 44.000, 87.000
 1710946011805614, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 10.000, 160.000, 1.000, 0.000, 24.000, 1743.000, 129.000, 318.000, 235.000, 47.000, 1.000, 44.000, 87.000
 1710946011915956, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1243.000, 284.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1991.000, 128.000, 318.000, 223.000, 47.000, 3.000, 44.000, 87.000
 1710946012026305, 847.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1655.000, 126.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946012136663, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1835.000, 131.000, 320.000, 232.000, 47.000, 1.000, 44.000, 87.000
 1710946012247007, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1723.000, 127.000, 317.000, 227.000, 47.000, 2.000, 44.000, 87.000
 1710946012357351, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1728.000, 129.000, 321.000, 232.000, 47.000, 2.000, 44.000, 87.000
 1710946012467688, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1858.000, 134.000, 318.000, 226.000, 47.000, 2.000, 44.000, 87.000
 1710946012578029, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1770.000, 127.000, 318.000, 224.000, 48.000, 1.000, 45.000, 87.000
 1710946012688430, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 151.000, 0.000, 0.000, 24.000, 1817.000, 129.000, 321.000, 239.000, 46.000, 2.000, 45.000, 87.000
 1710946012798787, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1735.000, 126.000, 318.000, 225.000, 47.000, 2.000, 44.000, 87.000
 1710946012909116, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1777.000, 134.000, 320.000, 229.000, 46.000, 1.000, 44.000, 87.000
 1710946013019475, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1620.000, 131.000, 320.000, 233.000, 47.000, 1.000, 45.000, 87.000
 1710946013129817, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1581.000, 125.000, 318.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710946013240154, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 10.000, 156.000, 1.000, 0.000, 24.000, 1758.000, 130.000, 319.000, 226.000, 47.000, 1.000, 44.000, 87.000
 1710946013350494, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 1.000, 24.000, 1791.000, 125.000, 318.000, 226.000, 47.000, 3.000, 44.000, 87.000
 1710946013460828, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 1.000, 24.000, 1735.000, 125.000, 318.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710946013571174, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 10.000, 163.000, 1.000, 0.000, 24.000, 1873.000, 131.000, 320.000, 241.000, 47.000, 2.000, 44.000, 87.000
 1710946013681525, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1831.000, 128.000, 317.000, 223.000, 46.000, 2.000, 44.000, 87.000
 1710946013791876, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 162.000, 1.000, 0.000, 24.000, 1707.000, 127.000, 317.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710946013902207, 846.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1643.000, 133.000, 322.000, 248.000, 47.000, 2.000, 44.000, 87.000
 1710946014012582, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1696.000, 125.000, 318.000, 222.000, 47.000, 1.000, 45.000, 87.000
 1710946014122929, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1191.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1742.000, 128.000, 319.000, 234.000, 47.000, 1.000, 44.000, 87.000
 1710946014233269, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1882.000, 129.000, 317.000, 221.000, 47.000, 1.000, 45.000, 87.000
 1710946014343605, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1883.000, 133.000, 319.000, 239.000, 48.000, 3.000, 44.000, 87.000
 1710946014453932, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1790.000, 131.000, 323.000, 230.000, 47.000, 2.000, 44.000, 88.000
 1710946014564273, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1518.000, 125.000, 317.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710946014674667, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1653.000, 127.000, 318.000, 229.000, 47.000, 1.000, 44.000, 87.000
 1710946014785022, 850.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 10.000, 162.000, 1.000, 0.000, 24.000, 1767.000, 128.000, 318.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710946014895386, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1732.000, 126.000, 317.000, 220.000, 47.000, 2.000, 44.000, 86.000
 1710946015005730, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1917.000, 130.000, 320.000, 240.000, 47.000, 2.000, 44.000, 87.000
 1710946015116082, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1941.000, 126.000, 317.000, 223.000, 46.000, 1.000, 44.000, 86.000
 1710946015226430, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1765.000, 128.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946015336812, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1637.000, 129.000, 323.000, 237.000, 48.000, 2.000, 45.000, 87.000
 1710946015447174, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1633.000, 128.000, 319.000, 225.000, 47.000, 2.000, 44.000, 87.000
 1710946015557518, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3298.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1721.000, 130.000, 318.000, 230.000, 47.000, 2.000, 44.000, 87.000
 1710946015667923, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 1.000, 24.000, 1976.000, 128.000, 317.000, 225.000, 46.000, 2.000, 44.000, 87.000
 1710946015778275, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1191.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1692.000, 126.000, 317.000, 219.000, 46.000, 2.000, 44.000, 87.000
 1710946015888623, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1853.000, 131.000, 319.000, 230.000, 47.000, 2.000, 44.000, 87.000
 1710946015998969, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1700.000, 128.000, 318.000, 226.000, 48.000, 1.000, 44.000, 86.000
 1710946016109297, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 156.000, 0.000, 0.000, 24.000, 1831.000, 131.000, 319.000, 227.000, 46.000, 1.000, 45.000, 87.000
 1710946016219630, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1908.000, 133.000, 321.000, 246.000, 47.000, 2.000, 44.000, 87.000
 1710946016329961, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1672.000, 127.000, 317.000, 220.000, 48.000, 2.000, 44.000, 87.000
 1710946016440304, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1850.000, 128.000, 321.000, 238.000, 46.000, 2.000, 44.000, 86.000
 1710946016550654, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1200.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1670.000, 129.000, 318.000, 219.000, 46.000, 2.000, 44.000, 87.000
 1710946016661022, 847.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1805.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2046.000, 134.000, 319.000, 236.000, 47.000, 1.000, 44.000, 87.000
 1710946016771384, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1718.000, 131.000, 322.000, 231.000, 47.000, 2.000, 44.000, 87.000
 1710946016881717, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1249.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1546.000, 126.000, 318.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710946016992076, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1201.000, 3301.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1702.000, 130.000, 319.000, 226.000, 47.000, 2.000, 45.000, 87.000
 1710946017102418, 846.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1777.000, 127.000, 318.000, 225.000, 47.000, 2.000, 44.000, 87.000
 1710946017212761, 846.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 153.000, 0.000, 0.000, 24.000, 1643.000, 125.000, 318.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710946017323099, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 10.000, 151.000, 1.000, 0.000, 24.000, 1998.000, 131.000, 319.000, 232.000, 46.000, 1.000, 44.000, 87.000
 1710946017433427, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1946.000, 127.000, 318.000, 224.000, 43.000, 1.000, 44.000, 87.000
 1710946017543779, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1692.000, 127.000, 319.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710946017654127, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 147.000, 0.000, 0.000, 24.000, 1627.000, 129.000, 323.000, 246.000, 47.000, 2.000, 45.000, 87.000
 1710946017764478, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 163.000, 1.000, 0.000, 24.000, 1643.000, 126.000, 318.000, 227.000, 47.000, 2.000, 44.000, 87.000
 1710946017874812, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1861.000, 128.000, 319.000, 234.000, 47.000, 2.000, 44.000, 87.000
 1710946017985184, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 10.000, 162.000, 0.000, 0.000, 24.000, 2120.000, 128.000, 317.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710946018095539, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 10.000, 165.000, 1.000, 0.000, 24.000, 1797.000, 126.000, 322.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710946018205894, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1798.000, 132.000, 320.000, 233.000, 46.000, 1.000, 44.000, 87.000
 1710946018316248, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1825.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 157.000, 1.000, 0.000, 24.000, 1668.000, 125.000, 317.000, 219.000, 46.000, 1.000, 44.000, 87.000
 1710946018426602, 847.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 156.000, 1.000, 0.000, 24.000, 1680.000, 126.000, 319.000, 223.000, 47.000, 3.000, 44.000, 86.000
 1710946018536954, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1901.000, 132.000, 318.000, 220.000, 47.000, 2.000, 45.000, 87.000
 1710946018647301, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1716.000, 126.000, 317.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710946018757639, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1866.000, 130.000, 321.000, 240.000, 47.000, 2.000, 44.000, 87.000
 1710946018867977, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1792.000, 128.000, 318.000, 224.000, 47.000, 0.000, 44.000, 87.000
 1710946018978324, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1760.000, 127.000, 318.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710946019088667, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 156.000, 0.000, 0.000, 24.000, 1618.000, 126.000, 321.000, 233.000, 48.000, 1.000, 44.000, 87.000
 1710946019199055, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 1.000, 24.000, 1755.000, 125.000, 318.000, 229.000, 47.000, 2.000, 45.000, 87.000
 1710946019309433, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1688.000, 130.000, 318.000, 224.000, 46.000, 1.000, 45.000, 86.000
 1710946019419778, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1765.000, 128.000, 318.000, 224.000, 47.000, 1.000, 44.000, 87.000
 1710946019530105, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1715.000, 127.000, 317.000, 220.000, 48.000, 1.000, 44.000, 87.000
 1710946019640444, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2006.000, 132.000, 322.000, 238.000, 47.000, 2.000, 45.000, 87.000
 1710946019750769, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1703.000, 129.000, 318.000, 225.000, 46.000, 1.000, 44.000, 87.000
 1710946019861123, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1200.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1773.000, 131.000, 319.000, 239.000, 46.000, 2.000, 45.000, 87.000
 1710946019971482, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1197.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1940.000, 134.000, 320.000, 243.000, 47.000, 1.000, 44.000, 87.000
 1710946020081811, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 897.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1676.000, 126.000, 317.000, 219.000, 46.000, 3.000, 44.000, 87.000
 1710946020192147, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 0.000, 1.000, 24.000, 1855.000, 128.000, 319.000, 235.000, 46.000, 2.000, 45.000, 87.000
 1710946020302492, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 10.000, 152.000, 1.000, 0.000, 24.000, 1758.000, 129.000, 317.000, 220.000, 47.000, 1.000, 45.000, 87.000
 1710946020412822, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1962.000, 134.000, 320.000, 243.000, 48.000, 2.000, 44.000, 87.000
 1710946020523171, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1815.000, 131.000, 322.000, 244.000, 47.000, 2.000, 44.000, 87.000
 1710946020633573, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1610.000, 124.000, 317.000, 220.000, 47.000, 2.000, 45.000, 87.000
 1710946020743903, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1652.000, 127.000, 318.000, 226.000, 46.000, 1.000, 44.000, 87.000
 1710946020854233, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1710.000, 127.000, 318.000, 219.000, 46.000, 1.000, 45.000, 87.000
 1710946020964575, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1678.000, 126.000, 317.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710946021075005, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1795.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 2090.000, 132.000, 320.000, 234.000, 47.000, 2.000, 45.000, 87.000
 1710946021185339, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1850.000, 129.000, 318.000, 224.000, 47.000, 2.000, 45.000, 87.000
 1710946021295692, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1707.000, 127.000, 318.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710946021406033, 848.000, 847.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 159.000, 0.000, 1.000, 23.000, 1625.000, 130.000, 323.000, 244.000, 47.000, 2.000, 45.000, 87.000
 1710946021516380, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 10.000, 154.000, 0.000, 0.000, 24.000, 1733.000, 126.000, 318.000, 228.000, 47.000, 2.000, 44.000, 87.000
 1710946021626721, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1735.000, 129.000, 320.000, 229.000, 47.000, 2.000, 44.000, 87.000
 1710946021737055, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1897.000, 131.000, 318.000, 226.000, 46.000, 2.000, 44.000, 87.000
 1710946021847413, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1715.000, 126.000, 317.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710946021957794, 847.000, 846.000, 1817.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1841.000, 132.000, 320.000, 235.000, 46.000, 2.000, 44.000, 87.000
 1710946022068134, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3301.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1713.000, 126.000, 319.000, 223.000, 47.000, 3.000, 44.000, 87.000
 1710946022178473, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1685.000, 130.000, 319.000, 232.000, 46.000, 2.000, 44.000, 87.000
 1710946022288816, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 900.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 2066.000, 133.000, 322.000, 224.000, 47.000, 1.000, 44.000, 87.000
 1710946022399165, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1825.000, 1806.000, 845.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1652.000, 126.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946022509513, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1855.000, 131.000, 322.000, 236.000, 47.000, 2.000, 44.000, 87.000
 1710946022619850, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1820.000, 127.000, 317.000, 225.000, 46.000, 2.000, 44.000, 87.000
 1710946022730194, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1682.000, 129.000, 317.000, 232.000, 47.000, 1.000, 45.000, 86.000
 1710946022840535, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 10.000, 164.000, 1.000, 0.000, 24.000, 1747.000, 126.000, 323.000, 233.000, 47.000, 2.000, 45.000, 87.000
 1710946022950882, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1706.000, 126.000, 318.000, 229.000, 48.000, 2.000, 44.000, 86.000
 1710946023061236, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1632.000, 130.000, 319.000, 231.000, 47.000, 2.000, 45.000, 87.000
 1710946023171585, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1761.000, 126.000, 319.000, 226.000, 47.000, 3.000, 44.000, 87.000
 1710946023281952, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1820.000, 126.000, 317.000, 222.000, 47.000, 2.000, 45.000, 87.000
 1710946023392293, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 0.000, 1.000, 24.000, 2011.000, 132.000, 320.000, 242.000, 47.000, 2.000, 45.000, 86.000
 1710946023502646, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1698.000, 129.000, 318.000, 229.000, 47.000, 2.000, 45.000, 87.000
 1710946023612994, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1680.000, 130.000, 320.000, 239.000, 47.000, 2.000, 45.000, 87.000
 1710946023723361, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 1.000, 24.000, 1718.000, 128.000, 323.000, 244.000, 47.000, 1.000, 44.000, 87.000
 1710946023833702, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1682.000, 127.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710946023944051, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1815.000, 128.000, 318.000, 233.000, 47.000, 1.000, 44.000, 87.000
 1710946024054403, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 32.000, 61.000, 10.000, 165.000, 1.000, 0.000, 24.000, 1807.000, 129.000, 318.000, 225.000, 46.000, 2.000, 44.000, 87.000
 1710946024164732, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 32.000, 61.000, 10.000, 160.000, 0.000, 0.000, 24.000, 1747.000, 134.000, 321.000, 239.000, 46.000, 2.000, 45.000, 86.000
 1710946024275070, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1902.000, 132.000, 319.000, 231.000, 46.000, 2.000, 44.000, 87.000
 1710946024385403, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 159.000, 0.000, 0.000, 24.000, 1563.000, 124.000, 317.000, 219.000, 47.000, 1.000, 45.000, 87.000
 1710946024495752, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1690.000, 127.000, 318.000, 224.000, 47.000, 1.000, 44.000, 88.000
 1710946024606136, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 900.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 152.000, 1.000, 0.000, 24.000, 1818.000, 128.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710946024716486, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1683.000, 126.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710946024826815, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 166.000, 0.000, 0.000, 24.000, 1963.000, 132.000, 321.000, 235.000, 47.000, 1.000, 44.000, 87.000
 1710946024937166, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1885.000, 130.000, 318.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710946025047516, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1798.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 10.000, 147.000, 1.000, 0.000, 24.000, 1641.000, 127.000, 318.000, 220.000, 47.000, 1.000, 45.000, 87.000
 1710946025157844, 847.000, 846.000, 1816.000, 1202.000, 846.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 897.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 150.000, 1.000, 0.000, 24.000, 1637.000, 130.000, 322.000, 248.000, 47.000, 2.000, 45.000, 87.000
 1710946025268177, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 10.000, 147.000, 1.000, 0.000, 24.000, 1725.000, 128.000, 318.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710946025378542, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 152.000, 1.000, 0.000, 24.000, 1738.000, 129.000, 319.000, 226.000, 47.000, 3.000, 44.000, 86.000
 1710946025488869, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 151.000, 0.000, 0.000, 24.000, 1637.000, 131.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946025599212, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 284.000, 10.000, 32.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1665.000, 126.000, 317.000, 219.000, 46.000, 1.000, 44.000, 87.000
 1710946025709548, 847.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1845.000, 132.000, 320.000, 228.000, 47.000, 1.000, 44.000, 87.000
 1710946025819882, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1716.000, 128.000, 318.000, 230.000, 47.000, 2.000, 44.000, 87.000
 1710946025930259, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1716.000, 131.000, 320.000, 241.000, 47.000, 3.000, 44.000, 87.000
 1710946026040613, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1198.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1923.000, 133.000, 320.000, 230.000, 46.000, 1.000, 44.000, 86.000
 1710946026150973, 850.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1193.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1767.000, 125.000, 318.000, 224.000, 47.000, 3.000, 44.000, 87.000
 1710946026261324, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1822.000, 128.000, 321.000, 237.000, 46.000, 1.000, 45.000, 87.000
 1710946026371663, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1745.000, 129.000, 318.000, 221.000, 47.000, 1.000, 45.000, 87.000
 1710946026482003, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1781.000, 129.000, 322.000, 241.000, 47.000, 2.000, 44.000, 87.000
 1710946026592363, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1840.000, 126.000, 320.000, 236.000, 47.000, 2.000, 45.000, 87.000
 1710946026702718, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 152.000, 1.000, 0.000, 24.000, 1578.000, 127.000, 318.000, 225.000, 46.000, 2.000, 45.000, 87.000
 1710946026813056, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1742.000, 127.000, 318.000, 234.000, 47.000, 1.000, 44.000, 87.000
 1710946026923400, 848.000, 847.000, 1815.000, 1201.000, 846.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1811.000, 127.000, 319.000, 228.000, 47.000, 2.000, 45.000, 87.000
 1710946027033746, 847.000, 846.000, 1815.000, 1202.000, 848.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1732.000, 126.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710946027144095, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 2012.000, 132.000, 323.000, 238.000, 47.000, 1.000, 45.000, 87.000
 1710946027254473, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1803.000, 130.000, 318.000, 227.000, 47.000, 1.000, 44.000, 87.000
 1710946027364822, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1716.000, 127.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946027475168, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1642.000, 129.000, 323.000, 245.000, 47.000, 3.000, 45.000, 87.000
 1710946027585514, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1700.000, 127.000, 318.000, 224.000, 48.000, 2.000, 44.000, 87.000
 1710946027695863, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1793.000, 128.000, 319.000, 233.000, 46.000, 1.000, 44.000, 87.000
 1710946027806226, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1197.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1848.000, 131.000, 317.000, 227.000, 47.000, 2.000, 44.000, 86.000
 1710946027916549, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1805.000, 845.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1911.000, 127.000, 318.000, 237.000, 47.000, 1.000, 44.000, 87.000
 1710946028026900, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1821.000, 131.000, 324.000, 231.000, 47.000, 1.000, 45.000, 87.000
 1710946028137274, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1805.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 62.000, 11.000, 162.000, 1.000, 0.000, 24.000, 1550.000, 124.000, 318.000, 224.000, 47.000, 1.000, 45.000, 87.000
 1710946028247740, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1693.000, 127.000, 318.000, 228.000, 47.000, 2.000, 44.000, 87.000
 1710946028358081, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 10.000, 149.000, 0.000, 0.000, 24.000, 1765.000, 131.000, 318.000, 226.000, 47.000, 1.000, 44.000, 87.000
 1710946028468410, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1710.000, 126.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710946028578780, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1886.000, 131.000, 321.000, 236.000, 47.000, 2.000, 44.000, 87.000
 1710946028689119, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 152.000, 1.000, 0.000, 24.000, 1902.000, 130.000, 318.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710946028799473, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 156.000, 0.000, 0.000, 24.000, 1758.000, 128.000, 319.000, 223.000, 47.000, 1.000, 45.000, 87.000
 1710946028909882, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1637.000, 126.000, 324.000, 234.000, 47.000, 2.000, 44.000, 87.000
 1710946029020241, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1696.000, 128.000, 318.000, 226.000, 47.000, 2.000, 44.000, 87.000
 1710946029130572, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 156.000, 0.000, 0.000, 24.000, 1742.000, 130.000, 319.000, 230.000, 46.000, 2.000, 44.000, 87.000
 1710946029240923, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1952.000, 130.000, 318.000, 228.000, 47.000, 2.000, 44.000, 87.000
 1710946029351267, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1198.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 11.000, 32.000, 61.000, 11.000, 150.000, 1.000, 0.000, 24.000, 1693.000, 127.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710946029461599, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 10.000, 164.000, 1.000, 0.000, 24.000, 1836.000, 132.000, 319.000, 231.000, 47.000, 1.000, 44.000, 87.000
 1710946029571925, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 284.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1777.000, 128.000, 318.000, 227.000, 47.000, 1.000, 45.000, 87.000
 1710946029682274, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1800.000, 131.000, 321.000, 231.000, 47.000, 2.000, 44.000, 87.000
 1710946029792616, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 10.000, 149.000, 1.000, 0.000, 24.000, 1942.000, 132.000, 322.000, 235.000, 46.000, 2.000, 45.000, 87.000
 1710946029903027, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1695.000, 127.000, 318.000, 227.000, 47.000, 1.000, 44.000, 87.000
 1710946030013366, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 10.000, 153.000, 0.000, 0.000, 24.000, 1858.000, 128.000, 321.000, 236.000, 46.000, 2.000, 44.000, 87.000
 1710946030123738, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1861.000, 128.000, 317.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710946030234087, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 284.000, 10.000, 32.000, 61.000, 10.000, 149.000, 1.000, 0.000, 24.000, 2003.000, 129.000, 320.000, 241.000, 47.000, 1.000, 44.000, 87.000
 1710946030344434, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1747.000, 134.000, 324.000, 249.000, 47.000, 1.000, 44.000, 87.000
 1710946030454773, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1531.000, 124.000, 317.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710946030565112, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1733.000, 126.000, 319.000, 223.000, 46.000, 2.000, 45.000, 87.000
 1710946030675464, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1763.000, 126.000, 318.000, 227.000, 47.000, 2.000, 44.000, 87.000
 1710946030785805, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1661.000, 126.000, 318.000, 222.000, 48.000, 1.000, 44.000, 87.000
 1710946030896147, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1973.000, 133.000, 321.000, 236.000, 47.000, 2.000, 45.000, 87.000
 1710946031006492, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 1.000, 24.000, 1963.000, 130.000, 319.000, 225.000, 47.000, 2.000, 44.000, 87.000
 1710946031116821, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1673.000, 126.000, 319.000, 225.000, 47.000, 2.000, 45.000, 87.000
 1710946031227216, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1645.000, 128.000, 324.000, 249.000, 47.000, 1.000, 45.000, 87.000
 1710946031337550, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1805.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1650.000, 126.000, 318.000, 225.000, 48.000, 2.000, 44.000, 87.000
 1710946031447894, 848.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1653.000, 126.000, 318.000, 232.000, 47.000, 1.000, 45.000, 87.000
 1710946031558241, 848.000, 846.000, 1816.000, 1201.000, 846.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 156.000, 0.000, 0.000, 24.000, 2115.000, 130.000, 318.000, 222.000, 46.000, 2.000, 44.000, 87.000
 1710946031668581, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 284.000, 10.000, 33.000, 61.000, 11.000, 156.000, 1.000, 0.000, 24.000, 1801.000, 127.000, 320.000, 241.000, 47.000, 1.000, 44.000, 86.000
 1710946031778949, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1813.000, 130.000, 320.000, 231.000, 47.000, 2.000, 44.000, 87.000
 1710946031889284, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1668.000, 127.000, 318.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710946031999622, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1758.000, 130.000, 320.000, 222.000, 47.000, 3.000, 45.000, 87.000
 1710946032109959, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1908.000, 131.000, 318.000, 227.000, 47.000, 2.000, 44.000, 87.000
 1710946032220349, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1198.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1748.000, 126.000, 318.000, 222.000, 47.000, 3.000, 44.000, 87.000
 1710946032330704, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 284.000, 10.000, 33.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1866.000, 132.000, 321.000, 238.000, 43.000, 2.000, 44.000, 87.000
 1710946032441044, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1793.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1758.000, 127.000, 318.000, 223.000, 47.000, 2.000, 45.000, 87.000
 1710946032551437, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1895.000, 127.000, 319.000, 225.000, 48.000, 1.000, 45.000, 87.000
 1710946032661814, 847.000, 847.000, 1816.000, 1201.000, 846.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1631.000, 127.000, 321.000, 233.000, 47.000, 2.000, 44.000, 87.000
 1710946032772170, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1730.000, 128.000, 318.000, 229.000, 48.000, 1.000, 44.000, 87.000
 1710946032882538, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1715.000, 129.000, 320.000, 230.000, 46.000, 3.000, 44.000, 87.000
 1710946032992861, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 151.000, 1.000, 0.000, 24.000, 1733.000, 127.000, 318.000, 228.000, 47.000, 1.000, 45.000, 87.000
 1710946033103233, 851.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1244.000, 284.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1647.000, 127.000, 318.000, 221.000, 47.000, 2.000, 44.000, 86.000
 1710946033213574, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1998.000, 133.000, 321.000, 240.000, 47.000, 1.000, 45.000, 86.000
 1710946033323911, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1711.000, 128.000, 319.000, 225.000, 48.000, 2.000, 45.000, 87.000
 1710946033434245, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 284.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 1.000, 24.000, 1771.000, 127.000, 319.000, 233.000, 48.000, 2.000, 44.000, 87.000
 1710946033544585, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1948.000, 131.000, 321.000, 236.000, 47.000, 2.000, 44.000, 86.000
 1710946033654933, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 284.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1682.000, 126.000, 318.000, 224.000, 46.000, 2.000, 45.000, 87.000
 1710946033765266, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1866.000, 127.000, 319.000, 232.000, 47.000, 2.000, 44.000, 87.000
 1710946033875643, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1748.000, 128.000, 317.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710946033985986, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1965.000, 132.000, 321.000, 243.000, 47.000, 2.000, 45.000, 87.000
 1710946034096346, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 10.000, 149.000, 0.000, 0.000, 24.000, 1803.000, 134.000, 323.000, 245.000, 47.000, 1.000, 44.000, 87.000
 1710946034206702, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1613.000, 124.000, 318.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710946034317043, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 1.000, 24.000, 1646.000, 126.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946034427404, 846.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1802.000, 127.000, 318.000, 223.000, 48.000, 2.000, 44.000, 86.000
 1710946034537768, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1701.000, 126.000, 317.000, 221.000, 46.000, 3.000, 45.000, 87.000
 1710946034648129, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1198.000, 3300.000, 1796.000, 898.000, 1200.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 151.000, 1.000, 0.000, 24.000, 2091.000, 133.000, 320.000, 232.000, 47.000, 2.000, 45.000, 87.000
 1710946034758469, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1850.000, 130.000, 318.000, 222.000, 48.000, 3.000, 44.000, 87.000
 1710946034868797, 847.000, 846.000, 1816.000, 1202.000, 846.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1688.000, 126.000, 318.000, 223.000, 47.000, 1.000, 45.000, 87.000
 1710946034979130, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1631.000, 128.000, 322.000, 248.000, 47.000, 2.000, 44.000, 87.000
 1710946035089491, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1688.000, 128.000, 318.000, 223.000, 47.000, 2.000, 45.000, 87.000
 1710946035199893, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 845.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1788.000, 127.000, 319.000, 224.000, 46.000, 2.000, 44.000, 87.000
 1710946035310397, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 152.000, 1.000, 0.000, 24.000, 1898.000, 130.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946035420736, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 1.000, 0.000, 24.000, 1680.000, 128.000, 317.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710946035531103, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1833.000, 133.000, 320.000, 232.000, 47.000, 2.000, 45.000, 88.000
 1710946035641462, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1748.000, 127.000, 318.000, 223.000, 46.000, 2.000, 44.000, 87.000
 1710946035751815, 850.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1807.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 1.000, 24.000, 1700.000, 130.000, 319.000, 236.000, 47.000, 2.000, 44.000, 87.000
 1710946035862150, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 62.000, 10.000, 148.000, 0.000, 0.000, 24.000, 2026.000, 129.000, 321.000, 225.000, 47.000, 2.000, 44.000, 87.000
 1710946035972482, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 158.000, 0.000, 0.000, 24.000, 1645.000, 127.000, 317.000, 220.000, 46.000, 1.000, 44.000, 87.000
 1710946036082814, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1850.000, 128.000, 322.000, 234.000, 47.000, 1.000, 44.000, 87.000
 1710946036193142, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1191.000, 1795.000, 1827.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1776.000, 128.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946036303543, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1673.000, 127.000, 318.000, 223.000, 48.000, 2.000, 44.000, 87.000
 1710946036413889, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 156.000, 0.000, 0.000, 24.000, 1748.000, 128.000, 322.000, 243.000, 48.000, 2.000, 44.000, 87.000
 1710946036524270, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1238.000, 284.000, 10.000, 32.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1697.000, 124.000, 318.000, 223.000, 46.000, 2.000, 44.000, 87.000
 1710946036634652, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1661.000, 126.000, 319.000, 227.000, 47.000, 2.000, 45.000, 87.000
 1710946036744988, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 155.000, 1.000, 0.000, 24.000, 1750.000, 126.000, 318.000, 224.000, 46.000, 2.000, 44.000, 87.000
 1710946036855319, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1813.000, 126.000, 317.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710946036965648, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1825.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 10.000, 149.000, 1.000, 0.000, 24.000, 1942.000, 134.000, 320.000, 234.000, 47.000, 2.000, 44.000, 87.000
 1710946037075984, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 848.000, 848.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 163.000, 1.000, 0.000, 24.000, 1720.000, 128.000, 319.000, 227.000, 46.000, 2.000, 44.000, 87.000
 1710946037186320, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1652.000, 126.000, 319.000, 236.000, 47.000, 2.000, 44.000, 87.000
 1710946037296660, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 151.000, 0.000, 0.000, 24.000, 1753.000, 132.000, 323.000, 243.000, 47.000, 1.000, 45.000, 87.000
 1710946037406996, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1687.000, 126.000, 318.000, 223.000, 47.000, 1.000, 45.000, 87.000
 1710946037517334, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 151.000, 0.000, 0.000, 24.000, 1843.000, 128.000, 320.000, 233.000, 47.000, 2.000, 44.000, 87.000
 1710946037627686, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 1.000, 24.000, 1710.000, 128.000, 319.000, 227.000, 47.000, 2.000, 44.000, 88.000
 1710946037738024, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 154.000, 1.000, 0.000, 24.000, 1806.000, 131.000, 321.000, 241.000, 47.000, 0.000, 45.000, 87.000
 1710946037848412, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1191.000, 1796.000, 1826.000, 1806.000, 845.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 157.000, 1.000, 0.000, 24.000, 1912.000, 133.000, 320.000, 249.000, 47.000, 1.000, 44.000, 87.000
 1710946037958744, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1671.000, 124.000, 318.000, 225.000, 47.000, 2.000, 44.000, 87.000
 1710946038069088, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1825.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1662.000, 128.000, 318.000, 227.000, 47.000, 2.000, 44.000, 88.000
 1710946038179410, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1857.000, 128.000, 318.000, 224.000, 47.000, 2.000, 45.000, 87.000
 1710946038289758, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1748.000, 126.000, 318.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710946038400099, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1825.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1993.000, 133.000, 321.000, 237.000, 46.000, 1.000, 45.000, 87.000
 1710946038510431, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1693.000, 129.000, 319.000, 225.000, 47.000, 2.000, 45.000, 87.000
 1710946038620766, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1707.000, 128.000, 319.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710946038731098, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 157.000, 0.000, 0.000, 24.000, 1643.000, 129.000, 323.000, 249.000, 47.000, 0.000, 44.000, 87.000
 1710946038841429, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1727.000, 129.000, 319.000, 227.000, 47.000, 1.000, 44.000, 87.000
 1710946038951783, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1770.000, 127.000, 319.000, 228.000, 47.000, 2.000, 44.000, 87.000
 1710946039062114, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1691.000, 126.000, 317.000, 222.000, 47.000, 2.000, 45.000, 87.000
 1710946039172485, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1631.000, 128.000, 318.000, 222.000, 47.000, 1.000, 45.000, 87.000
 1710946039282812, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 284.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1811.000, 134.000, 322.000, 229.000, 47.000, 1.000, 44.000, 87.000
 1710946039393145, 850.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1718.000, 128.000, 318.000, 226.000, 46.000, 1.000, 44.000, 87.000
 1710946039503494, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 152.000, 0.000, 0.000, 24.000, 1737.000, 130.000, 321.000, 239.000, 47.000, 2.000, 44.000, 87.000
 1710946039613829, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 156.000, 0.000, 0.000, 24.000, 1965.000, 134.000, 320.000, 235.000, 47.000, 2.000, 44.000, 87.000
 1710946039724248, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1752.000, 126.000, 318.000, 221.000, 46.000, 2.000, 45.000, 87.000
 1710946039834615, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1836.000, 129.000, 320.000, 235.000, 48.000, 1.000, 44.000, 88.000
 1710946039944962, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1728.000, 127.000, 317.000, 223.000, 46.000, 2.000, 45.000, 87.000
 1710946040055293, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1793.000, 128.000, 323.000, 239.000, 47.000, 1.000, 44.000, 87.000
 1710946040165627, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1801.000, 133.000, 322.000, 250.000, 48.000, 1.000, 44.000, 87.000
 1710946040275973, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1598.000, 124.000, 318.000, 225.000, 47.000, 2.000, 44.000, 87.000
 1710946040386350, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 155.000, 0.000, 0.000, 24.000, 1645.000, 127.000, 319.000, 226.000, 47.000, 2.000, 44.000, 87.000
 1710946040496730, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 150.000, 1.000, 0.000, 24.000, 1760.000, 127.000, 319.000, 227.000, 47.000, 1.000, 44.000, 87.000
 1710946040607070, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 10.000, 150.000, 1.000, 0.000, 24.000, 1726.000, 126.000, 318.000, 223.000, 47.000, 2.000, 45.000, 86.000
 1710946040717422, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 900.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 163.000, 0.000, 0.000, 24.000, 2037.000, 133.000, 321.000, 236.000, 46.000, 1.000, 44.000, 87.000
 1710946040827780, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1846.000, 127.000, 318.000, 225.000, 47.000, 1.000, 44.000, 87.000
 1710946040938111, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1717.000, 125.000, 317.000, 226.000, 47.000, 1.000, 44.000, 87.000
 1710946041048450, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1641.000, 133.000, 323.000, 250.000, 47.000, 1.000, 45.000, 87.000
 1710946041158798, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1688.000, 128.000, 318.000, 227.000, 47.000, 1.000, 44.000, 87.000
 1710946041269139, 847.000, 846.000, 1817.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1827.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1716.000, 129.000, 320.000, 235.000, 47.000, 2.000, 44.000, 87.000
 1710946041379494, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 1.000, 24.000, 1878.000, 128.000, 318.000, 223.000, 46.000, 1.000, 45.000, 87.000
 1710946041489832, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1813.000, 132.000, 318.000, 235.000, 46.000, 2.000, 45.000, 87.000
 1710946041600169, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1807.000, 134.000, 323.000, 251.000, 47.000, 1.000, 44.000, 87.000
 1710946041710528, 847.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1512.000, 128.000, 319.000, 223.000, 47.000, 1.000, 45.000, 87.000
 1710946041820904, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1656.000, 128.000, 319.000, 233.000, 47.000, 1.000, 45.000, 87.000
 1710946041931250, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 10.000, 160.000, 0.000, 0.000, 24.000, 1771.000, 129.000, 317.000, 229.000, 48.000, 2.000, 44.000, 86.000
 1710946042041581, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 1.000, 24.000, 1667.000, 125.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946042151911, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 152.000, 0.000, 0.000, 24.000, 1957.000, 129.000, 321.000, 236.000, 47.000, 1.000, 44.000, 87.000
 1710946042262238, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1945.000, 125.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946042372581, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1761.000, 128.000, 318.000, 225.000, 48.000, 1.000, 44.000, 87.000
 1710946042482929, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1637.000, 128.000, 324.000, 246.000, 46.000, 2.000, 45.000, 86.000
 1710946042593262, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1738.000, 128.000, 319.000, 230.000, 47.000, 1.000, 44.000, 87.000
 1710946042703597, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 152.000, 1.000, 0.000, 24.000, 1710.000, 131.000, 319.000, 233.000, 47.000, 2.000, 45.000, 87.000
 1710946042813928, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2032.000, 126.000, 319.000, 223.000, 47.000, 3.000, 44.000, 86.000
 1710946042924312, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 10.000, 160.000, 0.000, 0.000, 24.000, 1761.000, 127.000, 318.000, 221.000, 47.000, 1.000, 45.000, 87.000
 1710946043034649, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1887.000, 134.000, 320.000, 243.000, 47.000, 0.000, 44.000, 86.000
 1710946043145024, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1690.000, 127.000, 319.000, 226.000, 47.000, 1.000, 44.000, 87.000
 1710946043255388, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 154.000, 1.000, 0.000, 24.000, 1833.000, 129.000, 321.000, 233.000, 47.000, 2.000, 45.000, 87.000
 1710946043365721, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 284.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 1.000, 24.000, 1730.000, 133.000, 322.000, 240.000, 47.000, 1.000, 45.000, 87.000
 1710946043476067, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1665.000, 127.000, 318.000, 225.000, 47.000, 2.000, 44.000, 87.000
 1710946043586420, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1857.000, 128.000, 321.000, 234.000, 47.000, 2.000, 44.000, 87.000
 1710946043696764, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1890.000, 129.000, 318.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710946043807105, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2062.000, 134.000, 320.000, 240.000, 47.000, 3.000, 44.000, 87.000
 1710946043917436, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1860.000, 133.000, 323.000, 250.000, 48.000, 1.000, 45.000, 87.000
 1710946044027811, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1542.000, 124.000, 317.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710946044138146, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 10.000, 161.000, 0.000, 0.000, 24.000, 1702.000, 129.000, 318.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710946044248470, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1197.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1778.000, 129.000, 317.000, 223.000, 47.000, 1.000, 45.000, 87.000
 1710946044358823, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1633.000, 126.000, 317.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946044469203, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 2008.000, 133.000, 320.000, 232.000, 46.000, 1.000, 44.000, 87.000
 1710946044579554, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 10.000, 150.000, 1.000, 0.000, 24.000, 1935.000, 127.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946044689888, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1796.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1743.000, 128.000, 317.000, 225.000, 47.000, 2.000, 45.000, 87.000
 1710946044800242, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1642.000, 130.000, 325.000, 250.000, 47.000, 1.000, 44.000, 87.000
 1710946044910604, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1811.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 10.000, 147.000, 1.000, 0.000, 24.000, 1660.000, 128.000, 318.000, 227.000, 47.000, 1.000, 45.000, 87.000
 1710946045020956, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1688.000, 130.000, 319.000, 230.000, 47.000, 0.000, 44.000, 87.000
 1710946045131312, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 1.000, 24.000, 2050.000, 130.000, 318.000, 223.000, 47.000, 2.000, 45.000, 87.000
 1710946045241650, 848.000, 847.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1785.000, 126.000, 319.000, 230.000, 47.000, 2.000, 44.000, 87.000
 1710946045351989, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 897.000, 1198.000, 1240.000, 284.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1848.000, 132.000, 319.000, 234.000, 46.000, 2.000, 44.000, 87.000
 1710946045462396, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1658.000, 127.000, 317.000, 225.000, 47.000, 1.000, 44.000, 86.000
 1710946045572727, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1741.000, 127.000, 320.000, 225.000, 47.000, 1.000, 44.000, 87.000
 1710946045683109, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1926.000, 129.000, 318.000, 232.000, 46.000, 1.000, 44.000, 87.000
 1710946045793463, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1687.000, 127.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946045903828, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 10.000, 151.000, 0.000, 0.000, 24.000, 1851.000, 129.000, 320.000, 240.000, 47.000, 1.000, 45.000, 87.000
 1710946046014179, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1198.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1833.000, 125.000, 318.000, 224.000, 47.000, 1.000, 45.000, 87.000
 1710946046124522, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 284.000, 10.000, 33.000, 61.000, 11.000, 153.000, 1.000, 0.000, 24.000, 1777.000, 128.000, 319.000, 228.000, 47.000, 1.000, 45.000, 87.000
 1710946046234864, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1617.000, 131.000, 320.000, 244.000, 47.000, 1.000, 44.000, 87.000
 1710946046345229, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1578.000, 126.000, 319.000, 224.000, 46.000, 2.000, 45.000, 87.000
 1710946046455571, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 10.000, 160.000, 0.000, 0.000, 24.000, 1720.000, 131.000, 319.000, 231.000, 46.000, 1.000, 45.000, 87.000
 1710946046565914, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 150.000, 1.000, 0.000, 24.000, 1767.000, 126.000, 318.000, 226.000, 47.000, 0.000, 45.000, 87.000
 1710946046676349, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1716.000, 128.000, 318.000, 223.000, 47.000, 2.000, 45.000, 87.000
 1710946046786708, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1948.000, 131.000, 321.000, 238.000, 47.000, 2.000, 44.000, 87.000
 1710946046897048, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1776.000, 128.000, 319.000, 226.000, 46.000, 2.000, 44.000, 87.000
 1710946047007420, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1741.000, 129.000, 320.000, 237.000, 48.000, 1.000, 44.000, 87.000
 1710946047117801, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1966.000, 132.000, 321.000, 242.000, 47.000, 1.000, 44.000, 87.000
 1710946047228140, 847.000, 846.000, 1816.000, 1201.000, 846.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 10.000, 157.000, 0.000, 0.000, 24.000, 1698.000, 126.000, 318.000, 225.000, 47.000, 1.000, 45.000, 87.000
 1710946047338487, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1855.000, 129.000, 320.000, 234.000, 43.000, 2.000, 44.000, 87.000
 1710946047448837, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1900.000, 129.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946047559193, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1200.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 163.000, 1.000, 0.000, 24.000, 1927.000, 133.000, 321.000, 241.000, 47.000, 2.000, 44.000, 87.000
 1710946047669536, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1813.000, 133.000, 324.000, 249.000, 46.000, 0.000, 44.000, 87.000
 1710946047779870, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1610.000, 125.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946047890201, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 10.000, 162.000, 0.000, 0.000, 24.000, 1643.000, 127.000, 319.000, 226.000, 47.000, 2.000, 45.000, 87.000
 1710946048000546, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1792.000, 129.000, 318.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710946048110915, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 151.000, 0.000, 0.000, 24.000, 1713.000, 126.000, 317.000, 221.000, 47.000, 1.000, 45.000, 87.000
 1710946048221255, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2061.000, 133.000, 319.000, 238.000, 47.000, 2.000, 44.000, 87.000
 1710946048331630, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1856.000, 128.000, 318.000, 224.000, 47.000, 1.000, 44.000, 87.000
 1710946048441968, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1683.000, 128.000, 317.000, 225.000, 47.000, 2.000, 44.000, 87.000
 1710946048552324, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1630.000, 129.000, 324.000, 248.000, 46.000, 2.000, 44.000, 87.000
 1710946048662697, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1680.000, 129.000, 318.000, 225.000, 48.000, 1.000, 44.000, 87.000
 1710946048773046, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 284.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1771.000, 130.000, 319.000, 230.000, 47.000, 2.000, 44.000, 87.000
 1710946048883469, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 158.000, 1.000, 0.000, 24.000, 1896.000, 128.000, 318.000, 224.000, 46.000, 0.000, 44.000, 87.000
 1710946048994084, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1798.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1687.000, 126.000, 317.000, 222.000, 47.000, 2.000, 45.000, 87.000
 1710946049104438, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1830.000, 132.000, 320.000, 241.000, 48.000, 2.000, 44.000, 87.000
 1710946049214767, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 154.000, 1.000, 1.000, 24.000, 1751.000, 128.000, 318.000, 225.000, 47.000, 1.000, 44.000, 87.000
 1710946049325111, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1700.000, 127.000, 320.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710946049435488, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2025.000, 134.000, 322.000, 235.000, 46.000, 1.000, 44.000, 87.000
 1710946049545823, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1197.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1652.000, 127.000, 318.000, 221.000, 47.000, 1.000, 45.000, 88.000
 1710946049656311, 850.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1852.000, 129.000, 321.000, 241.000, 46.000, 2.000, 44.000, 87.000
 1710946049766649, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1766.000, 125.000, 318.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946049876984, 847.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 897.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1928.000, 134.000, 318.000, 227.000, 46.000, 3.000, 45.000, 86.000
 1710946049987315, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1748.000, 131.000, 324.000, 246.000, 46.000, 2.000, 44.000, 87.000
 1710946050097645, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 153.000, 1.000, 0.000, 24.000, 1687.000, 126.000, 318.000, 225.000, 47.000, 1.000, 45.000, 87.000
 1710946050207969, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1666.000, 131.000, 319.000, 233.000, 46.000, 1.000, 44.000, 87.000
 1710946050318317, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 10.000, 147.000, 0.000, 0.000, 24.000, 1725.000, 126.000, 318.000, 225.000, 48.000, 2.000, 45.000, 87.000
 1710946050428672, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1256.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1683.000, 125.000, 317.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710946050539041, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1927.000, 131.000, 320.000, 241.000, 47.000, 2.000, 44.000, 87.000
 1710946050649423, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1760.000, 128.000, 318.000, 226.000, 47.000, 2.000, 44.000, 87.000
 1710946050759801, 846.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 163.000, 1.000, 0.000, 24.000, 1653.000, 129.000, 321.000, 231.000, 48.000, 1.000, 44.000, 87.000
 1710946050870133, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 156.000, 0.000, 0.000, 24.000, 1791.000, 133.000, 323.000, 239.000, 46.000, 2.000, 44.000, 87.000
 1710946050980521, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 151.000, 0.000, 0.000, 24.000, 1660.000, 126.000, 318.000, 225.000, 48.000, 1.000, 44.000, 87.000
 1710946051090879, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1857.000, 128.000, 320.000, 235.000, 47.000, 3.000, 44.000, 87.000
 1710946051201237, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 1.000, 24.000, 1681.000, 130.000, 317.000, 227.000, 47.000, 2.000, 45.000, 87.000
 1710946051311588, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1791.000, 135.000, 322.000, 235.000, 47.000, 1.000, 45.000, 88.000
 1710946051421922, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1893.000, 131.000, 320.000, 248.000, 48.000, 2.000, 44.000, 88.000
 1710946051532271, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 153.000, 0.000, 0.000, 24.000, 1648.000, 124.000, 317.000, 221.000, 46.000, 2.000, 45.000, 87.000
 1710946051642710, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1657.000, 127.000, 318.000, 230.000, 47.000, 2.000, 45.000, 87.000
 1710946051753050, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 845.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1822.000, 129.000, 318.000, 222.000, 48.000, 1.000, 45.000, 87.000
 1710946051863392, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 1.000, 24.000, 1748.000, 126.000, 318.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710946051973740, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2005.000, 130.000, 322.000, 237.000, 47.000, 2.000, 44.000, 87.000
 1710946052084106, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1740.000, 128.000, 317.000, 224.000, 47.000, 1.000, 44.000, 87.000
 1710946052194452, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1191.000, 1795.000, 1826.000, 1805.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1732.000, 128.000, 318.000, 223.000, 47.000, 3.000, 44.000, 87.000
 1710946052304833, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1641.000, 129.000, 322.000, 246.000, 48.000, 2.000, 45.000, 87.000
 1710946052415197, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1730.000, 127.000, 318.000, 227.000, 48.000, 2.000, 44.000, 87.000
 1710946052525538, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1756.000, 130.000, 319.000, 230.000, 47.000, 2.000, 44.000, 86.000
 1710946052635912, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1715.000, 130.000, 318.000, 223.000, 47.000, 1.000, 45.000, 87.000
 1710946052746244, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1666.000, 125.000, 317.000, 221.000, 46.000, 2.000, 45.000, 87.000
 1710946052856584, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1797.000, 132.000, 321.000, 239.000, 47.000, 3.000, 44.000, 87.000
 1710946052966950, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3301.000, 1796.000, 897.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1718.000, 126.000, 318.000, 228.000, 47.000, 3.000, 44.000, 87.000
 1710946053077340, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1711.000, 130.000, 320.000, 237.000, 47.000, 2.000, 44.000, 87.000
 1710946053187692, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1942.000, 136.000, 318.000, 240.000, 48.000, 2.000, 44.000, 87.000
 1710946053298060, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1733.000, 127.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710946053408412, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1197.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1850.000, 129.000, 319.000, 231.000, 47.000, 2.000, 44.000, 87.000
 1710946053518749, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1728.000, 129.000, 317.000, 221.000, 46.000, 0.000, 44.000, 87.000
 1710946053629142, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1805.000, 133.000, 320.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946053739534, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1801.000, 131.000, 323.000, 250.000, 46.000, 1.000, 45.000, 87.000
 1710946053849924, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1633.000, 126.000, 318.000, 225.000, 47.000, 1.000, 44.000, 87.000
 1710946053960260, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1652.000, 131.000, 319.000, 234.000, 47.000, 2.000, 45.000, 87.000
 1710946054070600, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1712.000, 129.000, 318.000, 224.000, 47.000, 1.000, 44.000, 87.000
 1710946054180949, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1681.000, 125.000, 317.000, 224.000, 47.000, 1.000, 44.000, 87.000
 1710946054291292, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 10.000, 163.000, 0.000, 1.000, 24.000, 2066.000, 132.000, 319.000, 244.000, 47.000, 2.000, 45.000, 87.000
 1710946054401643, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1763.000, 128.000, 318.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710946054511972, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 158.000, 0.000, 0.000, 24.000, 1702.000, 126.000, 318.000, 222.000, 47.000, 0.000, 44.000, 87.000
 1710946054622358, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1627.000, 129.000, 323.000, 247.000, 47.000, 2.000, 45.000, 87.000
 1710946054732681, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 847.000, 850.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1640.000, 125.000, 319.000, 227.000, 47.000, 2.000, 44.000, 87.000
 1710946054843025, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 1.000, 1.000, 24.000, 1727.000, 128.000, 320.000, 235.000, 47.000, 1.000, 44.000, 86.000
 1710946054953402, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1897.000, 130.000, 317.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710946055063769, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1717.000, 126.000, 318.000, 224.000, 46.000, 2.000, 44.000, 87.000
 1710946055174104, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1848.000, 130.000, 321.000, 249.000, 47.000, 1.000, 44.000, 87.000
 1710946055284430, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 1.000, 24.000, 1513.000, 124.000, 318.000, 226.000, 47.000, 2.000, 45.000, 87.000
 1710946055394775, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 1.000, 24.000, 1676.000, 129.000, 319.000, 229.000, 47.000, 2.000, 44.000, 87.000
 1710946055505116, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1792.000, 128.000, 317.000, 222.000, 47.000, 2.000, 45.000, 87.000
 1710946055615477, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1650.000, 126.000, 317.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946055725849, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 848.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1965.000, 131.000, 321.000, 239.000, 47.000, 2.000, 44.000, 86.000
 1710946055836209, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1890.000, 128.000, 318.000, 226.000, 46.000, 2.000, 45.000, 87.000
 1710946055946556, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1667.000, 128.000, 317.000, 226.000, 47.000, 2.000, 45.000, 87.000
 1710946056056902, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1631.000, 126.000, 323.000, 244.000, 47.000, 1.000, 44.000, 87.000
 1710946056167268, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1691.000, 129.000, 318.000, 227.000, 47.000, 1.000, 44.000, 86.000
 1710946056277663, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1200.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1707.000, 130.000, 318.000, 231.000, 45.000, 1.000, 44.000, 86.000
 1710946056388011, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 153.000, 1.000, 0.000, 24.000, 1758.000, 129.000, 318.000, 224.000, 48.000, 2.000, 44.000, 87.000
 1710946056498368, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 155.000, 1.000, 0.000, 24.000, 1822.000, 126.000, 317.000, 222.000, 47.000, 1.000, 45.000, 87.000
 1710946056608708, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1908.000, 134.000, 319.000, 241.000, 47.000, 1.000, 45.000, 86.000
 1710946056719039, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1708.000, 124.000, 318.000, 225.000, 47.000, 1.000, 44.000, 87.000
 1710946056829386, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1782.000, 130.000, 319.000, 228.000, 47.000, 3.000, 45.000, 87.000
 1710946056939739, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1807.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1723.000, 135.000, 323.000, 243.000, 48.000, 1.000, 44.000, 87.000
 1710946057050076, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1697.000, 127.000, 317.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710946057160412, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1827.000, 1807.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1855.000, 128.000, 320.000, 235.000, 47.000, 2.000, 44.000, 87.000
 1710946057270774, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1807.000, 128.000, 319.000, 224.000, 47.000, 2.000, 45.000, 87.000
 1710946057381119, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 284.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1987.000, 133.000, 320.000, 226.000, 47.000, 1.000, 44.000, 87.000
 1710946057491470, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1910.000, 131.000, 323.000, 251.000, 47.000, 2.000, 44.000, 87.000
 1710946057601864, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1553.000, 124.000, 318.000, 222.000, 48.000, 1.000, 44.000, 87.000
 1710946057712228, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 897.000, 1198.000, 1238.000, 285.000, 11.000, 33.000, 61.000, 11.000, 159.000, 0.000, 0.000, 24.000, 1668.000, 126.000, 319.000, 229.000, 47.000, 3.000, 44.000, 87.000
 1710946057822564, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 157.000, 0.000, 0.000, 24.000, 1823.000, 128.000, 318.000, 224.000, 47.000, 2.000, 44.000, 86.000
 1710946057932907, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1667.000, 126.000, 318.000, 224.000, 47.000, 1.000, 45.000, 87.000
 1710946058043264, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 154.000, 0.000, 0.000, 24.000, 1973.000, 133.000, 321.000, 240.000, 47.000, 2.000, 44.000, 87.000
 1710946058153604, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1880.000, 128.000, 317.000, 225.000, 47.000, 1.000, 45.000, 87.000
 1710946058263946, 847.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 1.000, 24.000, 1722.000, 125.000, 318.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710946058374288, 847.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 152.000, 1.000, 0.000, 24.000, 1647.000, 130.000, 324.000, 248.000, 47.000, 2.000, 44.000, 87.000
 1710946058484625, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1688.000, 127.000, 319.000, 225.000, 47.000, 2.000, 45.000, 86.000
 1710946058594973, 846.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1736.000, 128.000, 319.000, 236.000, 47.000, 2.000, 44.000, 87.000
 1710946058705323, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 152.000, 0.000, 0.000, 24.000, 1985.000, 130.000, 318.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710946058815660, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1883.000, 127.000, 320.000, 222.000, 48.000, 2.000, 44.000, 86.000
 1710946058926035, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1828.000, 131.000, 320.000, 231.000, 47.000, 2.000, 44.000, 87.000
 1710946059036381, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1616.000, 125.000, 318.000, 225.000, 47.000, 1.000, 44.000, 87.000
 1710946059146745, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 155.000, 1.000, 0.000, 24.000, 1745.000, 129.000, 319.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710946059257093, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 10.000, 164.000, 1.000, 0.000, 24.000, 1831.000, 130.000, 318.000, 222.000, 48.000, 2.000, 44.000, 87.000
 1710946059367443, 847.000, 846.000, 1815.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1777.000, 126.000, 318.000, 221.000, 48.000, 1.000, 44.000, 87.000
 1710946059477793, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 157.000, 0.000, 0.000, 24.000, 1817.000, 132.000, 321.000, 241.000, 47.000, 2.000, 45.000, 87.000
 1710946059588129, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 152.000, 0.000, 0.000, 24.000, 1787.000, 128.000, 318.000, 225.000, 47.000, 2.000, 45.000, 87.000
 1710946059698470, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1787.000, 127.000, 318.000, 228.000, 47.000, 1.000, 45.000, 86.000
 1710946059808821, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 10.000, 147.000, 1.000, 0.000, 24.000, 1627.000, 127.000, 320.000, 241.000, 47.000, 2.000, 44.000, 87.000
 1710946059919168, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1596.000, 129.000, 319.000, 226.000, 47.000, 2.000, 44.000, 87.000
 1710946060029515, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 11.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1768.000, 130.000, 319.000, 230.000, 47.000, 1.000, 44.000, 87.000
 1710946060139864, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1777.000, 127.000, 318.000, 226.000, 47.000, 2.000, 44.000, 87.000
 1710946060250244, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1723.000, 127.000, 318.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710946060360579, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1872.000, 134.000, 323.000, 240.000, 48.000, 2.000, 44.000, 87.000
 1710946060470926, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1841.000, 126.000, 319.000, 226.000, 47.000, 2.000, 45.000, 87.000
 1710946060581260, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1706.000, 130.000, 319.000, 233.000, 48.000, 3.000, 45.000, 87.000
 1710946060691596, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 2033.000, 131.000, 321.000, 241.000, 47.000, 1.000, 44.000, 88.000
 1710946060801987, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1682.000, 126.000, 318.000, 221.000, 47.000, 1.000, 45.000, 87.000
 1710946060912339, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1845.000, 128.000, 319.000, 235.000, 47.000, 2.000, 44.000, 87.000
 1710946061022680, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1882.000, 128.000, 318.000, 221.000, 48.000, 2.000, 45.000, 87.000
 1710946061133019, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 152.000, 0.000, 0.000, 24.000, 1923.000, 131.000, 321.000, 233.000, 47.000, 1.000, 45.000, 86.000
 1710946061243372, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 151.000, 0.000, 0.000, 24.000, 1773.000, 130.000, 323.000, 248.000, 47.000, 1.000, 44.000, 87.000
 1710946061353708, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 154.000, 0.000, 0.000, 24.000, 1512.000, 124.000, 318.000, 222.000, 46.000, 2.000, 44.000, 87.000
 1710946061464057, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1655.000, 126.000, 319.000, 229.000, 47.000, 1.000, 44.000, 87.000
 1710946061574454, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1778.000, 129.000, 317.000, 221.000, 47.000, 3.000, 45.000, 87.000
 1710946061684792, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1711.000, 126.000, 318.000, 223.000, 48.000, 2.000, 44.000, 87.000
 1710946061795126, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 153.000, 0.000, 0.000, 24.000, 2030.000, 132.000, 320.000, 237.000, 47.000, 2.000, 44.000, 87.000
 1710946061905468, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1946.000, 128.000, 318.000, 225.000, 47.000, 1.000, 44.000, 87.000
 1710946062015813, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1653.000, 126.000, 317.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710946062126145, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1796.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1198.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1632.000, 130.000, 324.000, 245.000, 46.000, 1.000, 44.000, 87.000
 1710946062236480, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1647.000, 129.000, 318.000, 230.000, 46.000, 1.000, 45.000, 87.000
 1710946062346823, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1742.000, 127.000, 319.000, 233.000, 47.000, 2.000, 44.000, 87.000
 1710946062457169, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1953.000, 128.000, 318.000, 224.000, 47.000, 1.000, 45.000, 87.000
 1710946062567517, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1708.000, 127.000, 317.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710946062677854, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1831.000, 130.000, 320.000, 233.000, 47.000, 2.000, 45.000, 87.000
 1710946062788189, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1700.000, 129.000, 319.000, 227.000, 47.000, 1.000, 44.000, 87.000
 1710946062898572, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1812.000, 128.000, 321.000, 229.000, 47.000, 2.000, 45.000, 87.000
 1710946063008916, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 1.000, 0.000, 23.000, 1921.000, 131.000, 318.000, 241.000, 46.000, 1.000, 44.000, 87.000
 1710946063119260, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 10.000, 158.000, 0.000, 0.000, 24.000, 1673.000, 126.000, 317.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946063229642, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 155.000, 0.000, 0.000, 24.000, 1865.000, 127.000, 322.000, 240.000, 47.000, 2.000, 44.000, 87.000
 1710946063339975, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1682.000, 129.000, 317.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946063450382, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 2000.000, 128.000, 319.000, 227.000, 46.000, 2.000, 44.000, 87.000
 1710946063560709, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1198.000, 3301.000, 1796.000, 898.000, 1198.000, 1244.000, 284.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1750.000, 127.000, 321.000, 236.000, 47.000, 2.000, 45.000, 87.000
 1710946063671045, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1671.000, 129.000, 318.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710946063781386, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1732.000, 125.000, 319.000, 234.000, 47.000, 3.000, 45.000, 87.000
 1710946063891724, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1680.000, 127.000, 319.000, 225.000, 47.000, 1.000, 44.000, 87.000
 1710946064002072, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1652.000, 127.000, 318.000, 223.000, 48.000, 2.000, 44.000, 87.000
 1710946064112405, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 159.000, 0.000, 0.000, 24.000, 1963.000, 133.000, 323.000, 241.000, 46.000, 1.000, 44.000, 87.000
 1710946064222772, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1755.000, 125.000, 318.000, 228.000, 47.000, 3.000, 44.000, 87.000
 1710946064333105, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1671.000, 126.000, 319.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710946064443447, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1817.000, 131.000, 323.000, 243.000, 47.000, 2.000, 44.000, 86.000
 1710946064553806, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 154.000, 1.000, 0.000, 24.000, 1656.000, 126.000, 317.000, 225.000, 47.000, 1.000, 44.000, 87.000
 1710946064664147, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1856.000, 128.000, 319.000, 235.000, 48.000, 2.000, 44.000, 87.000
 1710946064774484, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1681.000, 130.000, 319.000, 221.000, 48.000, 2.000, 45.000, 87.000
 1710946064884830, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1825.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 153.000, 1.000, 0.000, 24.000, 1803.000, 128.000, 321.000, 222.000, 47.000, 2.000, 44.000, 87.000
 1710946064995174, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 152.000, 1.000, 0.000, 24.000, 1887.000, 130.000, 320.000, 238.000, 47.000, 1.000, 44.000, 87.000
 1710946065105517, 847.000, 846.000, 1816.000, 1202.000, 848.000, 1813.000, 1192.000, 1795.000, 1827.000, 1807.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1650.000, 123.000, 318.000, 222.000, 47.000, 1.000, 45.000, 87.000
 1710946065215863, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1677.000, 126.000, 318.000, 227.000, 47.000, 2.000, 44.000, 87.000
 1710946065326197, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1881.000, 128.000, 318.000, 221.000, 47.000, 1.000, 45.000, 88.000
 1710946065436538, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1730.000, 127.000, 318.000, 223.000, 47.000, 3.000, 44.000, 87.000
 1710946065546918, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1805.000, 848.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 2026.000, 132.000, 321.000, 240.000, 47.000, 1.000, 45.000, 86.000
 1710946065657263, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1782.000, 128.000, 318.000, 223.000, 47.000, 2.000, 45.000, 87.000
 1710946065767601, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1191.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1756.000, 126.000, 318.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710946065878193, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 150.000, 0.000, 0.000, 24.000, 1625.000, 127.000, 322.000, 242.000, 47.000, 1.000, 44.000, 86.000
 1710946065988547, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 162.000, 1.000, 1.000, 24.000, 1758.000, 129.000, 318.000, 227.000, 47.000, 2.000, 44.000, 87.000
 1710946066098891, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 10.000, 162.000, 1.000, 0.000, 24.000, 1747.000, 127.000, 320.000, 230.000, 47.000, 1.000, 45.000, 87.000
 1710946066209233, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1740.000, 128.000, 318.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710946066319579, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1691.000, 126.000, 318.000, 221.000, 47.000, 3.000, 44.000, 87.000
 1710946066429903, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1998.000, 133.000, 321.000, 241.000, 47.000, 2.000, 45.000, 87.000
 1710946066540240, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1246.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1700.000, 128.000, 318.000, 227.000, 47.000, 2.000, 44.000, 87.000
 1710946066650596, 848.000, 847.000, 1816.000, 1201.000, 846.000, 1813.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1711.000, 129.000, 320.000, 231.000, 47.000, 1.000, 45.000, 87.000
 1710946066760955, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1945.000, 130.000, 321.000, 238.000, 47.000, 1.000, 45.000, 86.000
 1710946066871341, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1732.000, 126.000, 318.000, 224.000, 47.000, 1.000, 44.000, 87.000
 1710946066981669, 848.000, 847.000, 1815.000, 1201.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1848.000, 127.000, 319.000, 237.000, 47.000, 1.000, 44.000, 86.000
 1710946067092010, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 152.000, 0.000, 0.000, 24.000, 1738.000, 129.000, 318.000, 226.000, 46.000, 2.000, 45.000, 87.000
 1710946067202373, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 11.000, 152.000, 0.000, 0.000, 24.000, 1807.000, 128.000, 322.000, 231.000, 46.000, 2.000, 45.000, 87.000
 1710946067312710, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1801.000, 127.000, 323.000, 234.000, 48.000, 2.000, 45.000, 88.000
 1710946067423045, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1630.000, 124.000, 319.000, 222.000, 48.000, 2.000, 44.000, 87.000
 1710946067533385, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1665.000, 125.000, 317.000, 231.000, 47.000, 1.000, 44.000, 87.000
 1710946067643814, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1702.000, 128.000, 318.000, 227.000, 47.000, 2.000, 44.000, 87.000
 1710946067754178, 847.000, 846.000, 1815.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 152.000, 0.000, 0.000, 24.000, 1687.000, 126.000, 317.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710946067864510, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 2072.000, 132.000, 321.000, 247.000, 47.000, 2.000, 45.000, 87.000
 1710946067974844, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1782.000, 129.000, 318.000, 225.000, 47.000, 1.000, 45.000, 87.000
 1710946068085192, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1705.000, 125.000, 317.000, 222.000, 47.000, 1.000, 44.000, 87.000
 1710946068195573, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1628.000, 130.000, 324.000, 245.000, 47.000, 1.000, 44.000, 87.000
 1710946068305921, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 284.000, 10.000, 32.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1732.000, 125.000, 319.000, 227.000, 48.000, 1.000, 44.000, 87.000
 1710946068416257, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1730.000, 128.000, 319.000, 232.000, 47.000, 0.000, 44.000, 87.000
 1710946068526601, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1883.000, 130.000, 319.000, 228.000, 48.000, 2.000, 44.000, 87.000
 1710946068636944, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1710.000, 128.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710946068747278, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 162.000, 0.000, 0.000, 24.000, 1845.000, 130.000, 319.000, 233.000, 47.000, 2.000, 45.000, 87.000
 1710946068857722, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1713.000, 123.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710946068968086, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1675.000, 129.000, 317.000, 237.000, 47.000, 1.000, 45.000, 87.000
 1710946069078416, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1792.000, 128.000, 317.000, 222.000, 48.000, 1.000, 44.000, 87.000
 1710946069188756, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 62.000, 11.000, 152.000, 0.000, 0.000, 24.000, 1656.000, 126.000, 317.000, 222.000, 47.000, 2.000, 45.000, 87.000
 1710946069299099, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1975.000, 132.000, 321.000, 239.000, 46.000, 1.000, 45.000, 87.000
 1710946069409429, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1815.000, 126.000, 318.000, 224.000, 48.000, 1.000, 44.000, 87.000
 1710946069519824, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1701.000, 127.000, 319.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710946069630240, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1623.000, 127.000, 323.000, 238.000, 47.000, 2.000, 44.000, 87.000
 1710946069740576, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1692.000, 129.000, 318.000, 224.000, 47.000, 2.000, 45.000, 87.000
 1710946069850919, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1713.000, 128.000, 319.000, 234.000, 47.000, 1.000, 44.000, 87.000
 1710946069961256, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1757.000, 125.000, 319.000, 226.000, 47.000, 2.000, 44.000, 87.000
 1710946070071589, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 900.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1822.000, 126.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946070181918, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1903.000, 133.000, 320.000, 245.000, 47.000, 1.000, 44.000, 87.000
 1710946070292252, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1691.000, 127.000, 318.000, 230.000, 47.000, 1.000, 44.000, 87.000
 1710946070402599, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1807.000, 126.000, 321.000, 233.000, 47.000, 1.000, 44.000, 88.000
 1710946070512951, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 846.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1726.000, 133.000, 322.000, 245.000, 47.000, 0.000, 44.000, 87.000
 1710946070623298, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1793.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 1.000, 24.000, 1676.000, 125.000, 318.000, 223.000, 47.000, 2.000, 44.000, 87.000
 1710946070733638, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 163.000, 1.000, 0.000, 24.000, 1853.000, 128.000, 320.000, 237.000, 47.000, 1.000, 44.000, 87.000
 1710946070844010, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1836.000, 128.000, 317.000, 229.000, 47.000, 2.000, 44.000, 87.000
 1710946070954398, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 2012.000, 132.000, 322.000, 240.000, 47.000, 2.000, 45.000, 87.000
 1710946071064759, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 151.000, 1.000, 0.000, 24.000, 1887.000, 134.000, 321.000, 250.000, 48.000, 2.000, 45.000, 87.000
 1710946071175094, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3298.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1550.000, 123.000, 317.000, 219.000, 47.000, 1.000, 44.000, 87.000
 1710946071285429, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1676.000, 126.000, 318.000, 226.000, 46.000, 2.000, 44.000, 87.000
 1710946071395777, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1812.000, 127.000, 317.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710946071506107, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1656.000, 126.000, 317.000, 221.000, 48.000, 2.000, 44.000, 87.000
 1710946071616443, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1960.000, 133.000, 320.000, 234.000, 47.000, 1.000, 45.000, 87.000
 1710946071726781, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1878.000, 128.000, 318.000, 222.000, 46.000, 2.000, 44.000, 87.000
 1710946071837117, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1628.000, 125.000, 317.000, 220.000, 46.000, 1.000, 45.000, 87.000
 1710946071947460, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 1.000, 24.000, 1650.000, 129.000, 323.000, 246.000, 47.000, 2.000, 44.000, 87.000
 1710946072057828, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 32.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1671.000, 128.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710946072168199, 847.000, 846.000, 1816.000, 1202.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1197.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 10.000, 147.000, 1.000, 0.000, 24.000, 1717.000, 129.000, 318.000, 234.000, 46.000, 1.000, 44.000, 87.000
 1710946072278612, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1990.000, 130.000, 317.000, 221.000, 48.000, 1.000, 44.000, 87.000
 1710946072388956, 848.000, 846.000, 1816.000, 1201.000, 846.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 1.000, 24.000, 1681.000, 127.000, 317.000, 219.000, 47.000, 1.000, 45.000, 87.000
 1710946072499294, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 897.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 10.000, 160.000, 0.000, 0.000, 24.000, 1838.000, 134.000, 319.000, 228.000, 47.000, 2.000, 44.000, 86.000
 1710946072609615, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1827.000, 1805.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1670.000, 128.000, 318.000, 223.000, 47.000, 1.000, 44.000, 87.000
 1710946072719943, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1721.000, 130.000, 319.000, 227.000, 47.000, 2.000, 44.000, 87.000
 1710946072830274, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1885.000, 128.000, 318.000, 226.000, 46.000, 3.000, 44.000, 87.000
 1710946072940615, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1762.000, 126.000, 318.000, 224.000, 47.000, 2.000, 44.000, 87.000
 1710946073050961, 850.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1830.000, 129.000, 321.000, 241.000, 47.000, 1.000, 44.000, 86.000
 1710946073161290, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 163.000, 1.000, 0.000, 24.000, 1796.000, 126.000, 317.000, 224.000, 46.000, 1.000, 45.000, 87.000
 1710946073271620, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1781.000, 127.000, 321.000, 227.000, 47.000, 1.000, 45.000, 87.000
 1710946073381954, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 62.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1475.000, 123.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946073492330, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1200.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1481.000, 124.000, 317.000, 221.000, 42.000, 1.000, 45.000, 86.000
 1710946073602679, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1490.000, 123.000, 317.000, 221.000, 42.000, 1.000, 44.000, 87.000
 1710946073713011, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 10.000, 164.000, 1.000, 0.000, 24.000, 1473.000, 123.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710946073823335, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 155.000, 0.000, 0.000, 24.000, 1481.000, 124.000, 318.000, 221.000, 37.000, 1.000, 44.000, 87.000
 1710946073933672, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1473.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946074044017, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 284.000, 10.000, 32.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1480.000, 124.000, 317.000, 220.000, 47.000, 2.000, 45.000, 87.000
 1710946074154364, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1487.000, 124.000, 317.000, 221.000, 37.000, 2.000, 45.000, 87.000
 1710946074264707, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 162.000, 1.000, 1.000, 24.000, 1463.000, 124.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946074375041, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1482.000, 123.000, 317.000, 221.000, 46.000, 3.000, 44.000, 87.000
 1710946074485383, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1472.000, 123.000, 317.000, 221.000, 36.000, 2.000, 44.000, 87.000
 1710946074595730, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1478.000, 124.000, 317.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710946074706075, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1487.000, 124.000, 317.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710946074816446, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1201.000, 3298.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1468.000, 123.000, 317.000, 221.000, 37.000, 1.000, 44.000, 87.000
 1710946074926778, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1477.000, 123.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710946075037108, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1468.000, 123.000, 317.000, 221.000, 46.000, 2.000, 43.000, 87.000
 1710946075147453, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1475.000, 124.000, 317.000, 221.000, 38.000, 2.000, 44.000, 87.000
 1710946075257802, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1200.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1483.000, 124.000, 318.000, 221.000, 48.000, 0.000, 44.000, 87.000
 1710946075368138, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1796.000, 1827.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 165.000, 1.000, 0.000, 24.000, 1468.000, 124.000, 317.000, 221.000, 44.000, 1.000, 44.000, 87.000
 1710946075478469, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1481.000, 124.000, 318.000, 221.000, 38.000, 2.000, 44.000, 87.000
 1710946075588818, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1473.000, 123.000, 317.000, 220.000, 46.000, 2.000, 44.000, 87.000
 1710946075699259, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1475.000, 124.000, 317.000, 221.000, 47.000, 1.000, 45.000, 87.000
 1710946075809605, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1485.000, 124.000, 316.000, 221.000, 37.000, 2.000, 44.000, 87.000
 1710946075919942, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1478.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946076030276, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1482.000, 124.000, 317.000, 221.000, 42.000, 1.000, 44.000, 87.000
 1710946076140697, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1470.000, 123.000, 317.000, 221.000, 37.000, 3.000, 44.000, 87.000
 1710946076251036, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1473.000, 123.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710946076361404, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1485.000, 123.000, 317.000, 221.000, 38.000, 1.000, 44.000, 87.000
 1710946076471753, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1198.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 10.000, 161.000, 1.000, 0.000, 24.000, 1468.000, 124.000, 317.000, 221.000, 38.000, 2.000, 44.000, 87.000
 1710946076582097, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1486.000, 123.000, 317.000, 221.000, 47.000, 3.000, 45.000, 87.000
 1710946076692432, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1470.000, 124.000, 317.000, 221.000, 37.000, 2.000, 44.000, 87.000
 1710946076802754, 846.000, 846.000, 1816.000, 1201.000, 846.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1472.000, 123.000, 318.000, 221.000, 38.000, 1.000, 44.000, 87.000
 1710946076913071, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1480.000, 123.000, 317.000, 220.000, 47.000, 1.000, 45.000, 87.000
 1710946077023408, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1473.000, 124.000, 318.000, 221.000, 37.000, 2.000, 44.000, 87.000
 1710946077133746, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 845.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1473.000, 123.000, 317.000, 221.000, 38.000, 1.000, 44.000, 87.000
 1710946077244095, 847.000, 847.000, 1815.000, 1202.000, 848.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 154.000, 1.000, 0.000, 24.000, 1463.000, 123.000, 317.000, 221.000, 47.000, 0.000, 44.000, 87.000
 1710946077354431, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1466.000, 123.000, 318.000, 221.000, 37.000, 1.000, 44.000, 87.000
 1710946077464837, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1488.000, 123.000, 318.000, 220.000, 38.000, 2.000, 44.000, 87.000
 1710946077575191, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1248.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1471.000, 123.000, 317.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710946077685561, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1460.000, 123.000, 317.000, 221.000, 38.000, 2.000, 45.000, 87.000
 1710946077795901, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 284.000, 10.000, 33.000, 62.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1491.000, 123.000, 318.000, 221.000, 40.000, 2.000, 44.000, 87.000
 1710946077906238, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1492.000, 124.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710946078016597, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1501.000, 123.000, 317.000, 221.000, 37.000, 2.000, 44.000, 87.000
 1710946078126944, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1495.000, 123.000, 317.000, 221.000, 47.000, 1.000, 45.000, 87.000
 1710946078237278, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1477.000, 123.000, 318.000, 221.000, 47.000, 2.000, 44.000, 86.000
 1710946078347617, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1488.000, 123.000, 318.000, 221.000, 37.000, 2.000, 45.000, 87.000
 1710946078457946, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1492.000, 123.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710946078568298, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 153.000, 0.000, 0.000, 24.000, 1497.000, 123.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946078678644, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1498.000, 124.000, 317.000, 221.000, 38.000, 2.000, 44.000, 87.000
 1710946078789014, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1488.000, 124.000, 318.000, 221.000, 48.000, 2.000, 44.000, 87.000
 1710946078899359, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1482.000, 124.000, 318.000, 221.000, 47.000, 0.000, 44.000, 87.000
 1710946079009709, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1481.000, 124.000, 317.000, 220.000, 37.000, 2.000, 44.000, 87.000
 1710946079120078, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 284.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1485.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 86.000
 1710946079230418, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1496.000, 124.000, 318.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710946079340752, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 10.000, 147.000, 0.000, 0.000, 24.000, 1490.000, 123.000, 317.000, 221.000, 37.000, 1.000, 44.000, 87.000
 1710946079451230, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 62.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1480.000, 124.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946079561594, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1478.000, 124.000, 317.000, 221.000, 45.000, 2.000, 44.000, 86.000
 1710946079671989, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1481.000, 124.000, 318.000, 221.000, 38.000, 1.000, 45.000, 87.000
 1710946079782385, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1506.000, 124.000, 318.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710946079892716, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 157.000, 0.000, 0.000, 24.000, 1496.000, 124.000, 318.000, 221.000, 40.000, 1.000, 44.000, 87.000
 1710946080003054, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1191.000, 1796.000, 1827.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 284.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1473.000, 124.000, 318.000, 221.000, 38.000, 1.000, 44.000, 87.000
 1710946080113432, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1805.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1475.000, 124.000, 318.000, 221.000, 48.000, 2.000, 44.000, 87.000
 1710946080223780, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 1.000, 1.000, 24.000, 1511.000, 124.000, 317.000, 221.000, 38.000, 2.000, 44.000, 87.000
 1710946080334112, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 163.000, 0.000, 1.000, 24.000, 1500.000, 124.000, 317.000, 221.000, 38.000, 2.000, 44.000, 87.000
 1710946080444443, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1501.000, 124.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710946080554780, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1827.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1472.000, 124.000, 318.000, 221.000, 38.000, 2.000, 44.000, 87.000
 1710946080665146, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 10.000, 154.000, 1.000, 0.000, 24.000, 1472.000, 124.000, 317.000, 221.000, 38.000, 3.000, 44.000, 87.000
 1710946080775499, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1507.000, 124.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710946080885823, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1505.000, 123.000, 317.000, 221.000, 37.000, 2.000, 44.000, 87.000
 1710946080996155, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1502.000, 124.000, 317.000, 221.000, 38.000, 2.000, 44.000, 86.000
 1710946081106493, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 152.000, 0.000, 0.000, 24.000, 1476.000, 124.000, 318.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710946081216824, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1805.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1473.000, 124.000, 317.000, 221.000, 37.000, 1.000, 44.000, 87.000
 1710946081327206, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1236.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 1.000, 24.000, 1505.000, 124.000, 317.000, 221.000, 38.000, 2.000, 44.000, 87.000
 1710946081437579, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1505.000, 123.000, 317.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710946081547934, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1512.000, 124.000, 317.000, 221.000, 37.000, 2.000, 44.000, 87.000
 1710946081658276, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 10.000, 161.000, 1.000, 0.000, 24.000, 1473.000, 124.000, 318.000, 221.000, 37.000, 0.000, 44.000, 87.000
 1710946081768649, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 155.000, 0.000, 0.000, 24.000, 1468.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946081879007, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1496.000, 124.000, 317.000, 221.000, 38.000, 0.000, 44.000, 87.000
 1710946081989353, 847.000, 846.000, 1815.000, 1202.000, 846.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1460.000, 124.000, 318.000, 220.000, 40.000, 2.000, 44.000, 87.000
 1710946082099691, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1246.000, 284.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1506.000, 123.000, 317.000, 221.000, 48.000, 2.000, 44.000, 87.000
 1710946082210031, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1236.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1472.000, 123.000, 317.000, 221.000, 38.000, 1.000, 44.000, 87.000
 1710946082320383, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1239.000, 284.000, 10.000, 33.000, 62.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1468.000, 123.000, 317.000, 220.000, 45.000, 1.000, 44.000, 87.000
 1710946082430726, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1507.000, 124.000, 317.000, 221.000, 46.000, 3.000, 45.000, 87.000
 1710946082541068, 846.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1239.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1515.000, 123.000, 317.000, 221.000, 38.000, 1.000, 44.000, 87.000
 1710946082651399, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 153.000, 0.000, 0.000, 24.000, 1502.000, 123.000, 317.000, 221.000, 48.000, 1.000, 44.000, 87.000
 1710946082761785, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1472.000, 123.000, 317.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710946082872125, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1478.000, 123.000, 317.000, 221.000, 37.000, 1.000, 44.000, 86.000
 1710946082982458, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 157.000, 1.000, 0.000, 24.000, 1507.000, 123.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946083092794, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1496.000, 124.000, 317.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710946083203121, 847.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 10.000, 159.000, 0.000, 0.000, 24.000, 1478.000, 123.000, 318.000, 221.000, 37.000, 1.000, 45.000, 87.000
 1710946083313475, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1478.000, 124.000, 317.000, 221.000, 48.000, 1.000, 44.000, 87.000
 1710946083423813, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1473.000, 124.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710946083534145, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1500.000, 124.000, 318.000, 221.000, 38.000, 2.000, 45.000, 87.000
 1710946083644522, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 900.000, 1197.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 150.000, 1.000, 1.000, 24.000, 1505.000, 124.000, 317.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710946083754860, 850.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1482.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946083865227, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1483.000, 123.000, 317.000, 221.000, 38.000, 2.000, 44.000, 86.000
 1710946083975586, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1476.000, 124.000, 317.000, 221.000, 46.000, 1.000, 44.000, 87.000
 1710946084085963, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1491.000, 123.000, 317.000, 221.000, 41.000, 1.000, 44.000, 87.000
 1710946084196320, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1200.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1497.000, 123.000, 318.000, 220.000, 38.000, 2.000, 44.000, 87.000
 1710946084306670, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1483.000, 123.000, 317.000, 220.000, 47.000, 1.000, 45.000, 87.000
 1710946084417002, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1488.000, 123.000, 317.000, 220.000, 38.000, 1.000, 44.000, 87.000
 1710946084527335, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1481.000, 123.000, 317.000, 220.000, 38.000, 1.000, 44.000, 87.000
 1710946084637686, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 10.000, 149.000, 1.000, 0.000, 24.000, 1487.000, 124.000, 317.000, 221.000, 47.000, 1.000, 45.000, 87.000
 1710946084748045, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1497.000, 123.000, 318.000, 221.000, 37.000, 1.000, 44.000, 86.000
 1710946084858393, 847.000, 847.000, 1816.000, 1201.000, 846.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1486.000, 124.000, 318.000, 221.000, 38.000, 1.000, 44.000, 87.000
 1710946084968744, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1238.000, 284.000, 10.000, 32.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1498.000, 124.000, 318.000, 221.000, 48.000, 1.000, 44.000, 87.000
 1710946085079109, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1487.000, 124.000, 317.000, 221.000, 37.000, 2.000, 45.000, 87.000
 1710946085189438, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 900.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 153.000, 1.000, 0.000, 24.000, 1486.000, 123.000, 317.000, 220.000, 37.000, 2.000, 44.000, 87.000
 1710946085299783, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1490.000, 123.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710946085410146, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1827.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1200.000, 1237.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1497.000, 123.000, 317.000, 221.000, 38.000, 2.000, 45.000, 87.000
 1710946085520480, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1495.000, 123.000, 317.000, 221.000, 37.000, 3.000, 44.000, 87.000
 1710946085630882, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 10.000, 160.000, 0.000, 0.000, 24.000, 1491.000, 124.000, 317.000, 221.000, 46.000, 1.000, 44.000, 87.000
 1710946085741238, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1480.000, 123.000, 317.000, 221.000, 38.000, 1.000, 44.000, 88.000
 1710946085851581, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 0.000, 1.000, 24.000, 1476.000, 123.000, 318.000, 220.000, 41.000, 2.000, 44.000, 88.000
 1710946085961918, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 284.000, 10.000, 32.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1511.000, 124.000, 318.000, 221.000, 48.000, 1.000, 44.000, 87.000
 1710946086072289, 848.000, 847.000, 1815.000, 1202.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1501.000, 124.000, 317.000, 221.000, 38.000, 1.000, 44.000, 87.000
 1710946086182646, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1460.000, 123.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710946086292980, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1461.000, 124.000, 317.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710946086403386, 847.000, 846.000, 1816.000, 1202.000, 848.000, 1813.000, 1193.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1498.000, 123.000, 317.000, 221.000, 37.000, 1.000, 44.000, 87.000
 1710946086513714, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1477.000, 123.000, 317.000, 221.000, 43.000, 2.000, 44.000, 86.000
 1710946086624077, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 10.000, 149.000, 0.000, 0.000, 24.000, 1478.000, 124.000, 317.000, 221.000, 47.000, 0.000, 44.000, 87.000
 1710946086734457, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1508.000, 123.000, 317.000, 221.000, 37.000, 1.000, 44.000, 87.000
 1710946086844795, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1507.000, 123.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946086955132, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1793.000, 1825.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1501.000, 124.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710946087065464, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1200.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1477.000, 123.000, 317.000, 221.000, 37.000, 3.000, 44.000, 87.000
 1710946087175817, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 157.000, 0.000, 0.000, 24.000, 1468.000, 124.000, 317.000, 220.000, 47.000, 1.000, 43.000, 87.000
 1710946087286164, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1245.000, 285.000, 10.000, 33.000, 61.000, 11.000, 151.000, 0.000, 0.000, 24.000, 1506.000, 124.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710946087396505, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1503.000, 124.000, 317.000, 221.000, 37.000, 0.000, 44.000, 87.000
 1710946087506836, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1501.000, 124.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946087617181, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 10.000, 149.000, 0.000, 0.000, 24.000, 1463.000, 123.000, 317.000, 221.000, 47.000, 2.000, 45.000, 87.000
 1710946087727535, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1200.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1472.000, 124.000, 317.000, 221.000, 37.000, 2.000, 44.000, 87.000
 1710946087837871, 850.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1502.000, 124.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710946087948220, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1197.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 1.000, 0.000, 24.000, 1507.000, 124.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946088058596, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1502.000, 124.000, 318.000, 221.000, 37.000, 2.000, 44.000, 87.000
 1710946088168945, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1477.000, 123.000, 317.000, 221.000, 46.000, 1.000, 44.000, 87.000
 1710946088279311, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 10.000, 164.000, 1.000, 0.000, 24.000, 1466.000, 123.000, 317.000, 221.000, 43.000, 1.000, 44.000, 87.000
 1710946088389645, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 284.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1466.000, 123.000, 318.000, 221.000, 38.000, 2.000, 44.000, 86.000
 1710946088499984, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1246.000, 285.000, 10.000, 33.000, 61.000, 11.000, 152.000, 1.000, 0.000, 24.000, 1488.000, 123.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946088610323, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1241.000, 284.000, 10.000, 32.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1462.000, 123.000, 317.000, 221.000, 38.000, 1.000, 44.000, 87.000
 1710946088720679, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1805.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1473.000, 124.000, 317.000, 221.000, 37.000, 1.000, 44.000, 87.000
 1710946088831023, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 150.000, 1.000, 0.000, 24.000, 1466.000, 123.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946088941422, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1471.000, 124.000, 317.000, 221.000, 37.000, 2.000, 44.000, 87.000
 1710946089051775, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1468.000, 124.000, 317.000, 220.000, 37.000, 2.000, 44.000, 87.000
 1710946089162109, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 10.000, 149.000, 1.000, 0.000, 24.000, 1493.000, 123.000, 317.000, 221.000, 47.000, 1.000, 45.000, 87.000
 1710946089272469, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1465.000, 124.000, 317.000, 221.000, 37.000, 1.000, 44.000, 87.000
 1710946089382864, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1465.000, 124.000, 317.000, 221.000, 38.000, 2.000, 44.000, 87.000
 1710946089493222, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1472.000, 123.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710946089603562, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1465.000, 124.000, 317.000, 221.000, 37.000, 1.000, 45.000, 87.000
 1710946089713906, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 11.000, 158.000, 0.000, 0.000, 24.000, 1483.000, 124.000, 317.000, 221.000, 37.000, 2.000, 44.000, 87.000
 1710946089824252, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 10.000, 147.000, 0.000, 0.000, 24.000, 1468.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946089934594, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 10.000, 165.000, 1.000, 0.000, 23.000, 1472.000, 123.000, 318.000, 221.000, 37.000, 2.000, 44.000, 87.000
 1710946090044953, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 284.000, 10.000, 33.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1476.000, 124.000, 317.000, 221.000, 40.000, 2.000, 45.000, 87.000
 1710946090155299, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1470.000, 124.000, 317.000, 221.000, 47.000, 1.000, 45.000, 87.000
 1710946090265640, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 62.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1477.000, 124.000, 318.000, 220.000, 38.000, 2.000, 44.000, 87.000
 1710946090375990, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1467.000, 124.000, 317.000, 221.000, 44.000, 2.000, 44.000, 87.000
 1710946090486323, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1471.000, 123.000, 317.000, 220.000, 47.000, 0.000, 44.000, 87.000
 1710946090596679, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 62.000, 11.000, 159.000, 0.000, 0.000, 24.000, 1481.000, 124.000, 317.000, 221.000, 39.000, 2.000, 44.000, 87.000
 1710946090707154, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1244.000, 285.000, 10.000, 33.000, 62.000, 11.000, 154.000, 0.000, 0.000, 24.000, 1471.000, 123.000, 317.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710946090817495, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1480.000, 122.000, 317.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710946090927837, 848.000, 846.000, 1816.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 1.000, 0.000, 23.000, 1463.000, 124.000, 317.000, 221.000, 38.000, 0.000, 44.000, 87.000
 1710946091038166, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1471.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946091148495, 847.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 10.000, 165.000, 1.000, 0.000, 24.000, 1491.000, 124.000, 318.000, 221.000, 48.000, 1.000, 44.000, 87.000
 1710946091258838, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1472.000, 123.000, 317.000, 221.000, 38.000, 0.000, 44.000, 87.000
 1710946091369183, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 10.000, 149.000, 0.000, 0.000, 24.000, 1478.000, 123.000, 317.000, 221.000, 47.000, 2.000, 44.000, 86.000
 1710946091479545, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1470.000, 124.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710946091589892, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 61.000, 10.000, 165.000, 1.000, 0.000, 24.000, 1463.000, 123.000, 317.000, 221.000, 37.000, 2.000, 44.000, 87.000
 1710946091700294, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1481.000, 123.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946091810645, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 163.000, 1.000, 0.000, 24.000, 1475.000, 124.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710946091920979, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1198.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 284.000, 10.000, 33.000, 62.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1473.000, 123.000, 317.000, 220.000, 38.000, 2.000, 44.000, 87.000
 1710946092031350, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1461.000, 123.000, 318.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946092141679, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1477.000, 124.000, 317.000, 221.000, 40.000, 2.000, 44.000, 87.000
 1710946092252020, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1467.000, 123.000, 317.000, 221.000, 38.000, 2.000, 44.000, 86.000
 1710946092362391, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 10.000, 154.000, 0.000, 0.000, 24.000, 1466.000, 123.000, 318.000, 221.000, 47.000, 2.000, 43.000, 87.000
 1710946092472714, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1476.000, 123.000, 317.000, 221.000, 45.000, 1.000, 44.000, 87.000
 1710946092583055, 848.000, 847.000, 1816.000, 1200.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 10.000, 150.000, 0.000, 0.000, 24.000, 1478.000, 123.000, 318.000, 221.000, 38.000, 1.000, 44.000, 87.000
 1710946092693391, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1463.000, 122.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710946092803738, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1467.000, 123.000, 317.000, 220.000, 39.000, 2.000, 44.000, 87.000
 1710946092914074, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1472.000, 123.000, 317.000, 220.000, 37.000, 1.000, 44.000, 87.000
 1710946093024411, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1476.000, 124.000, 317.000, 221.000, 47.000, 2.000, 44.000, 87.000
 1710946093134736, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1477.000, 123.000, 318.000, 221.000, 38.000, 1.000, 44.000, 87.000
 1710946093245068, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1805.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 1.000, 24.000, 1465.000, 123.000, 318.000, 221.000, 37.000, 2.000, 45.000, 87.000
 1710946093355443, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1460.000, 124.000, 317.000, 221.000, 46.000, 0.000, 43.000, 87.000
 1710946093465794, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 284.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1486.000, 123.000, 317.000, 220.000, 38.000, 2.000, 44.000, 87.000
 1710946093576156, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 1.000, 24.000, 1463.000, 123.000, 318.000, 221.000, 37.000, 2.000, 44.000, 87.000
 1710946093686505, 850.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 10.000, 156.000, 0.000, 0.000, 24.000, 1461.000, 123.000, 317.000, 220.000, 48.000, 2.000, 44.000, 87.000
 1710946093796839, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1807.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 150.000, 1.000, 0.000, 24.000, 1465.000, 123.000, 318.000, 221.000, 38.000, 2.000, 45.000, 87.000
 1710946093907191, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 10.000, 151.000, 1.000, 0.000, 24.000, 1460.000, 124.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710946094017532, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 843.000, 848.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 32.000, 62.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1471.000, 123.000, 317.000, 221.000, 46.000, 2.000, 45.000, 87.000
 1710946094127861, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1466.000, 124.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710946094238181, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1460.000, 123.000, 317.000, 221.000, 46.000, 1.000, 44.000, 87.000
 1710946094348509, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1462.000, 124.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710946094458846, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 1.000, 24.000, 1465.000, 124.000, 317.000, 221.000, 46.000, 2.000, 44.000, 87.000
 1710946094569187, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1466.000, 123.000, 317.000, 220.000, 47.000, 2.000, 45.000, 87.000
 1710946094679579, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1461.000, 123.000, 318.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710946094789906, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1466.000, 123.000, 318.000, 220.000, 46.000, 1.000, 44.000, 87.000
 1710946094900246, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1191.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 0.000, 0.000, 24.000, 1462.000, 123.000, 317.000, 220.000, 46.000, 2.000, 44.000, 86.000
 1710946095010597, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1458.000, 123.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710946095120959, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3301.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 10.000, 148.000, 0.000, 0.000, 24.000, 1461.000, 123.000, 317.000, 220.000, 47.000, 3.000, 44.000, 87.000
 1710946095231295, 847.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 845.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1245.000, 284.000, 10.000, 33.000, 61.000, 10.000, 159.000, 1.000, 0.000, 24.000, 1468.000, 123.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710946095341637, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1466.000, 123.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710946095451970, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1463.000, 123.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710946095562314, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 284.000, 10.000, 32.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1458.000, 123.000, 317.000, 220.000, 46.000, 2.000, 44.000, 87.000
 1710946095672713, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1460.000, 123.000, 317.000, 220.000, 46.000, 2.000, 44.000, 87.000
 1710946095783101, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 11.000, 154.000, 0.000, 0.000, 24.000, 1467.000, 123.000, 317.000, 220.000, 46.000, 3.000, 44.000, 87.000
 1710946095893445, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 10.000, 164.000, 1.000, 0.000, 24.000, 1460.000, 123.000, 317.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710946096003842, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1198.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1467.000, 123.000, 317.000, 220.000, 46.000, 1.000, 44.000, 87.000
 1710946096114168, 848.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 159.000, 1.000, 1.000, 24.000, 1467.000, 123.000, 317.000, 220.000, 47.000, 2.000, 45.000, 86.000
 1710946096224510, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 10.000, 160.000, 0.000, 0.000, 24.000, 1461.000, 123.000, 317.000, 220.000, 46.000, 2.000, 45.000, 87.000
 1710946096334838, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1457.000, 123.000, 318.000, 220.000, 48.000, 2.000, 44.000, 87.000
 1710946096445190, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1243.000, 284.000, 10.000, 33.000, 61.000, 10.000, 164.000, 1.000, 0.000, 24.000, 1460.000, 123.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710946096555531, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1246.000, 284.000, 10.000, 32.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1462.000, 123.000, 318.000, 220.000, 47.000, 1.000, 44.000, 86.000
 1710946096665929, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1467.000, 123.000, 318.000, 220.000, 46.000, 1.000, 44.000, 86.000
 1710946096776267, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1460.000, 123.000, 317.000, 220.000, 48.000, 2.000, 44.000, 87.000
 1710946096886629, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 0.000, 1.000, 24.000, 1455.000, 124.000, 318.000, 220.000, 48.000, 2.000, 45.000, 87.000
 1710946096996967, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1460.000, 122.000, 318.000, 220.000, 46.000, 1.000, 44.000, 87.000
 1710946097107300, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1462.000, 124.000, 318.000, 220.000, 46.000, 1.000, 44.000, 88.000
 1710946097217636, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1238.000, 284.000, 10.000, 32.000, 61.000, 11.000, 161.000, 0.000, 0.000, 24.000, 1466.000, 123.000, 318.000, 220.000, 46.000, 1.000, 44.000, 88.000
 1710946097328013, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1805.000, 848.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 62.000, 10.000, 165.000, 1.000, 1.000, 24.000, 1458.000, 123.000, 317.000, 220.000, 46.000, 2.000, 44.000, 87.000
 1710946097438393, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1467.000, 124.000, 318.000, 220.000, 47.000, 2.000, 44.000, 86.000
 1710946097548722, 847.000, 846.000, 1816.000, 1201.000, 848.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1247.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1460.000, 123.000, 318.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710946097659073, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1827.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 284.000, 10.000, 32.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1461.000, 123.000, 317.000, 220.000, 47.000, 2.000, 44.000, 88.000
 1710946097769406, 847.000, 847.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 157.000, 1.000, 0.000, 24.000, 1453.000, 123.000, 317.000, 220.000, 48.000, 2.000, 44.000, 87.000
 1710946097879904, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 151.000, 0.000, 1.000, 24.000, 1457.000, 123.000, 317.000, 220.000, 47.000, 0.000, 44.000, 87.000
 1710946097990241, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 10.000, 161.000, 0.000, 0.000, 24.000, 1462.000, 124.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710946098100582, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1461.000, 123.000, 318.000, 220.000, 47.000, 1.000, 45.000, 87.000
 1710946098210958, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 10.000, 160.000, 1.000, 0.000, 24.000, 1466.000, 123.000, 317.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710946098321295, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1197.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1465.000, 123.000, 317.000, 220.000, 46.000, 2.000, 44.000, 87.000
 1710946098431635, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1466.000, 123.000, 317.000, 220.000, 47.000, 2.000, 45.000, 86.000
 1710946098541957, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 10.000, 149.000, 1.000, 0.000, 24.000, 1466.000, 123.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710946098652383, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1462.000, 123.000, 318.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710946098762722, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1465.000, 123.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710946098873056, 847.000, 846.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1460.000, 123.000, 317.000, 220.000, 46.000, 2.000, 44.000, 87.000
 1710946098983407, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 62.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1457.000, 123.000, 317.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710946099093756, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1200.000, 1242.000, 284.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1463.000, 123.000, 317.000, 220.000, 48.000, 1.000, 44.000, 87.000
 1710946099204093, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 10.000, 156.000, 1.000, 0.000, 24.000, 1466.000, 123.000, 317.000, 220.000, 48.000, 1.000, 43.000, 86.000
 1710946099314439, 848.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 897.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 1.000, 24.000, 1458.000, 124.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710946099424766, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 159.000, 0.000, 0.000, 24.000, 1460.000, 123.000, 317.000, 220.000, 46.000, 1.000, 44.000, 87.000
 1710946099535115, 848.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1458.000, 123.000, 318.000, 220.000, 47.000, 3.000, 44.000, 87.000
 1710946099645468, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 848.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1461.000, 123.000, 317.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710946099755812, 847.000, 847.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 10.000, 165.000, 1.000, 0.000, 24.000, 1462.000, 123.000, 318.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710946099866145, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1193.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 0.000, 0.000, 24.000, 1463.000, 123.000, 318.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710946099976523, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1197.000, 1238.000, 284.000, 10.000, 32.000, 61.000, 11.000, 149.000, 1.000, 0.000, 24.000, 1463.000, 123.000, 317.000, 220.000, 48.000, 2.000, 44.000, 87.000
 1710946100086900, 847.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1466.000, 123.000, 317.000, 220.000, 47.000, 3.000, 44.000, 87.000
 1710946100197256, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 848.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1240.000, 285.000, 10.000, 33.000, 61.000, 11.000, 149.000, 0.000, 0.000, 24.000, 1467.000, 123.000, 317.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710946100307589, 847.000, 847.000, 1816.000, 1202.000, 848.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1236.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1463.000, 123.000, 317.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710946100417917, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 159.000, 1.000, 0.000, 24.000, 1463.000, 124.000, 318.000, 220.000, 48.000, 2.000, 44.000, 87.000
 1710946100528249, 848.000, 846.000, 1816.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 284.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1460.000, 123.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710946100638607, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 897.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1465.000, 123.000, 317.000, 220.000, 46.000, 2.000, 44.000, 86.000
 1710946100748946, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1465.000, 123.000, 317.000, 220.000, 48.000, 1.000, 44.000, 86.000
 1710946100859287, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3298.000, 1797.000, 897.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1466.000, 123.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710946100969619, 847.000, 846.000, 1815.000, 1202.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1807.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 163.000, 0.000, 0.000, 24.000, 1467.000, 123.000, 318.000, 220.000, 46.000, 2.000, 45.000, 87.000
 1710946101079940, 848.000, 846.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 0.000, 24.000, 1465.000, 123.000, 318.000, 220.000, 48.000, 2.000, 43.000, 86.000
 1710946101190300, 848.000, 846.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 284.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1462.000, 123.000, 317.000, 220.000, 46.000, 1.000, 44.000, 87.000
 1710946101300653, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 845.000, 850.000, 1797.000, 1201.000, 3300.000, 1797.000, 898.000, 1200.000, 1238.000, 285.000, 10.000, 32.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1461.000, 123.000, 317.000, 220.000, 47.000, 1.000, 44.000, 86.000
 1710946101410990, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 846.000, 850.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1463.000, 123.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710946101521326, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1807.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 284.000, 10.000, 33.000, 61.000, 11.000, 152.000, 0.000, 0.000, 24.000, 1465.000, 123.000, 317.000, 220.000, 46.000, 3.000, 44.000, 86.000
 1710946101631701, 846.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 61.000, 11.000, 162.000, 0.000, 0.000, 24.000, 1462.000, 122.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710946101742074, 847.000, 846.000, 1816.000, 1201.000, 847.000, 1813.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 33.000, 61.000, 11.000, 165.000, 0.000, 0.000, 24.000, 1465.000, 123.000, 318.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710946101852410, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1238.000, 285.000, 10.000, 33.000, 61.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1457.000, 123.000, 317.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710946101962738, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3298.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 32.000, 61.000, 11.000, 164.000, 1.000, 0.000, 24.000, 1461.000, 123.000, 317.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710946102073073, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 850.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1200.000, 1241.000, 285.000, 10.000, 33.000, 61.000, 11.000, 147.000, 1.000, 0.000, 24.000, 1461.000, 123.000, 318.000, 220.000, 47.000, 1.000, 45.000, 87.000
 1710946102183406, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 161.000, 1.000, 0.000, 24.000, 1462.000, 123.000, 317.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710946102293785, 848.000, 847.000, 1815.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 61.000, 11.000, 157.000, 1.000, 1.000, 24.000, 1462.000, 123.000, 317.000, 220.000, 48.000, 2.000, 44.000, 87.000
 1710946102404125, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1807.000, 847.000, 848.000, 1798.000, 1200.000, 3301.000, 1796.000, 898.000, 1198.000, 1239.000, 285.000, 10.000, 32.000, 61.000, 11.000, 160.000, 1.000, 0.000, 24.000, 1457.000, 123.000, 317.000, 220.000, 46.000, 1.000, 45.000, 87.000
 1710946102514504, 848.000, 846.000, 1815.000, 1201.000, 848.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 61.000, 11.000, 153.000, 0.000, 0.000, 24.000, 1465.000, 123.000, 318.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710946102624843, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1798.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1244.000, 285.000, 10.000, 32.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1463.000, 123.000, 317.000, 220.000, 47.000, 2.000, 44.000, 87.000
 1710946102735195, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1798.000, 1200.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 10.000, 165.000, 0.000, 0.000, 24.000, 1461.000, 123.000, 318.000, 220.000, 47.000, 1.000, 45.000, 87.000
 1710946102845536, 847.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1796.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 32.000, 62.000, 11.000, 164.000, 1.000, 1.000, 24.000, 1461.000, 123.000, 317.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710946102955868, 847.000, 846.000, 1815.000, 1202.000, 847.000, 1812.000, 1193.000, 1795.000, 1827.000, 1806.000, 847.000, 850.000, 1798.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1243.000, 285.000, 10.000, 33.000, 61.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1458.000, 123.000, 317.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710946103066202, 848.000, 847.000, 1816.000, 1201.000, 846.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 164.000, 0.000, 0.000, 24.000, 1462.000, 123.000, 317.000, 220.000, 47.000, 2.000, 45.000, 87.000
 1710946103176550, 850.000, 847.000, 1816.000, 1201.000, 847.000, 1813.000, 1192.000, 1795.000, 1827.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 33.000, 62.000, 10.000, 160.000, 0.000, 0.000, 24.000, 1461.000, 123.000, 317.000, 220.000, 47.000, 2.000, 44.000, 86.000
 1710946103286923, 848.000, 847.000, 1816.000, 1202.000, 847.000, 1812.000, 1191.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1201.000, 3300.000, 1796.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 61.000, 11.000, 160.000, 0.000, 1.000, 24.000, 1467.000, 123.000, 317.000, 220.000, 46.000, 2.000, 44.000, 87.000
 1710946103397267, 848.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1793.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1237.000, 285.000, 10.000, 32.000, 62.000, 11.000, 148.000, 0.000, 0.000, 24.000, 1461.000, 123.000, 318.000, 220.000, 48.000, 2.000, 44.000, 87.000
 1710946103507603, 847.000, 847.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 846.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 900.000, 1198.000, 1244.000, 285.000, 10.000, 33.000, 61.000, 10.000, 157.000, 1.000, 0.000, 24.000, 1462.000, 123.000, 317.000, 221.000, 47.000, 1.000, 44.000, 87.000
 1710946103617952, 848.000, 846.000, 1816.000, 1201.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1796.000, 897.000, 1200.000, 1241.000, 285.000, 10.000, 33.000, 62.000, 11.000, 148.000, 1.000, 0.000, 24.000, 1463.000, 122.000, 318.000, 220.000, 47.000, 1.000, 44.000, 87.000
 1710946103728309, 847.000, 846.000, 1816.000, 1202.000, 847.000, 1812.000, 1192.000, 1795.000, 1826.000, 1806.000, 847.000, 848.000, 1797.000, 1200.000, 3300.000, 1797.000, 898.000, 1198.000, 1242.000, 285.000, 10.000, 33.000, 62.000, 11.000, 165.000, 1.000, 0.000, 24.000, 1463.000, 123.000, 317.000, 220.000, 46.000, 1.000

==> data/power_measurements/ZCU111Gemmini/yolov7-tiny-iteration0.csv <==
Timestamp,VCCINT (v),VCCPSINT (v),VCC1V8 (v),VCC1V2 (v),VADJ_FMC (v),MGTAVCC (v),MGT1V2 (v),MGT1V8 (v),VCCINT_AMS (v),DAC_AVTT (v),DAC_AVCCAUX (v),ADC_AVCC (v),ADC_AVCCAUX (v),DAC_AVCC (v),VCCINT (i),VCCPSINT (i),VCC1V8 (i),VCC1V2 (i),VADJ_FMC (i),MGTAVCC (i),MGT1V2 (i),MGT1V8 (i),VCCINT_AMS (i),DAC_AVTT (i),DAC_AVCCAUX (i),ADC_AVCC (i),ADC_AVCCAUX (i),DAC_AVCC (i)
 1637343450220014, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2695.000, 1764.000, 670.000, 616.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343450328515, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 2695.000, 1763.000, 670.000, 581.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343450436646, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2696.000, 1764.000, 670.000, 581.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343450544767, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2695.000, 1760.000, 670.000, 580.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343450652912, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2695.000, 1764.000, 669.000, 580.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343450761019, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2695.000, 1762.000, 669.000, 581.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343450869118, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2695.000, 1763.000, 670.000, 580.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343450977226, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2695.000, 1762.000, 670.000, 585.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343451085393, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 2695.000, 1762.000, 669.000, 597.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343451193492, 857.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 925.000, 2693.000, 1764.000, 669.000, 580.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343451301593, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 2695.000, 1759.000, 669.000, 581.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 49.000, 8.000
 1637343451409733, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2693.000, 1760.000, 669.000, 581.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343451517871, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1811.000, 925.000, 2695.000, 1762.000, 669.000, 597.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343451625983, 856.000, 852.000, 1801.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2695.000, 1759.000, 669.000, 580.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 2.000, 17.000, 49.000, 8.000
 1637343451734095, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1201.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2695.000, 1764.000, 669.000, 596.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343451842330, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1798.000, 847.000, 1248.000, 1797.000, 925.000, 1812.000, 925.000, 2695.000, 1762.000, 670.000, 592.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343451950451, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1798.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2693.000, 1760.000, 669.000, 581.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343452058579, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1813.000, 925.000, 2695.000, 1764.000, 670.000, 581.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343452166693, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1811.000, 923.000, 2695.000, 1765.000, 670.000, 581.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343452274799, 857.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 2695.000, 1765.000, 669.000, 580.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343452382911, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1813.000, 925.000, 2695.000, 1761.000, 669.000, 597.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343452491022, 855.000, 851.000, 1802.000, 1197.000, 1196.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1813.000, 923.000, 2695.000, 1762.000, 669.000, 582.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343452599159, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 902.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2695.000, 1763.000, 670.000, 595.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343452707265, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2695.000, 1760.000, 669.000, 580.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343452815377, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2693.000, 1760.000, 669.000, 580.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343452923476, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 925.000, 2693.000, 1764.000, 669.000, 580.000, -1.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343453031518, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1811.000, 923.000, 2695.000, 1759.000, 670.000, 581.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343453139562, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 923.000, 1812.000, 923.000, 2695.000, 1759.000, 669.000, 580.000, 0.000, 38.000, 148.000, 10.000, 3.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343453247608, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 902.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2693.000, 1759.000, 669.000, 580.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343453355655, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2696.000, 1763.000, 670.000, 580.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343453463764, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 2695.000, 1761.000, 670.000, 584.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343453571812, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2693.000, 1765.000, 669.000, 595.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343453679864, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 2693.000, 1765.000, 669.000, 598.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 50.000, 8.000
 1637343453787908, 855.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2695.000, 1760.000, 669.000, 596.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343453895971, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2695.000, 1765.000, 669.000, 580.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343454004027, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2693.000, 1759.000, 669.000, 580.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343454112079, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 925.000, 2695.000, 1765.000, 670.000, 581.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343454220118, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1813.000, 925.000, 2693.000, 1760.000, 670.000, 581.000, 0.000, 38.000, 148.000, 10.000, 3.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343454328158, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 2693.000, 1760.000, 669.000, 597.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343454436977, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2695.000, 1761.000, 670.000, 588.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343454545271, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2693.000, 1759.000, 669.000, 581.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343454653332, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1811.000, 923.000, 2695.000, 1765.000, 669.000, 589.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343454761370, 856.000, 852.000, 1801.000, 1197.000, 1198.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1797.000, 923.000, 1812.000, 923.000, 2695.000, 1765.000, 670.000, 593.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343454869422, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1797.000, 925.000, 1812.000, 923.000, 2695.000, 1760.000, 670.000, 581.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343454977478, 855.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2693.000, 1763.000, 670.000, 595.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343455085590, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2695.000, 1761.000, 669.000, 580.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343455193629, 856.000, 851.000, 1801.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2695.000, 1759.000, 670.000, 581.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343455301693, 856.000, 852.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1795.000, 925.000, 1812.000, 925.000, 2695.000, 1766.000, 670.000, 595.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343455409738, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2693.000, 1762.000, 669.000, 588.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343455517806, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 848.000, 1247.000, 1796.000, 925.000, 1812.000, 925.000, 2695.000, 1763.000, 669.000, 580.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343455625865, 855.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 2693.000, 1760.000, 669.000, 597.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343455733897, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2695.000, 1760.000, 669.000, 597.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343455841937, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2695.000, 1760.000, 668.000, 580.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343455950008, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2695.000, 1760.000, 669.000, 580.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343456058049, 856.000, 852.000, 1803.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2693.000, 1759.000, 669.000, 582.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 49.000, 8.000
 1637343456166079, 856.000, 852.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1813.000, 925.000, 2693.000, 1761.000, 670.000, 597.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343456274115, 857.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2695.000, 1765.000, 670.000, 596.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343456382166, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1797.000, 923.000, 1812.000, 923.000, 2693.000, 1764.000, 670.000, 586.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343456490210, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2693.000, 1758.000, 670.000, 580.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343456598264, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2695.000, 1760.000, 669.000, 597.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343456706311, 857.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2693.000, 1761.000, 669.000, 597.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 50.000, 8.000
 1637343456814407, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 846.000, 1250.000, 1796.000, 925.000, 1812.000, 925.000, 2695.000, 1761.000, 669.000, 597.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343456922459, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2695.000, 1765.000, 669.000, 596.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343457030500, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2695.000, 1759.000, 669.000, 596.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343457138551, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2693.000, 1764.000, 670.000, 581.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343457246601, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 2693.000, 1763.000, 669.000, 581.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343457354639, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2695.000, 1766.000, 670.000, 581.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 50.000, 8.000
 1637343457462674, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 905.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2693.000, 1767.000, 669.000, 580.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 49.000, 8.000
 1637343457570721, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2695.000, 1762.000, 669.000, 580.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343457678765, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 2695.000, 1762.000, 670.000, 584.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343457786809, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1797.000, 925.000, 1811.000, 925.000, 2695.000, 1762.000, 669.000, 589.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343457894875, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2693.000, 1759.000, 670.000, 581.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343458002921, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 925.000, 2695.000, 1764.000, 670.000, 592.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343458110961, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2693.000, 1760.000, 670.000, 595.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 9.000
 1637343458218995, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2695.000, 1764.000, 669.000, 581.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343458327027, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1813.000, 923.000, 2695.000, 1764.000, 669.000, 580.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343458435115, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 2695.000, 1760.000, 670.000, 598.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343458543164, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1798.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2693.000, 1765.000, 670.000, 596.000, -1.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343458651209, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2695.000, 1764.000, 670.000, 581.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343458759249, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2695.000, 1760.000, 670.000, 596.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343458867274, 855.000, 852.000, 1802.000, 1198.000, 1197.000, 902.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 2693.000, 1759.000, 669.000, 581.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343458975305, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2693.000, 1766.000, 669.000, 597.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343459083347, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 2695.000, 1765.000, 670.000, 597.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343459191393, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1798.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2695.000, 1760.000, 670.000, 580.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 50.000, 8.000
 1637343459299447, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 2695.000, 1763.000, 670.000, 581.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 50.000, 8.000
 1637343459407492, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2695.000, 1761.000, 670.000, 581.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343459515542, 856.000, 851.000, 1801.000, 1197.000, 1196.000, 903.000, 1202.000, 1798.000, 847.000, 1248.000, 1796.000, 923.000, 1813.000, 925.000, 2695.000, 1761.000, 670.000, 581.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343459623584, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2695.000, 1764.000, 670.000, 596.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343459731625, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2693.000, 1766.000, 669.000, 596.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343459839678, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 2693.000, 1765.000, 670.000, 597.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343459947726, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2695.000, 1759.000, 670.000, 581.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343460055765, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 2696.000, 1771.000, 670.000, 598.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343460163841, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2695.000, 1764.000, 670.000, 580.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343460271872, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 2695.000, 1760.000, 669.000, 580.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343460379906, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 925.000, 1812.000, 923.000, 2695.000, 1760.000, 670.000, 589.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343460487959, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2695.000, 1761.000, 670.000, 581.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343460596007, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2693.000, 1760.000, 670.000, 597.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343460704049, 856.000, 852.000, 1801.000, 1197.000, 1196.000, 902.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2695.000, 1765.000, 669.000, 595.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343460812084, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2693.000, 1763.000, 670.000, 580.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343460920122, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 925.000, 2695.000, 1764.000, 670.000, 580.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343461028166, 857.000, 851.000, 1802.000, 1197.000, 1197.000, 902.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2693.000, 1762.000, 669.000, 593.000, 0.000, 41.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343461136224, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 923.000, 1812.000, 923.000, 2695.000, 1760.000, 669.000, 597.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343461244285, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2695.000, 1766.000, 669.000, 596.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 50.000, 8.000
 1637343461352326, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2693.000, 1758.000, 669.000, 580.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 2.000, 17.000, 50.000, 8.000
 1637343461460363, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2695.000, 1761.000, 669.000, 583.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343461568419, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2695.000, 1759.000, 670.000, 596.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343461676455, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1798.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2693.000, 1765.000, 669.000, 597.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 2.000, 17.000, 50.000, 8.000
 1637343461784550, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2693.000, 1771.000, 669.000, 583.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343461892597, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1811.000, 923.000, 2695.000, 1760.000, 670.000, 580.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343462000644, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2693.000, 1759.000, 670.000, 580.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343462108688, 857.000, 851.000, 1801.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2695.000, 1765.000, 670.000, 597.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343462216721, 855.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2693.000, 1760.000, 670.000, 581.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343462324761, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 2695.000, 1762.000, 670.000, 593.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343462432819, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2693.000, 1765.000, 670.000, 579.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343462540879, 856.000, 852.000, 1801.000, 1197.000, 1198.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2693.000, 1765.000, 670.000, 595.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343462648945, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2776.000, 1766.000, 670.000, 601.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343462757799, 855.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2777.000, 1865.000, 669.000, 598.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343462866202, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2776.000, 1940.000, 670.000, 619.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343462974690, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2777.000, 1968.000, 670.000, 618.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343463083117, 857.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 925.000, 1812.000, 923.000, 2777.000, 1966.000, 670.000, 622.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343463191575, 855.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2777.000, 1970.000, 670.000, 617.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343463300006, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2776.000, 1982.000, 670.000, 617.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343463408522, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2776.000, 1975.000, 670.000, 617.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343463517055, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2778.000, 1984.000, 670.000, 619.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343463625535, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2777.000, 1983.000, 670.000, 615.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343463733965, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1811.000, 923.000, 2777.000, 1981.000, 670.000, 615.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 49.000, 8.000
 1637343463842397, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1797.000, 923.000, 1812.000, 923.000, 2776.000, 1990.000, 670.000, 633.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343463950830, 856.000, 852.000, 1801.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 925.000, 2777.000, 1935.000, 669.000, 605.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343464059165, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1813.000, 925.000, 2777.000, 1915.000, 670.000, 588.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343464167495, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2852.000, 1953.000, 713.000, 898.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343464276637, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2823.000, 1942.000, 693.000, 774.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343464385017, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 2778.000, 1810.000, 670.000, 628.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343464493404, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2697.000, 1765.000, 670.000, 582.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343464601570, 857.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 2698.000, 1767.000, 669.000, 589.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343464709673, 857.000, 851.000, 1801.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 2698.000, 1760.000, 669.000, 596.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343464817772, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 2698.000, 1761.000, 670.000, 580.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343464925903, 855.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2698.000, 1764.000, 670.000, 585.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343465034031, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1795.000, 925.000, 1812.000, 923.000, 2698.000, 1760.000, 670.000, 582.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343465142247, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2698.000, 1761.000, 669.000, 581.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 2.000, 17.000, 50.000, 8.000
 1637343465250347, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1811.000, 923.000, 2698.000, 1763.000, 669.000, 585.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 49.000, 8.000
 1637343465358448, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2698.000, 1762.000, 669.000, 580.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343465466633, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2740.000, 1772.000, 670.000, 582.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 49.000, 8.000
 1637343465574741, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2742.000, 1759.000, 670.000, 588.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343465682863, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2702.000, 1761.000, 670.000, 579.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343465790970, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2701.000, 1765.000, 670.000, 584.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343465899076, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2723.000, 1759.000, 670.000, 584.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343466007190, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2711.000, 1760.000, 670.000, 582.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 50.000, 8.000
 1637343466115294, 857.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2702.000, 1764.000, 670.000, 598.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343466223401, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2727.000, 1761.000, 670.000, 597.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343466331507, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 2705.000, 1763.000, 669.000, 597.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 2.000, 17.000, 50.000, 8.000
 1637343466439607, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 2860.000, 1761.000, 670.000, 583.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343466547741, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2736.000, 1760.000, 669.000, 581.000, 0.000, 40.000, 148.000, 10.000, 3.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343466655864, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1813.000, 925.000, 2703.000, 1764.000, 669.000, 598.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343466764012, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 902.000, 1202.000, 1796.000, 847.000, 1250.000, 1795.000, 925.000, 1812.000, 923.000, 2701.000, 1763.000, 669.000, 582.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 50.000, 8.000
 1637343466872116, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2732.000, 1767.000, 669.000, 582.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343466980222, 857.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 2698.000, 1763.000, 670.000, 581.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343467088334, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2698.000, 1761.000, 669.000, 596.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343467196439, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2696.000, 1761.000, 670.000, 587.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343467304539, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1811.000, 923.000, 2697.000, 1760.000, 669.000, 582.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343467412639, 857.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1813.000, 923.000, 2705.000, 1764.000, 670.000, 597.000, 0.000, 40.000, 147.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343467520755, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1247.000, 1796.000, 925.000, 1812.000, 923.000, 2700.000, 1764.000, 670.000, 581.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343467628909, 857.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2718.000, 1764.000, 669.000, 581.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343467737025, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2711.000, 1763.000, 670.000, 598.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343467845159, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1798.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2803.000, 1764.000, 670.000, 581.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343467953274, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2696.000, 1764.000, 669.000, 581.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343468061386, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 2695.000, 1759.000, 669.000, 581.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343468169497, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 2738.000, 1766.000, 669.000, 597.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343468277613, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2743.000, 1764.000, 668.000, 581.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343468385815, 857.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1813.000, 923.000, 2767.000, 1761.000, 669.000, 598.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343468493944, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2696.000, 1763.000, 669.000, 582.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343468602055, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2695.000, 1763.000, 669.000, 595.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343468710151, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 2892.000, 1762.000, 670.000, 581.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343468818252, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 925.000, 1811.000, 925.000, 2763.000, 1762.000, 669.000, 584.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343468926357, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2696.000, 1762.000, 669.000, 578.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343469034447, 857.000, 851.000, 1801.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1813.000, 923.000, 2912.000, 1764.000, 669.000, 600.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343469142545, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2731.000, 1763.000, 669.000, 579.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343469250632, 857.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2831.000, 1763.000, 670.000, 580.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343469358736, 856.000, 852.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2697.000, 1760.000, 670.000, 597.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343469466948, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2756.000, 1764.000, 669.000, 581.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343469575079, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2695.000, 1759.000, 670.000, 585.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343469683189, 857.000, 851.000, 1801.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2696.000, 1764.000, 670.000, 583.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343469791294, 855.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2887.000, 1759.000, 670.000, 581.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343469899391, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2838.000, 1758.000, 669.000, 581.000, 0.000, 38.000, 148.000, 11.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343470007488, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2697.000, 1760.000, 669.000, 584.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343470115634, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 2918.000, 1762.000, 670.000, 585.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343470223757, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2723.000, 1760.000, 670.000, 581.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343470331863, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2872.000, 1761.000, 670.000, 596.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343470439966, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2696.000, 1759.000, 670.000, 579.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343470548367, 855.000, 852.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1813.000, 923.000, 2826.000, 1764.000, 669.000, 581.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343470656480, 857.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2858.000, 1764.000, 669.000, 596.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343470764604, 856.000, 852.000, 1802.000, 1196.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2706.000, 1764.000, 669.000, 581.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343470872707, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1798.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2696.000, 1764.000, 670.000, 582.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343470980812, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 923.000, 1812.000, 923.000, 2705.000, 1762.000, 669.000, 579.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343471088953, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3221.000, 1767.000, 671.000, 620.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 50.000, 8.000
 1637343471197068, 856.000, 851.000, 1802.000, 1198.000, 1196.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3617.000, 1785.000, 680.000, 741.000, 0.000, 38.000, 148.000, 10.000, 3.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343471305195, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 923.000, 1812.000, 923.000, 3766.000, 1769.000, 674.000, 619.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343471413313, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3742.000, 1772.000, 674.000, 639.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343471521453, 857.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3480.000, 1768.000, 675.000, 664.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343471629586, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3368.000, 1766.000, 672.000, 596.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 50.000, 8.000
 1637343471737764, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3731.000, 1783.000, 683.000, 708.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343471845881, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3922.000, 1768.000, 673.000, 646.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 50.000, 8.000
 1637343471954021, 857.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 3757.000, 1766.000, 675.000, 643.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343472062138, 857.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3343.000, 1771.000, 674.000, 635.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343472170249, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3260.000, 1768.000, 671.000, 612.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343472278360, 857.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 3722.000, 1791.000, 681.000, 757.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343472386472, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3702.000, 1772.000, 676.000, 627.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343472494614, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3767.000, 1766.000, 673.000, 620.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343472602727, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1795.000, 923.000, 1812.000, 923.000, 3456.000, 1773.000, 674.000, 702.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343472710831, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 3816.000, 1771.000, 673.000, 619.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343472818944, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3610.000, 1782.000, 680.000, 621.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343472927078, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3852.000, 1768.000, 674.000, 657.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343473035198, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3266.000, 1766.000, 676.000, 653.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343473143306, 857.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3701.000, 1778.000, 688.000, 698.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343473251437, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 925.000, 3705.000, 1771.000, 672.000, 628.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343473359547, 856.000, 852.000, 1801.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3705.000, 1773.000, 677.000, 622.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343473467808, 855.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3596.000, 1766.000, 674.000, 655.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343473575931, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3455.000, 1765.000, 672.000, 597.000, -1.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343473684037, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3626.000, 1775.000, 681.000, 787.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343473792155, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1811.000, 923.000, 3861.000, 1772.000, 673.000, 623.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343473900241, 856.000, 851.000, 1802.000, 1198.000, 1196.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 925.000, 1812.000, 925.000, 3846.000, 1772.000, 673.000, 627.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343474008347, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3456.000, 1773.000, 673.000, 651.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343474116457, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1247.000, 1796.000, 923.000, 1812.000, 923.000, 3266.000, 1762.000, 671.000, 603.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343474224572, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3741.000, 1777.000, 688.000, 641.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343474332664, 857.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3737.000, 1770.000, 674.000, 645.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343474440784, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1813.000, 925.000, 3612.000, 1775.000, 676.000, 666.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343474548901, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3538.000, 1767.000, 674.000, 664.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343474657018, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3647.000, 1763.000, 671.000, 606.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343474765118, 857.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3576.000, 1769.000, 678.000, 723.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343474873224, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3857.000, 1772.000, 677.000, 639.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 2.000, 17.000, 50.000, 8.000
 1637343474981332, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3323.000, 1772.000, 674.000, 596.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343475089498, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1798.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3688.000, 1772.000, 680.000, 678.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343475197608, 857.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1247.000, 1796.000, 925.000, 1812.000, 923.000, 3558.000, 1772.000, 670.000, 611.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343475305740, 856.000, 852.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3657.000, 1772.000, 672.000, 618.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343475413872, 857.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3635.000, 1769.000, 674.000, 650.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343475521990, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3452.000, 1768.000, 671.000, 630.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343475630102, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3585.000, 1774.000, 683.000, 699.000, 0.000, 38.000, 147.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343475738229, 857.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3793.000, 1768.000, 672.000, 626.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343475846340, 857.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3871.000, 1765.000, 673.000, 614.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343475954453, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3517.000, 1773.000, 676.000, 648.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343476062586, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3280.000, 1765.000, 671.000, 602.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343476170704, 857.000, 852.000, 1801.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3767.000, 1780.000, 685.000, 761.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343476278812, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 923.000, 1812.000, 923.000, 3678.000, 1772.000, 673.000, 633.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343476386924, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3488.000, 1770.000, 674.000, 639.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343476495039, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3551.000, 1774.000, 677.000, 645.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343476603178, 856.000, 851.000, 1801.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 925.000, 3518.000, 1769.000, 671.000, 607.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343476711332, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3567.000, 1770.000, 674.000, 650.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343476819463, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3831.000, 1773.000, 674.000, 637.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343476927580, 856.000, 851.000, 1801.000, 1197.000, 1198.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3335.000, 1766.000, 673.000, 652.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 50.000, 8.000
 1637343477035693, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3692.000, 1781.000, 680.000, 753.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343477143807, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3417.000, 1767.000, 671.000, 621.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 50.000, 8.000
 1637343477251935, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3673.000, 1768.000, 672.000, 629.000, 0.000, 40.000, 148.000, 11.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343477360051, 856.000, 852.000, 1801.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3633.000, 1775.000, 673.000, 656.000, 0.000, 40.000, 148.000, 10.000, 3.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343477468141, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3463.000, 1763.000, 671.000, 599.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343477576213, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1795.000, 923.000, 1811.000, 925.000, 3591.000, 1781.000, 678.000, 711.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343477684268, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 846.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3728.000, 1768.000, 675.000, 630.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343477792314, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1795.000, 925.000, 1812.000, 925.000, 3847.000, 1764.000, 672.000, 641.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343477900398, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3541.000, 1768.000, 675.000, 626.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343478008440, 857.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3280.000, 1763.000, 671.000, 609.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343478116472, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 925.000, 1812.000, 923.000, 3702.000, 1784.000, 681.000, 720.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343478224519, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3611.000, 1771.000, 675.000, 636.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343478332564, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3525.000, 1770.000, 673.000, 613.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343478440660, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3460.000, 1769.000, 673.000, 656.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343478548706, 857.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3353.000, 1768.000, 671.000, 599.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343478656752, 857.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3570.000, 1776.000, 681.000, 706.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343478764799, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3702.000, 1769.000, 675.000, 643.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 50.000, 8.000
 1637343478872872, 857.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3598.000, 1775.000, 673.000, 646.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343478980924, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3593.000, 1776.000, 677.000, 677.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343479088980, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1811.000, 925.000, 3355.000, 1764.000, 671.000, 602.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343479197027, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3547.000, 1782.000, 673.000, 624.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343479305062, 857.000, 852.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3555.000, 1775.000, 674.000, 650.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 2.000, 17.000, 50.000, 8.000
 1637343479413111, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3488.000, 1773.000, 674.000, 619.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 18.000, 50.000, 8.000
 1637343479521186, 857.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3447.000, 1780.000, 677.000, 648.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343479629247, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3755.000, 1764.000, 672.000, 613.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343479737300, 857.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3837.000, 1776.000, 674.000, 630.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343479845335, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1797.000, 925.000, 1812.000, 925.000, 3442.000, 1775.000, 673.000, 644.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343479953370, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3321.000, 1774.000, 670.000, 597.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343480061494, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3692.000, 1782.000, 681.000, 759.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343480169544, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3676.000, 1768.000, 674.000, 627.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343480277601, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1797.000, 923.000, 1812.000, 923.000, 3625.000, 1777.000, 673.000, 667.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343480385647, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3410.000, 1770.000, 674.000, 661.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343480493717, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 3375.000, 1766.000, 672.000, 594.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343480601763, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3705.000, 1780.000, 685.000, 711.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343480709819, 857.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3702.000, 1769.000, 672.000, 652.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343480817860, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3666.000, 1768.000, 676.000, 636.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 2.000, 17.000, 50.000, 8.000
 1637343480925894, 856.000, 852.000, 1801.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 925.000, 1812.000, 925.000, 3375.000, 1772.000, 674.000, 629.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343481033949, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1813.000, 923.000, 3382.000, 1763.000, 672.000, 594.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343481142011, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 925.000, 1812.000, 923.000, 3620.000, 1782.000, 679.000, 672.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343481250051, 856.000, 851.000, 1801.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1247.000, 1796.000, 925.000, 1812.000, 923.000, 3788.000, 1770.000, 675.000, 653.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343481358111, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3571.000, 1771.000, 674.000, 653.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343481466168, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3345.000, 1772.000, 674.000, 714.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343481574220, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 846.000, 1248.000, 1797.000, 923.000, 1812.000, 923.000, 3246.000, 1768.000, 672.000, 607.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343481682292, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3758.000, 1774.000, 682.000, 618.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343481790384, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3438.000, 1769.000, 673.000, 653.000, 0.000, 37.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343481898422, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3542.000, 1772.000, 675.000, 650.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343482006466, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3651.000, 1773.000, 687.000, 688.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343482114519, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1798.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3727.000, 1768.000, 672.000, 645.000, 0.000, 40.000, 148.000, 10.000, 3.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343482222578, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3553.000, 1772.000, 675.000, 627.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343482330616, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1247.000, 1796.000, 925.000, 1812.000, 923.000, 3355.000, 1771.000, 674.000, 650.000, -1.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343482438670, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3306.000, 1766.000, 672.000, 619.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343482546712, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3638.000, 1779.000, 683.000, 712.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343482654747, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3683.000, 1769.000, 673.000, 629.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343482762783, 856.000, 851.000, 1801.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1813.000, 923.000, 3702.000, 1767.000, 676.000, 670.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 50.000, 8.000
 1637343482870848, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 925.000, 3350.000, 1774.000, 672.000, 658.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343482978893, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3493.000, 1770.000, 671.000, 609.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 49.000, 8.000
 1637343483086961, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3651.000, 1779.000, 686.000, 763.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343483195015, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3802.000, 1768.000, 674.000, 645.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343483303063, 857.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1798.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3646.000, 1772.000, 673.000, 668.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343483411160, 856.000, 852.000, 1802.000, 1198.000, 1198.000, 902.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3273.000, 1777.000, 675.000, 637.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343483519215, 857.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3293.000, 1768.000, 671.000, 614.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343483627248, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1813.000, 923.000, 3620.000, 1770.000, 679.000, 680.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343483735293, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3482.000, 1771.000, 676.000, 628.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343483843337, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3775.000, 1766.000, 675.000, 615.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343483951417, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 3395.000, 1776.000, 680.000, 691.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343484059461, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3872.000, 1770.000, 670.000, 609.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343484167507, 857.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3606.000, 1765.000, 686.000, 671.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343484275541, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3715.000, 1771.000, 674.000, 661.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343484383585, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3227.000, 1768.000, 674.000, 648.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343484491626, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 925.000, 3648.000, 1781.000, 682.000, 709.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343484599675, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3782.000, 1770.000, 672.000, 643.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 50.000, 8.000
 1637343484707715, 857.000, 851.000, 1802.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3742.000, 1769.000, 673.000, 615.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 18.000, 50.000, 8.000
 1637343484815754, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3486.000, 1775.000, 676.000, 647.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343484923793, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3375.000, 1766.000, 670.000, 614.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 49.000, 8.000
 1637343485031856, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3735.000, 1780.000, 686.000, 776.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343485139906, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 925.000, 1812.000, 925.000, 3927.000, 1772.000, 673.000, 629.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343485247958, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3765.000, 1766.000, 674.000, 623.000, 0.000, 38.000, 148.000, 11.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343485355998, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3366.000, 1775.000, 674.000, 658.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343485464037, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3267.000, 1763.000, 671.000, 605.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 49.000, 8.000
 1637343485572088, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 902.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3722.000, 1786.000, 683.000, 725.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343485680122, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3713.000, 1781.000, 675.000, 667.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343485788172, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 925.000, 1812.000, 923.000, 3781.000, 1766.000, 673.000, 656.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 2.000, 17.000, 50.000, 8.000
 1637343485896218, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3456.000, 1775.000, 680.000, 642.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343486004279, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3830.000, 1763.000, 671.000, 599.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343486112321, 856.000, 852.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3628.000, 1784.000, 673.000, 652.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343486220355, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3856.000, 1775.000, 674.000, 648.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 50.000, 8.000
 1637343486328414, 857.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1811.000, 923.000, 3853.000, 1766.000, 676.000, 622.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343486436443, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 3692.000, 1781.000, 678.000, 721.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343486544527, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 3718.000, 1765.000, 671.000, 614.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343486652578, 857.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 3800.000, 1780.000, 672.000, 654.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343486760660, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3598.000, 1770.000, 676.000, 630.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343486868695, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3450.000, 1771.000, 671.000, 615.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343486976721, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3617.000, 1789.000, 680.000, 725.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343487084754, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3861.000, 1765.000, 675.000, 598.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343487192798, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1811.000, 923.000, 3830.000, 1770.000, 672.000, 629.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343487300861, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 925.000, 3756.000, 1775.000, 674.000, 642.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343487408900, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3270.000, 1772.000, 670.000, 601.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343487516944, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3717.000, 1788.000, 682.000, 746.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 50.000, 8.000
 1637343487624983, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3898.000, 1770.000, 674.000, 651.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343487733037, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1797.000, 925.000, 1812.000, 923.000, 3712.000, 1773.000, 672.000, 628.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343487841064, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3485.000, 1771.000, 677.000, 680.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343487949107, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3240.000, 1764.000, 671.000, 619.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343488057164, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3600.000, 1785.000, 674.000, 699.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343488165209, 856.000, 851.000, 1801.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3841.000, 1767.000, 675.000, 622.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343488273253, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3801.000, 1773.000, 674.000, 657.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343488381337, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3701.000, 1770.000, 676.000, 683.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343488489413, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3668.000, 1769.000, 670.000, 613.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343488597465, 857.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3756.000, 1780.000, 674.000, 614.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343488705510, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3616.000, 1775.000, 674.000, 683.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343488813541, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3455.000, 1766.000, 671.000, 646.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343488921589, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3617.000, 1777.000, 680.000, 776.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343489029621, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3855.000, 1769.000, 675.000, 650.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343489137672, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3857.000, 1770.000, 672.000, 655.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343489245728, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 905.000, 1202.000, 1798.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3752.000, 1769.000, 674.000, 619.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343489353769, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3658.000, 1767.000, 672.000, 603.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343489461817, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 905.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3740.000, 1782.000, 678.000, 732.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 49.000, 8.000
 1637343489569874, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 925.000, 3806.000, 1774.000, 673.000, 609.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343489677929, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3832.000, 1765.000, 672.000, 618.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343489785971, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3542.000, 1769.000, 673.000, 665.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343489894016, 857.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3268.000, 1764.000, 670.000, 598.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343490002053, 857.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3810.000, 1772.000, 677.000, 708.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343490110138, 857.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3860.000, 1769.000, 675.000, 646.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343490218181, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 902.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3736.000, 1777.000, 671.000, 642.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343490326218, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 846.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3531.000, 1772.000, 674.000, 632.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343490434264, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3503.000, 1765.000, 670.000, 604.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343490542313, 857.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3686.000, 1769.000, 681.000, 734.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343490650351, 856.000, 851.000, 1802.000, 1198.000, 1196.000, 902.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3885.000, 1769.000, 674.000, 625.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343490758387, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3460.000, 1769.000, 675.000, 635.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343490866430, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1797.000, 923.000, 1812.000, 925.000, 3618.000, 1773.000, 675.000, 706.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343490974470, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3340.000, 1765.000, 673.000, 620.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343491082599, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3877.000, 1771.000, 673.000, 624.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343491190654, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 925.000, 1812.000, 923.000, 3652.000, 1775.000, 674.000, 658.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 18.000, 49.000, 8.000
 1637343491298707, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3495.000, 1766.000, 672.000, 654.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343491406750, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3745.000, 1773.000, 677.000, 679.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343491514815, 857.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3683.000, 1769.000, 673.000, 630.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343491622885, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3728.000, 1772.000, 674.000, 624.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343491730976, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1797.000, 925.000, 1812.000, 923.000, 3546.000, 1775.000, 672.000, 663.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343491839022, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3331.000, 1765.000, 672.000, 603.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343491947088, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1250.000, 1795.000, 923.000, 1812.000, 923.000, 3806.000, 1785.000, 683.000, 785.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343492055140, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3755.000, 1771.000, 673.000, 637.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343492163181, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 3588.000, 1770.000, 673.000, 640.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343492271223, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3547.000, 1775.000, 674.000, 642.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343492379272, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3341.000, 1770.000, 671.000, 614.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343492487303, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 848.000, 1250.000, 1796.000, 925.000, 1812.000, 925.000, 3633.000, 1789.000, 681.000, 761.000, 0.000, 38.000, 148.000, 10.000, 3.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343492595356, 857.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3802.000, 1770.000, 673.000, 639.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343492703413, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3647.000, 1771.000, 677.000, 660.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 50.000, 8.000
 1637343492811455, 857.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3566.000, 1783.000, 674.000, 645.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343492919491, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 925.000, 1811.000, 923.000, 3302.000, 1764.000, 670.000, 609.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343493027523, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3560.000, 1785.000, 682.000, 717.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343493135559, 857.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3558.000, 1773.000, 675.000, 651.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343493243608, 856.000, 852.000, 1802.000, 1198.000, 1198.000, 903.000, 1203.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3383.000, 1769.000, 672.000, 622.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343493351689, 857.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3533.000, 1776.000, 674.000, 681.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343493459736, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3615.000, 1769.000, 672.000, 594.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343493567776, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3650.000, 1786.000, 680.000, 679.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343493675809, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3646.000, 1769.000, 675.000, 632.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343493783860, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1811.000, 923.000, 3362.000, 1769.000, 676.000, 648.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343493891900, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1813.000, 923.000, 3770.000, 1782.000, 687.000, 723.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343493999953, 857.000, 851.000, 1801.000, 1198.000, 1197.000, 902.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3510.000, 1771.000, 672.000, 652.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343494107998, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1797.000, 925.000, 1812.000, 923.000, 3606.000, 1770.000, 674.000, 615.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343494216043, 856.000, 851.000, 1801.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3453.000, 1769.000, 674.000, 654.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343494324087, 857.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3345.000, 1765.000, 672.000, 608.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343494432123, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3551.000, 1780.000, 681.000, 781.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343494540166, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 902.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3763.000, 1770.000, 673.000, 644.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343494648216, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3688.000, 1774.000, 673.000, 627.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343494756271, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3436.000, 1770.000, 673.000, 648.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343494864303, 857.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 3271.000, 1767.000, 670.000, 606.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343494972337, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3498.000, 1776.000, 687.000, 740.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343495080402, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3721.000, 1770.000, 674.000, 634.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343495188437, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3418.000, 1776.000, 675.000, 632.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 2.000, 17.000, 49.000, 8.000
 1637343495296474, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3490.000, 1769.000, 674.000, 660.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343495404524, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 3288.000, 1768.000, 670.000, 623.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343495512594, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 3575.000, 1774.000, 678.000, 631.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343495620645, 856.000, 851.000, 1801.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3553.000, 1774.000, 676.000, 637.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343495728707, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 902.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3563.000, 1772.000, 674.000, 673.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 2.000, 17.000, 49.000, 8.000
 1637343495836756, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3690.000, 1774.000, 680.000, 725.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343495944801, 856.000, 852.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3516.000, 1769.000, 669.000, 618.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343496052887, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3582.000, 1768.000, 672.000, 672.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343496160924, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1811.000, 923.000, 3372.000, 1771.000, 673.000, 641.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343496268998, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1798.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3311.000, 1767.000, 670.000, 613.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343496377054, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 925.000, 1812.000, 923.000, 3581.000, 1783.000, 682.000, 698.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343496485110, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3790.000, 1770.000, 671.000, 633.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343496593187, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3718.000, 1767.000, 672.000, 602.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343496701268, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3557.000, 1771.000, 675.000, 664.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343496809329, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3248.000, 1764.000, 670.000, 621.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343496917371, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3566.000, 1777.000, 685.000, 709.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343497025440, 856.000, 852.000, 1802.000, 1198.000, 1198.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3788.000, 1777.000, 673.000, 658.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343497133491, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 925.000, 1812.000, 923.000, 3547.000, 1771.000, 674.000, 632.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 2.000, 17.000, 49.000, 8.000
 1637343497241552, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1798.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3460.000, 1772.000, 677.000, 677.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343497349619, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3330.000, 1767.000, 670.000, 609.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343497457658, 857.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3555.000, 1776.000, 683.000, 747.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 50.000, 8.000
 1637343497565735, 856.000, 852.000, 1801.000, 1198.000, 1198.000, 903.000, 1201.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3587.000, 1774.000, 675.000, 645.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343497673771, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3662.000, 1769.000, 673.000, 641.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 50.000, 8.000
 1637343497781813, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3640.000, 1775.000, 680.000, 654.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343497889866, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3565.000, 1766.000, 670.000, 615.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343497997909, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3676.000, 1769.000, 672.000, 620.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343498105975, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3713.000, 1770.000, 672.000, 653.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343498214017, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3292.000, 1770.000, 671.000, 661.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343498322058, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3543.000, 1780.000, 678.000, 764.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343498430149, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3403.000, 1769.000, 671.000, 629.000, -1.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343498538181, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 905.000, 1201.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3717.000, 1772.000, 672.000, 642.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343498646217, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3572.000, 1780.000, 676.000, 660.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 18.000, 50.000, 8.000
 1637343498754270, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 846.000, 1248.000, 1795.000, 925.000, 1812.000, 923.000, 3608.000, 1768.000, 671.000, 616.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343498862322, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3711.000, 1778.000, 680.000, 706.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343498970374, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3958.000, 1775.000, 675.000, 629.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343499078406, 857.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3781.000, 1768.000, 671.000, 636.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343499186457, 856.000, 851.000, 1802.000, 1198.000, 1196.000, 902.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3396.000, 1773.000, 673.000, 626.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343499294498, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3295.000, 1772.000, 671.000, 634.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343499402566, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 902.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3682.000, 1784.000, 680.000, 689.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343499510608, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3807.000, 1768.000, 674.000, 634.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 18.000, 50.000, 8.000
 1637343499618655, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 3913.000, 1772.000, 672.000, 632.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343499726687, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3417.000, 1770.000, 675.000, 715.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343499834738, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 925.000, 3746.000, 1771.000, 670.000, 616.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343499942783, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1798.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3807.000, 1780.000, 674.000, 735.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343500050889, 857.000, 852.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3870.000, 1767.000, 676.000, 644.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343500158931, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3432.000, 1778.000, 673.000, 651.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343500266963, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 905.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3583.000, 1781.000, 677.000, 689.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343500375007, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3512.000, 1770.000, 672.000, 626.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343500483046, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1813.000, 923.000, 3768.000, 1777.000, 674.000, 611.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343500591097, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3716.000, 1776.000, 673.000, 654.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343500699148, 856.000, 852.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3777.000, 1779.000, 671.000, 637.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343500807197, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3733.000, 1786.000, 678.000, 724.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 18.000, 49.000, 8.000
 1637343500915234, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 3930.000, 1770.000, 674.000, 611.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343501023279, 855.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3823.000, 1766.000, 673.000, 610.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343501131329, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3698.000, 1769.000, 674.000, 660.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343501239394, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3246.000, 1773.000, 671.000, 606.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343501347437, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3757.000, 1787.000, 680.000, 769.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 18.000, 49.000, 8.000
 1637343501455475, 856.000, 852.000, 1801.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3845.000, 1772.000, 673.000, 647.000, -1.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343501563532, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3796.000, 1768.000, 671.000, 662.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343501671633, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1797.000, 925.000, 1812.000, 923.000, 3506.000, 1768.000, 674.000, 644.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343501779698, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 3252.000, 1771.000, 670.000, 618.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343501887743, 856.000, 851.000, 1801.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3740.000, 1783.000, 683.000, 701.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343501995790, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3876.000, 1770.000, 674.000, 631.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343502103839, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 925.000, 3726.000, 1773.000, 672.000, 638.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343502211882, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3616.000, 1776.000, 674.000, 646.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343502319934, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1813.000, 925.000, 3463.000, 1776.000, 673.000, 594.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 2.000, 17.000, 49.000, 8.000
 1637343502428030, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 3667.000, 1784.000, 678.000, 684.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343502536082, 856.000, 852.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3740.000, 1772.000, 674.000, 640.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343502644124, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3570.000, 1770.000, 676.000, 652.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343502752163, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3458.000, 1772.000, 673.000, 728.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343502860220, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3731.000, 1772.000, 671.000, 624.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343502968295, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3778.000, 1778.000, 680.000, 611.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343503076333, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 925.000, 3743.000, 1772.000, 673.000, 646.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343503184377, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3325.000, 1773.000, 672.000, 616.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343503292422, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3826.000, 1776.000, 682.000, 687.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343503400496, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3666.000, 1767.000, 673.000, 625.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343503508572, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3618.000, 1770.000, 672.000, 610.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343503616618, 857.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3561.000, 1773.000, 673.000, 636.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343503724666, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1250.000, 1795.000, 925.000, 1812.000, 923.000, 3342.000, 1766.000, 674.000, 611.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343503832715, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3663.000, 1781.000, 686.000, 725.000, -1.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343503940769, 857.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1813.000, 923.000, 3842.000, 1769.000, 672.000, 616.000, -1.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 18.000, 49.000, 8.000
 1637343504048796, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3677.000, 1768.000, 677.000, 659.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343504156869, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3648.000, 1772.000, 673.000, 657.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 9.000
 1637343504264910, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3327.000, 1768.000, 670.000, 614.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343504372944, 856.000, 852.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1797.000, 925.000, 1812.000, 923.000, 3593.000, 1781.000, 679.000, 773.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343504480983, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1247.000, 1796.000, 925.000, 1812.000, 925.000, 3827.000, 1770.000, 674.000, 635.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 18.000, 50.000, 8.000
 1637343504589046, 857.000, 851.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1796.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3456.000, 1771.000, 672.000, 623.000, 0.000, 41.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343504697087, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3516.000, 1775.000, 673.000, 655.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343504805152, 856.000, 852.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3298.000, 1768.000, 671.000, 627.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343504913199, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1813.000, 923.000, 3671.000, 1774.000, 684.000, 666.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343505021278, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3705.000, 1775.000, 673.000, 638.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343505129333, 855.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3502.000, 1766.000, 676.000, 616.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 2.000, 17.000, 49.000, 9.000
 1637343505237375, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3800.000, 1781.000, 682.000, 709.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343505345447, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3531.000, 1771.000, 671.000, 611.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343505453488, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 902.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3572.000, 1772.000, 672.000, 687.000, -1.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343505561566, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 925.000, 3477.000, 1769.000, 675.000, 660.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 18.000, 49.000, 8.000
 1637343505669612, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3348.000, 1766.000, 673.000, 631.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343505777650, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3668.000, 1782.000, 684.000, 711.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343505885702, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3766.000, 1776.000, 671.000, 651.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 18.000, 49.000, 9.000
 1637343505993745, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1797.000, 923.000, 1812.000, 923.000, 3678.000, 1770.000, 674.000, 617.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343506101788, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3635.000, 1775.000, 672.000, 634.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343506209832, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3300.000, 1769.000, 670.000, 621.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343506317884, 856.000, 851.000, 1801.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3522.000, 1783.000, 685.000, 730.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 18.000, 49.000, 8.000
 1637343506425930, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3742.000, 1770.000, 674.000, 619.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343506534004, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3377.000, 1773.000, 673.000, 606.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343506642049, 857.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3537.000, 1770.000, 674.000, 684.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343506750152, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3277.000, 1766.000, 671.000, 598.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343506858184, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3746.000, 1780.000, 682.000, 747.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343506966255, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3590.000, 1772.000, 673.000, 678.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343507074304, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3495.000, 1777.000, 676.000, 672.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343507182347, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3538.000, 1780.000, 677.000, 649.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343507290394, 857.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3490.000, 1767.000, 670.000, 648.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343507398447, 857.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3581.000, 1781.000, 672.000, 657.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343507506499, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3736.000, 1777.000, 676.000, 618.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343507614573, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3331.000, 1774.000, 673.000, 628.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343507722616, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3620.000, 1779.000, 680.000, 739.000, -1.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343507830674, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1201.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3348.000, 1768.000, 670.000, 626.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343507938711, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3742.000, 1772.000, 671.000, 621.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 49.000, 8.000
 1637343508046749, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 3576.000, 1778.000, 676.000, 656.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343508154804, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3462.000, 1783.000, 670.000, 604.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343508262866, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3530.000, 1792.000, 680.000, 725.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 18.000, 49.000, 8.000
 1637343508370936, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3725.000, 1775.000, 674.000, 651.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 50.000, 8.000
 1637343508478982, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1795.000, 923.000, 1812.000, 923.000, 3877.000, 1771.000, 673.000, 640.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343508587033, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3481.000, 1775.000, 674.000, 638.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343508695062, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3300.000, 1772.000, 670.000, 624.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343508803130, 857.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3681.000, 1791.000, 684.000, 755.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343508911174, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 902.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1813.000, 923.000, 3562.000, 1771.000, 674.000, 643.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343509019208, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3596.000, 1770.000, 671.000, 633.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343509127246, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3438.000, 1778.000, 677.000, 708.000, 0.000, 40.000, 148.000, 10.000, 3.000, 7.000, 2.000, 17.000, 50.000, 8.000
 1637343509235297, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3521.000, 1770.000, 670.000, 614.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343509343352, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3605.000, 1783.000, 673.000, 682.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343509451422, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3715.000, 1774.000, 674.000, 661.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343509559475, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3313.000, 1769.000, 670.000, 671.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343509667556, 857.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3578.000, 1774.000, 679.000, 696.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343509775597, 855.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1811.000, 923.000, 3368.000, 1774.000, 671.000, 617.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343509883649, 857.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1813.000, 925.000, 3558.000, 1783.000, 673.000, 608.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343509991742, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3570.000, 1771.000, 675.000, 656.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343510099791, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3522.000, 1768.000, 672.000, 633.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343510207841, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1796.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3391.000, 1779.000, 679.000, 770.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343510315874, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3788.000, 1774.000, 672.000, 634.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 50.000, 8.000
 1637343510423910, 855.000, 852.000, 1802.000, 1197.000, 1198.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3807.000, 1774.000, 671.000, 642.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 18.000, 49.000, 8.000
 1637343510531978, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3450.000, 1775.000, 673.000, 639.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343510640037, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3337.000, 1766.000, 670.000, 607.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343510748081, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3648.000, 1776.000, 679.000, 745.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343510856123, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3715.000, 1773.000, 675.000, 615.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343510964159, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3743.000, 1767.000, 672.000, 657.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343511072330, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 905.000, 1202.000, 1798.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3387.000, 1774.000, 674.000, 663.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343511180384, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 925.000, 3331.000, 1766.000, 670.000, 615.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343511288443, 857.000, 851.000, 1801.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 925.000, 1812.000, 923.000, 3717.000, 1778.000, 679.000, 705.000, -1.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 49.000, 8.000
 1637343511396472, 855.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3693.000, 1769.000, 673.000, 642.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343511504539, 857.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3703.000, 1771.000, 675.000, 641.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 18.000, 49.000, 8.000
 1637343511612591, 856.000, 852.000, 1801.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3531.000, 1772.000, 673.000, 695.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343511720713, 857.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3467.000, 1766.000, 669.000, 605.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343511828769, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3646.000, 1770.000, 677.000, 698.000, -1.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343511936844, 856.000, 852.000, 1802.000, 1198.000, 1198.000, 902.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3617.000, 1770.000, 675.000, 648.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343512044897, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3633.000, 1774.000, 672.000, 631.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343512152936, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1203.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3301.000, 1782.000, 678.000, 720.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343512260986, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1813.000, 923.000, 3926.000, 1767.000, 672.000, 614.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343512369026, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3797.000, 1771.000, 673.000, 631.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343512477060, 856.000, 852.000, 1801.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3495.000, 1774.000, 672.000, 649.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 49.000, 8.000
 1637343512585103, 856.000, 852.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 3315.000, 1766.000, 673.000, 647.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 18.000, 49.000, 8.000
 1637343512693167, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3666.000, 1777.000, 676.000, 762.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343512801208, 855.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3796.000, 1773.000, 673.000, 650.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343512909261, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 925.000, 3590.000, 1773.000, 674.000, 628.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343513017312, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1813.000, 925.000, 3348.000, 1777.000, 674.000, 641.000, 0.000, 38.000, 149.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343513125346, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1811.000, 923.000, 3305.000, 1770.000, 671.000, 616.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343513233391, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3618.000, 1781.000, 678.000, 755.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343513341488, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3816.000, 1772.000, 673.000, 612.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 18.000, 49.000, 8.000
 1637343513449546, 857.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3793.000, 1772.000, 673.000, 632.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343513557592, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3405.000, 1780.000, 673.000, 660.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343513665625, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 3550.000, 1766.000, 669.000, 598.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343513773683, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 3721.000, 1783.000, 686.000, 640.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343513881738, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 905.000, 1202.000, 1796.000, 847.000, 1248.000, 1795.000, 925.000, 1812.000, 923.000, 3940.000, 1771.000, 673.000, 639.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 2.000, 17.000, 49.000, 8.000
 1637343513989800, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1811.000, 923.000, 3771.000, 1774.000, 676.000, 654.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343514097834, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3336.000, 1779.000, 674.000, 712.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343514205873, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3257.000, 1772.000, 671.000, 618.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343514313912, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3822.000, 1786.000, 677.000, 703.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343514421977, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3697.000, 1774.000, 676.000, 633.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 2.000, 17.000, 49.000, 8.000
 1637343514530248, 857.000, 852.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3816.000, 1775.000, 674.000, 623.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 18.000, 50.000, 8.000
 1637343514638316, 857.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3760.000, 1782.000, 684.000, 688.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343514746366, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3860.000, 1768.000, 672.000, 602.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343514854406, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3631.000, 1770.000, 681.000, 615.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343514962466, 856.000, 851.000, 1801.000, 1198.000, 1198.000, 903.000, 1201.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 3481.000, 1773.000, 673.000, 648.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343515070579, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3253.000, 1771.000, 674.000, 638.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343515178613, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3662.000, 1788.000, 683.000, 687.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343515286661, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 925.000, 3872.000, 1767.000, 673.000, 653.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343515394712, 857.000, 852.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 3738.000, 1777.000, 673.000, 610.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343515502749, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3527.000, 1778.000, 675.000, 660.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343515610795, 857.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3523.000, 1766.000, 671.000, 600.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343515718867, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1795.000, 925.000, 1812.000, 923.000, 3730.000, 1782.000, 685.000, 764.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343515826905, 857.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3895.000, 1768.000, 672.000, 624.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343515934957, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3717.000, 1776.000, 676.000, 633.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343516043072, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3415.000, 1774.000, 672.000, 641.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343516151149, 856.000, 852.000, 1802.000, 1197.000, 1198.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3290.000, 1767.000, 671.000, 604.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343516259185, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3741.000, 1784.000, 682.000, 644.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343516367245, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3708.000, 1777.000, 677.000, 658.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343516475301, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 846.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3778.000, 1774.000, 673.000, 659.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343516583346, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1201.000, 1796.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 3471.000, 1775.000, 680.000, 641.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 18.000, 50.000, 8.000
 1637343516691486, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 925.000, 1812.000, 923.000, 3832.000, 1774.000, 670.000, 628.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343516799532, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3635.000, 1777.000, 672.000, 636.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343516907583, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3867.000, 1778.000, 673.000, 649.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 18.000, 49.000, 8.000
 1637343517015643, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3268.000, 1770.000, 675.000, 607.000, -1.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343517123711, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1813.000, 923.000, 3701.000, 1776.000, 682.000, 713.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343517231755, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3740.000, 1774.000, 670.000, 610.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 2.000, 17.000, 49.000, 8.000
 1637343517339800, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3718.000, 1775.000, 671.000, 624.000, -1.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343517447837, 857.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3606.000, 1777.000, 675.000, 647.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343517555880, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 846.000, 1250.000, 1796.000, 925.000, 1812.000, 925.000, 3435.000, 1769.000, 671.000, 627.000, 0.000, 38.000, 149.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343517663922, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3672.000, 1786.000, 684.000, 719.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343517771980, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3868.000, 1773.000, 674.000, 640.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343517880031, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3827.000, 1769.000, 674.000, 629.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343517988072, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 902.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3442.000, 1774.000, 673.000, 658.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343518096122, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1797.000, 925.000, 1812.000, 925.000, 3282.000, 1767.000, 670.000, 621.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343518204164, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3745.000, 1781.000, 686.000, 736.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343518312257, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 3728.000, 1778.000, 674.000, 659.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343518420301, 857.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3671.000, 1779.000, 672.000, 632.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343518528344, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 3525.000, 1772.000, 680.000, 689.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 18.000, 50.000, 8.000
 1637343518636377, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3718.000, 1769.000, 670.000, 607.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343518744424, 857.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1813.000, 925.000, 3588.000, 1774.000, 673.000, 724.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343518852466, 857.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3871.000, 1777.000, 675.000, 637.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343518960511, 857.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3345.000, 1773.000, 674.000, 634.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343519068559, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3703.000, 1779.000, 678.000, 685.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 18.000, 49.000, 8.000
 1637343519176592, 857.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3601.000, 1771.000, 670.000, 625.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343519284627, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1813.000, 923.000, 3736.000, 1776.000, 672.000, 630.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 2.000, 17.000, 49.000, 8.000
 1637343519392660, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3640.000, 1774.000, 675.000, 677.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343519500691, 856.000, 852.000, 1802.000, 1198.000, 1196.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3457.000, 1773.000, 670.000, 598.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 18.000, 49.000, 8.000
 1637343519608725, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1798.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3631.000, 1779.000, 680.000, 768.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343519716752, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3855.000, 1775.000, 675.000, 632.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343519824793, 856.000, 852.000, 1801.000, 1198.000, 1198.000, 903.000, 1203.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 3896.000, 1768.000, 671.000, 656.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343519932850, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3760.000, 1780.000, 676.000, 642.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343520040929, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3290.000, 1767.000, 671.000, 606.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343520148972, 857.000, 851.000, 1801.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3750.000, 1778.000, 680.000, 725.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343520257014, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3800.000, 1775.000, 674.000, 641.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343520365050, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 925.000, 3592.000, 1776.000, 672.000, 626.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343520473089, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3563.000, 1776.000, 675.000, 648.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343520581139, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 3291.000, 1767.000, 670.000, 596.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 18.000, 49.000, 8.000
 1637343520689181, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3590.000, 1793.000, 674.000, 687.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343520797225, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 925.000, 3870.000, 1773.000, 676.000, 647.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343520905261, 857.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3730.000, 1774.000, 671.000, 642.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343521013303, 856.000, 851.000, 1802.000, 1198.000, 1196.000, 903.000, 1201.000, 1798.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3711.000, 1785.000, 677.000, 709.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343521121363, 857.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3531.000, 1767.000, 670.000, 602.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343521229414, 857.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3702.000, 1790.000, 674.000, 747.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343521337453, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3643.000, 1777.000, 674.000, 635.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343521445490, 857.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3483.000, 1769.000, 671.000, 617.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343521553548, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3630.000, 1783.000, 679.000, 696.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343521661624, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3793.000, 1772.000, 674.000, 633.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343521769674, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3885.000, 1772.000, 673.000, 622.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 9.000
 1637343521877750, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3675.000, 1770.000, 673.000, 641.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343521985795, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3536.000, 1780.000, 671.000, 669.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343522093948, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 905.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3755.000, 1786.000, 679.000, 728.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343522202014, 856.000, 851.000, 1801.000, 1198.000, 1198.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 925.000, 1812.000, 925.000, 3712.000, 1773.000, 673.000, 630.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343522310071, 856.000, 852.000, 1801.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3747.000, 1770.000, 672.000, 607.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343522418112, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3557.000, 1772.000, 673.000, 653.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343522526148, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3331.000, 1770.000, 669.000, 606.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 49.000, 8.000
 1637343522634196, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3811.000, 1784.000, 682.000, 768.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343522742246, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3797.000, 1775.000, 675.000, 623.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343522850299, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3590.000, 1775.000, 671.000, 640.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343522958333, 857.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3557.000, 1770.000, 674.000, 643.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343523066382, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3357.000, 1770.000, 670.000, 605.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343523174414, 857.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3605.000, 1782.000, 678.000, 621.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343523282456, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1797.000, 923.000, 1813.000, 925.000, 3792.000, 1780.000, 673.000, 650.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343523390558, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 905.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3470.000, 1776.000, 676.000, 664.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343523498598, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3533.000, 1771.000, 673.000, 721.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343523606634, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3305.000, 1770.000, 672.000, 624.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343523714668, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 3875.000, 1782.000, 677.000, 724.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343523822709, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1813.000, 925.000, 3533.000, 1773.000, 674.000, 653.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343523930775, 856.000, 852.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3387.000, 1778.000, 672.000, 620.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343524038824, 857.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3715.000, 1776.000, 677.000, 677.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343524146868, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 902.000, 1201.000, 1797.000, 847.000, 1248.000, 1795.000, 925.000, 1812.000, 923.000, 3637.000, 1776.000, 673.000, 611.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343524254906, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3643.000, 1775.000, 673.000, 631.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343524362952, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 925.000, 3442.000, 1773.000, 673.000, 647.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343524470997, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1798.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3367.000, 1774.000, 673.000, 637.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 49.000, 8.000
 1637343524579035, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3756.000, 1785.000, 687.000, 679.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343524687087, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 902.000, 1202.000, 1798.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3715.000, 1770.000, 672.000, 640.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343524795145, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3651.000, 1772.000, 675.000, 615.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343524903190, 856.000, 851.000, 1802.000, 1198.000, 1196.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3432.000, 1771.000, 674.000, 685.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343525011267, 857.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3333.000, 1766.000, 670.000, 604.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 9.000
 1637343525119305, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3555.000, 1784.000, 677.000, 765.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343525227345, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3780.000, 1773.000, 673.000, 649.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343525335399, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3716.000, 1772.000, 674.000, 636.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343525443440, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3425.000, 1774.000, 673.000, 645.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343525551487, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 905.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3273.000, 1766.000, 670.000, 602.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343525659532, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3511.000, 1780.000, 685.000, 649.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343525767579, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3451.000, 1774.000, 673.000, 633.000, 0.000, 41.000, 148.000, 10.000, 4.000, 6.000, 2.000, 17.000, 50.000, 8.000
 1637343525875630, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3422.000, 1768.000, 674.000, 639.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343525983690, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3501.000, 1778.000, 674.000, 743.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 18.000, 49.000, 8.000
 1637343526091736, 856.000, 851.000, 1801.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3695.000, 1772.000, 671.000, 615.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 18.000, 49.000, 8.000
 1637343526199777, 857.000, 852.000, 1802.000, 1198.000, 1198.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3581.000, 1773.000, 677.000, 632.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343526307811, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1813.000, 923.000, 3551.000, 1773.000, 675.000, 661.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343526415854, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3386.000, 1769.000, 674.000, 612.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343526523906, 855.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3720.000, 1777.000, 686.000, 705.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343526631984, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3511.000, 1776.000, 671.000, 633.000, 0.000, 38.000, 147.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343526740024, 857.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3691.000, 1773.000, 675.000, 621.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343526848071, 856.000, 852.000, 1801.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3416.000, 1781.000, 673.000, 640.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343526956114, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1795.000, 925.000, 1812.000, 923.000, 3332.000, 1774.000, 670.000, 618.000, 0.000, 41.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343527064149, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3587.000, 1783.000, 682.000, 680.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343527172192, 857.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 923.000, 1811.000, 923.000, 3785.000, 1772.000, 674.000, 633.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343527280241, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3741.000, 1772.000, 673.000, 616.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343527388294, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3392.000, 1779.000, 673.000, 658.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343527496338, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3256.000, 1772.000, 669.000, 620.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343527604378, 855.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3537.000, 1786.000, 686.000, 739.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343527712424, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 3747.000, 1770.000, 673.000, 644.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 18.000, 50.000, 8.000
 1637343527820465, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3505.000, 1776.000, 676.000, 636.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343527928568, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1798.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3472.000, 1779.000, 678.000, 691.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 18.000, 49.000, 8.000
 1637343528036601, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3335.000, 1772.000, 670.000, 624.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343528144631, 857.000, 852.000, 1801.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3563.000, 1785.000, 681.000, 612.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 18.000, 49.000, 8.000
 1637343528252671, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3581.000, 1772.000, 676.000, 653.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 49.000, 8.000
 1637343528360740, 857.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 925.000, 3645.000, 1775.000, 672.000, 630.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343528468779, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3640.000, 1781.000, 680.000, 661.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343528576824, 855.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1797.000, 923.000, 1812.000, 925.000, 3545.000, 1771.000, 670.000, 626.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343528684878, 856.000, 851.000, 1801.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3657.000, 1774.000, 672.000, 613.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 2.000, 17.000, 49.000, 8.000
 1637343528792929, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3375.000, 1775.000, 673.000, 660.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343528901273, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3312.000, 1777.000, 670.000, 596.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343529009333, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3546.000, 1787.000, 681.000, 746.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343529117371, 857.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3832.000, 1771.000, 669.000, 646.000, -1.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343529225415, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3756.000, 1775.000, 671.000, 660.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343529333467, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3600.000, 1771.000, 674.000, 642.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343529441505, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3298.000, 1772.000, 671.000, 614.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343529549553, 857.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3640.000, 1785.000, 683.000, 728.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343529657595, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3896.000, 1777.000, 675.000, 652.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343529765646, 856.000, 852.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3777.000, 1771.000, 672.000, 614.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343529873701, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1811.000, 925.000, 3406.000, 1773.000, 676.000, 646.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343529981802, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3317.000, 1772.000, 670.000, 611.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343530089838, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3626.000, 1779.000, 687.000, 667.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343530197881, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1795.000, 925.000, 1812.000, 925.000, 3672.000, 1780.000, 673.000, 635.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343530305909, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3906.000, 1771.000, 675.000, 651.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343530413953, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1813.000, 925.000, 3626.000, 1776.000, 679.000, 729.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343530522014, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 925.000, 3748.000, 1776.000, 671.000, 625.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343530630061, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 925.000, 3758.000, 1781.000, 673.000, 741.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343530738112, 856.000, 852.000, 1802.000, 1198.000, 1196.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3415.000, 1780.000, 673.000, 664.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343530846148, 857.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3358.000, 1774.000, 672.000, 616.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343530954191, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3532.000, 1774.000, 678.000, 682.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343531062306, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3525.000, 1769.000, 673.000, 624.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343531170356, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 902.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3757.000, 1778.000, 671.000, 620.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343531278392, 856.000, 852.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3647.000, 1773.000, 674.000, 650.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343531386461, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3692.000, 1774.000, 669.000, 620.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343531494507, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3717.000, 1792.000, 679.000, 710.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343531602568, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3972.000, 1771.000, 675.000, 617.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343531710685, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3791.000, 1770.000, 671.000, 613.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343531818716, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3401.000, 1773.000, 673.000, 657.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343531926763, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3302.000, 1774.000, 671.000, 613.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343532034813, 857.000, 852.000, 1802.000, 1198.000, 1197.000, 902.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3687.000, 1791.000, 681.000, 767.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 18.000, 50.000, 8.000
 1637343532142864, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3812.000, 1780.000, 673.000, 645.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343532250899, 857.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3925.000, 1770.000, 671.000, 622.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343532358966, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3403.000, 1772.000, 674.000, 657.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343532467012, 857.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 925.000, 3747.000, 1767.000, 670.000, 623.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343532575062, 855.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3812.000, 1782.000, 675.000, 661.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343532683118, 856.000, 852.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3880.000, 1772.000, 675.000, 626.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343532791159, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3435.000, 1774.000, 671.000, 642.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343532899189, 856.000, 851.000, 1801.000, 1198.000, 1198.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3602.000, 1779.000, 677.000, 713.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 9.000
 1637343533007232, 857.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3523.000, 1772.000, 673.000, 593.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343533115285, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3805.000, 1777.000, 673.000, 702.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343533223318, 856.000, 852.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3751.000, 1772.000, 673.000, 661.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343533331406, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 923.000, 1812.000, 923.000, 3780.000, 1766.000, 671.000, 613.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343533439465, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1811.000, 923.000, 3737.000, 1780.000, 677.000, 708.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343533547522, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3948.000, 1772.000, 672.000, 653.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343533655562, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3830.000, 1771.000, 673.000, 618.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343533763594, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 846.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3676.000, 1773.000, 674.000, 633.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 50.000, 8.000
 1637343533871630, 856.000, 851.000, 1802.000, 1198.000, 1196.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3266.000, 1766.000, 671.000, 616.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343533979672, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3761.000, 1781.000, 679.000, 713.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 18.000, 50.000, 8.000
 1637343534087715, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3855.000, 1775.000, 673.000, 634.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343534195748, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3826.000, 1768.000, 672.000, 607.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 2.000, 17.000, 49.000, 8.000
 1637343534303793, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3498.000, 1772.000, 674.000, 672.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343534411840, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1203.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3257.000, 1772.000, 670.000, 599.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343534519879, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1811.000, 925.000, 3773.000, 1785.000, 684.000, 741.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 18.000, 50.000, 8.000
 1637343534627908, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3868.000, 1773.000, 675.000, 680.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 18.000, 50.000, 8.000
 1637343534735946, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3720.000, 1773.000, 673.000, 670.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 18.000, 50.000, 8.000
 1637343534843983, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3626.000, 1777.000, 673.000, 637.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343534952054, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3488.000, 1768.000, 672.000, 601.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 18.000, 49.000, 8.000
 1637343535060088, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1811.000, 923.000, 3682.000, 1781.000, 678.000, 650.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 18.000, 50.000, 8.000
 1637343535168123, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3757.000, 1774.000, 674.000, 630.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343535276151, 856.000, 852.000, 1802.000, 1198.000, 1198.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3642.000, 1774.000, 674.000, 634.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343535384192, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3443.000, 1783.000, 673.000, 723.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343535492237, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3787.000, 1768.000, 671.000, 609.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343535600281, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 3836.000, 1772.000, 680.000, 637.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 2.000, 18.000, 50.000, 8.000
 1637343535708322, 856.000, 852.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3730.000, 1779.000, 673.000, 636.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343535816364, 857.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 925.000, 1812.000, 925.000, 3288.000, 1773.000, 672.000, 607.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 18.000, 50.000, 8.000
 1637343535924411, 856.000, 851.000, 1801.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 925.000, 1812.000, 923.000, 3816.000, 1782.000, 681.000, 724.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 2.000, 18.000, 49.000, 8.000
 1637343536032446, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 3762.000, 1773.000, 673.000, 609.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343536140495, 856.000, 852.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3716.000, 1775.000, 672.000, 625.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343536248560, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3552.000, 1777.000, 673.000, 639.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343536356586, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3326.000, 1771.000, 673.000, 596.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343536464620, 856.000, 852.000, 1801.000, 1198.000, 1198.000, 905.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 3702.000, 1789.000, 687.000, 748.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 18.000, 49.000, 8.000
 1637343536572665, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3903.000, 1775.000, 671.000, 629.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343536680753, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3718.000, 1769.000, 676.000, 615.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343536788801, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3626.000, 1771.000, 673.000, 697.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343536896858, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3388.000, 1771.000, 671.000, 620.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 18.000, 49.000, 8.000
 1637343537004901, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 925.000, 3615.000, 1790.000, 680.000, 699.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343537112938, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3853.000, 1770.000, 676.000, 625.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 18.000, 49.000, 8.000
 1637343537220983, 857.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3496.000, 1771.000, 673.000, 673.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343537329018, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3506.000, 1777.000, 674.000, 699.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343537437054, 857.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3293.000, 1770.000, 670.000, 602.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343537545116, 856.000, 851.000, 1801.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3737.000, 1789.000, 683.000, 624.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 18.000, 49.000, 8.000
 1637343537653176, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1795.000, 925.000, 1811.000, 925.000, 3742.000, 1773.000, 674.000, 664.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 18.000, 50.000, 8.000
 1637343537761215, 857.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3586.000, 1774.000, 675.000, 621.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343537869260, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3806.000, 1775.000, 682.000, 640.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 18.000, 49.000, 8.000
 1637343537977304, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3601.000, 1770.000, 671.000, 624.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343538085336, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3593.000, 1780.000, 672.000, 650.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343538193374, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3350.000, 1772.000, 674.000, 620.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343538301478, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2753.000, 1769.000, 669.000, 580.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343538409512, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2720.000, 1767.000, 669.000, 580.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343538517550, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2718.000, 1764.000, 669.000, 597.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 49.000, 8.000
 1637343538625602, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2726.000, 1764.000, 670.000, 596.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343538733649, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 925.000, 2718.000, 1769.000, 669.000, 596.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343538841722, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 2738.000, 1765.000, 669.000, 596.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343538949771, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2721.000, 1767.000, 669.000, 580.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343539057797, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2730.000, 1767.000, 669.000, 581.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 18.000, 50.000, 8.000
 1637343539165832, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2722.000, 1764.000, 669.000, 594.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 18.000, 49.000, 8.000
 1637343539273878, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 923.000, 1813.000, 923.000, 2717.000, 1765.000, 669.000, 596.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343539381917, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2722.000, 1763.000, 669.000, 581.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343539489975, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2721.000, 1763.000, 668.000, 580.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343539598021, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 2717.000, 1768.000, 669.000, 597.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343539706051, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2745.000, 1765.000, 668.000, 581.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343539814115, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1813.000, 925.000, 2717.000, 1763.000, 669.000, 596.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343539922177, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1813.000, 923.000, 2720.000, 1768.000, 669.000, 596.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343540030269, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1795.000, 923.000, 1812.000, 925.000, 2725.000, 1764.000, 669.000, 597.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343540138315, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2715.000, 1769.000, 669.000, 596.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 18.000, 49.000, 8.000
 1637343540246350, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1247.000, 1796.000, 923.000, 1812.000, 925.000, 2713.000, 1764.000, 669.000, 595.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343540354386, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 2742.000, 1767.000, 669.000, 596.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343540462433, 856.000, 852.000, 1802.000, 1197.000, 1198.000, 905.000, 1201.000, 1797.000, 847.000, 1247.000, 1796.000, 925.000, 1812.000, 923.000, 2713.000, 1768.000, 669.000, 580.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343540570477, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 2728.000, 1768.000, 669.000, 597.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 18.000, 49.000, 8.000
 1637343540678536, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1250.000, 1796.000, 925.000, 1812.000, 925.000, 2720.000, 1768.000, 668.000, 579.000, 0.000, 40.000, 148.000, 10.000, 5.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343540786583, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2717.000, 1767.000, 669.000, 584.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 49.000, 8.000
 1637343540894621, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2720.000, 1764.000, 669.000, 597.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343541002677, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1811.000, 923.000, 2733.000, 1767.000, 669.000, 587.000, -1.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343541110754, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2718.000, 1764.000, 668.000, 579.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343541218815, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 902.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2741.000, 1768.000, 669.000, 580.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343541326873, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2716.000, 1767.000, 669.000, 596.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343541434907, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 2721.000, 1763.000, 669.000, 580.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343541542961, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 9

==> data/power_measurements/ZCU111Gemmini/yolov7-tiny-iteration14.csv <==
Timestamp,VCCINT (v),VCCPSINT (v),VCC1V8 (v),VCC1V2 (v),VADJ_FMC (v),MGTAVCC (v),MGT1V2 (v),MGT1V8 (v),VCCINT_AMS (v),DAC_AVTT (v),DAC_AVCCAUX (v),ADC_AVCC (v),ADC_AVCCAUX (v),DAC_AVCC (v),VCCINT (i),VCCPSINT (i),VCC1V8 (i),VCC1V2 (i),VADJ_FMC (i),MGTAVCC (i),MGT1V2 (i),MGT1V8 (i),VCCINT_AMS (i),DAC_AVTT (i),DAC_AVCCAUX (i),ADC_AVCC (i),ADC_AVCCAUX (i),DAC_AVCC (i)
 1637343828238822, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2692.000, 1805.000, 670.000, 596.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343828347174, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2692.000, 1766.000, 669.000, 588.000, 0.000, 38.000, 149.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343828455301, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1797.000, 923.000, 1812.000, 923.000, 2692.000, 1761.000, 670.000, 596.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343828563397, 856.000, 852.000, 1801.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2691.000, 1761.000, 670.000, 586.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343828671503, 857.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2693.000, 1762.000, 669.000, 580.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343828779610, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2692.000, 1759.000, 670.000, 597.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343828887747, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1797.000, 925.000, 1812.000, 923.000, 2692.000, 1763.000, 669.000, 580.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343828995865, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1201.000, 1798.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 2692.000, 1758.000, 670.000, 580.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343829103970, 855.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2693.000, 1764.000, 670.000, 583.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343829212068, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2693.000, 1759.000, 670.000, 580.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 50.000, 8.000
 1637343829320177, 856.000, 852.000, 1801.000, 1200.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2692.000, 1759.000, 669.000, 597.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343829428300, 856.000, 851.000, 1801.000, 1197.000, 1198.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2692.000, 1758.000, 670.000, 582.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343829536413, 857.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2692.000, 1759.000, 669.000, 596.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343829644514, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2692.000, 1758.000, 669.000, 580.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343829752629, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1811.000, 923.000, 2692.000, 1758.000, 669.000, 581.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343829860813, 857.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2692.000, 1765.000, 670.000, 591.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343829968916, 857.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2692.000, 1764.000, 669.000, 581.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343830077019, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2692.000, 1760.000, 670.000, 596.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343830185121, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2692.000, 1763.000, 670.000, 597.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343830293226, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 2692.000, 1764.000, 670.000, 596.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343830401328, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 905.000, 1201.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2692.000, 1760.000, 670.000, 596.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343830509457, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2692.000, 1765.000, 670.000, 596.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343830617584, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1797.000, 923.000, 1812.000, 923.000, 2692.000, 1759.000, 670.000, 581.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343830725689, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2692.000, 1759.000, 670.000, 580.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343830833794, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1813.000, 925.000, 2692.000, 1763.000, 670.000, 581.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343830941891, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2692.000, 1764.000, 670.000, 596.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343831050012, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2692.000, 1758.000, 669.000, 580.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 50.000, 8.000
 1637343831158119, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2692.000, 1758.000, 669.000, 580.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343831266227, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1796.000, 847.000, 1248.000, 1797.000, 923.000, 1812.000, 923.000, 2692.000, 1763.000, 669.000, 591.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343831374389, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 2692.000, 1763.000, 670.000, 581.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 50.000, 8.000
 1637343831482608, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2692.000, 1758.000, 669.000, 582.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343831590741, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2692.000, 1763.000, 669.000, 580.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343831698836, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2692.000, 1760.000, 670.000, 580.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 2.000, 17.000, 50.000, 8.000
 1637343831806940, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2693.000, 1762.000, 669.000, 581.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343831915044, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2692.000, 1762.000, 670.000, 596.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343832023174, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2692.000, 1764.000, 670.000, 580.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343832131299, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1798.000, 847.000, 1248.000, 1795.000, 925.000, 1812.000, 923.000, 2692.000, 1760.000, 669.000, 597.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343832239410, 857.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2692.000, 1763.000, 669.000, 583.000, 0.000, 40.000, 148.000, 10.000, 3.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343832347524, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2692.000, 1759.000, 669.000, 596.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343832455654, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2693.000, 1759.000, 670.000, 579.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343832563771, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2692.000, 1761.000, 670.000, 597.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343832671887, 856.000, 852.000, 1801.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 2692.000, 1759.000, 669.000, 596.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343832780019, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 923.000, 1812.000, 923.000, 2692.000, 1758.000, 670.000, 581.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343832888151, 857.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2693.000, 1763.000, 670.000, 580.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343832996258, 856.000, 852.000, 1802.000, 1198.000, 1198.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2693.000, 1763.000, 669.000, 580.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343833104406, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2692.000, 1762.000, 669.000, 580.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 2.000, 17.000, 50.000, 8.000
 1637343833212521, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2693.000, 1764.000, 670.000, 596.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343833320637, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2691.000, 1760.000, 670.000, 596.000, -1.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343833428749, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2692.000, 1759.000, 669.000, 597.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343833536898, 856.000, 852.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2693.000, 1763.000, 669.000, 594.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343833645021, 857.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2693.000, 1763.000, 670.000, 583.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343833753131, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2693.000, 1760.000, 669.000, 579.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343833861243, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2692.000, 1763.000, 669.000, 581.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343833969371, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2692.000, 1765.000, 670.000, 597.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343834077487, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2692.000, 1758.000, 669.000, 589.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343834185603, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2692.000, 1759.000, 669.000, 590.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343834293759, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 2693.000, 1759.000, 669.000, 584.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343834401881, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2693.000, 1763.000, 669.000, 596.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343834510014, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1797.000, 923.000, 1812.000, 923.000, 2693.000, 1760.000, 669.000, 585.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343834618126, 857.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2692.000, 1765.000, 669.000, 596.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343834726235, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1250.000, 1796.000, 925.000, 1811.000, 923.000, 2693.000, 1766.000, 669.000, 597.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343834834386, 856.000, 852.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2693.000, 1764.000, 669.000, 596.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 50.000, 8.000
 1637343834942510, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 2692.000, 1759.000, 669.000, 596.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343835050626, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2692.000, 1764.000, 669.000, 594.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343835158741, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2693.000, 1762.000, 669.000, 597.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343835266876, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2693.000, 1760.000, 669.000, 581.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343835374991, 856.000, 852.000, 1802.000, 1198.000, 1198.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2693.000, 1763.000, 669.000, 588.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343835483171, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 2693.000, 1761.000, 669.000, 595.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343835591278, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1250.000, 1797.000, 925.000, 1812.000, 925.000, 2692.000, 1762.000, 669.000, 580.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343835699388, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 2692.000, 1765.000, 669.000, 597.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343835807499, 857.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 2693.000, 1763.000, 669.000, 580.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343835915602, 856.000, 852.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2693.000, 1763.000, 670.000, 581.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343836023731, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1795.000, 923.000, 1812.000, 923.000, 2693.000, 1762.000, 670.000, 584.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343836131839, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2692.000, 1764.000, 670.000, 596.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343836239951, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2692.000, 1760.000, 669.000, 596.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343836348065, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2692.000, 1766.000, 670.000, 592.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343836456219, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2692.000, 1759.000, 670.000, 582.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 50.000, 8.000
 1637343836564338, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2692.000, 1764.000, 670.000, 597.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343836672453, 857.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 2693.000, 1761.000, 670.000, 592.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 2.000, 17.000, 50.000, 8.000
 1637343836780595, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2692.000, 1763.000, 670.000, 596.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343836888729, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 2693.000, 1762.000, 670.000, 595.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343836996870, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 902.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2693.000, 1758.000, 669.000, 580.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343837104980, 855.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2693.000, 1760.000, 670.000, 596.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343837213095, 855.000, 851.000, 1802.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2692.000, 1763.000, 669.000, 580.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343837321212, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2692.000, 1765.000, 670.000, 590.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343837429327, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1797.000, 923.000, 1812.000, 925.000, 2693.000, 1762.000, 669.000, 584.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343837537472, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2695.000, 1765.000, 669.000, 596.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343837645590, 856.000, 851.000, 1801.000, 1197.000, 1196.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 2692.000, 1760.000, 669.000, 596.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343837753706, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2693.000, 1762.000, 670.000, 580.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343837861826, 855.000, 852.000, 1801.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1813.000, 923.000, 2693.000, 1759.000, 669.000, 596.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343837969974, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2693.000, 1759.000, 670.000, 589.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343838078091, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 2692.000, 1764.000, 669.000, 584.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343838186276, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2693.000, 1760.000, 669.000, 597.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343838294395, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 925.000, 2693.000, 1759.000, 670.000, 581.000, 0.000, 41.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343838402511, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 2693.000, 1758.000, 669.000, 580.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343838510629, 857.000, 851.000, 1802.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1811.000, 923.000, 2693.000, 1759.000, 669.000, 595.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343838618742, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 2693.000, 1764.000, 669.000, 580.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343838726889, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 2693.000, 1761.000, 669.000, 581.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343838835013, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2692.000, 1759.000, 669.000, 596.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343838943125, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2693.000, 1763.000, 669.000, 597.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343839051236, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2695.000, 1766.000, 669.000, 595.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343839159368, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1811.000, 925.000, 2693.000, 1760.000, 670.000, 596.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343839267495, 857.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 923.000, 1812.000, 925.000, 2693.000, 1760.000, 670.000, 581.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343839375607, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2692.000, 1762.000, 670.000, 589.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343839483743, 855.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2693.000, 1763.000, 670.000, 596.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343839591860, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2693.000, 1762.000, 670.000, 596.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343839700249, 855.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2775.000, 1824.000, 670.000, 678.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343839808938, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2775.000, 1949.000, 670.000, 611.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343839917258, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2776.000, 1928.000, 670.000, 625.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 2.000, 17.000, 49.000, 8.000
 1637343840025682, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2775.000, 2044.000, 670.000, 631.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343840134128, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 925.000, 2775.000, 2037.000, 670.000, 627.000, 0.000, 38.000, 148.000, 10.000, 3.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343840242586, 856.000, 851.000, 1801.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2775.000, 2015.000, 670.000, 627.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343840351048, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2776.000, 1761.000, 670.000, 581.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343840459878, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2777.000, 1914.000, 670.000, 581.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343840568191, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2792.000, 1953.000, 697.000, 847.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343840676798, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2777.000, 1889.000, 670.000, 633.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343840785151, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2697.000, 1759.000, 669.000, 581.000, -1.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343840893472, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 923.000, 1812.000, 923.000, 2696.000, 1758.000, 669.000, 582.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343841001589, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 925.000, 1812.000, 923.000, 2696.000, 1759.000, 669.000, 582.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343841109701, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2696.000, 1759.000, 670.000, 581.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343841217809, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2696.000, 1762.000, 670.000, 582.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343841325914, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1797.000, 925.000, 1812.000, 923.000, 2696.000, 1764.000, 669.000, 581.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343841434133, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 2696.000, 1761.000, 670.000, 581.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343841542238, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2696.000, 1760.000, 669.000, 598.000, 0.000, 38.000, 148.000, 10.000, 3.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343841650338, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 2696.000, 1762.000, 670.000, 582.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343841758648, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2695.000, 1762.000, 669.000, 581.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343841866757, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 2700.000, 1762.000, 669.000, 581.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343841974887, 856.000, 851.000, 1801.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1811.000, 923.000, 2697.000, 1764.000, 670.000, 597.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343842083014, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1201.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1811.000, 923.000, 2696.000, 1759.000, 670.000, 595.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343842191095, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 2733.000, 1762.000, 670.000, 598.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 50.000, 8.000
 1637343842299196, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2701.000, 1764.000, 670.000, 589.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 50.000, 8.000
 1637343842407302, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2700.000, 1760.000, 669.000, 596.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343842515403, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2727.000, 1760.000, 670.000, 598.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 9.000
 1637343842623505, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1798.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2698.000, 1760.000, 670.000, 596.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343842731598, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 2858.000, 1764.000, 670.000, 598.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343842839744, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2726.000, 1764.000, 669.000, 593.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343842947872, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2706.000, 1762.000, 669.000, 583.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 50.000, 8.000
 1637343843055977, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2713.000, 1763.000, 669.000, 580.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343843164140, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2718.000, 1760.000, 670.000, 582.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343843272251, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2715.000, 1762.000, 669.000, 581.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343843380364, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2722.000, 1761.000, 670.000, 595.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343843488472, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2696.000, 1759.000, 670.000, 581.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343843596616, 856.000, 852.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2696.000, 1760.000, 669.000, 582.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343843704730, 857.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1813.000, 923.000, 2696.000, 1764.000, 669.000, 592.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343843812848, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2695.000, 1763.000, 670.000, 585.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343843920958, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2702.000, 1759.000, 669.000, 581.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343844029090, 856.000, 852.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2713.000, 1765.000, 670.000, 585.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343844137205, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2693.000, 1765.000, 669.000, 597.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343844245314, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2696.000, 1763.000, 669.000, 598.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343844353455, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2696.000, 1765.000, 669.000, 596.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343844461591, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2855.000, 1763.000, 669.000, 588.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343844569700, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2868.000, 1760.000, 669.000, 588.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343844677809, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 2693.000, 1758.000, 669.000, 581.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343844785989, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2693.000, 1758.000, 669.000, 581.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343844894094, 857.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2816.000, 1759.000, 670.000, 581.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343845002230, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2696.000, 1760.000, 670.000, 581.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 50.000, 8.000
 1637343845110351, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2855.000, 1765.000, 669.000, 581.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343845218463, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1798.000, 846.000, 1248.000, 1796.000, 925.000, 1813.000, 923.000, 2695.000, 1762.000, 669.000, 580.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343845326610, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1813.000, 923.000, 2693.000, 1760.000, 669.000, 581.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343845434725, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 2838.000, 1764.000, 669.000, 582.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343845542839, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2742.000, 1762.000, 669.000, 597.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343845650953, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 2871.000, 1763.000, 669.000, 581.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343845759087, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 2693.000, 1763.000, 669.000, 581.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343845867203, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 2695.000, 1763.000, 670.000, 580.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343845975314, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2781.000, 1759.000, 669.000, 596.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343846083461, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2711.000, 1761.000, 669.000, 593.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343846191584, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 2693.000, 1759.000, 669.000, 596.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343846299696, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 2693.000, 1763.000, 670.000, 580.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343846407866, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2888.000, 1764.000, 669.000, 595.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343846515983, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1247.000, 1796.000, 925.000, 1812.000, 923.000, 2695.000, 1759.000, 669.000, 597.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343846624100, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2693.000, 1763.000, 669.000, 581.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343846732223, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2695.000, 1765.000, 669.000, 596.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343846840329, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 2693.000, 1763.000, 669.000, 596.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343846948446, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 2693.000, 1759.000, 669.000, 596.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343847056578, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3453.000, 1773.000, 676.000, 657.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343847164688, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3231.000, 1760.000, 673.000, 631.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343847272804, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3407.000, 1765.000, 673.000, 611.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343847380917, 855.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3461.000, 1765.000, 675.000, 635.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343847489034, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1813.000, 923.000, 3316.000, 1766.000, 670.000, 599.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343847597165, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3433.000, 1770.000, 675.000, 642.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343847705278, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3220.000, 1768.000, 671.000, 596.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343847813384, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3455.000, 1774.000, 676.000, 658.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343847921502, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3392.000, 1765.000, 674.000, 626.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343848029615, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3428.000, 1769.000, 672.000, 612.000, -1.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343848137800, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 3437.000, 1771.000, 674.000, 648.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343848245913, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3405.000, 1764.000, 671.000, 606.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343848354053, 856.000, 852.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3392.000, 1772.000, 675.000, 657.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343848462166, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 925.000, 1812.000, 925.000, 3200.000, 1766.000, 670.000, 615.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343848570303, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1795.000, 923.000, 1812.000, 923.000, 3435.000, 1767.000, 675.000, 627.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343848678415, 856.000, 851.000, 1802.000, 1198.000, 1196.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3507.000, 1765.000, 676.000, 633.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343848786524, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3221.000, 1763.000, 673.000, 597.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343848894642, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3416.000, 1770.000, 674.000, 658.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343849002757, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1795.000, 925.000, 1812.000, 925.000, 3477.000, 1767.000, 670.000, 605.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343849110903, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 3398.000, 1769.000, 676.000, 669.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343849219020, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3445.000, 1768.000, 671.000, 616.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343849327155, 857.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3383.000, 1769.000, 673.000, 612.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343849435268, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3406.000, 1761.000, 675.000, 643.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343849543375, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1811.000, 923.000, 3302.000, 1761.000, 670.000, 594.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343849651486, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3365.000, 1772.000, 674.000, 657.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343849759630, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3530.000, 1768.000, 670.000, 595.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343849867773, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3405.000, 1769.000, 675.000, 656.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343849975980, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3322.000, 1767.000, 669.000, 644.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343850084074, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3361.000, 1769.000, 672.000, 604.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343850192163, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 902.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3282.000, 1771.000, 674.000, 643.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 2.000, 17.000, 49.000, 8.000
 1637343850300286, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3638.000, 1766.000, 671.000, 587.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343850408383, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1795.000, 925.000, 1812.000, 925.000, 3387.000, 1772.000, 674.000, 654.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343850516497, 857.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3826.000, 1769.000, 670.000, 599.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343850624608, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3471.000, 1774.000, 676.000, 642.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343850732709, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3172.000, 1769.000, 676.000, 657.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343850840805, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3411.000, 1766.000, 672.000, 610.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343850948907, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 3402.000, 1772.000, 674.000, 649.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343851057016, 855.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3466.000, 1767.000, 670.000, 595.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343851165104, 857.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1797.000, 925.000, 1812.000, 925.000, 3438.000, 1767.000, 674.000, 657.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343851273203, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3158.000, 1762.000, 671.000, 609.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343851381335, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3443.000, 1771.000, 676.000, 611.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343851489544, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3066.000, 1767.000, 675.000, 642.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343851597659, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3518.000, 1768.000, 671.000, 603.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343851705765, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3446.000, 1769.000, 674.000, 643.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343851813865, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 925.000, 3678.000, 1762.000, 671.000, 599.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343851921974, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 846.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3536.000, 1769.000, 675.000, 642.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343852030080, 855.000, 851.000, 1802.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1797.000, 925.000, 1812.000, 925.000, 3121.000, 1771.000, 670.000, 608.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343852138177, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 902.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3487.000, 1770.000, 675.000, 593.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343852246297, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3462.000, 1769.000, 675.000, 630.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343852354395, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3316.000, 1767.000, 670.000, 605.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343852462483, 857.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3505.000, 1775.000, 674.000, 656.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343852570618, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3195.000, 1767.000, 670.000, 612.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343852678728, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3506.000, 1767.000, 674.000, 632.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343852786824, 856.000, 852.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3213.000, 1770.000, 669.000, 640.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343852894918, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3440.000, 1767.000, 670.000, 603.000, -1.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343853003023, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3472.000, 1768.000, 674.000, 659.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343853111155, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 3502.000, 1768.000, 670.000, 593.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343853219250, 856.000, 851.000, 1801.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3461.000, 1773.000, 674.000, 641.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343853327338, 857.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 3278.000, 1769.000, 670.000, 593.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343853435441, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3467.000, 1773.000, 673.000, 662.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343853543541, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 925.000, 1812.000, 923.000, 3498.000, 1770.000, 670.000, 650.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343853651643, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 3310.000, 1770.000, 670.000, 606.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343853759754, 855.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3433.000, 1766.000, 675.000, 655.000, 0.000, 41.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343853867856, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1813.000, 925.000, 3195.000, 1767.000, 670.000, 598.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343853975955, 856.000, 852.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3452.000, 1773.000, 674.000, 646.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343854084061, 857.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3373.000, 1767.000, 675.000, 615.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343854192156, 856.000, 852.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1796.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 3353.000, 1774.000, 673.000, 648.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343854300256, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3428.000, 1774.000, 676.000, 639.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343854408355, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3456.000, 1763.000, 670.000, 610.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343854516459, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3396.000, 1771.000, 676.000, 648.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343854624597, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3301.000, 1768.000, 670.000, 611.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343854732756, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 3415.000, 1772.000, 674.000, 661.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343854840896, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 923.000, 1812.000, 923.000, 3541.000, 1767.000, 674.000, 614.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343854949006, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3215.000, 1775.000, 672.000, 605.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343855057106, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1811.000, 925.000, 3443.000, 1770.000, 675.000, 650.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343855165208, 857.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3350.000, 1764.000, 670.000, 609.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 49.000, 8.000
 1637343855273303, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 3412.000, 1774.000, 675.000, 633.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343855381390, 856.000, 851.000, 1801.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 3497.000, 1766.000, 669.000, 600.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343855489506, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3398.000, 1768.000, 673.000, 664.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343855597603, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3386.000, 1775.000, 674.000, 602.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 49.000, 8.000
 1637343855705754, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3327.000, 1770.000, 673.000, 593.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343855813876, 857.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3506.000, 1774.000, 674.000, 649.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343855921980, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3607.000, 1767.000, 671.000, 593.000, -1.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343856030082, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 925.000, 1813.000, 925.000, 3388.000, 1774.000, 676.000, 662.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343856138169, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3490.000, 1764.000, 670.000, 617.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343856246289, 857.000, 851.000, 1802.000, 1198.000, 1198.000, 905.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 925.000, 3361.000, 1771.000, 672.000, 644.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 2.000, 17.000, 49.000, 8.000
 1637343856354388, 856.000, 852.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3310.000, 1770.000, 673.000, 659.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343856462536, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1798.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3383.000, 1765.000, 671.000, 607.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343856570631, 857.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3410.000, 1773.000, 674.000, 648.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343856678725, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3840.000, 1767.000, 670.000, 612.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 18.000, 50.000, 8.000
 1637343856786818, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3358.000, 1774.000, 675.000, 661.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343856894917, 857.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3193.000, 1764.000, 670.000, 610.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343857003019, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3431.000, 1769.000, 671.000, 651.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343857111147, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 925.000, 1812.000, 923.000, 3367.000, 1775.000, 672.000, 671.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343857219266, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 3552.000, 1768.000, 671.000, 601.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343857327380, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3398.000, 1772.000, 674.000, 652.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343857435491, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3545.000, 1763.000, 670.000, 616.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343857543602, 857.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1201.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3437.000, 1770.000, 673.000, 641.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343857651731, 857.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3158.000, 1768.000, 675.000, 589.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343857759845, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3463.000, 1767.000, 670.000, 589.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343857867960, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 3461.000, 1775.000, 674.000, 648.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343857976071, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3716.000, 1763.000, 671.000, 608.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343858084235, 856.000, 852.000, 1801.000, 1198.000, 1198.000, 902.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3385.000, 1772.000, 674.000, 660.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343858192343, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3188.000, 1767.000, 671.000, 595.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343858300455, 857.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1797.000, 923.000, 1812.000, 923.000, 3513.000, 1770.000, 673.000, 652.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343858408577, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 3183.000, 1771.000, 674.000, 594.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343858516690, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3401.000, 1765.000, 671.000, 594.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343858624803, 857.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3492.000, 1773.000, 674.000, 643.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343858732917, 856.000, 851.000, 1801.000, 1197.000, 1196.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3418.000, 1766.000, 671.000, 601.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 50.000, 8.000
 1637343858841025, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 925.000, 1812.000, 923.000, 3487.000, 1766.000, 676.000, 645.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343858949129, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3220.000, 1768.000, 671.000, 597.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343859057238, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3517.000, 1767.000, 672.000, 649.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343859165369, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3427.000, 1773.000, 674.000, 670.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343859273489, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1203.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3500.000, 1766.000, 671.000, 608.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343859381602, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3468.000, 1768.000, 675.000, 642.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343859489738, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1203.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3366.000, 1767.000, 671.000, 601.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 50.000, 8.000
 1637343859597875, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3460.000, 1775.000, 675.000, 655.000, -1.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343859705985, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1811.000, 923.000, 3248.000, 1768.000, 670.000, 605.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343859814142, 856.000, 851.000, 1801.000, 1198.000, 1198.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3415.000, 1762.000, 670.000, 634.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343859922253, 857.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1798.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3466.000, 1774.000, 674.000, 656.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343860030364, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3322.000, 1769.000, 670.000, 595.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343860138481, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3440.000, 1771.000, 674.000, 626.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343860246608, 855.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3225.000, 1764.000, 670.000, 608.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 50.000, 8.000
 1637343860354730, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3458.000, 1774.000, 675.000, 647.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343860462863, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 3396.000, 1767.000, 671.000, 608.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343860570977, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3426.000, 1766.000, 671.000, 592.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343860679088, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3437.000, 1768.000, 675.000, 627.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343860787199, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1795.000, 923.000, 1812.000, 923.000, 3448.000, 1766.000, 670.000, 592.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343860895307, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3395.000, 1767.000, 675.000, 640.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343861003438, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3217.000, 1766.000, 670.000, 605.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343861111547, 857.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 3302.000, 1770.000, 675.000, 636.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343861219662, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3486.000, 1771.000, 674.000, 591.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343861327764, 857.000, 851.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3205.000, 1767.000, 670.000, 593.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343861435921, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3402.000, 1768.000, 674.000, 626.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343861544054, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3491.000, 1768.000, 670.000, 603.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343861652163, 857.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1798.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3400.000, 1769.000, 675.000, 646.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343861760292, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 902.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 3290.000, 1769.000, 671.000, 606.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343861868397, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3387.000, 1764.000, 675.000, 637.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343861976509, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3385.000, 1773.000, 675.000, 651.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343862084629, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3838.000, 1768.000, 670.000, 611.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343862192737, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3371.000, 1771.000, 675.000, 625.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343862300876, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 3597.000, 1769.000, 671.000, 604.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343862408979, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3427.000, 1770.000, 674.000, 637.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343862517095, 856.000, 851.000, 1801.000, 1198.000, 1198.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3353.000, 1765.000, 671.000, 594.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343862625212, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3358.000, 1765.000, 670.000, 642.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343862733326, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 902.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 923.000, 1812.000, 923.000, 3345.000, 1771.000, 676.000, 642.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343862841457, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3615.000, 1763.000, 670.000, 610.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343862949589, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1795.000, 925.000, 1812.000, 923.000, 3405.000, 1770.000, 675.000, 643.000, -1.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343863057736, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 846.000, 1248.000, 1795.000, 923.000, 1812.000, 923.000, 3843.000, 1767.000, 670.000, 608.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343863165871, 856.000, 851.000, 1801.000, 1197.000, 1198.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3467.000, 1773.000, 673.000, 638.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343863273983, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3177.000, 1763.000, 671.000, 618.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343863382095, 857.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1797.000, 923.000, 1812.000, 923.000, 3422.000, 1768.000, 670.000, 614.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343863490229, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3402.000, 1776.000, 677.000, 624.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343863598343, 855.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3518.000, 1765.000, 671.000, 593.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343863706449, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 3405.000, 1772.000, 675.000, 652.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343863814565, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1795.000, 925.000, 1812.000, 925.000, 3178.000, 1769.000, 674.000, 596.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343863922711, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3437.000, 1766.000, 673.000, 637.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343864030821, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 905.000, 1201.000, 1797.000, 848.000, 1248.000, 1797.000, 923.000, 1812.000, 925.000, 3127.000, 1768.000, 672.000, 624.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343864138934, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 905.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3455.000, 1764.000, 670.000, 607.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343864247046, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3465.000, 1774.000, 678.000, 627.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343864355167, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1798.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3691.000, 1765.000, 671.000, 597.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343864463293, 857.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 923.000, 1812.000, 925.000, 3526.000, 1773.000, 675.000, 655.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343864571403, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 902.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3152.000, 1772.000, 673.000, 611.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343864679521, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3500.000, 1765.000, 673.000, 613.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343864787716, 857.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3478.000, 1769.000, 674.000, 623.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343864895832, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 902.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1813.000, 923.000, 3357.000, 1765.000, 670.000, 595.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343865003942, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 923.000, 1813.000, 923.000, 3486.000, 1767.000, 674.000, 644.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343865112053, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3212.000, 1764.000, 671.000, 611.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343865220163, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 848.000, 1247.000, 1796.000, 923.000, 1812.000, 923.000, 3502.000, 1768.000, 675.000, 641.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 2.000, 17.000, 50.000, 8.000
 1637343865328299, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3262.000, 1773.000, 672.000, 640.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343865436410, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3401.000, 1766.000, 673.000, 628.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343865544525, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3482.000, 1772.000, 674.000, 627.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343865652637, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3518.000, 1768.000, 671.000, 595.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343865760752, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3453.000, 1767.000, 674.000, 637.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343865868890, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3318.000, 1767.000, 671.000, 601.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343865977005, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3461.000, 1768.000, 671.000, 629.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 49.000, 8.000
 1637343866085116, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3505.000, 1770.000, 674.000, 643.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343866193233, 857.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3325.000, 1767.000, 671.000, 611.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343866301354, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3437.000, 1774.000, 674.000, 630.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343866409522, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 922.000, 3181.000, 1763.000, 671.000, 603.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343866517656, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3450.000, 1768.000, 675.000, 640.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343866625784, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1795.000, 923.000, 1812.000, 923.000, 3336.000, 1772.000, 671.000, 620.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343866733885, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3315.000, 1769.000, 672.000, 625.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343866842014, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1203.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1813.000, 925.000, 3448.000, 1770.000, 674.000, 625.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343866950124, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3481.000, 1768.000, 670.000, 608.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343867058228, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3390.000, 1776.000, 675.000, 647.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343867166340, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3311.000, 1763.000, 671.000, 592.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343867274447, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3415.000, 1770.000, 675.000, 630.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343867382638, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 925.000, 3545.000, 1772.000, 675.000, 635.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343867490755, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3220.000, 1765.000, 672.000, 620.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343867598889, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3473.000, 1767.000, 676.000, 630.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343867707014, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1795.000, 925.000, 1812.000, 923.000, 3451.000, 1767.000, 670.000, 599.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343867815125, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3413.000, 1775.000, 674.000, 644.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343867923235, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3503.000, 1767.000, 671.000, 636.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343868031349, 856.000, 852.000, 1802.000, 1197.000, 1196.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3377.000, 1769.000, 676.000, 620.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343868139517, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3392.000, 1767.000, 675.000, 622.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343868247641, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1811.000, 923.000, 3345.000, 1763.000, 673.000, 612.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343868355760, 857.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3365.000, 1772.000, 674.000, 629.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343868463874, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3681.000, 1764.000, 670.000, 614.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343868572007, 856.000, 851.000, 1801.000, 1198.000, 1196.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 923.000, 1812.000, 923.000, 3382.000, 1775.000, 675.000, 643.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343868680121, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3291.000, 1763.000, 672.000, 654.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343868788234, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3371.000, 1772.000, 676.000, 615.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343868896338, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 925.000, 3383.000, 1773.000, 676.000, 625.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343869004451, 857.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3481.000, 1762.000, 673.000, 597.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343869112581, 856.000, 852.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3428.000, 1769.000, 674.000, 650.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343869220695, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3836.000, 1762.000, 671.000, 593.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343869328803, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3457.000, 1767.000, 675.000, 636.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343869436961, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3185.000, 1774.000, 670.000, 633.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 50.000, 8.000
 1637343869545088, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3440.000, 1775.000, 670.000, 611.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343869653205, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3402.000, 1770.000, 677.000, 631.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343869761362, 857.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1798.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 3610.000, 1767.000, 670.000, 613.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343869869490, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3390.000, 1774.000, 674.000, 643.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343869977605, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3173.000, 1767.000, 672.000, 590.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343870085749, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3452.000, 1772.000, 675.000, 634.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343870193872, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3163.000, 1770.000, 670.000, 631.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343870301985, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3337.000, 1769.000, 671.000, 619.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 2.000, 17.000, 50.000, 8.000
 1637343870410101, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3475.000, 1768.000, 676.000, 633.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343870518232, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3650.000, 1766.000, 670.000, 591.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 50.000, 8.000
 1637343870626352, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3516.000, 1768.000, 675.000, 629.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343870734470, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3212.000, 1762.000, 670.000, 627.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 2.000, 18.000, 50.000, 8.000
 1637343870842614, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3536.000, 1770.000, 675.000, 628.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343870950729, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3467.000, 1773.000, 677.000, 624.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 2.000, 17.000, 49.000, 8.000
 1637343871058848, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1798.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3468.000, 1763.000, 671.000, 609.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343871166968, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3470.000, 1767.000, 676.000, 627.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343871275087, 857.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3335.000, 1763.000, 670.000, 589.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343871383290, 857.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3483.000, 1783.000, 674.000, 632.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343871491495, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1797.000, 923.000, 1812.000, 925.000, 3176.000, 1767.000, 672.000, 627.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343871599618, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3300.000, 1763.000, 675.000, 626.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343871707763, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 902.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3430.000, 1770.000, 678.000, 658.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343871815878, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1795.000, 925.000, 1812.000, 923.000, 3450.000, 1768.000, 670.000, 590.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343871924011, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1811.000, 923.000, 3478.000, 1770.000, 675.000, 629.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343872032125, 855.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3382.000, 1767.000, 671.000, 610.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343872140235, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 3463.000, 1771.000, 673.000, 620.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343872248351, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3268.000, 1764.000, 672.000, 636.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343872356463, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3465.000, 1764.000, 671.000, 609.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 9.000
 1637343872464606, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3490.000, 1776.000, 677.000, 643.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343872572738, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3306.000, 1767.000, 670.000, 587.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 49.000, 8.000
 1637343872680891, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1795.000, 925.000, 1812.000, 923.000, 3420.000, 1774.000, 675.000, 648.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 50.000, 8.000
 1637343872789022, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3223.000, 1764.000, 671.000, 607.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 50.000, 8.000
 1637343872897163, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3452.000, 1766.000, 673.000, 611.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343873005275, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1798.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3436.000, 1766.000, 673.000, 637.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343873113446, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3346.000, 1763.000, 671.000, 597.000, -1.000, 38.000, 148.000, 10.000, 4.000, 6.000, 2.000, 17.000, 50.000, 8.000
 1637343873221558, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3442.000, 1768.000, 676.000, 628.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 50.000, 8.000
 1637343873329672, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3496.000, 1762.000, 671.000, 593.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343873437789, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3390.000, 1772.000, 676.000, 651.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343873545910, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 3308.000, 1765.000, 673.000, 625.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343873654054, 857.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3336.000, 1763.000, 673.000, 594.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343873762172, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3542.000, 1770.000, 675.000, 648.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343873870315, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3237.000, 1769.000, 671.000, 606.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343873978447, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1797.000, 923.000, 1812.000, 923.000, 3381.000, 1767.000, 677.000, 629.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343874086583, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3438.000, 1764.000, 671.000, 607.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343874194701, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3400.000, 1769.000, 676.000, 635.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343874302812, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3383.000, 1764.000, 674.000, 620.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343874410928, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3367.000, 1768.000, 672.000, 593.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343874519051, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3346.000, 1773.000, 674.000, 646.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343874627387, 857.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 923.000, 1812.000, 923.000, 3765.000, 1763.000, 670.000, 589.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343874735589, 856.000, 852.000, 1801.000, 1197.000, 1198.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3380.000, 1770.000, 674.000, 632.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343874843706, 857.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 3745.000, 1768.000, 671.000, 594.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343874951824, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3476.000, 1772.000, 676.000, 616.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343875059942, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3271.000, 1765.000, 674.000, 650.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343875168057, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3383.000, 1764.000, 673.000, 616.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343875276175, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3400.000, 1772.000, 674.000, 631.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343875384323, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3481.000, 1771.000, 670.000, 593.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343875492506, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 925.000, 3451.000, 1771.000, 674.000, 644.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343875600633, 856.000, 852.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 925.000, 3133.000, 1768.000, 671.000, 601.000, 0.000, 41.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343875708746, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 3448.000, 1767.000, 671.000, 610.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343875816905, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 3065.000, 1767.000, 674.000, 648.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343875925022, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3512.000, 1763.000, 671.000, 615.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343876033160, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3457.000, 1772.000, 674.000, 648.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343876141279, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3700.000, 1766.000, 672.000, 595.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343876249392, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3535.000, 1776.000, 675.000, 638.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343876357506, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3146.000, 1762.000, 670.000, 634.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343876465691, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1813.000, 925.000, 3498.000, 1764.000, 671.000, 596.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343876573806, 856.000, 851.000, 1802.000, 1197.000, 1196.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3483.000, 1768.000, 675.000, 640.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343876681946, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 925.000, 3350.000, 1763.000, 670.000, 596.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343876790057, 857.000, 851.000, 1802.000, 1197.000, 1197.000, 905.000, 1201.000, 1797.000, 848.000, 1248.000, 1795.000, 923.000, 1813.000, 925.000, 3496.000, 1772.000, 674.000, 634.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343876898168, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3212.000, 1764.000, 671.000, 589.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343877006297, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1250.000, 1796.000, 925.000, 1812.000, 925.000, 3506.000, 1769.000, 675.000, 642.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343877114404, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3261.000, 1770.000, 675.000, 647.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343877222510, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3378.000, 1766.000, 671.000, 608.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343877330627, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3471.000, 1769.000, 674.000, 645.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343877438732, 856.000, 852.000, 1801.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3542.000, 1764.000, 670.000, 590.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 50.000, 8.000
 1637343877546840, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 846.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3455.000, 1771.000, 674.000, 646.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343877654949, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3318.000, 1770.000, 671.000, 601.000, -1.000, 38.000, 149.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343877763066, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1247.000, 1795.000, 925.000, 1812.000, 923.000, 3466.000, 1773.000, 676.000, 597.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343877871197, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3505.000, 1773.000, 675.000, 650.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343877979299, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3351.000, 1766.000, 673.000, 613.000, 0.000, 38.000, 148.000, 11.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343878087484, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 3456.000, 1769.000, 675.000, 634.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 50.000, 8.000
 1637343878195593, 856.000, 852.000, 1801.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3171.000, 1764.000, 671.000, 593.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343878303719, 857.000, 851.000, 1801.000, 1198.000, 1197.000, 902.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3450.000, 1774.000, 674.000, 644.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343878411826, 857.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3316.000, 1771.000, 670.000, 611.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343878519935, 856.000, 852.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3286.000, 1767.000, 670.000, 605.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343878628048, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3453.000, 1770.000, 677.000, 647.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343878736159, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1795.000, 923.000, 1812.000, 923.000, 3487.000, 1764.000, 672.000, 620.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343878844291, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3397.000, 1772.000, 674.000, 635.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343878952394, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3337.000, 1764.000, 670.000, 608.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343879060501, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3422.000, 1775.000, 674.000, 651.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343879168620, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 902.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3547.000, 1772.000, 670.000, 650.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343879276725, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3230.000, 1771.000, 669.000, 630.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343879384830, 857.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3507.000, 1767.000, 677.000, 643.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343879492935, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3430.000, 1768.000, 670.000, 595.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343879601047, 857.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3405.000, 1772.000, 674.000, 655.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343879709225, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3512.000, 1763.000, 670.000, 596.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343879817322, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3375.000, 1769.000, 675.000, 656.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343879925438, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3376.000, 1769.000, 670.000, 645.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343880033546, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3347.000, 1765.000, 670.000, 620.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343880141664, 855.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1795.000, 925.000, 1812.000, 925.000, 3361.000, 1770.000, 676.000, 657.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343880249776, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3651.000, 1771.000, 670.000, 610.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343880357879, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3397.000, 1772.000, 674.000, 654.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343880466009, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3365.000, 1764.000, 671.000, 616.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343880574116, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3363.000, 1776.000, 675.000, 613.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343880682228, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3410.000, 1768.000, 677.000, 657.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343880790336, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3486.000, 1763.000, 671.000, 594.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343880898442, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3418.000, 1771.000, 675.000, 650.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343881006546, 855.000, 852.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 3847.000, 1764.000, 671.000, 595.000, -1.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 49.000, 8.000
 1637343881114645, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3357.000, 1772.000, 674.000, 657.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343881222750, 857.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3172.000, 1766.000, 673.000, 597.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343881330898, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3453.000, 1772.000, 675.000, 605.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343881439054, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 846.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3353.000, 1770.000, 677.000, 643.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343881547199, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3631.000, 1765.000, 671.000, 587.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 50.000, 8.000
 1637343881655315, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3392.000, 1774.000, 675.000, 650.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343881763458, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3483.000, 1763.000, 671.000, 614.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343881871583, 856.000, 852.000, 1802.000, 1197.000, 1198.000, 902.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3467.000, 1773.000, 674.000, 627.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343881979699, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1811.000, 923.000, 3153.000, 1770.000, 673.000, 636.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343882087815, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3451.000, 1769.000, 671.000, 592.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343882195939, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1813.000, 925.000, 3476.000, 1770.000, 677.000, 640.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343882304053, 857.000, 851.000, 1802.000, 1198.000, 1197.000, 902.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3642.000, 1764.000, 671.000, 603.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343882412169, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3407.000, 1770.000, 675.000, 658.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 50.000, 8.000
 1637343882520316, 856.000, 852.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 3212.000, 1767.000, 671.000, 600.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343882628435, 857.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3543.000, 1768.000, 673.000, 630.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343882736543, 856.000, 852.000, 1801.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3127.000, 1768.000, 674.000, 651.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343882844655, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 905.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3477.000, 1767.000, 670.000, 588.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343882952798, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3476.000, 1768.000, 677.000, 632.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343883060961, 857.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 923.000, 1812.000, 923.000, 3326.000, 1769.000, 671.000, 608.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343883169088, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3481.000, 1769.000, 676.000, 639.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343883277203, 856.000, 852.000, 1801.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3177.000, 1765.000, 674.000, 593.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343883385321, 856.000, 851.000, 1801.000, 1197.000, 1198.000, 903.000, 1202.000, 1798.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3520.000, 1782.000, 673.000, 593.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343883493456, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3432.000, 1770.000, 675.000, 661.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343883601573, 856.000, 852.000, 1802.000, 1198.000, 1198.000, 905.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 3463.000, 1767.000, 671.000, 592.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343883709677, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1798.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3472.000, 1776.000, 676.000, 660.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343883817787, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3372.000, 1767.000, 672.000, 618.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343883925889, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3462.000, 1772.000, 676.000, 644.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343884034029, 857.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 925.000, 1812.000, 925.000, 3265.000, 1767.000, 674.000, 601.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343884142156, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3462.000, 1768.000, 672.000, 591.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343884250260, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3492.000, 1774.000, 674.000, 647.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343884358366, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3307.000, 1764.000, 671.000, 593.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343884466470, 857.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1798.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 925.000, 3423.000, 1770.000, 675.000, 649.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343884574602, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1813.000, 923.000, 3227.000, 1763.000, 671.000, 612.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343884682727, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1797.000, 925.000, 1812.000, 923.000, 3453.000, 1773.000, 676.000, 652.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343884790870, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 3443.000, 1768.000, 675.000, 658.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343884898967, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3366.000, 1769.000, 672.000, 591.000, -1.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343885007079, 856.000, 852.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3425.000, 1771.000, 674.000, 657.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343885115194, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3506.000, 1768.000, 670.000, 602.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343885223302, 857.000, 852.000, 1802.000, 1197.000, 1198.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3403.000, 1769.000, 676.000, 643.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 50.000, 8.000
 1637343885331398, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3277.000, 1768.000, 671.000, 607.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343885439502, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 3335.000, 1763.000, 672.000, 644.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 50.000, 8.000
 1637343885547609, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1798.000, 847.000, 1248.000, 1795.000, 923.000, 1812.000, 923.000, 3505.000, 1774.000, 676.000, 631.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343885655756, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1811.000, 925.000, 3216.000, 1770.000, 671.000, 602.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343885763873, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3386.000, 1770.000, 674.000, 662.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343885872006, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3496.000, 1770.000, 671.000, 596.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343885980119, 857.000, 852.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3402.000, 1771.000, 676.000, 653.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343886088234, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3345.000, 1764.000, 670.000, 614.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 50.000, 8.000
 1637343886196351, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3387.000, 1763.000, 673.000, 605.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343886304464, 857.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3390.000, 1772.000, 674.000, 650.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343886412637, 857.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1797.000, 923.000, 1812.000, 925.000, 3838.000, 1766.000, 671.000, 607.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343886520752, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3377.000, 1767.000, 674.000, 626.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343886628898, 856.000, 852.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1811.000, 923.000, 3613.000, 1763.000, 670.000, 595.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343886737019, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3432.000, 1775.000, 676.000, 646.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343886845132, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 905.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3356.000, 1764.000, 676.000, 616.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343886953249, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1811.000, 923.000, 3363.000, 1769.000, 673.000, 590.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343887061373, 855.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1795.000, 923.000, 1812.000, 923.000, 3400.000, 1774.000, 675.000, 657.000, 0.000, 40.000, 148.000, 10.000, 5.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343887169486, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3570.000, 1762.000, 671.000, 592.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343887277603, 857.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3417.000, 1768.000, 675.000, 635.000, 0.000, 38.000, 148.000, 10.000, 3.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343887385737, 856.000, 852.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3138.000, 1769.000, 671.000, 603.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343887493847, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1797.000, 923.000, 1812.000, 923.000, 3468.000, 1765.000, 676.000, 649.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343887601961, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 902.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3185.000, 1768.000, 676.000, 640.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343887710078, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3720.000, 1765.000, 672.000, 608.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343887818193, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3390.000, 1768.000, 674.000, 652.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343887926326, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3546.000, 1764.000, 671.000, 607.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343888034481, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 905.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3520.000, 1772.000, 675.000, 662.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343888142616, 855.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3193.000, 1764.000, 670.000, 600.000, -1.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 50.000, 8.000
 1637343888250722, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3443.000, 1768.000, 675.000, 638.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343888358834, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3481.000, 1767.000, 676.000, 656.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343888466937, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3398.000, 1766.000, 672.000, 609.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343888575048, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3468.000, 1776.000, 674.000, 661.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 9.000
 1637343888683194, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1798.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3262.000, 1768.000, 670.000, 612.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343888791309, 857.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1795.000, 923.000, 1812.000, 925.000, 3520.000, 1781.000, 674.000, 657.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343888899442, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3218.000, 1766.000, 670.000, 606.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 49.000, 8.000
 1637343889007556, 856.000, 852.000, 1801.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1247.000, 1796.000, 923.000, 1812.000, 923.000, 2718.000, 1769.000, 669.000, 586.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343889115668, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 2715.000, 1764.000, 669.000, 589.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343889223788, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2715.000, 1766.000, 670.000, 592.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343889331894, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2711.000, 1763.000, 669.000, 586.000, -1.000, 38.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 49.000, 8.000
 1637343889440032, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2708.000, 1763.000, 669.000, 581.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343889548160, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2701.000, 1761.000, 670.000, 595.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343889656293, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1798.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 2720.000, 1764.000, 669.000, 580.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343889764465, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2707.000, 1764.000, 670.000, 580.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343889872608, 855.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2723.000, 1764.000, 669.000, 580.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343889980735, 856.000, 852.000, 1801.000, 1198.000, 1198.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2707.000, 1765.000, 669.000, 586.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343890088873, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1250.000, 1796.000, 925.000, 1811.000, 923.000, 2703.000, 1763.000, 669.000, 580.000, -1.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343890196988, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2706.000, 1761.000, 669.000, 596.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343890305103, 855.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2705.000, 1762.000, 670.000, 598.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343890413222, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2703.000, 1765.000, 670.000, 590.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343890521347, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1798.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2718.000, 1765.000, 670.000, 580.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343890629491, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2703.000, 1766.000, 670.000, 595.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343890737605, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1797.000, 923.000, 1811.000, 923.000, 2700.000, 1760.000, 669.000, 581.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343890845751, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2711.000, 1761.000, 670.000, 596.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343890953877, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2700.000, 1760.000, 670.000, 596.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343891062030, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 925.000, 2700.000, 1764.000, 669.000, 579.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343891170161, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2717.000, 1760.000, 670.000, 580.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343891278271, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2700.000, 1763.000, 669.000, 592.00

==> data/power_measurements/ZCU111Gemmini/yolov7-tiny-iteration3.csv <==
Timestamp,VCCINT (v),VCCPSINT (v),VCC1V8 (v),VCC1V2 (v),VADJ_FMC (v),MGTAVCC (v),MGT1V2 (v),MGT1V8 (v),VCCINT_AMS (v),DAC_AVTT (v),DAC_AVCCAUX (v),ADC_AVCC (v),ADC_AVCCAUX (v),DAC_AVCC (v),VCCINT (i),VCCPSINT (i),VCC1V8 (i),VCC1V2 (i),VADJ_FMC (i),MGTAVCC (i),MGT1V2 (i),MGT1V8 (i),VCCINT_AMS (i),DAC_AVTT (i),DAC_AVCCAUX (i),ADC_AVCC (i),ADC_AVCCAUX (i),DAC_AVCC (i)
 1637343656041086, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 905.000, 1202.000, 1798.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2696.000, 1828.000, 669.000, 597.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343656149428, 855.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2696.000, 1760.000, 669.000, 580.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343656257552, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2696.000, 1765.000, 669.000, 596.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343656365656, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2696.000, 1765.000, 669.000, 580.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343656473770, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1811.000, 923.000, 2696.000, 1763.000, 669.000, 580.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343656581875, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1797.000, 925.000, 1812.000, 923.000, 2696.000, 1760.000, 669.000, 597.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343656689982, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2696.000, 1759.000, 670.000, 581.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343656798087, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2696.000, 1760.000, 669.000, 595.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343656906189, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2696.000, 1759.000, 670.000, 580.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343657014313, 857.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1247.000, 1796.000, 925.000, 1812.000, 923.000, 2696.000, 1762.000, 669.000, 593.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343657122443, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2696.000, 1759.000, 670.000, 581.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343657230550, 856.000, 852.000, 1801.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2696.000, 1763.000, 669.000, 580.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 50.000, 8.000
 1637343657338657, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1797.000, 923.000, 1812.000, 923.000, 2696.000, 1763.000, 669.000, 580.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 2.000, 17.000, 50.000, 8.000
 1637343657446765, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2695.000, 1759.000, 669.000, 580.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343657554892, 857.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2697.000, 1765.000, 669.000, 584.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343657663088, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2696.000, 1760.000, 669.000, 581.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343657771194, 857.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 2696.000, 1760.000, 670.000, 580.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343657879303, 855.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2696.000, 1762.000, 669.000, 579.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343657987417, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2696.000, 1760.000, 669.000, 580.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343658095517, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2696.000, 1765.000, 669.000, 597.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343658203604, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2696.000, 1761.000, 670.000, 596.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343658311734, 855.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 2696.000, 1762.000, 670.000, 587.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343658419842, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1811.000, 925.000, 2695.000, 1764.000, 670.000, 585.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 18.000, 49.000, 8.000
 1637343658527947, 856.000, 852.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2696.000, 1759.000, 669.000, 581.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343658636052, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2696.000, 1761.000, 670.000, 597.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343658744158, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 2695.000, 1759.000, 669.000, 581.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 50.000, 8.000
 1637343658852259, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 902.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2696.000, 1768.000, 669.000, 580.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343658960367, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2696.000, 1760.000, 669.000, 596.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343659068473, 856.000, 852.000, 1801.000, 1197.000, 1198.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2696.000, 1764.000, 669.000, 579.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 49.000, 8.000
 1637343659176605, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 925.000, 1812.000, 925.000, 2697.000, 1764.000, 669.000, 597.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343659284764, 857.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2696.000, 1763.000, 670.000, 581.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343659392904, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 925.000, 1812.000, 923.000, 2695.000, 1759.000, 669.000, 581.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343659501019, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 902.000, 1202.000, 1797.000, 847.000, 1247.000, 1796.000, 923.000, 1812.000, 925.000, 2696.000, 1760.000, 669.000, 596.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343659609122, 855.000, 852.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2697.000, 1764.000, 669.000, 594.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343659717216, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 925.000, 1812.000, 923.000, 2696.000, 1765.000, 670.000, 596.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 49.000, 8.000
 1637343659825324, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2696.000, 1762.000, 669.000, 581.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343659933464, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2696.000, 1765.000, 670.000, 596.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343660041592, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2696.000, 1763.000, 670.000, 580.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343660149707, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2776.000, 1768.000, 670.000, 591.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343660261072, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 2778.000, 1790.000, 670.000, 596.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343660369448, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2777.000, 1934.000, 670.000, 615.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343660478114, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2778.000, 1956.000, 670.000, 616.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343660586530, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2777.000, 1962.000, 670.000, 618.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343660694978, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 2778.000, 1976.000, 670.000, 613.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343660803392, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1798.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2778.000, 1977.000, 670.000, 625.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 2.000, 17.000, 49.000, 8.000
 1637343660911948, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2778.000, 1976.000, 670.000, 616.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343661020407, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1797.000, 923.000, 1812.000, 923.000, 2777.000, 1974.000, 670.000, 621.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343661128856, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2778.000, 1798.000, 670.000, 590.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343661237204, 855.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2778.000, 1915.000, 669.000, 588.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343661345548, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2778.000, 1911.000, 670.000, 643.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343661453918, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 2865.000, 1947.000, 704.000, 851.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343661563165, 857.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2778.000, 1788.000, 671.000, 592.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343661671535, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2697.000, 1765.000, 669.000, 588.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343661779655, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 2698.000, 1758.000, 670.000, 583.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343661887768, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2698.000, 1759.000, 670.000, 581.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343661995867, 856.000, 851.000, 1801.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2698.000, 1765.000, 670.000, 597.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343662103961, 856.000, 851.000, 1802.000, 1198.000, 1196.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2698.000, 1761.000, 669.000, 589.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343662212063, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 2697.000, 1765.000, 670.000, 582.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343662320168, 857.000, 852.000, 1802.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2698.000, 1761.000, 670.000, 582.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343662428312, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2698.000, 1763.000, 669.000, 581.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343662536661, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2700.000, 1764.000, 670.000, 581.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343662644900, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2712.000, 1765.000, 669.000, 581.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343662753025, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2698.000, 1760.000, 670.000, 582.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343662861156, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 2697.000, 1762.000, 670.000, 578.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343662969261, 857.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2705.000, 1761.000, 670.000, 581.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343663077373, 855.000, 851.000, 1801.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1247.000, 1796.000, 925.000, 1812.000, 925.000, 2706.000, 1764.000, 670.000, 597.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343663185490, 856.000, 852.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2730.000, 1762.000, 670.000, 583.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343663293602, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2717.000, 1761.000, 669.000, 593.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 9.000
 1637343663401758, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2716.000, 1761.000, 669.000, 598.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343663509888, 855.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2721.000, 1763.000, 670.000, 597.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343663618029, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2861.000, 1762.000, 670.000, 591.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343663726163, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2727.000, 1765.000, 670.000, 597.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343663834298, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 2710.000, 1763.000, 670.000, 582.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343663942419, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2702.000, 1759.000, 670.000, 581.000, 0.000, 38.000, 148.000, 10.000, 3.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343664050528, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 923.000, 1812.000, 923.000, 2730.000, 1765.000, 670.000, 582.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343664158639, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 2702.000, 1763.000, 670.000, 597.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343664266803, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 925.000, 2701.000, 1760.000, 669.000, 581.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343664374921, 857.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2725.000, 1766.000, 669.000, 586.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343664483038, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2703.000, 1763.000, 669.000, 581.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 50.000, 8.000
 1637343664591182, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2697.000, 1763.000, 669.000, 581.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343664699337, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2702.000, 1764.000, 669.000, 582.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343664807478, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1798.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2696.000, 1764.000, 670.000, 581.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343664915591, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2696.000, 1764.000, 669.000, 584.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343665023728, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 2738.000, 1769.000, 670.000, 579.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343665131841, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 2762.000, 1759.000, 670.000, 582.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343665239955, 856.000, 852.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2780.000, 1764.000, 669.000, 596.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343665348067, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1247.000, 1796.000, 923.000, 1812.000, 925.000, 2696.000, 1765.000, 669.000, 596.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343665456182, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 2697.000, 1760.000, 669.000, 580.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343665564331, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2750.000, 1765.000, 669.000, 587.000, -1.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343665672445, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2697.000, 1764.000, 670.000, 589.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 50.000, 8.000
 1637343665780582, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2697.000, 1762.000, 669.000, 581.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343665888695, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 2856.000, 1764.000, 669.000, 593.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343665996862, 855.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2696.000, 1759.000, 669.000, 581.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343666104980, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2696.000, 1760.000, 669.000, 581.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343666213100, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2733.000, 1764.000, 669.000, 580.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343666321214, 857.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2735.000, 1761.000, 670.000, 596.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343666429332, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1797.000, 925.000, 1812.000, 923.000, 2872.000, 1766.000, 669.000, 585.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343666537475, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 2696.000, 1764.000, 669.000, 588.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343666645591, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2695.000, 1765.000, 669.000, 595.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343666753728, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2867.000, 1767.000, 669.000, 581.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343666861839, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2696.000, 1766.000, 670.000, 585.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343666969953, 856.000, 852.000, 1802.000, 1198.000, 1196.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2695.000, 1759.000, 669.000, 584.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343667078070, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2782.000, 1760.000, 670.000, 598.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343667186185, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1798.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2728.000, 1759.000, 670.000, 580.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343667294327, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1203.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2872.000, 1760.000, 669.000, 580.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343667402447, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2697.000, 1763.000, 670.000, 580.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343667510586, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2695.000, 1763.000, 670.000, 580.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343667618750, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2787.000, 1763.000, 669.000, 582.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343667726892, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1798.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 2788.000, 1760.000, 670.000, 583.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343667835014, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2698.000, 1765.000, 670.000, 597.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343667943128, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2722.000, 1764.000, 670.000, 580.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343668051246, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3663.000, 1769.000, 677.000, 635.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343668159368, 856.000, 852.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1798.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 3565.000, 1773.000, 677.000, 643.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343668267485, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3536.000, 1772.000, 675.000, 630.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343668375597, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3673.000, 1767.000, 674.000, 661.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343668483744, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 923.000, 1812.000, 925.000, 3710.000, 1770.000, 674.000, 660.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343668591910, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3472.000, 1774.000, 675.000, 650.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343668700046, 857.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1813.000, 923.000, 3533.000, 1766.000, 674.000, 669.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343668808160, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1247.000, 1796.000, 925.000, 1812.000, 923.000, 3666.000, 1775.000, 672.000, 626.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343668916309, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3446.000, 1771.000, 676.000, 641.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343669024408, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 905.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3415.000, 1771.000, 673.000, 636.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343669132518, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1203.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 3496.000, 1773.000, 676.000, 658.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343669240669, 856.000, 852.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3276.000, 1770.000, 673.000, 656.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343669348799, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3433.000, 1774.000, 674.000, 633.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343669456918, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3417.000, 1769.000, 675.000, 698.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343669565031, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3551.000, 1773.000, 674.000, 697.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343669673173, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 3275.000, 1774.000, 677.000, 658.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343669781307, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1795.000, 923.000, 1812.000, 923.000, 3422.000, 1767.000, 676.000, 646.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343669889444, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3648.000, 1775.000, 682.000, 703.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343669997557, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3563.000, 1771.000, 679.000, 669.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343670105670, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 902.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3275.000, 1786.000, 687.000, 657.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343670213785, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 3720.000, 1783.000, 681.000, 777.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343670321900, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3657.000, 1770.000, 675.000, 701.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343670430044, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3578.000, 1786.000, 685.000, 658.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 2.000, 17.000, 50.000, 8.000
 1637343670538163, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3760.000, 1773.000, 675.000, 760.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343670646272, 857.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3743.000, 1782.000, 682.000, 738.000, 0.000, 40.000, 148.000, 10.000, 5.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343670754385, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3697.000, 1778.000, 680.000, 720.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 2.000, 17.000, 50.000, 8.000
 1637343670862516, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1797.000, 923.000, 1812.000, 923.000, 3698.000, 1787.000, 679.000, 694.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343670970661, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 3778.000, 1780.000, 687.000, 692.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 49.000, 8.000
 1637343671078792, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3787.000, 1779.000, 677.000, 718.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343671186913, 856.000, 851.000, 1801.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3732.000, 1778.000, 688.000, 755.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343671295072, 855.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 925.000, 3692.000, 1778.000, 672.000, 687.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 49.000, 8.000
 1637343671403200, 857.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3783.000, 1777.000, 687.000, 728.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 49.000, 8.000
 1637343671511370, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3568.000, 1779.000, 683.000, 768.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343671619494, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3718.000, 1772.000, 683.000, 634.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 49.000, 8.000
 1637343671727603, 856.000, 852.000, 1801.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3665.000, 1777.000, 680.000, 706.000, 0.000, 40.000, 148.000, 10.000, 3.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343671835748, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3786.000, 1785.000, 674.000, 762.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343671943866, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3563.000, 1773.000, 678.000, 602.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343672051969, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 925.000, 1812.000, 925.000, 3675.000, 1775.000, 671.000, 647.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 9.000
 1637343672160085, 855.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3883.000, 1769.000, 674.000, 672.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343672268217, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 902.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3746.000, 1768.000, 672.000, 636.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343672376335, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3551.000, 1770.000, 674.000, 609.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 49.000, 8.000
 1637343672484445, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3870.000, 1771.000, 671.000, 628.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343672592643, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1797.000, 925.000, 1812.000, 923.000, 3870.000, 1772.000, 672.000, 619.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343672700755, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3712.000, 1770.000, 674.000, 608.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 50.000, 8.000
 1637343672808908, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3900.000, 1772.000, 674.000, 607.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343672917022, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3862.000, 1766.000, 672.000, 606.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343673025133, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3866.000, 1769.000, 673.000, 615.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343673133247, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3625.000, 1765.000, 671.000, 611.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343673241379, 856.000, 852.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3913.000, 1771.000, 671.000, 629.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343673349491, 856.000, 852.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3877.000, 1768.000, 671.000, 616.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343673457598, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3516.000, 1770.000, 673.000, 631.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343673565735, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3658.000, 1768.000, 670.000, 619.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343673673872, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3892.000, 1767.000, 671.000, 609.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343673781982, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3335.000, 1764.000, 672.000, 620.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343673890098, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3511.000, 1767.000, 673.000, 629.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343673998232, 855.000, 852.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3623.000, 1770.000, 673.000, 618.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 50.000, 8.000
 1637343674106348, 856.000, 852.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1798.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3250.000, 1768.000, 671.000, 621.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343674214505, 856.000, 852.000, 1801.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3311.000, 1769.000, 671.000, 608.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 2.000, 17.000, 50.000, 8.000
 1637343674322641, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3436.000, 1769.000, 672.000, 607.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343674430740, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3372.000, 1765.000, 671.000, 603.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343674538873, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3238.000, 1770.000, 671.000, 610.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343674646982, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3276.000, 1770.000, 673.000, 605.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343674755095, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3512.000, 1766.000, 672.000, 629.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 50.000, 8.000
 1637343674863202, 857.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3400.000, 1770.000, 674.000, 613.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343674971317, 857.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 925.000, 1812.000, 923.000, 3237.000, 1766.000, 671.000, 612.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343675079446, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3660.000, 1766.000, 672.000, 636.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343675187558, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1795.000, 925.000, 1812.000, 923.000, 3618.000, 1772.000, 674.000, 632.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343675295672, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1813.000, 923.000, 3438.000, 1769.000, 672.000, 633.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343675403780, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 905.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 3722.000, 1770.000, 675.000, 611.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 50.000, 8.000
 1637343675511905, 855.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1813.000, 923.000, 3726.000, 1768.000, 673.000, 665.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343675620034, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3702.000, 1764.000, 677.000, 632.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343675728151, 857.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3705.000, 1767.000, 673.000, 631.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343675836262, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3788.000, 1770.000, 679.000, 686.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343675944421, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3795.000, 1771.000, 673.000, 664.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343676052528, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3583.000, 1767.000, 677.000, 637.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343676160641, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3668.000, 1772.000, 674.000, 634.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343676268751, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3756.000, 1773.000, 675.000, 660.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343676376877, 856.000, 852.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 3320.000, 1773.000, 676.000, 656.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343676484980, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 3548.000, 1776.000, 678.000, 653.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343676593088, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3623.000, 1778.000, 674.000, 645.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 50.000, 8.000
 1637343676701204, 856.000, 852.000, 1801.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3731.000, 1770.000, 679.000, 663.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343676809319, 857.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3347.000, 1774.000, 675.000, 645.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343676917576, 856.000, 851.000, 1801.000, 1197.000, 1198.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3591.000, 1768.000, 678.000, 653.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343677025681, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3646.000, 1774.000, 674.000, 647.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343677133790, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3347.000, 1774.000, 677.000, 680.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343677241905, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3380.000, 1775.000, 674.000, 636.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343677350034, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3636.000, 1767.000, 675.000, 642.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343677458158, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1813.000, 925.000, 3396.000, 1774.000, 674.000, 656.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343677566354, 857.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3386.000, 1771.000, 674.000, 640.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343677674469, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 3431.000, 1772.000, 674.000, 632.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343677782602, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3401.000, 1775.000, 673.000, 642.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343677890728, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3402.000, 1774.000, 673.000, 691.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343677998841, 857.000, 852.000, 1801.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 3391.000, 1772.000, 675.000, 674.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 2.000, 17.000, 50.000, 8.000
 1637343678106956, 857.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 925.000, 3613.000, 1770.000, 674.000, 635.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 49.000, 8.000
 1637343678215079, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 925.000, 3417.000, 1774.000, 677.000, 641.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343678323195, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3395.000, 1769.000, 674.000, 669.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343678431306, 857.000, 851.000, 1801.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3700.000, 1778.000, 681.000, 652.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343678539440, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3566.000, 1771.000, 677.000, 639.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343678647550, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3438.000, 1768.000, 674.000, 717.000, 0.000, 40.000, 148.000, 10.000, 3.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343678755658, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3755.000, 1770.000, 677.000, 655.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343678863764, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1250.000, 1796.000, 925.000, 1812.000, 925.000, 3615.000, 1771.000, 676.000, 649.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 50.000, 8.000
 1637343678971985, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3463.000, 1776.000, 682.000, 750.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343679080101, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3697.000, 1778.000, 679.000, 730.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343679188221, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3655.000, 1785.000, 687.000, 663.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343679296421, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3573.000, 1781.000, 681.000, 730.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343679404523, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 3682.000, 1785.000, 687.000, 731.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343679512672, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3663.000, 1784.000, 683.000, 736.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343679620784, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3635.000, 1778.000, 685.000, 683.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343679728920, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3665.000, 1783.000, 683.000, 694.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343679837016, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 848.000, 1250.000, 1795.000, 923.000, 1812.000, 923.000, 3693.000, 1783.000, 681.000, 738.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343679945111, 857.000, 851.000, 1802.000, 1198.000, 1196.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3660.000, 1778.000, 682.000, 745.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343680053202, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3738.000, 1785.000, 686.000, 706.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343680161308, 855.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3698.000, 1771.000, 680.000, 744.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343680269396, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3747.000, 1784.000, 686.000, 770.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343680377495, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3602.000, 1787.000, 676.000, 650.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 49.000, 8.000
 1637343680485593, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 3760.000, 1777.000, 683.000, 701.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343680593694, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3727.000, 1786.000, 673.000, 760.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343680701789, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3815.000, 1768.000, 680.000, 612.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 50.000, 8.000
 1637343680809890, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 902.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3593.000, 1776.000, 673.000, 630.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343680918050, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3768.000, 1773.000, 673.000, 651.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343681026138, 856.000, 852.000, 1802.000, 1198.000, 1196.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 3762.000, 1769.000, 683.000, 697.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343681134232, 857.000, 852.000, 1802.000, 1198.000, 1196.000, 903.000, 1202.000, 1797.000, 848.000, 1250.000, 1796.000, 925.000, 1813.000, 923.000, 3795.000, 1777.000, 672.000, 608.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343681242334, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3568.000, 1769.000, 678.000, 622.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343681350444, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3783.000, 1774.000, 673.000, 621.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343681458543, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3850.000, 1768.000, 674.000, 608.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 2.000, 17.000, 49.000, 8.000
 1637343681566640, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 925.000, 1812.000, 925.000, 3782.000, 1765.000, 673.000, 605.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343681674736, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 3860.000, 1773.000, 670.000, 606.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343681782866, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 925.000, 3841.000, 1768.000, 672.000, 624.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343681890972, 857.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3870.000, 1768.000, 672.000, 607.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343681999076, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3570.000, 1771.000, 673.000, 630.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343682107184, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1811.000, 925.000, 3913.000, 1766.000, 672.000, 615.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343682215297, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3870.000, 1768.000, 672.000, 630.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343682323401, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3463.000, 1766.000, 671.000, 635.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343682431501, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1813.000, 923.000, 3608.000, 1766.000, 673.000, 625.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343682539634, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3901.000, 1770.000, 671.000, 620.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343682647751, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3363.000, 1767.000, 671.000, 631.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343682755860, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3493.000, 1771.000, 671.000, 617.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343682863952, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1811.000, 923.000, 3621.000, 1769.000, 672.000, 604.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343682972051, 855.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3302.000, 1765.000, 671.000, 617.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343683080151, 857.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3363.000, 1767.000, 673.000, 608.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343683188239, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3522.000, 1766.000, 670.000, 621.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 49.000, 8.000
 1637343683296336, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3373.000, 1766.000, 671.000, 621.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343683404432, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3281.000, 1767.000, 671.000, 619.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343683512531, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3340.000, 1789.000, 671.000, 627.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343683620652, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1813.000, 923.000, 3435.000, 1771.000, 671.000, 629.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343683728753, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1203.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3360.000, 1769.000, 672.000, 608.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343683836903, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 925.000, 3253.000, 1768.000, 671.000, 615.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343683945004, 855.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3318.000, 1770.000, 673.000, 638.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343684053103, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1811.000, 923.000, 3451.000, 1772.000, 670.000, 634.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343684161210, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3372.000, 1770.000, 673.000, 610.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343684269349, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 905.000, 1202.000, 1796.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3250.000, 1775.000, 673.000, 682.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343684377465, 857.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3511.000, 1769.000, 674.000, 649.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343684485591, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3500.000, 1773.000, 674.000, 629.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343684593695, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1798.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3377.000, 1768.000, 672.000, 668.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343684701797, 857.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1797.000, 923.000, 1812.000, 925.000, 3628.000, 1766.000, 678.000, 677.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343684809904, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3581.000, 1775.000, 673.000, 629.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343684918021, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1201.000, 1796.000, 847.000, 1250.000, 1795.000, 925.000, 1812.000, 925.000, 3556.000, 1768.000, 679.000, 632.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343685026118, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3661.000, 1780.000, 673.000, 670.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343685134219, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1798.000, 847.000, 1248.000, 1795.000, 925.000, 1813.000, 923.000, 3676.000, 1772.000, 677.000, 652.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343685242345, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 3680.000, 1773.000, 675.000, 621.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 50.000, 8.000
 1637343685350447, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3650.000, 1774.000, 676.000, 663.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343685458533, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3686.000, 1769.000, 676.000, 668.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343685566636, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 923.000, 1812.000, 923.000, 3717.000, 1778.000, 675.000, 675.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343685674733, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3447.000, 1774.000, 674.000, 645.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 18.000, 49.000, 8.000
 1637343685782849, 855.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 922.000, 3658.000, 1773.000, 677.000, 651.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343685891006, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3703.000, 1778.000, 675.000, 685.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343685999108, 857.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 3368.000, 1771.000, 678.000, 645.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343686107208, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3405.000, 1775.000, 672.000, 625.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343686215311, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1813.000, 925.000, 3605.000, 1776.000, 676.000, 651.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343686323450, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 3348.000, 1767.000, 672.000, 636.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343686431581, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3338.000, 1776.000, 675.000, 643.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343686539688, 857.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3322.000, 1775.000, 673.000, 648.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343686647806, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3320.000, 1769.000, 674.000, 640.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343686755937, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1811.000, 925.000, 3331.000, 1776.000, 675.000, 674.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343686864051, 857.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3293.000, 1774.000, 673.000, 646.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343686972162, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3652.000, 1776.000, 672.000, 662.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343687080296, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3345.000, 1767.000, 676.000, 661.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343687188408, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 3371.000, 1769.000, 673.000, 648.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343687296516, 857.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3742.000, 1775.000, 679.000, 640.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343687404628, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 925.000, 3662.000, 1770.000, 672.000, 703.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343687512773, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3393.000, 1782.000, 681.000, 670.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343687620949, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3838.000, 1775.000, 674.000, 669.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343687729085, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1813.000, 923.000, 3736.000, 1782.000, 685.000, 651.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343687837200, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3620.000, 1775.000, 676.000, 736.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343687945316, 856.000, 852.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3766.000, 1770.000, 682.000, 690.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343688053446, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 848.000, 1248.000, 1796.000, 923.000, 1813.000, 923.000, 3793.000, 1781.000, 680.000, 698.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 49.000, 8.000
 1637343688161559, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3671.000, 1775.000, 678.000, 713.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343688269670, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3532.000, 1784.000, 686.000, 751.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343688377783, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3721.000, 1780.000, 680.000, 713.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343688485894, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1813.000, 923.000, 3708.000, 1782.000, 687.000, 709.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343688594035, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3570.000, 1782.000, 683.000, 767.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343688702163, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1796.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 925.000, 3543.000, 1776.000, 685.000, 768.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343688810298, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 925.000, 1812.000, 923.000, 3695.000, 1775.000, 684.000, 707.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343688918408, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3632.000, 1785.000, 680.000, 773.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 9.000
 1637343689026517, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1795.000, 923.000, 1812.000, 923.000, 3600.000, 1774.000, 683.000, 785.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343689134624, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3590.000, 1786.000, 673.000, 770.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343689242770, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3561.000, 1773.000, 682.000, 670.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343689350913, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3655.000, 1779.000, 685.000, 722.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343689459025, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 925.000, 1812.000, 923.000, 3637.000, 1789.000, 677.000, 727.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343689567169, 856.000, 852.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3795.000, 1772.000, 682.000, 640.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343689675302, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 902.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3576.000, 1785.000, 673.000, 632.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343689783414, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3676.000, 1767.000, 678.000, 685.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343689891522, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3613.000, 1774.000, 670.000, 606.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343689999653, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3785.000, 1771.000, 673.000, 610.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343690107769, 857.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 925.000, 3583.000, 1774.000, 672.000, 644.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343690215884, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3478.000, 1776.000, 672.000, 626.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343690324033, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 925.000, 1812.000, 923.000, 3616.000, 1771.000, 672.000, 612.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 49.000, 8.000
 1637343690432149, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3795.000, 1773.000, 672.000, 616.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343690540262, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1250.000, 1796.000, 925.000, 1812.000, 925.000, 3432.000, 1767.000, 674.000, 615.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 2.000, 17.000, 50.000, 8.000
 1637343690648372, 857.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 925.000, 1812.000, 925.000, 3512.000, 1767.000, 672.000, 624.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 18.000, 50.000, 8.000
 1637343690756506, 856.000, 851.000, 1801.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3652.000, 1771.000, 671.000, 630.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343690864670, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3220.000, 1770.000, 672.000, 608.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 18.000, 50.000, 8.000
 1637343690972798, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 3511.000, 1768.000, 671.000, 634.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343691080920, 857.000, 852.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1813.000, 925.000, 3602.000, 1771.000, 672.000, 623.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343691189036, 857.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3252.000, 1774.000, 671.000, 627.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343691297231, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 3285.000, 1766.000, 673.000, 615.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343691405347, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3616.000, 1767.000, 672.000, 627.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343691513492, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3340.000, 1764.000, 670.000, 599.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 50.000, 8.000
 1637343691621596, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 925.000, 3318.000, 1772.000, 672.000, 608.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343691729708, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3366.000, 1772.000, 673.000, 605.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343691837809, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1798.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3712.000, 1769.000, 671.000, 618.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343691945919, 856.000, 851.000, 1801.000, 1198.000, 1198.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3342.000, 1772.000, 672.000, 618.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343692054057, 857.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3355.000, 1777.000, 671.000, 624.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343692162160, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3392.000, 1768.000, 672.000, 622.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343692270269, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3375.000, 1767.000, 671.000, 620.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343692378367, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3340.000, 1769.000, 671.000, 611.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343692486470, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3367.000, 1771.000, 673.000, 611.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343692594670, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1798.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3477.000, 1767.000, 672.000, 625.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343692702794, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3366.000, 1772.000, 674.000, 648.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343692810907, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3336.000, 1769.000, 672.000, 640.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343692919008, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3548.000, 1766.000, 671.000, 605.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343693027117, 857.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3460.000, 1769.000, 672.000, 658.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 49.000, 8.000
 1637343693135231, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3336.000, 1770.000, 672.000, 651.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343693243359, 857.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3500.000, 1771.000, 673.000, 649.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343693351471, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3452.000, 1769.000, 673.000, 675.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343693459587, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3382.000, 1769.000, 675.000, 651.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343693567669, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1795.000, 923.000, 1812.000, 923.000, 3535.000, 1773.000, 675.000, 623.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343693675768, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1250.000, 1795.000, 925.000, 1812.000, 925.000, 3495.000, 1768.000, 677.000, 619.000, 0.000, 41.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343693783865, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3420.000, 1775.000, 677.000, 678.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343693891963, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1811.000, 925.000, 3712.000, 1777.000, 674.000, 641.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343694000060, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3620.000, 1776.000, 677.000, 640.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343694108152, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3526.000, 1772.000, 674.000, 670.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343694216301, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3666.000, 1777.000, 678.000, 663.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343694324404, 855.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3663.000, 1769.000, 677.000, 685.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343694432530, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1813.000, 923.000, 3621.000, 2004.000, 676.000, 721.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 18.000, 49.000, 8.000
 1637343694540933, 857.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3510.000, 1773.000, 678.000, 654.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343694649089, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3636.000, 1773.000, 676.000, 655.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343694757200, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3667.000, 1779.000, 675.000, 632.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343694865376, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3427.000, 1769.000, 674.000, 623.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343694973488, 857.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1798.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3505.000, 1776.000, 674.000, 655.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343695081592, 857.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3617.000, 1769.000, 674.000, 630.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343695189693, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3445.000, 1769.000, 672.000, 638.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343695297915, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3426.000, 1768.000, 676.000, 641.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343695406058, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1203.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3472.000, 1769.000, 672.000, 663.000, 0.000, 38.000, 148.000, 10.000, 3.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343695514173, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3285.000, 1776.000, 676.000, 669.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343695622320, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1250.000, 1795.000, 925.000, 1812.000, 923.000, 3422.000, 1771.000, 673.000, 625.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343695730443, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3426.000, 1767.000, 674.000, 656.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343695838560, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3610.000, 1777.000, 674.000, 655.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343695946753, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3280.000, 1768.000, 674.000, 654.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343696054911, 857.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3397.000, 1775.000, 676.000, 628.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343696163026, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3720.000, 1778.000, 676.000, 712.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343696271173, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3632.000, 1779.000, 680.000, 695.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343696379317, 855.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3277.000, 1781.000, 679.000, 681.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343696487454, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3812.000, 1776.000, 686.000, 666.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343696595582, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3728.000, 1778.000, 681.000, 751.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343696703695, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3648.000, 1782.000, 676.000, 715.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343696811811, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3785.000, 1789.000, 684.000, 694.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343696919948, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3855.000, 1783.000, 676.000, 755.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343697028061, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3776.000, 1784.000, 683.000, 762.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343697136174, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 3612.000, 1782.000, 680.000, 701.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343697244309, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3807.000, 1776.000, 682.000, 761.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343697352440, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3848.000, 1785.000, 685.000, 772.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343697460552, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 902.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 3636.000, 1781.000, 681.000, 764.000, -1.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343697568730, 857.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3578.000, 1788.000, 686.000, 709.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343697676835, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3801.000, 1786.000, 677.000, 737.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343697784950, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3561.000, 1778.000, 683.000, 751.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343697893057, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1201.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3617.000, 1782.000, 685.000, 733.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343698001201, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 3565.000, 1782.000, 680.000, 640.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 18.000, 49.000, 8.000
 1637343698109312, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 925.000, 3637.000, 1784.000, 685.000, 686.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343698217446, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1797.000, 925.000, 1812.000, 925.000, 3558.000, 1779.000, 674.000, 705.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343698325557, 855.000, 851.000, 1801.000, 1198.000, 1197.000, 902.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3580.000, 1774.000, 684.000, 629.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343698433670, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3852.000, 1776.000, 672.000, 626.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343698541788, 857.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3582.000, 1767.000, 679.000, 684.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343698649897, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 905.000, 1202.000, 1796.000, 847.000, 1248.000, 1797.000, 923.000, 1812.000, 923.000, 3558.000, 1775.000, 672.000, 621.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343698758044, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3772.000, 1777.000, 674.000, 604.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343698866171, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3825.000, 1765.000, 673.000, 635.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 18.000, 49.000, 8.000
 1637343698974299, 855.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3567.000, 1769.000, 671.000, 608.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343699082409, 857.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3597.000, 1770.000, 672.000, 613.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343699190565, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3718.000, 1770.000, 672.000, 601.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343699298683, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3815.000, 1772.000, 673.000, 631.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343699406796, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3446.000, 1771.000, 672.000, 629.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343699514915, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 3526.000, 1772.000, 672.000, 632.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343699623025, 857.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3640.000, 1766.000, 672.000, 605.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343699731166, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3198.000, 1770.000, 673.000, 617.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343699839300, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3422.000, 1767.000, 672.000, 614.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343699947406, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 923.000, 1812.000, 923.000, 3483.000, 1769.000, 672.000, 625.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343700055519, 856.000, 851.000, 1801.000, 1197.000, 1198.000, 903.000, 1201.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3198.000, 1771.000, 672.000, 611.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343700163654, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3152.000, 1770.000, 672.000, 607.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343700271769, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3398.000, 1767.000, 671.000, 600.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343700379886, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3218.000, 1773.000, 672.000, 621.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 18.000, 50.000, 8.000
 1637343700488029, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3181.000, 1766.000, 671.000, 603.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343700596157, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3150.000, 1766.000, 672.000, 606.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343700704291, 857.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3481.000, 1768.000, 672.000, 615.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343700812401, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3235.000, 1768.000, 671.000, 627.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 18.000, 49.000, 8.000
 1637343700920545, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3158.000, 1772.000, 672.000, 613.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 2.000, 17.000, 49.000, 8.000
 1637343701028658, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3702.000, 1769.000, 672.000, 616.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 18.000, 50.000, 8.000
 1637343701136770, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3473.000, 1772.000, 672.000, 616.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343701244914, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3257.000, 1765.000, 673.000, 610.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343701353017, 857.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3176.000, 1769.000, 671.000, 607.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343701461126, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3696.000, 1772.000, 672.000, 635.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 50.000, 8.000
 1637343701569235, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3461.000, 1770.000, 673.000, 629.000, -1.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343701677328, 857.000, 851.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3311.000, 1772.000, 672.000, 623.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343701785455, 857.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3773.000, 1767.000, 674.000, 662.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343701893572, 856.000, 852.000, 1801.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3642.000, 1773.000, 671.000, 633.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343702001668, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3465.000, 1766.000, 676.000, 640.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 18.000, 49.000, 8.000
 1637343702109773, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3682.000, 1775.000, 673.000, 612.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343702217878, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 3696.000, 1774.000, 677.000, 654.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343702325977, 857.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3615.000, 1779.000, 673.000, 621.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343702434081, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 3645.000, 1770.000, 677.000, 636.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343702542225, 857.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3620.000, 1773.000, 675.000, 670.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343702650342, 857.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3657.000, 1777.000, 673.000, 657.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 2.000, 17.000, 49.000, 8.000
 1637343702758441, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3615.000, 1769.000, 677.000, 649.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343702866538, 856.000, 851.000, 1801.000, 1197.000, 1198.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3618.000, 1778.000, 675.000, 650.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 2.000, 17.000, 49.000, 8.000
 1637343702974646, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 902.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1811.000, 923.000, 3533.000, 1772.000, 675.000, 682.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343703082743, 856.000, 851.000, 1801.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1797.000, 925.000, 1812.000, 923.000, 3502.000, 1771.000, 677.000, 701.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343703190884, 856.000, 851.000, 1801.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3616.000, 1776.000, 675.000, 635.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343703298989, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3577.000, 1771.000, 677.000, 639.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 2.000, 17.000, 49.000, 8.000
 1637343703407094, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 3463.000, 1772.000, 672.000, 636.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343703515221, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3515.000, 1777.000, 675.000, 665.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343703623325, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1813.000, 925.000, 3610.000, 1770.000, 673.000, 649.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343703731447, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3445.000, 1778.000, 676.000, 659.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343703839557, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3458.000, 1773.000, 675.000, 634.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343703947660, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3528.000, 1775.000, 674.000, 647.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343704055765, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3478.000, 1771.000, 675.000, 647.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343704163880, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3466.000, 1773.000, 674.000, 650.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343704272082, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3485.000, 1777.000, 673.000, 648.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 9.000
 1637343704380197, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3425.000, 1775.000, 677.000, 638.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343704488329, 857.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3471.000, 1775.000, 673.000, 650.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 18.000, 50.000, 8.000
 1637343704596436, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3476.000, 1784.000, 679.000, 667.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343704704535, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3575.000, 1777.000, 673.000, 678.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343704812634, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 3378.000, 1774.000, 682.000, 654.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343704920733, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3486.000, 1778.000, 675.000, 630.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343705028849, 857.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3650.000, 1770.000, 674.000, 715.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343705136952, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3575.000, 1783.000, 676.000, 706.000, -1.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343705245048, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3347.000, 1781.000, 676.000, 660.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343705353177, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3673.000, 1783.000, 680.000, 762.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343705461286, 857.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 3640.000, 1774.000, 679.000, 707.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343705569409, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3558.000, 1776.000, 686.000, 668.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343705677519, 855.000, 852.000, 1802.000, 1198.000, 1198.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3698.000, 1779.000, 680.000, 769.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343705785619, 857.000, 852.000, 1801.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3672.000, 1773.000, 687.000, 757.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343705893790, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3627.000, 1778.000, 683.000, 702.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343706001896, 856.000, 852.000, 1801.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3685.000, 1783.000, 685.000, 744.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343706110020, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3723.000, 1783.000, 683.000, 745.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343706218123, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3692.000, 1787.000, 680.000, 738.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343706326233, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 3755.000, 1781.000, 682.000, 727.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343706434342, 855.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1247.000, 1795.000, 925.000, 1812.000, 923.000, 3698.000, 1782.000, 685.000, 692.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343706542451, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3761.000, 1786.000, 680.000, 705.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343706650587, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3613.000, 1778.000, 687.000, 721.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343706758697, 857.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1798.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 925.000, 3767.000, 1784.000, 676.000, 642.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343706866807, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3728.000, 1775.000, 683.000, 699.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343706974919, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 3827.000, 1781.000, 674.000, 734.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343707083035, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3596.000, 1790.000, 679.000, 622.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343707191182, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3748.000, 1769.000, 671.000, 648.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343707299299, 856.000, 851.000, 1801.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3778.000, 1789.000, 673.000, 723.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343707407411, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1811.000, 925.000, 3792.000, 1773.000, 684.000, 617.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 50.000, 8.000
 1637343707515563, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 923.000, 1812.000, 923.000, 3573.000, 1778.000, 672.000, 599.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343707623678, 857.000, 852.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3776.000, 1771.000, 678.000, 632.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343707731792, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3823.000, 1774.000, 672.000, 676.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343707839905, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 925.000, 3791.000, 1779.000, 673.000, 643.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343707948040, 855.000, 852.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 3900.000, 1768.000, 673.000, 623.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343708056153, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3878.000, 1770.000, 671.000, 643.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343708164262, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3882.000, 1768.000, 672.000, 627.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343708272375, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3617.000, 1772.000, 672.000, 624.000, -1.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343708380512, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3908.000, 1771.000, 672.000, 627.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343708488630, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 3880.000, 1769.000, 672.000, 622.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343708596743, 856.000, 852.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3878.000, 1771.000, 671.000, 614.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343708704896, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3648.000, 1767.000, 672.000, 609.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343708813021, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1250.000, 1796.000, 923.000, 1812.000, 925.000, 3878.000, 1778.000, 673.000, 606.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343708921128, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3853.000, 1772.000, 672.000, 610.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343709029247, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3467.000, 1772.000, 673.000, 611.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343709137372, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3601.000, 1771.000, 671.000, 603.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343709245526, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 925.000, 3795.000, 1768.000, 672.000, 606.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343709353661, 856.000, 851.000, 1801.000, 1197.000, 1198.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 923.000, 1812.000, 923.000, 3292.000, 1771.000, 672.000, 620.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343709461881, 856.000, 852.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1813.000, 923.000, 3390.000, 1774.000, 673.000, 629.000, 0.000, 41.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343709570030, 857.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1811.000, 923.000, 3523.000, 1772.000, 670.000, 620.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 2.000, 17.000, 50.000, 8.000
 1637343709678192, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3246.000, 1772.000, 671.000, 627.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343709786349, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 925.000, 1812.000, 925.000, 3262.000, 1775.000, 672.000, 636.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343709894458, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3312.000, 1767.000, 671.000, 627.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343710002596, 857.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3443.000, 1768.000, 672.000, 615.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343710110730, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3257.000, 1774.000, 672.000, 606.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 50.000, 8.000
 1637343710218867, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3242.000, 1769.000, 671.000, 635.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343710326987, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 3642.000, 1769.000, 672.000, 639.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343710435104, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 3467.000, 1777.000, 671.000, 622.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343710543223, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3262.000, 1771.000, 672.000, 607.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343710651340, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3720.000, 1769.000, 672.000, 624.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343710759474, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 3680.000, 1773.000, 675.000, 622.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343710867636, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3480.000, 1773.000, 674.000, 612.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343710975770, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1798.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3773.000, 1771.000, 677.000, 659.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343711083884, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3772.000, 1772.000, 675.000, 649.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343711192016, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 3752.000, 1775.000, 673.000, 623.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343711300179, 857.000, 851.000, 1802.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3693.000, 1770.000, 678.000, 685.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343711408319, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3787.000, 1773.000, 674.000, 685.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343711516437, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 905.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 925.000, 3791.000, 1775.000, 678.000, 662.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343711624548, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3565.000, 1774.000, 676.000, 662.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343711732688, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3635.000, 1778.000, 676.000, 669.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343711840803, 856.000, 851.000, 1801.000, 1198.000, 1198.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1813.000, 923.000, 3733.000, 1773.000, 678.000, 683.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343711948917, 856.000, 852.000, 1801.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3312.000, 1773.000, 675.000, 635.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343712057028, 856.000, 852.000, 1801.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3568.000, 1775.000, 676.000, 639.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343712165164, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3656.000, 1776.000, 674.000, 631.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343712273277, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3345.000, 1774.000, 676.000, 671.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343712381392, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 902.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3377.000, 1770.000, 675.000, 632.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343712489514, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3635.000, 1770.000, 674.000, 642.000, -1.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343712597681, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1247.000, 1796.000, 923.000, 1812.000, 925.000, 3402.000, 1779.000, 674.000, 641.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343712705796, 857.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3396.000, 1775.000, 673.000, 638.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343712813908, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3438.000, 1777.000, 675.000, 652.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343712922043, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3411.000, 1772.000, 673.000, 648.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343713030160, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 925.000, 1812.000, 923.000, 3402.000, 1769.000, 673.000, 663.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 18.000, 49.000, 8.000
 1637343713138272, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3420.000, 1772.000, 674.000, 623.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 18.000, 49.000, 8.000
 1637343713246385, 856.000, 852.000, 1801.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3577.000, 1770.000, 673.000, 648.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343713354517, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3436.000, 1770.000, 675.000, 667.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 50.000, 8.000
 1637343713462701, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 902.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3392.000, 1775.000, 675.000, 683.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343713570820, 857.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3675.000, 1770.000, 673.000, 650.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343713678939, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3548.000, 1779.000, 678.000, 629.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343713787138, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3453.000, 1772.000, 672.000, 720.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343713895255, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3727.000, 1781.000, 679.000, 702.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343714003372, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3637.000, 1776.000, 675.000, 658.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343714111486, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3522.000, 1768.000, 683.000, 747.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343714219619, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3696.000, 1783.000, 676.000, 712.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343714327767, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3706.000, 1774.000, 684.000, 661.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343714435882, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1813.000, 925.000, 3615.000, 1785.000, 680.000, 779.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343714544028, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 925.000, 1812.000, 925.000, 3603.000, 1778.000, 684.000, 780.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343714652153, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 846.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3703.000, 1789.000, 685.000, 705.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343714760264, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3706.000, 1786.000, 678.000, 733.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343714868378, 855.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3628.000, 1775.000, 685.000, 748.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343714976508, 856.000, 852.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3620.000, 1789.000, 682.000, 749.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 49.000, 8.000
 1637343715084626, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3682.000, 1782.000, 682.000, 734.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 18.000, 49.000, 8.000
 1637343715192737, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1201.000, 1798.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3685.000, 1789.000, 684.000, 686.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343715300881, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3633.000, 1779.000, 679.000, 689.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343715409014, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3640.000, 1781.000, 686.000, 724.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343715517125, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3583.000, 1780.000, 673.000, 637.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343715625241, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3697.000, 1787.000, 684.000, 693.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343715733376, 856.000, 851.000, 1801.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3652.000, 1787.000, 672.000, 742.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 2.000, 17.000, 49.000, 8.000
 1637343715841525, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 905.000, 1201.000, 1797.000, 848.000, 1250.000, 1796.000, 925.000, 1812.000, 925.000, 3798.000, 1779.000, 679.000, 600.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 18.000, 49.000, 8.000
 1637343715949661, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3596.000, 1773.000, 680.000, 645.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343716057773, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3718.000, 1775.000, 673.000, 707.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343716165888, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3650.000, 1768.000, 677.000, 628.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343716274030, 857.000, 852.000, 1802.000, 1198.000, 1197.000, 905.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3787.000, 1775.000, 671.000, 603.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343716382157, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3602.000, 1769.000, 672.000, 647.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343716490274, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 925.000, 1812.000, 925.000, 3583.000, 1766.000, 672.000, 655.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343716598393, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1798.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3682.000, 1773.000, 673.000, 637.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343716706514, 857.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1247.000, 1796.000, 925.000, 1812.000, 923.000, 3800.000, 1773.000, 671.000, 625.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343716814629, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1250.000, 1796.000, 925.000, 1812.000, 925.000, 3598.000, 1771.000, 671.000, 620.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343716922745, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3622.000, 1774.000, 671.000, 634.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343717030893, 856.000, 852.000, 1801.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1797.000, 925.000, 1812.000, 923.000, 3723.000, 1767.000, 672.000, 609.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343717139011, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3305.000, 1772.000, 670.000, 608.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343717247118, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3630.000, 1767.000, 671.000, 606.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343717355233, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1811.000, 923.000, 3651.000, 1773.000, 672.000, 623.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343717463457, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3320.000, 1768.000, 672.000, 606.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343717571636, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3375.000, 1770.000, 672.000, 614.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343717679773, 857.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3732.000, 1772.000, 672.000, 615.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343717787885, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 3362.000, 1773.000, 671.000, 615.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343717896070, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3360.000, 1766.000, 671.000, 618.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 2.000, 17.000, 50.000, 8.000
 1637343718004184, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3380.000, 1771.000, 672.000, 610.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343718112331, 857.000, 852.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3415.000, 1770.000, 671.000, 637.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343718220448, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3356.000, 1770.000, 672.000, 617.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343718328586, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3371.000, 1771.000, 672.000, 600.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343718436705, 857.000, 851.000, 1802.000, 1197.000, 1196.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 925.000, 3502.000, 1767.000, 671.000, 612.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343718544796, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3348.000, 1769.000, 672.000, 610.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343718652920, 857.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3348.000, 1774.000, 672.000, 646.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343718761031, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3478.000, 1765.000, 670.000, 603.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343718869174, 857.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 3396.000, 1773.000, 673.000, 605.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343718977309, 856.000, 852.000, 1801.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3320.000, 1774.000, 672.000, 625.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343719085449, 856.000, 851.000, 1802.000, 1197.000, 1196.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 923.000, 1812.000, 923.000, 3495.000, 1768.000, 674.000, 635.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343719193632, 857.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3420.000, 1771.000, 672.000, 629.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343719301773, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1247.000, 1796.000, 923.000, 1812.000, 925.000, 3366.000, 1772.000, 677.000, 651.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343719409886, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3318.000, 1779.000, 673.000, 642.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343719518033, 857.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1795.000, 925.000, 1812.000, 925.000, 3523.000, 1768.000, 678.000, 619.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 2.000, 17.000, 50.000, 8.000
 1637343719626163, 857.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3421.000, 1767.000, 673.000, 633.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343719734293, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3376.000, 1775.000, 672.000, 672.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 18.000, 49.000, 8.000
 1637343719842406, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3616.000, 1772.000, 675.000, 656.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343719950517, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3540.000, 1780.000, 674.000, 634.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343720058632, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3446.000, 1769.000, 677.000, 657.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343720166746, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3697.000, 1775.000, 675.000, 670.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343720274894, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3628.000, 1775.000, 673.000, 676.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343720383020, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3530.000, 1772.000, 676.000, 642.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343720491164, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3663.000, 1775.000, 675.000, 630.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343720599298, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3660.000, 1770.000, 677.000, 659.000, 0.000, 38.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343720707413, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 3611.000, 1776.000, 672.000, 635.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343720815522, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3497.000, 1775.000, 676.000, 656.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343720923691, 855.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3613.000, 1771.000, 677.000, 653.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343721031806, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3640.000, 1779.000, 676.000, 683.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343721139941, 857.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3430.000, 1776.000, 674.000, 639.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343721248053, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 3472.000, 1776.000, 674.000, 665.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343721356167, 857.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3638.000, 1772.000, 675.000, 666.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343721464405, 856.000, 852.000, 1802.000, 1198.000, 1198.000, 905.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 3426.000, 1774.000, 673.000, 624.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343721572530, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 3428.000, 1772.000, 673.000, 645.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343721680646, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 3455.000, 1771.000, 676.000, 625.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343721788764, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2718.000, 1770.000, 670.000, 597.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343721896916, 857.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2741.000, 1766.000, 669.000, 580.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343722005033, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2722.000, 1764.000, 669.000, 580.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343722113177, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2715.000, 1766.000, 670.000, 582.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343722221306, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2718.000, 1762.000, 669.000, 586.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343722329426, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 2715.000, 1768.000, 669.000, 597.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343722437547, 857.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2735.000, 1763.000, 670.000, 593.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343722545713, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 2715.000, 1764.000, 669.000, 596.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343722653833, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2731.000, 1764.000, 669.000, 580.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 49.000, 8.000
 1637343722761945, 856.000, 852.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1798.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2720.000, 1763.000, 669.000, 581.000, 0.000, 41.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343722870061, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2711.000, 1763.000, 669.000, 581.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343722978177, 857.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2716.000, 1762.000, 669.000, 596.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343723086325, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2732.000, 1762.000, 669.000, 595.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343723194447, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2710.000, 1763.000, 669.000, 595.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343723302559, 857.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2740.000, 1766.000, 670.000, 581.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343723410669, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 2721.000, 1762.000, 669.000, 581.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 18.000, 50.000, 8.000
 1637343723518841, 856.000, 851.000, 1801.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2720.000, 1767.000, 669.000, 586.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343723626955, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2718.000, 1762.000, 669.000, 588.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343723735079, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2716.000, 1766.000, 670.000, 585.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343723843195, 857.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2712.000, 1766.000, 669.000, 582.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343723951309, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2730.000, 1762.000, 669.000, 581.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 49.000, 8.000
 1637343724059447, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 2715.000, 1762.000, 669.000, 596.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 2.000, 17.000, 49.000, 8.000
 1637343724167636, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2731.000, 1766.000, 669.000, 580.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 18.000, 50.000, 8.000
 1637343724275770, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2716.000, 1768.000, 669.000, 596.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 18.000, 50.000, 8.000
 1637343724383884, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1797.000, 923.000, 1812.000, 923.000, 2712.000, 1771.000, 669.000, 597.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343724492025, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 902.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2717.000, 1767.000, 669.000, 596.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343724600156, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1796.000, 847.000, 1248.000, 1795.000, 925.000, 1812.000, 925.000, 2721.000, 1769.000, 670.000, 596.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343724708291, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1813.000, 923.000, 2710.000, 1762.000, 670.000, 597.000, 0.000, 41.000, 148.000, 10.000, 4.000, 7.000, 2.000, 17.000, 50.000, 8.000
 1637343724816404, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 2740.000, 1767.000, 669.000, 597.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343724924523, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2711.000, 1761.000, 669.000, 582.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343725032634, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 846.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 2717.000, 1761.000, 669.000, 580.000, 0.000, 38.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343725140751, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2718.000, 1765.000, 669.000, 580.000, 0.000, 40.000, 148.000, 10.000, 4.000, 6.000, 1.000, 17.000, 50.000, 8.000
 1637343725248898, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 2707.000, 1763.000, 669.000, 591.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 49.000, 8.000
 1637343725357018, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 923.000, 1812.000, 923.000, 2708.000, 1762.000, 669.000, 597.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343725465173, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 925.000, 1812.000, 923.000, 2727.000, 1763.000, 669.000, 588.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343725573306, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 2706.000, 1767.000, 669.000, 596.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 18.000, 49.000, 8.000
 1637343725681420, 857.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 925.000, 2727.000, 1767.000, 669.000, 596.000, 0.000, 40.000, 148.000, 10.000, 4.000, 7.000, 1.000, 17.000, 50.000, 8.000
 1637343725789532, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 17

==> data/power_measurements/ZCU111VTA/output.csv <==
PSPOWER,PLPOWER,MGTPOWER,DAC_AVCC_current,DAC_AVCC_voltage,ADC_AVCC_current,ADC_AVCC_voltage,MGTAVCC_current,MGTAVCC_voltage,VCC1V2_current,VCC1V2_voltage,MGT1V8_current,MGT1V8_voltage,VCCINT_IO_BRAM_PS_SDFEC_current,VCCINT_IO_BRAM_PS_SDFEC_voltage,ADC_AVCCAUX_current,ADC_AVCCAUX_voltage,MGT1V2_current,MGT1V2_voltage,DAC_AVCCAUX_current,DAC_AVCCAUX_voltage,VADJ_FMC_current,VADJ_FMC_voltage,VCCINT_RF_current,VCCINT_RF_voltage,VCC1V8_current,VCC1V8_voltage,VCCINT_current,VCCINT_voltage,
0.0,0.0,0.0,7,923,16,925,15,903,327,1198,13,1797,1743,851,50,1812,30,1202,1,1797,0,1197,3,847,395,1802,603,856,


==> data/power_measurements/ZCU111VTA/yolov7-tiny-iteration0.csv <==
Timestamp,VCCINT (v),VCCPSINT (v),VCC1V8 (v),VCC1V2 (v),VADJ_FMC (v),MGTAVCC (v),MGT1V2 (v),MGT1V8 (v),VCCINT_AMS (v),DAC_AVTT (v),DAC_AVCCAUX (v),ADC_AVCC (v),ADC_AVCCAUX (v),DAC_AVCC (v),VCCINT (i),VCCPSINT (i),VCC1V8 (i),VCC1V2 (i),VADJ_FMC (i),MGTAVCC (i),MGT1V2 (i),MGT1V8 (i),VCCINT_AMS (i),DAC_AVTT (i),DAC_AVCCAUX (i),ADC_AVCC (i),ADC_AVCCAUX (i),DAC_AVCC (i)
 1605466658908059, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 905.000, 1201.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 588.000, 1525.000, 395.000, 338.000, 0.000, 15.000, 30.000, 13.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466659016223, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1811.000, 923.000, 587.000, 1524.000, 395.000, 292.000, 0.000, 15.000, 30.000, 14.000, 3.000, 6.000, 1.000, 15.000, 50.000, 8.000
 1605466659124021, 855.000, 851.000, 1802.000, 1198.000, 1197.000, 905.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 587.000, 1528.000, 396.000, 278.000, 0.000, 13.000, 31.000, 13.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466659231822, 855.000, 851.000, 1802.000, 1197.000, 1198.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 588.000, 1526.000, 396.000, 277.000, 0.000, 15.000, 30.000, 13.000, 4.000, 6.000, 1.000, 15.000, 50.000, 8.000
 1605466659339599, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 587.000, 1534.000, 396.000, 286.000, 0.000, 15.000, 30.000, 14.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466659447391, 855.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 587.000, 1532.000, 395.000, 282.000, 0.000, 13.000, 30.000, 13.000, 3.000, 7.000, 2.000, 16.000, 50.000, 8.000
 1605466659555192, 855.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 587.000, 1530.000, 394.000, 285.000, 0.000, 13.000, 30.000, 14.000, 4.000, 6.000, 1.000, 15.000, 50.000, 8.000
 1605466659662983, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1796.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 587.000, 1526.000, 395.000, 278.000, 0.000, 15.000, 30.000, 13.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466659770767, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 587.000, 1525.000, 395.000, 278.000, 0.000, 15.000, 30.000, 13.000, 4.000, 7.000, 1.000, 15.000, 50.000, 7.000
 1605466659878570, 857.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 587.000, 1523.000, 396.000, 277.000, 0.000, 13.000, 30.000, 14.000, 3.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605466659986378, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 588.000, 1528.000, 396.000, 285.000, 0.000, 15.000, 30.000, 13.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466660094415, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 590.000, 1524.000, 396.000, 293.000, 0.000, 15.000, 30.000, 13.000, 3.000, 6.000, 1.000, 15.000, 50.000, 8.000
 1605466660202229, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 587.000, 1833.000, 396.000, 414.000, 0.000, 15.000, 30.000, 14.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466660310421, 855.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 588.000, 1887.000, 396.000, 397.000, 0.000, 15.000, 30.000, 13.000, 4.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466660418618, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 588.000, 1886.000, 395.000, 395.000, 0.000, 15.000, 30.000, 13.000, 4.000, 6.000, 1.000, 15.000, 50.000, 8.000
 1605466660526945, 856.000, 852.000, 1801.000, 1198.000, 1198.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 588.000, 1724.000, 395.000, 299.000, 0.000, 13.000, 30.000, 13.000, 3.000, 7.000, 2.000, 15.000, 50.000, 8.000
 1605466660635000, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 588.000, 1721.000, 395.000, 297.000, 0.000, 15.000, 31.000, 14.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466660743068, 855.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1203.000, 1797.000, 848.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 587.000, 1722.000, 395.000, 298.000, 0.000, 13.000, 31.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466660851101, 855.000, 851.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 588.000, 1726.000, 395.000, 298.000, 0.000, 13.000, 30.000, 13.000, 4.000, 6.000, 2.000, 15.000, 50.000, 7.000
 1605466660959146, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 923.000, 1812.000, 923.000, 590.000, 1725.000, 396.000, 300.000, 0.000, 15.000, 30.000, 13.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466661067174, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 588.000, 1723.000, 395.000, 312.000, 0.000, 15.000, 30.000, 13.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466661175243, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1811.000, 923.000, 588.000, 1723.000, 395.000, 298.000, 1.000, 15.000, 30.000, 13.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466661283282, 855.000, 852.000, 1801.000, 1197.000, 1198.000, 903.000, 1203.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 588.000, 1725.000, 395.000, 296.000, 0.000, 13.000, 31.000, 13.000, 4.000, 6.000, 1.000, 15.000, 50.000, 8.000
 1605466661391320, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 587.000, 1726.000, 395.000, 299.000, 0.000, 13.000, 30.000, 14.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466661499369, 855.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 587.000, 1724.000, 395.000, 298.000, 0.000, 15.000, 30.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466661607413, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 588.000, 1727.000, 395.000, 297.000, 1.000, 15.000, 30.000, 13.000, 4.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466661715435, 855.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 588.000, 1723.000, 395.000, 298.000, 0.000, 13.000, 30.000, 14.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466661823466, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1798.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 588.000, 1724.000, 396.000, 297.000, 1.000, 15.000, 30.000, 13.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466661931529, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 925.000, 1812.000, 923.000, 588.000, 1723.000, 396.000, 299.000, 0.000, 13.000, 30.000, 13.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466662039595, 856.000, 851.000, 1801.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 588.000, 1724.000, 395.000, 298.000, 0.000, 15.000, 30.000, 13.000, 4.000, 6.000, 1.000, 15.000, 50.000, 8.000
 1605466662147714, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 588.000, 1724.000, 396.000, 305.000, 0.000, 15.000, 31.000, 13.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466662255767, 855.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1813.000, 923.000, 587.000, 1725.000, 395.000, 298.000, 0.000, 13.000, 30.000, 13.000, 4.000, 6.000, 1.000, 15.000, 51.000, 7.000
 1605466662363831, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1813.000, 923.000, 587.000, 1958.000, 395.000, 384.000, 0.000, 13.000, 30.000, 13.000, 4.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466662474503, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 588.000, 1968.000, 395.000, 374.000, 0.000, 13.000, 30.000, 13.000, 3.000, 6.000, 1.000, 15.000, 50.000, 8.000
 1605466662582743, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 588.000, 1724.000, 395.000, 299.000, 0.000, 15.000, 30.000, 14.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466662690964, 855.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 588.000, 1722.000, 394.000, 298.000, 0.000, 13.000, 30.000, 14.000, 4.000, 7.000, 2.000, 15.000, 50.000, 8.000
 1605466662799005, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 587.000, 1723.000, 395.000, 297.000, 0.000, 15.000, 30.000, 13.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466662907062, 856.000, 851.000, 1801.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 590.000, 1725.000, 394.000, 299.000, 0.000, 15.000, 30.000, 13.000, 4.000, 6.000, 1.000, 15.000, 50.000, 8.000
 1605466663015106, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 590.000, 1723.000, 395.000, 298.000, 0.000, 15.000, 30.000, 13.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466663123164, 855.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1813.000, 925.000, 588.000, 1724.000, 396.000, 298.000, 0.000, 13.000, 30.000, 13.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466663231354, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 588.000, 1723.000, 396.000, 297.000, 0.000, 13.000, 30.000, 14.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466663339397, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 588.000, 1723.000, 395.000, 298.000, 0.000, 15.000, 30.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466663447486, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 590.000, 1754.000, 396.000, 434.000, 0.000, 13.000, 30.000, 13.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466663555728, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 588.000, 1738.000, 396.000, 381.000, 0.000, 15.000, 30.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466663663969, 856.000, 851.000, 1802.000, 1198.000, 1196.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 925.000, 588.000, 1726.000, 395.000, 355.000, 0.000, 15.000, 30.000, 14.000, 3.000, 7.000, 2.000, 16.000, 51.000, 8.000
 1605466663772063, 855.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 590.000, 1729.000, 395.000, 298.000, 0.000, 15.000, 30.000, 13.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466663880236, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 587.000, 1736.000, 395.000, 388.000, 0.000, 15.000, 30.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466663988381, 855.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1796.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 587.000, 1728.000, 395.000, 321.000, 0.000, 13.000, 30.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466664096521, 855.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 925.000, 1812.000, 923.000, 590.000, 1723.000, 395.000, 290.000, 0.000, 15.000, 30.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466664204613, 855.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 588.000, 1695.000, 395.000, 410.000, 0.000, 13.000, 30.000, 13.000, 3.000, 7.000, 2.000, 15.000, 50.000, 8.000
 1605466664312790, 855.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 588.000, 1727.000, 395.000, 317.000, 0.000, 13.000, 30.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466664420882, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 588.000, 1725.000, 395.000, 305.000, 0.000, 15.000, 30.000, 13.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466664528915, 855.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 848.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 588.000, 1735.000, 394.000, 299.000, 0.000, 13.000, 30.000, 13.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466664636977, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 590.000, 1735.000, 395.000, 287.000, 0.000, 15.000, 30.000, 13.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466664745051, 855.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 588.000, 1736.000, 395.000, 299.000, 0.000, 15.000, 30.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466664853132, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1250.000, 1795.000, 923.000, 1812.000, 925.000, 590.000, 1729.000, 395.000, 338.000, 0.000, 15.000, 30.000, 13.000, 4.000, 6.000, 1.000, 15.000, 50.000, 7.000
 1605466664961197, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 905.000, 1202.000, 1797.000, 848.000, 1248.000, 1795.000, 923.000, 1812.000, 923.000, 588.000, 1898.000, 395.000, 323.000, 0.000, 15.000, 30.000, 13.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466665069340, 855.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 590.000, 1735.000, 395.000, 297.000, 0.000, 15.000, 30.000, 14.000, 4.000, 6.000, 1.000, 15.000, 50.000, 8.000
 1605466665177439, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 588.000, 1732.000, 396.000, 293.000, 0.000, 13.000, 30.000, 13.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466665285531, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 590.000, 1739.000, 396.000, 297.000, 1.000, 15.000, 30.000, 13.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466665393625, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 590.000, 1725.000, 396.000, 333.000, 0.000, 15.000, 30.000, 13.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466665501846, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 588.000, 1737.000, 396.000, 318.000, 0.000, 13.000, 30.000, 14.000, 4.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466665609953, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 588.000, 1720.000, 395.000, 337.000, 0.000, 15.000, 30.000, 13.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466665718038, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 588.000, 1525.000, 395.000, 290.000, 0.000, 13.000, 30.000, 13.000, 4.000, 7.000, 2.000, 16.000, 50.000, 8.000
 1605466665826068, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 588.000, 1526.000, 396.000, 298.000, 0.000, 13.000, 30.000, 14.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466665933887, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1813.000, 923.000, 591.000, 1525.000, 395.000, 298.000, 0.000, 15.000, 30.000, 13.000, 4.000, 7.000, 1.000, 16.000, 50.000, 7.000
 1605466666041680, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 588.000, 1570.000, 396.000, 304.000, 0.000, 13.000, 30.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466666149490, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 587.000, 1546.000, 395.000, 297.000, 0.000, 15.000, 30.000, 13.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466666257352, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 590.000, 1532.000, 395.000, 300.000, 0.000, 15.000, 30.000, 14.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466666365154, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1250.000, 1795.000, 925.000, 1812.000, 925.000, 588.000, 1527.000, 395.000, 277.000, 0.000, 15.000, 30.000, 13.000, 3.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466666472951, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 590.000, 1529.000, 395.000, 289.000, 0.000, 15.000, 30.000, 13.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466666580757, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 588.000, 1534.000, 396.000, 288.000, 0.000, 15.000, 30.000, 14.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466666688596, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 588.000, 1524.000, 394.000, 277.000, 0.000, 13.000, 30.000, 14.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466666796395, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 588.000, 1528.000, 396.000, 302.000, 0.000, 15.000, 30.000, 13.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466666904216, 855.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 590.000, 1524.000, 395.000, 277.000, 0.000, 15.000, 31.000, 14.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466667012020, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 588.000, 1529.000, 394.000, 287.000, 0.000, 15.000, 30.000, 13.000, 3.000, 6.000, 2.000, 16.000, 50.000, 8.000
 1605466667119822, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 588.000, 1529.000, 395.000, 278.000, 0.000, 13.000, 30.000, 13.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466667227746, 855.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 588.000, 1524.000, 395.000, 277.000, 0.000, 13.000, 30.000, 13.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466667335546, 855.000, 850.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 590.000, 1532.000, 395.000, 286.000, 0.000, 13.000, 30.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466667443335, 855.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1811.000, 923.000, 588.000, 1527.000, 396.000, 301.000, 0.000, 15.000, 30.000, 14.000, 4.000, 7.000, 2.000, 15.000, 50.000, 8.000
 1605466667551150, 857.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 590.000, 1531.000, 395.000, 298.000, 0.000, 15.000, 30.000, 13.000, 3.000, 7.000, 1.000, 15.000, 50.000, 7.000
 1605466667658961, 855.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 588.000, 1531.000, 395.000, 300.000, 0.000, 15.000, 30.000, 14.000, 3.000, 7.000, 2.000, 15.000, 51.000, 8.000
 1605466667766754, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 923.000, 1812.000, 925.000, 590.000, 1526.000, 395.000, 300.000, 0.000, 15.000, 30.000, 13.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466667874569, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 590.000, 1528.000, 395.000, 293.000, 0.000, 15.000, 30.000, 14.000, 4.000, 6.000, 2.000, 16.000, 51.000, 8.000
 1605466667982363, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 588.000, 1531.000, 396.000, 298.000, 0.000, 15.000, 30.000, 13.000, 3.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466668090172, 857.000, 851.000, 1801.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 588.000, 1526.000, 396.000, 299.000, 0.000, 15.000, 30.000, 13.000, 3.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605466668197968, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 588.000, 1531.000, 395.000, 297.000, 1.000, 15.000, 30.000, 13.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466668305774, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 590.000, 1531.000, 395.000, 298.000, 0.000, 13.000, 30.000, 13.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466668413567, 856.000, 851.000, 1801.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 588.000, 1534.000, 395.000, 297.000, 1.000, 15.000, 30.000, 13.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466668521388, 855.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1798.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 590.000, 1533.000, 395.000, 298.000, 0.000, 15.000, 30.000, 14.000, 4.000, 6.000, 2.000, 16.000, 51.000, 8.000
 1605466668629209, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 588.000, 1530.000, 395.000, 298.000, 1.000, 13.000, 30.000, 14.000, 3.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605466668737008, 855.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 588.000, 1534.000, 394.000, 297.000, 0.000, 15.000, 30.000, 13.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466668934287, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 590.000, 1735.000, 395.000, 542.000, 0.000, 15.000, 30.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 7.000
 1605466669042665, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 590.000, 1749.000, 395.000, 434.000, 0.000, 15.000, 30.000, 13.000, 4.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466669150865, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 588.000, 1608.000, 395.000, 293.000, 0.000, 15.000, 30.000, 13.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466669258955, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 848.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 940.000, 1618.000, 325.000, 294.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466669366768, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 922.000, 761.000, 1520.000, 325.000, 295.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 1.000, 15.000, 50.000, 8.000
 1605466669474845, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 760.000, 1519.000, 325.000, 278.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466669582664, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 761.000, 1524.000, 326.000, 279.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466669690474, 855.000, 852.000, 1801.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 761.000, 1519.000, 325.000, 279.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 1.000, 15.000, 51.000, 7.000
 1605466669798291, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 760.000, 1521.000, 326.000, 278.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605466669906093, 855.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 760.000, 1524.000, 326.000, 279.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466670013910, 855.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 761.000, 1521.000, 326.000, 279.000, 0.000, 16.000, 39.000, 13.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466670121701, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1797.000, 925.000, 1812.000, 923.000, 761.000, 1520.000, 325.000, 278.000, 0.000, 17.000, 39.000, 14.000, 3.000, 7.000, 2.000, 15.000, 50.000, 8.000
 1605466670229508, 856.000, 851.000, 1801.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 761.000, 1519.000, 325.000, 279.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466670337317, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 761.000, 1519.000, 325.000, 278.000, 0.000, 16.000, 39.000, 13.000, 3.000, 7.000, 2.000, 16.000, 51.000, 8.000
 1605466670445121, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 760.000, 1520.000, 325.000, 286.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466670552935, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 761.000, 1523.000, 326.000, 294.000, 0.000, 16.000, 38.000, 14.000, 4.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466670660801, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 761.000, 1521.000, 325.000, 278.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466670768605, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 761.000, 1526.000, 325.000, 294.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 1.000, 15.000, 50.000, 8.000
 1605466670876396, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 761.000, 1522.000, 325.000, 278.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466670984215, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 761.000, 1523.000, 325.000, 290.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466671092077, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 761.000, 1521.000, 325.000, 294.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466671199972, 855.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 848.000, 1250.000, 1796.000, 923.000, 1812.000, 925.000, 760.000, 1632.000, 325.000, 293.000, 0.000, 16.000, 38.000, 14.000, 3.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466671308130, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 762.000, 1559.000, 325.000, 303.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466671416207, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 761.000, 1551.000, 326.000, 379.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466671524362, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 905.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 761.000, 1705.000, 325.000, 347.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 2.000, 15.000, 50.000, 8.000
 1605466671633464, 856.000, 851.000, 1802.000, 1198.000, 1196.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 761.000, 1708.000, 325.000, 451.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466671745702, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 761.000, 1741.000, 325.000, 357.000, 0.000, 16.000, 38.000, 14.000, 4.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466671853777, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 761.000, 1726.000, 326.000, 294.000, 0.000, 17.000, 38.000, 14.000, 3.000, 6.000, 1.000, 15.000, 50.000, 8.000
 1605466671962140, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 761.000, 1586.000, 326.000, 314.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466672070747, 856.000, 851.000, 1801.000, 1197.000, 1198.000, 905.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 761.000, 1701.000, 326.000, 307.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466672178851, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 761.000, 1733.000, 325.000, 306.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466672288037, 855.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 760.000, 1679.000, 325.000, 295.000, 0.000, 16.000, 39.000, 13.000, 4.000, 6.000, 1.000, 15.000, 50.000, 8.000
 1605466672396613, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 761.000, 1640.000, 326.000, 289.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466672504920, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1797.000, 925.000, 1812.000, 923.000, 762.000, 1562.000, 326.000, 295.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466672613513, 855.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1813.000, 923.000, 761.000, 1895.000, 326.000, 388.000, 0.000, 16.000, 39.000, 13.000, 4.000, 7.000, 2.000, 15.000, 50.000, 8.000
 1605466672726006, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 760.000, 1724.000, 326.000, 296.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466672834061, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 761.000, 1725.000, 325.000, 295.000, 0.000, 16.000, 39.000, 13.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466672942105, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 865.000, 2183.000, 325.000, 319.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 1.000, 15.000, 50.000, 7.000
 1605466673050291, 855.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 782.000, 2226.000, 326.000, 735.000, 0.000, 15.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466673158601, 856.000, 852.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1795.000, 925.000, 1812.000, 923.000, 798.000, 2038.000, 326.000, 294.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466673266753, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 1093.000, 2194.000, 326.000, 306.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466673374943, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 848.000, 1250.000, 1796.000, 925.000, 1812.000, 925.000, 802.000, 2209.000, 326.000, 513.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466673483091, 856.000, 851.000, 1801.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1797.000, 923.000, 1812.000, 923.000, 902.000, 2192.000, 326.000, 329.000, 0.000, 16.000, 38.000, 13.000, 3.000, 6.000, 1.000, 15.000, 50.000, 8.000
 1605466673591288, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 1025.000, 2212.000, 326.000, 316.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466673699511, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 803.000, 2239.000, 325.000, 431.000, 0.000, 15.000, 39.000, 14.000, 4.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605466673807713, 855.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 988.000, 2180.000, 325.000, 539.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466673916445, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 761.000, 2278.000, 325.000, 728.000, 0.000, 15.000, 39.000, 13.000, 4.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466674038570, 856.000, 851.000, 1801.000, 1198.000, 1198.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 933.000, 2219.000, 326.000, 314.000, 0.000, 16.000, 38.000, 13.000, 4.000, 6.000, 1.000, 15.000, 50.000, 8.000
 1605466674146885, 855.000, 852.000, 1801.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 925.000, 786.000, 2205.000, 325.000, 382.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466674255054, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 1083.000, 2199.000, 325.000, 416.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466674363898, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 760.000, 2268.000, 325.000, 719.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466674472288, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 792.000, 2228.000, 325.000, 423.000, 0.000, 15.000, 39.000, 13.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466674580459, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 761.000, 2177.000, 325.000, 572.000, 0.000, 16.000, 38.000, 14.000, 3.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466674688640, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1797.000, 925.000, 1812.000, 923.000, 1021.000, 2225.000, 326.000, 318.000, 0.000, 15.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 7.000
 1605466674796837, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 958.000, 2186.000, 325.000, 324.000, 0.000, 16.000, 39.000, 13.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466674904987, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 1062.000, 2191.000, 326.000, 307.000, 0.000, 16.000, 39.000, 13.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466675013524, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 825.000, 2139.000, 325.000, 308.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466675121587, 855.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 923.000, 1812.000, 923.000, 1101.000, 2195.000, 326.000, 298.000, 0.000, 16.000, 39.000, 13.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466675229758, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 761.000, 2259.000, 325.000, 767.000, 0.000, 17.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466675337890, 855.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 902.000, 2190.000, 326.000, 323.000, 0.000, 16.000, 39.000, 13.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466675446037, 856.000, 852.000, 1802.000, 1197.000, 1198.000, 903.000, 1201.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1813.000, 925.000, 1038.000, 2209.000, 326.000, 343.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466675554349, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 805.000, 2255.000, 326.000, 548.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 2.000, 15.000, 51.000, 8.000
 1605466675662601, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 900.000, 2220.000, 325.000, 427.000, 0.000, 17.000, 38.000, 13.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466675771485, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 761.000, 2254.000, 326.000, 664.000, 0.000, 16.000, 39.000, 13.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466675879756, 856.000, 852.000, 1801.000, 1197.000, 1198.000, 905.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 762.000, 2191.000, 325.000, 398.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466675987999, 855.000, 851.000, 1802.000, 1197.000, 1197.000, 905.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 761.000, 2236.000, 325.000, 529.000, 0.000, 16.000, 39.000, 13.000, 4.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605466676096214, 855.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 1001.000, 2153.000, 325.000, 326.000, 0.000, 15.000, 38.000, 14.000, 3.000, 6.000, 1.000, 15.000, 50.000, 8.000
 1605466676204471, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 790.000, 2254.000, 326.000, 816.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466676312789, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 923.000, 1812.000, 925.000, 1030.000, 2194.000, 325.000, 303.000, 0.000, 16.000, 38.000, 13.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466676421001, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 832.000, 2199.000, 325.000, 427.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466676529283, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 1082.000, 2201.000, 324.000, 298.000, 0.000, 16.000, 39.000, 13.000, 4.000, 7.000, 2.000, 16.000, 50.000, 8.000
 1605466676637459, 856.000, 851.000, 1801.000, 1198.000, 1198.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 962.000, 2176.000, 325.000, 299.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466676745674, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 762.000, 2247.000, 325.000, 696.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466676853867, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 762.000, 2154.000, 326.000, 426.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466676962163, 856.000, 852.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 821.000, 2074.000, 325.000, 360.000, 0.000, 16.000, 39.000, 13.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466677070363, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 940.000, 2185.000, 325.000, 320.000, 0.000, 16.000, 38.000, 14.000, 4.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605466677178532, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 1025.000, 2194.000, 326.000, 319.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 1.000, 15.000, 50.000, 8.000
 1605466677286901, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 925.000, 1812.000, 923.000, 895.000, 2192.000, 325.000, 307.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466677395115, 855.000, 851.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 1018.000, 2190.000, 326.000, 300.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 1.000, 15.000, 50.000, 8.000
 1605466677503370, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 848.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 762.000, 2446.000, 325.000, 776.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 1.000, 15.000, 50.000, 8.000
 1605466677611680, 855.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 923.000, 1812.000, 925.000, 906.000, 2192.000, 325.000, 322.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 1.000, 15.000, 50.000, 8.000
 1605466677719915, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 987.000, 2203.000, 325.000, 311.000, 0.000, 15.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466677828296, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 786.000, 2269.000, 325.000, 658.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466677936583, 856.000, 851.000, 1801.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 1077.000, 2224.000, 325.000, 352.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 2.000, 16.000, 51.000, 8.000
 1605466678045239, 855.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 761.000, 2269.000, 325.000, 728.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466678153530, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 925.000, 803.000, 2236.000, 325.000, 707.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466678261729, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 905.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 835.000, 2218.000, 325.000, 391.000, -1.000, 17.000, 39.000, 14.000, 3.000, 7.000, 2.000, 16.000, 50.000, 8.000
 1605466678370325, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1797.000, 925.000, 1812.000, 923.000, 1047.000, 2168.000, 325.000, 309.000, 0.000, 17.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466678478605, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 922.000, 831.000, 2187.000, 325.000, 486.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 1.000, 15.000, 50.000, 8.000
 1605466678586875, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 952.000, 2190.000, 326.000, 321.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466678695087, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 795.000, 2196.000, 325.000, 346.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466678803430, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1813.000, 925.000, 836.000, 2223.000, 325.000, 387.000, 0.000, 16.000, 38.000, 13.000, 3.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466678911631, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 867.000, 2188.000, 324.000, 311.000, 0.000, 16.000, 39.000, 13.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466679019902, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 762.000, 2258.000, 326.000, 791.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466679128136, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 762.000, 2044.000, 326.000, 377.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466679236444, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 967.000, 2186.000, 325.000, 352.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466679344649, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 942.000, 2187.000, 325.000, 313.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466679452843, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1797.000, 925.000, 1812.000, 923.000, 1100.000, 2195.000, 325.000, 299.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466679561070, 855.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 925.000, 1813.000, 923.000, 877.000, 2166.000, 325.000, 308.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466679669181, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 1098.000, 2189.000, 325.000, 306.000, 0.000, 15.000, 39.000, 13.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466679777414, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 762.000, 2297.000, 325.000, 595.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 50.000, 7.000
 1605466679885821, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 835.000, 2234.000, 325.000, 319.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466679994022, 856.000, 851.000, 1801.000, 1198.000, 1198.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 981.000, 2214.000, 325.000, 315.000, 0.000, 15.000, 39.000, 13.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466680102306, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1813.000, 923.000, 881.000, 2203.000, 325.000, 315.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466680210630, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 953.000, 2213.000, 325.000, 358.000, 0.000, 15.000, 39.000, 14.000, 4.000, 6.000, 2.000, 16.000, 51.000, 8.000
 1605466680319031, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 923.000, 1812.000, 923.000, 761.000, 2269.000, 325.000, 727.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466680427362, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1795.000, 923.000, 1812.000, 923.000, 917.000, 2197.000, 325.000, 363.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466680535593, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 925.000, 1812.000, 923.000, 832.000, 2185.000, 325.000, 419.000, 0.000, 15.000, 38.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466680644048, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 946.000, 2185.000, 325.000, 299.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466680752389, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1203.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 913.000, 2193.000, 325.000, 315.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 2.000, 15.000, 51.000, 8.000
 1605466680860707, 855.000, 851.000, 1801.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 920.000, 2189.000, 325.000, 317.000, -1.000, 16.000, 39.000, 13.000, 3.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466680968930, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 883.000, 2180.000, 325.000, 338.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466681077238, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 940.000, 2180.000, 325.000, 339.000, 0.000, 17.000, 39.000, 13.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466681185464, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 921.000, 2186.000, 325.000, 317.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466681293643, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 762.000, 2254.000, 325.000, 782.000, 0.000, 15.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466681401929, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 762.000, 2036.000, 324.000, 294.000, 0.000, 16.000, 38.000, 14.000, 3.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466681510060, 856.000, 850.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1813.000, 923.000, 963.000, 2185.000, 325.000, 310.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466681618287, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 856.000, 2188.000, 325.000, 498.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466681726454, 856.000, 851.000, 1801.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 893.000, 2196.000, 325.000, 368.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466681834650, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 867.000, 2224.000, 325.000, 446.000, 0.000, 16.000, 39.000, 13.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466681942837, 855.000, 852.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 871.000, 2190.000, 326.000, 346.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 2.000, 16.000, 51.000, 8.000
 1605466682051048, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 848.000, 1250.000, 1796.000, 923.000, 1812.000, 925.000, 817.000, 2298.000, 325.000, 548.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466682159727, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 797.000, 2258.000, 325.000, 522.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 2.000, 15.000, 51.000, 8.000
 1605466682267896, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 936.000, 2181.000, 325.000, 305.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466682376175, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 783.000, 2273.000, 326.000, 579.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466682484522, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 935.000, 2207.000, 325.000, 375.000, 0.000, 16.000, 38.000, 14.000, 3.000, 6.000, 1.000, 15.000, 50.000, 8.000
 1605466682592703, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 762.000, 2249.000, 325.000, 803.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466682701004, 857.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 1070.000, 2191.000, 325.000, 306.000, 0.000, 16.000, 38.000, 13.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466682809360, 855.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 922.000, 868.000, 2195.000, 325.000, 465.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466682917605, 855.000, 851.000, 1801.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 1081.000, 2186.000, 325.000, 293.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 2.000, 15.000, 51.000, 8.000
 1605466683025797, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 958.000, 2176.000, 325.000, 301.000, 0.000, 16.000, 38.000, 14.000, 4.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466683133979, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 897.000, 2183.000, 324.000, 320.000, 0.000, 15.000, 39.000, 13.000, 4.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605466683242178, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 803.000, 2192.000, 325.000, 453.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466683350380, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 825.000, 2062.000, 325.000, 371.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605466683458663, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 922.000, 2186.000, 326.000, 313.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466683566923, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 1010.000, 2192.000, 325.000, 490.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466683675345, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 891.000, 2062.000, 326.000, 303.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466683783454, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1798.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 1083.000, 2189.000, 325.000, 294.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466683891655, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 762.000, 2190.000, 325.000, 700.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466683999805, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 907.000, 2194.000, 325.000, 327.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466684108102, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 1050.000, 2227.000, 326.000, 328.000, 0.000, 16.000, 39.000, 13.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466684216374, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 786.000, 2266.000, 326.000, 604.000, 0.000, 15.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466684324591, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 1076.000, 2223.000, 325.000, 363.000, 0.000, 16.000, 38.000, 13.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466684433544, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1813.000, 923.000, 762.000, 2269.000, 325.000, 718.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 2.000, 16.000, 50.000, 8.000
 1605466684541892, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1811.000, 923.000, 790.000, 2250.000, 325.000, 515.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 1.000, 15.000, 50.000, 8.000
 1605466684650075, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 762.000, 2209.000, 325.000, 515.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466684758303, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 971.000, 2177.000, 326.000, 328.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466684866606, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 807.000, 2284.000, 325.000, 711.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466684975145, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1813.000, 923.000, 996.000, 2181.000, 326.000, 311.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466685083348, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 797.000, 2218.000, 326.000, 484.000, 0.000, 16.000, 39.000, 13.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466685191704, 856.000, 851.000, 1801.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 840.000, 2228.000, 326.000, 316.000, 0.000, 16.000, 38.000, 13.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466685299924, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 902.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 947.000, 2175.000, 326.000, 300.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 2.000, 15.000, 50.000, 8.000
 1605466685408086, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 762.000, 2274.000, 326.000, 719.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 2.000, 15.000, 50.000, 8.000
 1605466685516244, 856.000, 851.000, 1801.000, 1197.000, 1198.000, 905.000, 1201.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 762.000, 2044.000, 326.000, 394.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466685624439, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 887.000, 2099.000, 325.000, 351.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466685732768, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 952.000, 2187.000, 325.000, 311.000, 0.000, 15.000, 38.000, 14.000, 4.000, 6.000, 1.000, 15.000, 50.000, 8.000
 1605466685840939, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 1046.000, 2198.000, 325.000, 394.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466685949383, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1797.000, 925.000, 1812.000, 923.000, 851.000, 2189.000, 325.000, 304.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466686057520, 855.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1250.000, 1797.000, 925.000, 1812.000, 923.000, 1102.000, 2190.000, 326.000, 310.000, 0.000, 16.000, 39.000, 13.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466686165734, 856.000, 851.000, 1801.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1811.000, 923.000, 763.000, 2387.000, 326.000, 765.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466686274028, 855.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 903.000, 2193.000, 326.000, 324.000, -1.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466686382264, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1813.000, 923.000, 1013.000, 2205.000, 325.000, 334.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466686490552, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 901.000, 2180.000, 325.000, 610.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466686598853, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1795.000, 925.000, 1812.000, 925.000, 1083.000, 2224.000, 326.000, 359.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466686707386, 855.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 761.000, 2282.000, 326.000, 730.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466686816295, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 925.000, 803.000, 2233.000, 326.000, 597.000, 0.000, 16.000, 39.000, 13.000, 4.000, 6.000, 2.000, 16.000, 50.000, 8.000
 1605466686936646, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 762.000, 2241.000, 326.000, 541.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466687044905, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 885.000, 2095.000, 326.000, 340.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466687153203, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 941.000, 2185.000, 326.000, 315.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466687261399, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 1095.000, 2193.000, 326.000, 306.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466687369861, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1796.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 841.000, 2073.000, 326.000, 304.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466687478067, 856.000, 850.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 1101.000, 2193.000, 327.000, 297.000, 0.000, 16.000, 39.000, 13.000, 4.000, 7.000, 2.000, 16.000, 51.000, 8.000
 1605466687586264, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1201.000, 1796.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 763.000, 2490.000, 326.000, 660.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466687694410, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 901.000, 2195.000, 326.000, 323.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466687802578, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 1027.000, 2217.000, 326.000, 325.000, 0.000, 16.000, 38.000, 13.000, 4.000, 6.000, 2.000, 16.000, 51.000, 8.000
 1605466687910925, 856.000, 851.000, 1801.000, 1198.000, 1198.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 878.000, 2274.000, 326.000, 485.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466688019168, 856.000, 851.000, 1801.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 1068.000, 2220.000, 325.000, 453.000, 0.000, 15.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466688127979, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 762.000, 2265.000, 326.000, 719.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466688236298, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 802.000, 2249.000, 325.000, 647.000, -1.000, 16.000, 39.000, 14.000, 4.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605466688344527, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 762.000, 2213.000, 325.000, 643.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 1.000, 15.000, 51.000, 7.000
 1605466688452849, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 933.000, 2145.000, 326.000, 318.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466688561163, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 783.000, 2190.000, 325.000, 428.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466688669764, 855.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 896.000, 2182.000, 326.000, 316.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605466688777973, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 847.000, 2180.000, 325.000, 430.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466688886322, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 878.000, 2224.000, 326.000, 397.000, 0.000, 16.000, 39.000, 13.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466688994512, 855.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1796.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 942.000, 2184.000, 325.000, 298.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466689102777, 855.000, 851.000, 1801.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 762.000, 2284.000, 325.000, 718.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466689210932, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 762.000, 2049.000, 326.000, 292.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466689319149, 856.000, 851.000, 1801.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 922.000, 863.000, 2153.000, 326.000, 333.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466689427366, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 958.000, 2186.000, 325.000, 319.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466689535541, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 1027.000, 2215.000, 326.000, 300.000, 0.000, 16.000, 38.000, 14.000, 3.000, 6.000, 1.000, 15.000, 50.000, 8.000
 1605466689644013, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 901.000, 2148.000, 326.000, 301.000, 0.000, 16.000, 38.000, 14.000, 4.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605466689752144, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 1026.000, 2191.000, 325.000, 295.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466689860364, 857.000, 851.000, 1801.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 762.000, 2291.000, 326.000, 659.000, 0.000, 15.000, 38.000, 13.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466689968648, 857.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 903.000, 2190.000, 326.000, 389.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466690076899, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 1005.000, 2207.000, 325.000, 322.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466690185280, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 787.000, 2222.000, 325.000, 484.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605466690293484, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 1077.000, 2196.000, 325.000, 443.000, 0.000, 15.000, 39.000, 14.000, 4.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466690402259, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 761.000, 2273.000, 326.000, 726.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605466690510619, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 856.000, 2265.000, 325.000, 547.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605466690618839, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 825.000, 2183.000, 326.000, 405.000, 0.000, 15.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466690727326, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 933.000, 2155.000, 325.000, 324.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605466690835672, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 867.000, 2193.000, 326.000, 328.000, 0.000, 17.000, 39.000, 14.000, 3.000, 7.000, 2.000, 15.000, 51.000, 8.000
 1605466690943906, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 937.000, 2182.000, 326.000, 335.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466691052128, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 905.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 827.000, 2190.000, 326.000, 345.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466691160439, 856.000, 850.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 847.000, 2203.000, 325.000, 387.000, 0.000, 16.000, 38.000, 14.000, 3.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605466691268610, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 865.000, 2181.000, 326.000, 312.000, 0.000, 17.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466691376814, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 761.000, 2252.000, 325.000, 721.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 7.000
 1605466691485110, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 763.000, 2046.000, 326.000, 295.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466691593464, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 967.000, 2186.000, 326.000, 368.000, 0.000, 16.000, 39.000, 13.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466691701718, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 938.000, 2189.000, 325.000, 311.000, 0.000, 16.000, 38.000, 14.000, 4.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605466691809925, 855.000, 851.000, 1801.000, 1197.000, 1198.000, 905.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 1081.000, 2190.000, 326.000, 303.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466691918183, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1813.000, 923.000, 885.000, 2224.000, 326.000, 414.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466692026304, 857.000, 851.000, 1801.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 1021.000, 2189.000, 325.000, 299.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466692134528, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 762.000, 2470.000, 326.000, 595.000, 0.000, 16.000, 39.000, 13.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466692243034, 857.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 761.000, 2196.000, 325.000, 592.000, 0.000, 16.000, 39.000, 13.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466692351182, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 937.000, 2179.000, 325.000, 340.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466692493416, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1797.000, 925.000, 1812.000, 923.000, 1087.000, 2189.000, 325.000, 298.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466692601618, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 762.000, 2192.000, 325.000, 774.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466692709772, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 872.000, 2190.000, 325.000, 314.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466692817978, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 1050.000, 2210.000, 325.000, 398.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605466692926238, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 761.000, 2273.000, 326.000, 619.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466693034446, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 818.000, 2305.000, 325.000, 626.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466693143268, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 762.000, 2266.000, 325.000, 733.000, 0.000, 16.000, 38.000, 14.000, 4.000, 6.000, 2.000, 15.000, 51.000, 8.000
 1605466693251464, 855.000, 852.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 925.000, 1812.000, 923.000, 810.000, 2184.000, 326.000, 469.000, 0.000, 16.000, 39.000, 13.000, 4.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605466693359692, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 905.000, 1203.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 773.000, 2246.000, 325.000, 525.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466693467877, 855.000, 851.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 923.000, 1811.000, 923.000, 961.000, 2225.000, 326.000, 323.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466693576104, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 775.000, 2241.000, 325.000, 781.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466693684428, 855.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 1061.000, 2189.000, 326.000, 308.000, 0.000, 15.000, 38.000, 14.000, 3.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466693792747, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 853.000, 2191.000, 326.000, 440.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466693900994, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1811.000, 923.000, 1077.000, 2201.000, 325.000, 325.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466694009176, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 968.000, 2176.000, 326.000, 305.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466694117366, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 801.000, 2234.000, 326.000, 406.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466694225647, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 892.000, 2223.000, 326.000, 447.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466694333855, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 908.000, 2095.000, 326.000, 364.000, 0.000, 16.000, 39.000, 13.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466694442161, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 937.000, 2186.000, 326.000, 319.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466694550349, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 890.000, 2189.000, 326.000, 306.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466694658782, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 905.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 878.000, 2189.000, 326.000, 323.000, 0.000, 16.000, 38.000, 14.000, 3.000, 6.000, 1.000, 15.000, 50.000, 8.000
 1605466694766897, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 848.000, 1248.000, 1795.000, 923.000, 1813.000, 923.000, 1100.000, 2187.000, 326.000, 298.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466694875116, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 925.000, 762.000, 2454.000, 326.000, 711.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466694983262, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 901.000, 2188.000, 326.000, 321.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605466695091430, 856.000, 851.000, 1801.000, 1198.000, 1198.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 987.000, 2214.000, 326.000, 334.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466695199769, 855.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 776.000, 2259.000, 326.000, 751.000, 0.000, 17.000, 38.000, 14.000, 4.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466695307990, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 923.000, 1812.000, 923.000, 1066.000, 2217.000, 325.000, 352.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466695416935, 855.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 760.000, 2264.000, 326.000, 712.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 2.000, 15.000, 51.000, 8.000
 1605466695525235, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1796.000, 848.000, 1248.000, 1796.000, 925.000, 1811.000, 923.000, 762.000, 2251.000, 325.000, 731.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466695633423, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1796.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 925.000, 776.000, 2206.000, 325.000, 397.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466695741730, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 905.000, 1202.000, 1796.000, 848.000, 1248.000, 1795.000, 923.000, 1812.000, 925.000, 963.000, 2160.000, 325.000, 324.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466695850130, 855.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 807.000, 2190.000, 326.000, 493.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466695958781, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1795.000, 923.000, 1812.000, 923.000, 901.000, 2188.000, 326.000, 316.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466696066978, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 925.000, 836.000, 2183.000, 325.000, 432.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466696175298, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 815.000, 2229.000, 326.000, 454.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466696283464, 856.000, 852.000, 1801.000, 1197.000, 1198.000, 903.000, 1201.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 897.000, 2187.000, 325.000, 318.000, 0.000, 16.000, 39.000, 13.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466696391680, 855.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 761.000, 2255.000, 325.000, 713.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466696499960, 855.000, 851.000, 1802.000, 1198.000, 1197.000, 905.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 761.000, 2042.000, 325.000, 303.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 2.000, 15.000, 51.000, 8.000
 1605466696608136, 855.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 1101.000, 2190.000, 326.000, 308.000, -1.000, 16.000, 38.000, 14.000, 3.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466696716319, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 761.000, 2289.000, 325.000, 743.000, 0.000, 16.000, 39.000, 13.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466696824522, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 905.000, 2191.000, 325.000, 329.000, 0.000, 16.000, 38.000, 14.000, 4.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605466696932721, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 1017.000, 2211.000, 325.000, 319.000, 0.000, 16.000, 39.000, 13.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466697041086, 855.000, 852.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 763.000, 2200.000, 326.000, 684.000, 0.000, 15.000, 39.000, 13.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466697149325, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1811.000, 925.000, 1063.000, 2228.000, 326.000, 361.000, 0.000, 16.000, 38.000, 13.000, 4.000, 6.000, 1.000, 15.000, 50.000, 8.000
 1605466697257951, 856.000, 851.000, 1801.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 761.000, 2273.000, 326.000, 725.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466697366310, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 815.000, 2243.000, 325.000, 733.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466697474581, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1813.000, 923.000, 820.000, 2224.000, 325.000, 389.000, 0.000, 16.000, 39.000, 13.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466697583323, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 1057.000, 2178.000, 325.000, 299.000, 0.000, 16.000, 38.000, 13.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466697691567, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1795.000, 923.000, 1812.000, 923.000, 876.000, 2190.000, 325.000, 429.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 1.000, 15.000, 51.000, 7.000
 1605466697799828, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1813.000, 923.000, 948.000, 2184.000, 325.000, 323.000, 0.000, 16.000, 38.000, 14.000, 3.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605466697908001, 857.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 838.000, 2187.000, 326.000, 338.000, 0.000, 17.000, 39.000, 13.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466698016396, 855.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1813.000, 925.000, 880.000, 2221.000, 325.000, 411.000, 0.000, 15.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466698124645, 856.000, 851.000, 1802.000, 1197.000, 1196.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 856.000, 2191.000, 325.000, 322.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466698232837, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 762.000, 2233.000, 325.000, 691.000, 0.000, 16.000, 38.000, 14.000, 3.000, 6.000, 1.000, 16.000, 51.000, 7.000
 1605466698341170, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 762.000, 2040.000, 325.000, 293.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466698449301, 857.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 860.000, 2201.000, 326.000, 638.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466698557539, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 902.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 1066.000, 2215.000, 326.000, 363.000, 0.000, 16.000, 39.000, 13.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466698666265, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 761.000, 2272.000, 326.000, 727.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466698774600, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 902.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 931.000, 2259.000, 326.000, 590.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466698882830, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 761.000, 2183.000, 326.000, 355.000, 0.000, 15.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466698991379, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1798.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 1013.000, 2165.000, 325.000, 321.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466699099611, 855.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 970.000, 2186.000, 326.000, 322.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 1.000, 15.000, 50.000, 8.000
 1605466700908505, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 762.000, 2170.000, 325.000, 628.000, 0.000, 15.000, 39.000, 13.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466701018850, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 870.000, 2191.000, 326.000, 414.000, 0.000, 16.000, 38.000, 13.000, 4.000, 7.000, 2.000, 15.000, 51.000, 8.000
 1605466701127131, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 1055.000, 2200.000, 326.000, 335.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605466701235446, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 833.000, 2252.000, 326.000, 471.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466701343708, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 988.000, 2228.000, 325.000, 373.000, 0.000, 15.000, 39.000, 13.000, 4.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466701452255, 855.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 761.000, 2255.000, 326.000, 693.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466701560605, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1811.000, 923.000, 958.000, 2208.000, 326.000, 372.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466701668884, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 878.000, 2214.000, 326.000, 404.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466701777302, 856.000, 852.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 1026.000, 2187.000, 325.000, 295.000, 0.000, 15.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466701885507, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 961.000, 2179.000, 325.000, 312.000, 0.000, 16.000, 39.000, 13.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466701993742, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1813.000, 923.000, 835.000, 2191.000, 326.000, 507.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466702101998, 855.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 895.000, 2234.000, 326.000, 343.000, 0.000, 15.000, 39.000, 13.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466702210322, 855.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 932.000, 2182.000, 325.000, 306.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466702318632, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 848.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 950.000, 2186.000, 326.000, 314.000, 0.000, 16.000, 39.000, 13.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466702426837, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 846.000, 2264.000, 326.000, 680.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466702535172, 856.000, 851.000, 1801.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 821.000, 2074.000, 326.000, 295.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 7.000
 1605466702643388, 857.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 1101.000, 2190.000, 326.000, 295.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466702751579, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1798.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 806.000, 2189.000, 326.000, 568.000, 0.000, 15.000, 39.000, 13.000, 4.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466702859730, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 905.000, 2192.000, 325.000, 378.000, 0.000, 16.000, 38.000, 14.000, 3.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605466702967954, 856.000, 851.000, 1801.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 1003.000, 2205.000, 325.000, 320.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 2.000, 15.000, 50.000, 8.000
 1605466703076255, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 902.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 777.000, 2251.000, 326.000, 499.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466703184485, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 1068.000, 2247.000, 325.000, 432.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 1.000, 15.000, 50.000, 8.000
 1605466703293367, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 762.000, 2266.000, 325.000, 728.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 1.000, 15.000, 50.000, 8.000
 1605466703401629, 855.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1201.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 800.000, 2226.000, 326.000, 471.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466703509839, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 925.000, 762.000, 2195.000, 325.000, 560.000, 0.000, 16.000, 39.000, 13.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466703618053, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 957.000, 2205.000, 326.000, 333.000, 0.000, 16.000, 39.000, 13.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466703726342, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 781.000, 2298.000, 326.000, 823.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605466703834737, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 896.000, 2195.000, 325.000, 319.000, 0.000, 16.000, 38.000, 14.000, 4.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466703942938, 855.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 923.000, 1812.000, 925.000, 893.000, 2220.000, 326.000, 375.000, 0.000, 16.000, 39.000, 13.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466704051259, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 911.000, 2229.000, 326.000, 325.000, 0.000, 16.000, 39.000, 13.000, 4.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466704159431, 856.000, 851.000, 1801.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 945.000, 2176.000, 325.000, 301.000, 0.000, 17.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 50.000, 7.000
 1605466704279547, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 937.000, 2185.000, 326.000, 331.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466704387771, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1797.000, 925.000, 1812.000, 923.000, 895.000, 2199.000, 325.000, 347.000, 0.000, 15.000, 39.000, 13.000, 3.000, 6.000, 1.000, 15.000, 50.000, 8.000
 1605466704496062, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 850.000, 2193.000, 325.000, 364.000, 0.000, 16.000, 39.000, 13.000, 3.000, 6.000, 1.000, 16.000, 50.000, 7.000
 1605466704604253, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 855.000, 2188.000, 325.000, 313.000, 0.000, 16.000, 38.000, 13.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466704712456, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 796.000, 2268.000, 325.000, 714.000, -1.000, 16.000, 39.000, 13.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466704820769, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 761.000, 2042.000, 325.000, 296.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466704928966, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 1001.000, 2187.000, 326.000, 329.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 1.000, 15.000, 50.000, 8.000
 1605466705037164, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 780.000, 2184.000, 325.000, 366.000, -1.000, 16.000, 39.000, 13.000, 4.000, 7.000, 2.000, 15.000, 51.000, 8.000
 1605466705145334, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 958.000, 2196.000, 326.000, 366.000, 0.000, 17.000, 39.000, 14.000, 3.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466705253531, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 965.000, 2224.000, 325.000, 357.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466705361708, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1250.000, 1797.000, 925.000, 1812.000, 925.000, 795.000, 2220.000, 326.000, 309.000, 0.000, 16.000, 38.000, 13.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466705469892, 857.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 762.000, 2220.000, 326.000, 616.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466705578491, 855.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 761.000, 2277.000, 325.000, 726.000, -1.000, 16.000, 39.000, 13.000, 3.000, 7.000, 2.000, 16.000, 50.000, 8.000
 1605466705686648, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 955.000, 2184.000, 325.000, 332.000, 0.000, 16.000, 38.000, 14.000, 4.000, 6.000, 1.000, 16.000, 50.000, 7.000
 1605466705794854, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 883.000, 2179.000, 325.000, 417.000, 0.000, 16.000, 39.000, 13.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466705903208, 855.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 923.000, 1812.000, 923.000, 900.000, 2205.000, 325.000, 360.000, 0.000, 16.000, 38.000, 14.000, 4.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605466706011515, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 762.000, 2274.000, 325.000, 714.000, 0.000, 16.000, 39.000, 13.000, 3.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466706119843, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 1033.000, 2199.000, 325.000, 294.000, 0.000, 17.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466706228194, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 853.000, 2215.000, 326.000, 355.000, 0.000, 16.000, 39.000, 13.000, 3.000, 7.000, 2.000, 16.000, 50.000, 8.000
 1605466706336499, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1247.000, 1796.000, 923.000, 1812.000, 923.000, 1078.000, 2198.000, 326.000, 291.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466706444723, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 977.000, 2180.000, 326.000, 300.000, 0.000, 15.000, 39.000, 14.000, 3.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466706552923, 855.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 802.000, 2215.000, 325.000, 596.000, 0.000, 16.000, 39.000, 13.000, 4.000, 7.000, 2.000, 16.000, 50.000, 8.000
 1605466706661151, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 876.000, 2153.000, 326.000, 348.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 1.000, 15.000, 50.000, 8.000
 1605466706769444, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 910.000, 2182.000, 326.000, 357.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466706877750, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 943.000, 2186.000, 326.000, 316.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466706985991, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1813.000, 923.000, 873.000, 2236.000, 326.000, 550.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466707094318, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 837.000, 2161.000, 326.000, 339.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466707202364, 855.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 1015.000, 2192.000, 326.000, 296.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466707310555, 856.000, 852.000, 1802.000, 1198.000, 1198.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 762.000, 2329.000, 326.000, 775.000, 0.000, 16.000, 38.000, 14.000, 3.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466707418705, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 907.000, 2192.000, 325.000, 323.000, 0.000, 15.000, 39.000, 14.000, 3.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466707526919, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 1001.000, 2216.000, 326.000, 315.000, 0.000, 16.000, 39.000, 13.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466707635335, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 788.000, 2187.000, 325.000, 749.000, 0.000, 16.000, 38.000, 14.000, 3.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466707743610, 856.000, 852.000, 1802.000, 1198.000, 1198.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1797.000, 923.000, 1812.000, 923.000, 1072.000, 2224.000, 326.000, 353.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466707852218, 856.000, 851.000, 1801.000, 1197.000, 1198.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 762.000, 2274.000, 326.000, 728.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466707960558, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 843.000, 2251.000, 326.000, 756.000, 0.000, 16.000, 38.000, 14.000, 3.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466708068815, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 828.000, 2212.000, 325.000, 411.000, 0.000, 16.000, 39.000, 13.000, 4.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466708177238, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 928.000, 2149.000, 326.000, 300.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 2.000, 16.000, 50.000, 8.000
 1605466708285456, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1811.000, 923.000, 888.000, 2190.000, 325.000, 469.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466708393741, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 976.000, 2187.000, 326.000, 311.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 2.000, 15.000, 50.000, 8.000
 1605466708501971, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 827.000, 2205.000, 325.000, 330.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466708610293, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 881.000, 2190.000, 326.000, 459.000, 0.000, 16.000, 39.000, 13.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466708718521, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 872.000, 2192.000, 325.000, 322.000, 0.000, 15.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466708826694, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 763.000, 2250.000, 325.000, 644.000, 0.000, 16.000, 39.000, 13.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466708935008, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 762.000, 2039.000, 325.000, 301.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466709043164, 856.000, 852.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 1045.000, 2188.000, 326.000, 310.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 1.000, 15.000, 50.000, 8.000
 1605466709151387, 855.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 901.000, 2208.000, 326.000, 586.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466709259531, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1811.000, 925.000, 895.000, 2188.000, 325.000, 309.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466709435816, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 865.000, 2210.000, 325.000, 399.000, 0.000, 16.000, 39.000, 13.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466709544280, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 1071.000, 2171.000, 325.000, 311.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466709652452, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 867.000, 2185.000, 325.000, 325.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466709760968, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 943.000, 2184.000, 325.000, 323.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466709869119, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 926.000, 2176.000, 326.000, 470.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605466709977365, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1813.000, 925.000, 797.000, 2215.000, 325.000, 401.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466710085523, 855.000, 851.000, 1802.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 901.000, 2185.000, 325.000, 312.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 1.000, 15.000, 50.000, 8.000
 1605466710193712, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 762.000, 2277.000, 325.000, 718.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 2.000, 16.000, 50.000, 8.000
 1605466710301932, 855.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1797.000, 925.000, 1812.000, 923.000, 763.000, 2045.000, 325.000, 295.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466710410186, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 952.000, 2186.000, 325.000, 378.000, 0.000, 16.000, 39.000, 13.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466710518400, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 905.000, 1203.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 945.000, 2184.000, 325.000, 313.000, 0.000, 16.000, 38.000, 14.000, 3.000, 6.000, 2.000, 16.000, 50.000, 8.000
 1605466710627811, 855.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 1070.000, 2196.000, 325.000, 304.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466710736057, 855.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 925.000, 883.000, 2164.000, 325.000, 305.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605466710844192, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1201.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 1098.000, 2190.000, 325.000, 298.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 2.000, 15.000, 51.000, 8.000
 1605466710952388, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 762.000, 2300.000, 326.000, 597.000, 0.000, 16.000, 38.000, 14.000, 3.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466711060893, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 860.000, 2192.000, 325.000, 331.000, 0.000, 16.000, 39.000, 13.000, 4.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605466711169145, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1795.000, 923.000, 1813.000, 923.000, 1053.000, 2208.000, 325.000, 344.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466711277472, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1798.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 883.000, 2200.000, 326.000, 370.000, 0.000, 16.000, 38.000, 14.000, 3.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466711385728, 855.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 972.000, 2218.000, 325.000, 345.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466711494217, 855.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 761.000, 2271.000, 325.000, 722.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466711602520, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 966.000, 2191.000, 326.000, 378.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466711710818, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1797.000, 925.000, 1812.000, 923.000, 852.000, 2173.000, 326.000, 437.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466711819284, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 1027.000, 2187.000, 325.000, 310.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 2.000, 15.000, 50.000, 8.000
 1605466711927510, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 936.000, 2194.000, 325.000, 322.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466712035757, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 922.000, 2194.000, 325.000, 326.000, 0.000, 16.000, 39.000, 13.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466712143982, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 903.000, 2172.000, 325.000, 346.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 2.000, 15.000, 50.000, 8.000
 1605466712252374, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 961.000, 2182.000, 325.000, 309.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466712360641, 856.000, 852.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 895.000, 2184.000, 326.000, 325.000, 0.000, 15.000, 39.000, 13.000, 3.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466712468799, 856.000, 852.000, 1801.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 797.000, 2290.000, 325.000, 502.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 2.000, 16.000, 51.000, 8.000
 1605466712576933, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 935.000, 2189.000, 326.000, 312.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466712685144, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 848.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 791.000, 2170.000, 325.000, 337.000, 0.000, 16.000, 39.000, 13.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466712793511, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 841.000, 2210.000, 325.000, 460.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 2.000, 16.000, 51.000, 8.000
 1605466712901707, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 893.000, 2179.000, 326.000, 310.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466713009873, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 762.000, 2269.000, 325.000, 785.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466713118075, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 763.000, 2050.000, 325.000, 321.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466713226352, 855.000, 852.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 968.000, 2142.000, 326.000, 345.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466713334575, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 950.000, 2185.000, 325.000, 311.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466713442770, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 1061.000, 2192.000, 325.000, 306.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466713551113, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1811.000, 923.000, 878.000, 2216.000, 325.000, 349.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466713659186, 855.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 1097.000, 2188.000, 325.000, 299.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466713767430, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 763.000, 2490.000, 325.000, 738.000, 0.000, 15.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466713875829, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1813.000, 923.000, 871.000, 2192.000, 325.000, 320.000, 0.000, 16.000, 39.000, 13.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466713984062, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 1025.000, 2202.000, 326.000, 332.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466714092389, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 831.000, 2248.000, 325.000, 748.000, 0.000, 16.000, 38.000, 14.000, 4.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466714200662, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 925.000, 982.000, 2229.000, 325.000, 352.000, -1.000, 15.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466714309254, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 762.000, 2267.000, 325.000, 730.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466714490009, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 763.000, 2060.000, 325.000, 396.000, 0.000, 16.000, 38.000, 13.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466714598212, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1795.000, 923.000, 1812.000, 923.000, 931.000, 2153.000, 325.000, 343.000, 0.000, 16.000, 38.000, 14.000, 4.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466714706484, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 947.000, 2187.000, 325.000, 335.000, 0.000, 16.000, 39.000, 13.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466714814632, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1798.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 1033.000, 2214.000, 325.000, 401.000, 0.000, 16.000, 39.000, 13.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466714923244, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 802.000, 2112.000, 325.000, 305.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466715031339, 855.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1201.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 1097.000, 2186.000, 325.000, 322.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466715139508, 857.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 763.000, 2263.000, 325.000, 682.000, 0.000, 15.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466715247632, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 890.000, 2187.000, 326.000, 323.000, 0.000, 16.000, 39.000, 13.000, 3.000, 6.000, 1.000, 15.000, 50.000, 8.000
 1605466715355814, 856.000, 851.000, 1801.000, 1197.000, 1198.000, 903.000, 1202.000, 1798.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 1067.000, 2207.000, 326.000, 443.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466715464165, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 820.000, 2250.000, 326.000, 513.000, 0.000, 16.000, 39.000, 13.000, 3.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605466715572338, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 895.000, 2217.000, 325.000, 485.000, 0.000, 16.000, 39.000, 13.000, 3.000, 6.000, 1.000, 15.000, 50.000, 8.000
 1605466715681160, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 763.000, 2273.000, 325.000, 656.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 2.000, 15.000, 51.000, 8.000
 1605466715789327, 856.000, 851.000, 1801.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 948.000, 2187.000, 326.000, 309.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466715897483, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 763.000, 2241.000, 325.000, 646.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466716005732, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 957.000, 2208.000, 325.000, 350.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466716113935, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 763.000, 2247.000, 325.000, 832.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466716222631, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 1070.000, 2193.000, 326.000, 293.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 2.000, 15.000, 51.000, 8.000
 1605466716331045, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 882.000, 2207.000, 325.000, 554.000, 0.000, 15.000, 38.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466716439299, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 1056.000, 2186.000, 325.000, 297.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 7.000
 1605466716547448, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 978.000, 2182.000, 325.000, 303.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466716655706, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 871.000, 2231.000, 325.000, 438.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466716763863, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 878.000, 2187.000, 325.000, 342.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466716872167, 855.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1250.000, 1796.000, 923.000, 1812.000, 925.000, 942.000, 2194.000, 325.000, 354.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466716980339, 855.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 895.000, 2192.000, 325.000, 328.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466717088529, 855.000, 851.000, 1802.000, 1197.000, 1198.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1813.000, 923.000, 785.000, 2240.000, 325.000, 754.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466717197212, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 763.000, 2039.000, 326.000, 291.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466717305350, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 905.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 1077.000, 2188.000, 326.000, 305.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466717413569, 855.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 852.000, 2186.000, 326.000, 385.000, 0.000, 17.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466717521716, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 882.000, 2193.000, 325.000, 365.000, 0.000, 16.000, 38.000, 14.000, 3.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466717629922, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 1045.000, 2206.000, 325.000, 418.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466717738115, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 851.000, 2215.000, 326.000, 319.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466717846403, 856.000, 851.000, 1801.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 826.000, 2226.000, 325.000, 608.000, 0.000, 17.000, 39.000, 13.000, 4.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466717955075, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 820.000, 2284.000, 324.000, 735.000, 0.000, 17.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466718063232, 855.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 928.000, 2185.000, 325.000, 312.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466718171423, 856.000, 852.000, 1802.000, 1198.000, 1198.000, 905.000, 1202.000, 1796.000, 847.000, 1248.000, 1797.000, 925.000, 1813.000, 923.000, 790.000, 2205.000, 325.000, 472.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 1.000, 16.000, 50.000, 7.000
 1605466718279769, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 938.000, 2199.000, 325.000, 367.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466718387984, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 763.000, 2230.000, 325.000, 805.000, 0.000, 16.000, 39.000, 13.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466718496323, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 995.000, 2192.000, 325.000, 294.000, 0.000, 16.000, 38.000, 14.000, 3.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466718604668, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1797.000, 923.000, 1812.000, 923.000, 856.000, 2205.000, 325.000, 352.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466718712913, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1798.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 1028.000, 2192.000, 325.000, 288.000, 0.000, 16.000, 38.000, 13.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466718821145, 856.000, 851.000, 1801.000, 1198.000, 1198.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 977.000, 2176.000, 325.000, 299.000, 0.000, 16.000, 39.000, 13.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466718929358, 855.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1797.000, 925.000, 1812.000, 923.000, 941.000, 2224.000, 326.000, 528.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466719037548, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 818.000, 2196.000, 325.000, 332.000, 0.000, 16.000, 38.000, 13.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466719145746, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 841.000, 2189.000, 325.000, 321.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 1.000, 15.000, 50.000, 8.000
 1605466719254357, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 765.000, 2229.000, 331.000, 394.000, 0.000, 17.000, 39.000, 14.000, 4.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466719366149, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 765.000, 2019.000, 325.000, 278.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466719474172, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 763.000, 2022.000, 326.000, 286.000, 0.000, 16.000, 38.000, 13.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466719582243, 855.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 922.000, 763.000, 1527.000, 325.000, 278.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 1.000, 16.000, 51.000, 7.000
 1605466719690050, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 765.000, 1526.000, 326.000, 294.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466719797876, 855.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 762.000, 1727.000, 326.000, 409.000, 0.000, 17.000, 38.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466719906153, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 763.000, 1723.000, 326.000, 377.000, 0.000, 15.000, 39.000, 13.000, 4.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605466720014414, 856.000, 850.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 763.000, 1586.000, 325.000, 301.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466720122958, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 762.000, 1724.000, 325.000, 297.000, 0.000, 15.000, 39.000, 13.000, 3.000, 6.000, 1.000, 15.000, 50.000, 8.000
 1605466720231076, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 763.000, 2158.000, 325.000, 320.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 7.000
 1605466720339309, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 763.000, 2157.000, 326.000, 310.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 2.000, 16.000, 51.000, 8.000
 1605466720447464, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1813.000, 923.000, 763.000, 2024.000, 326.000, 281.000, 0.000, 16.000, 38.000, 14.000, 4.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466720555548, 856.000, 851.000, 1801.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 763.000, 2025.000, 326.000, 278.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466720663374, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 905.000, 1201.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 765.000, 2024.000, 325.000, 279.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466720771160, 855.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 763.000, 1524.000, 326.000, 286.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466720878966, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 925.000, 763.000, 1530.000, 325.000, 279.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466720986752, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 905.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 762.000, 1526.000, 325.000, 292.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 15.000, 50.000, 7.000
 1605466721094563, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 763.000, 1696.000, 325.000, 317.000, 0.000, 16.000, 39.000, 14.000

==> data/power_measurements/ZCU111VTA/yolov7-tiny-iteration14.csv <==
Timestamp,VCCINT (v),VCCPSINT (v),VCC1V8 (v),VCC1V2 (v),VADJ_FMC (v),MGTAVCC (v),MGT1V2 (v),MGT1V8 (v),VCCINT_AMS (v),DAC_AVTT (v),DAC_AVCCAUX (v),ADC_AVCC (v),ADC_AVCCAUX (v),DAC_AVCC (v),VCCINT (i),VCCPSINT (i),VCC1V8 (i),VCC1V2 (i),VADJ_FMC (i),MGTAVCC (i),MGT1V2 (i),MGT1V8 (i),VCCINT_AMS (i),DAC_AVTT (i),DAC_AVCCAUX (i),ADC_AVCC (i),ADC_AVCCAUX (i),DAC_AVCC (i)
 1605467005397248, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 586.000, 1582.000, 396.000, 354.000, 0.000, 15.000, 30.000, 14.000, 4.000, 7.000, 2.000, 15.000, 51.000, 8.000
 1605467005505413, 856.000, 850.000, 1801.000, 1197.000, 1197.000, 903.000, 1203.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 586.000, 1527.000, 396.000, 277.000, 0.000, 15.000, 30.000, 13.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467005613218, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 925.000, 587.000, 1525.000, 396.000, 277.000, 1.000, 15.000, 30.000, 13.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605467005721012, 856.000, 852.000, 1802.000, 1198.000, 1198.000, 905.000, 1201.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 587.000, 1526.000, 395.000, 278.000, 0.000, 15.000, 30.000, 14.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605467005828809, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 585.000, 1528.000, 395.000, 277.000, 0.000, 13.000, 30.000, 14.000, 4.000, 6.000, 1.000, 15.000, 50.000, 7.000
 1605467005936601, 856.000, 852.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 586.000, 1523.000, 395.000, 278.000, 0.000, 15.000, 30.000, 14.000, 4.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605467006044383, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 586.000, 1527.000, 395.000, 286.000, 0.000, 15.000, 30.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605467006152175, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 586.000, 1527.000, 395.000, 278.000, 0.000, 13.000, 30.000, 13.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605467006259967, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1811.000, 922.000, 587.000, 1525.000, 395.000, 278.000, 1.000, 13.000, 30.000, 14.000, 3.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605467006367753, 856.000, 851.000, 1801.000, 1197.000, 1196.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 586.000, 1528.000, 395.000, 278.000, 1.000, 15.000, 30.000, 13.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467006475557, 857.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1811.000, 923.000, 587.000, 1530.000, 394.000, 278.000, 0.000, 15.000, 30.000, 13.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605467006583325, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 586.000, 1524.000, 395.000, 278.000, 0.000, 15.000, 30.000, 13.000, 4.000, 7.000, 1.000, 16.000, 50.000, 7.000
 1605467006691130, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 586.000, 1722.000, 395.000, 345.000, 0.000, 15.000, 30.000, 13.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605467006799152, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 586.000, 1527.000, 395.000, 277.000, 0.000, 13.000, 30.000, 14.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605467006906936, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 587.000, 1526.000, 395.000, 289.000, 0.000, 13.000, 31.000, 13.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467007014843, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1811.000, 925.000, 587.000, 1886.000, 396.000, 395.000, 0.000, 15.000, 30.000, 13.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467007123039, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 586.000, 1890.000, 396.000, 397.000, 0.000, 15.000, 30.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467007231240, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1796.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 586.000, 1887.000, 396.000, 394.000, 0.000, 15.000, 31.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467007339433, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1811.000, 923.000, 586.000, 1725.000, 395.000, 297.000, 0.000, 15.000, 30.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467007447475, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 905.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 587.000, 1722.000, 396.000, 297.000, 0.000, 13.000, 31.000, 13.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467007555509, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 587.000, 1721.000, 395.000, 298.000, 0.000, 15.000, 30.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467007663569, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 587.000, 1724.000, 396.000, 298.000, 0.000, 15.000, 30.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467007771604, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 587.000, 1731.000, 395.000, 301.000, 0.000, 15.000, 30.000, 13.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605467007879675, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 587.000, 1745.000, 396.000, 316.000, 0.000, 13.000, 31.000, 13.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467007987671, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 905.000, 1201.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1811.000, 923.000, 587.000, 1728.000, 396.000, 305.000, 0.000, 15.000, 31.000, 13.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467008095709, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 587.000, 1725.000, 395.000, 297.000, 0.000, 13.000, 30.000, 13.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467008203755, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 587.000, 1725.000, 395.000, 299.000, 0.000, 15.000, 30.000, 13.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467008311780, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 905.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 587.000, 1722.000, 395.000, 299.000, 0.000, 15.000, 30.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467008419794, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 923.000, 1812.000, 923.000, 588.000, 1725.000, 395.000, 299.000, 0.000, 13.000, 30.000, 13.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467008527837, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 586.000, 1723.000, 395.000, 298.000, 0.000, 13.000, 30.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467008635948, 856.000, 852.000, 1801.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 587.000, 1722.000, 396.000, 297.000, 0.000, 15.000, 30.000, 13.000, 4.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605467008743978, 855.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 587.000, 1726.000, 395.000, 300.000, 0.000, 15.000, 30.000, 13.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467008852020, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 587.000, 1721.000, 396.000, 300.000, 0.000, 15.000, 30.000, 13.000, 4.000, 7.000, 1.000, 15.000, 51.000, 7.000
 1605467008960060, 856.000, 851.000, 1801.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 586.000, 1722.000, 396.000, 297.000, 0.000, 15.000, 30.000, 14.000, 3.000, 7.000, 2.000, 15.000, 51.000, 8.000
 1605467009068079, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 587.000, 1725.000, 395.000, 308.000, 0.000, 15.000, 30.000, 13.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467009176118, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 587.000, 1723.000, 395.000, 298.000, 0.000, 15.000, 30.000, 13.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467009284150, 855.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 586.000, 1722.000, 395.000, 297.000, 0.000, 15.000, 30.000, 13.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467009392202, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 587.000, 1723.000, 395.000, 299.000, 0.000, 15.000, 30.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467009500239, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1201.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 587.000, 1723.000, 395.000, 298.000, 0.000, 15.000, 30.000, 14.000, 4.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605467009608276, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 586.000, 1723.000, 396.000, 298.000, 0.000, 15.000, 30.000, 13.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467009716312, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 587.000, 1723.000, 396.000, 298.000, 0.000, 15.000, 30.000, 13.000, 4.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605467009824342, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 902.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 587.000, 1723.000, 396.000, 305.000, 0.000, 15.000, 31.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467009932372, 856.000, 850.000, 1801.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 586.000, 1722.000, 395.000, 298.000, 0.000, 13.000, 30.000, 13.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605467010040394, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 587.000, 1723.000, 395.000, 298.000, 0.000, 15.000, 30.000, 13.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605467010148460, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 925.000, 587.000, 1778.000, 394.000, 685.000, 0.000, 13.000, 30.000, 13.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605467010256721, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 586.000, 1746.000, 395.000, 423.000, 0.000, 13.000, 30.000, 14.000, 3.000, 6.000, 1.000, 15.000, 50.000, 8.000
 1605467010364940, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 905.000, 1201.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 586.000, 1732.000, 395.000, 335.000, 0.000, 15.000, 30.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467010472993, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 925.000, 587.000, 1724.000, 395.000, 307.000, 0.000, 15.000, 30.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467010581050, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 588.000, 1727.000, 396.000, 302.000, 0.000, 13.000, 30.000, 13.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467010689134, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 587.000, 1731.000, 395.000, 355.000, 0.000, 13.000, 30.000, 13.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467010797222, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 587.000, 1723.000, 395.000, 291.000, 0.000, 15.000, 30.000, 14.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605467010905292, 856.000, 852.000, 1801.000, 1198.000, 1196.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 587.000, 1709.000, 396.000, 332.000, 0.000, 15.000, 30.000, 14.000, 3.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605467011013381, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1811.000, 923.000, 587.000, 1722.000, 395.000, 301.000, 0.000, 15.000, 30.000, 13.000, 3.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605467011121437, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1798.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 586.000, 1723.000, 395.000, 293.000, 0.000, 15.000, 30.000, 13.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467011229476, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 586.000, 1736.000, 396.000, 297.000, 0.000, 15.000, 30.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605467011337524, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 587.000, 1733.000, 395.000, 300.000, 0.000, 15.000, 30.000, 13.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467011445550, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 587.000, 1734.000, 395.000, 312.000, 0.000, 15.000, 30.000, 13.000, 4.000, 7.000, 2.000, 15.000, 50.000, 8.000
 1605467011553587, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 585.000, 1730.000, 395.000, 303.000, 0.000, 15.000, 30.000, 13.000, 3.000, 7.000, 2.000, 15.000, 51.000, 8.000
 1605467011661659, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1811.000, 923.000, 587.000, 1724.000, 395.000, 386.000, 0.000, 13.000, 31.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467011769756, 855.000, 851.000, 1801.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 586.000, 1739.000, 395.000, 336.000, 0.000, 13.000, 30.000, 14.000, 3.000, 6.000, 2.000, 16.000, 50.000, 8.000
 1605467011877805, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 905.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 587.000, 1732.000, 395.000, 293.000, 0.000, 15.000, 30.000, 14.000, 4.000, 7.000, 1.000, 15.000, 50.000, 7.000
 1605467011985987, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1813.000, 923.000, 587.000, 1728.000, 396.000, 339.000, 0.000, 13.000, 30.000, 13.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605467012094182, 855.000, 852.000, 1801.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 586.000, 1735.000, 395.000, 289.000, 0.000, 15.000, 30.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467012202278, 855.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 587.000, 1733.000, 396.000, 321.000, 0.000, 13.000, 30.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467012310322, 855.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1796.000, 846.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 587.000, 1740.000, 394.000, 296.000, 0.000, 15.000, 31.000, 13.000, 3.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605467012418369, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 587.000, 1771.000, 395.000, 626.000, 0.000, 15.000, 30.000, 13.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467012526712, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 587.000, 1736.000, 395.000, 540.000, 0.000, 15.000, 30.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467012635120, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 587.000, 1753.000, 395.000, 453.000, 0.000, 15.000, 30.000, 13.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467012743289, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 586.000, 1611.000, 395.000, 293.000, 0.000, 15.000, 30.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 7.000
 1605467012851313, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 940.000, 1605.000, 326.000, 294.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605467012959106, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1797.000, 925.000, 1812.000, 923.000, 760.000, 1529.000, 327.000, 286.000, 0.000, 16.000, 39.000, 13.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605467013067140, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 758.000, 1519.000, 326.000, 278.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605467013174943, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 758.000, 1519.000, 326.000, 279.000, 0.000, 16.000, 39.000, 13.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467013282744, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 758.000, 1520.000, 326.000, 279.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605467013390536, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 758.000, 1520.000, 325.000, 281.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467013498349, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 757.000, 1523.000, 326.000, 278.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467013606137, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 905.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1811.000, 923.000, 757.000, 1520.000, 326.000, 278.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467013713985, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 757.000, 1519.000, 326.000, 277.000, 0.000, 15.000, 38.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 7.000
 1605467013821774, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 758.000, 1521.000, 326.000, 278.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467013929553, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 925.000, 758.000, 1522.000, 325.000, 294.000, 0.000, 15.000, 39.000, 14.000, 3.000, 6.000, 1.000, 16.000, 51.000, 7.000
 1605467014037348, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 758.000, 1520.000, 326.000, 290.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 7.000
 1605467014145137, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 758.000, 1519.000, 326.000, 279.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 2.000, 15.000, 51.000, 8.000
 1605467014252930, 856.000, 852.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 757.000, 1527.000, 326.000, 278.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 7.000
 1605467014360720, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 756.000, 1520.000, 326.000, 279.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467014468515, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 758.000, 1527.000, 327.000, 295.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 7.000
 1605467014576299, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 925.000, 758.000, 1525.000, 326.000, 289.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467014684105, 855.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 757.000, 1521.000, 326.000, 279.000, 0.000, 16.000, 39.000, 13.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467014791900, 855.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 757.000, 1519.000, 326.000, 279.000, 0.000, 15.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467014899716, 856.000, 852.000, 1801.000, 1198.000, 1198.000, 905.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 757.000, 1520.000, 326.000, 280.000, 0.000, 16.000, 39.000, 13.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467015007495, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 905.000, 1201.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 758.000, 1520.000, 326.000, 290.000, 0.000, 16.000, 39.000, 13.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467015115292, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 757.000, 1527.000, 326.000, 284.000, 0.000, 16.000, 38.000, 13.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605467015223089, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 757.000, 1572.000, 326.000, 312.000, 0.000, 16.000, 39.000, 13.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605467015331236, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1813.000, 923.000, 758.000, 1571.000, 326.000, 350.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605467015439262, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 848.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 758.000, 1562.000, 326.000, 288.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467015547360, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 758.000, 1647.000, 326.000, 337.000, 0.000, 16.000, 39.000, 13.000, 3.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605467015655536, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 758.000, 1633.000, 325.000, 309.000, 0.000, 15.000, 38.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467015763635, 855.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 925.000, 757.000, 1590.000, 326.000, 291.000, 0.000, 16.000, 38.000, 13.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467015872005, 856.000, 851.000, 1801.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 757.000, 1607.000, 326.000, 293.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467015980529, 855.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 757.000, 1975.000, 326.000, 421.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467016090124, 856.000, 851.000, 1801.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 758.000, 2051.000, 326.000, 458.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 7.000
 1605467016199030, 855.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1796.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 760.000, 1722.000, 326.000, 300.000, 0.000, 16.000, 39.000, 13.000, 4.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605467016307133, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 863.000, 2180.000, 326.000, 313.000, 0.000, 16.000, 39.000, 13.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467016415341, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 887.000, 2134.000, 326.000, 323.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 7.000
 1605467016523514, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 757.000, 2379.000, 326.000, 535.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467016631943, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 923.000, 1812.000, 923.000, 862.000, 2186.000, 326.000, 403.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 2.000, 16.000, 51.000, 8.000
 1605467016740322, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 905.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1813.000, 923.000, 781.000, 2125.000, 326.000, 345.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467016848630, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 757.000, 2257.000, 326.000, 689.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 1.000, 16.000, 51.000, 7.000
 1605467016957020, 855.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 791.000, 2236.000, 326.000, 373.000, 0.000, 17.000, 38.000, 14.000, 3.000, 6.000, 2.000, 16.000, 50.000, 8.000
 1605467017065399, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 863.000, 2178.000, 326.000, 299.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605467017173632, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 790.000, 2033.000, 325.000, 294.000, 0.000, 16.000, 39.000, 13.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467017281781, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 911.000, 2157.000, 326.000, 313.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 7.000
 1605467017389968, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 788.000, 2215.000, 326.000, 505.000, 0.000, 16.000, 38.000, 13.000, 4.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605467017498192, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1250.000, 1796.000, 925.000, 1813.000, 923.000, 858.000, 2209.000, 326.000, 425.000, 0.000, 15.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467017606706, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 847.000, 2262.000, 326.000, 331.000, 0.000, 16.000, 39.000, 13.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467017715000, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 805.000, 2223.000, 326.000, 571.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467017823244, 855.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 925.000, 1812.000, 923.000, 791.000, 2250.000, 326.000, 637.000, 0.000, 16.000, 38.000, 13.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605467017931584, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1795.000, 925.000, 1812.000, 923.000, 760.000, 2049.000, 326.000, 447.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605467018039937, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 871.000, 2193.000, 326.000, 333.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605467018148084, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 915.000, 2213.000, 326.000, 418.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467018256400, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 761.000, 2248.000, 326.000, 478.000, 0.000, 16.000, 39.000, 13.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467018364801, 855.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 850.000, 2186.000, 326.000, 363.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467018473169, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 793.000, 2212.000, 326.000, 372.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467018581437, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 760.000, 2261.000, 326.000, 808.000, 0.000, 16.000, 39.000, 13.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467018689849, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 790.000, 2200.000, 326.000, 399.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605467018798184, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 848.000, 1248.000, 1797.000, 923.000, 1812.000, 923.000, 838.000, 2184.000, 326.000, 299.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467018906389, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 848.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 805.000, 2126.000, 325.000, 328.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467019014531, 857.000, 851.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1813.000, 923.000, 760.000, 2351.000, 326.000, 570.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467019122687, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 892.000, 2258.000, 326.000, 654.000, 0.000, 16.000, 39.000, 13.000, 4.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605467019230849, 856.000, 852.000, 1802.000, 1198.000, 1196.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 845.000, 2116.000, 325.000, 374.000, 0.000, 16.000, 39.000, 13.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467019339165, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 760.000, 2244.000, 326.000, 421.000, 0.000, 16.000, 38.000, 14.000, 3.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605467019447364, 855.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 808.000, 2194.000, 325.000, 396.000, 0.000, 16.000, 38.000, 14.000, 3.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605467019555669, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 787.000, 2303.000, 326.000, 432.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467019664268, 855.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 760.000, 2036.000, 326.000, 321.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467019772669, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 856.000, 2187.000, 326.000, 323.000, 0.000, 16.000, 38.000, 13.000, 4.000, 7.000, 1.000, 15.000, 51.000, 7.000
 1605467019880893, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 875.000, 2207.000, 326.000, 317.000, 0.000, 16.000, 39.000, 13.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605467019989205, 855.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1797.000, 923.000, 1812.000, 923.000, 835.000, 2176.000, 326.000, 540.000, 0.000, 16.000, 38.000, 14.000, 3.000, 6.000, 1.000, 15.000, 51.000, 7.000
 1605467020097641, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 892.000, 2193.000, 326.000, 320.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467020205874, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 797.000, 2219.000, 326.000, 498.000, 0.000, 17.000, 39.000, 14.000, 3.000, 7.000, 2.000, 15.000, 51.000, 8.000
 1605467020314115, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 760.000, 2272.000, 325.000, 728.000, 0.000, 16.000, 38.000, 13.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467020422880, 855.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 792.000, 2190.000, 326.000, 486.000, 0.000, 17.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605467020531176, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 860.000, 2179.000, 325.000, 315.000, 0.000, 16.000, 39.000, 13.000, 4.000, 6.000, 1.000, 15.000, 50.000, 8.000
 1605467020639374, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 841.000, 2196.000, 326.000, 342.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467020747521, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 761.000, 2286.000, 326.000, 503.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467020855685, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 911.000, 2211.000, 326.000, 326.000, 0.000, 16.000, 39.000, 13.000, 3.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605467020963992, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 778.000, 2096.000, 326.000, 395.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605467021072297, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 760.000, 2274.000, 326.000, 737.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467021180434, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 808.000, 2216.000, 325.000, 408.000, 0.000, 16.000, 39.000, 13.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467021288776, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1250.000, 1795.000, 923.000, 1812.000, 923.000, 865.000, 2197.000, 326.000, 429.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605467021397091, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 761.000, 2034.000, 326.000, 307.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467021505204, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1796.000, 848.000, 1248.000, 1797.000, 923.000, 1812.000, 923.000, 872.000, 2185.000, 326.000, 410.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605467021613382, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 761.000, 2228.000, 326.000, 331.000, 0.000, 16.000, 39.000, 13.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467021721718, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 831.000, 2186.000, 326.000, 356.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605467021830355, 855.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 826.000, 2186.000, 326.000, 392.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 2.000, 16.000, 51.000, 8.000
 1605467021938572, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 796.000, 2226.000, 326.000, 505.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467022046852, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 758.000, 2238.000, 326.000, 812.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 2.000, 15.000, 51.000, 8.000
 1605467022155172, 857.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 761.000, 2081.000, 326.000, 385.000, 0.000, 17.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467022263517, 855.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1795.000, 925.000, 1812.000, 923.000, 861.000, 2191.000, 326.000, 315.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605467022371714, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 876.000, 2211.000, 326.000, 421.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605467022479975, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 843.000, 2332.000, 326.000, 526.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467022588431, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 900.000, 2188.000, 326.000, 313.000, 0.000, 15.000, 38.000, 13.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467022696788, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 802.000, 2144.000, 326.000, 309.000, 0.000, 15.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467022805101, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1797.000, 925.000, 1812.000, 923.000, 761.000, 2251.000, 326.000, 822.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467022913380, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1797.000, 923.000, 1812.000, 923.000, 808.000, 2189.000, 326.000, 410.000, 0.000, 15.000, 39.000, 14.000, 4.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605467023021708, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 905.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 878.000, 2177.000, 326.000, 305.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467023129883, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1796.000, 847.000, 1247.000, 1797.000, 923.000, 1812.000, 923.000, 847.000, 2203.000, 326.000, 343.000, 0.000, 15.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467023238034, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 761.000, 2237.000, 326.000, 492.000, 0.000, 16.000, 38.000, 13.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467023346247, 856.000, 851.000, 1802.000, 1197.000, 1196.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 843.000, 2205.000, 326.000, 688.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467023454419, 855.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 848.000, 1250.000, 1796.000, 923.000, 1812.000, 925.000, 796.000, 2221.000, 326.000, 339.000, 0.000, 16.000, 39.000, 13.000, 4.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605467023562721, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 782.000, 2288.000, 325.000, 419.000, 0.000, 16.000, 38.000, 13.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605467023670904, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1811.000, 923.000, 832.000, 2211.000, 326.000, 415.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 2.000, 15.000, 51.000, 8.000
 1605467023779344, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 856.000, 2227.000, 325.000, 426.000, 0.000, 17.000, 38.000, 13.000, 4.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605467023887950, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1798.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 761.000, 2041.000, 325.000, 344.000, 0.000, 16.000, 39.000, 13.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467023996309, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 908.000, 2185.000, 325.000, 322.000, 0.000, 17.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467024104506, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 880.000, 2223.000, 325.000, 315.000, 0.000, 15.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605467024212830, 855.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 840.000, 2197.000, 326.000, 557.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467024321223, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 923.000, 1812.000, 923.000, 850.000, 2192.000, 326.000, 352.000, 0.000, 15.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 7.000
 1605467024429450, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 797.000, 2213.000, 326.000, 499.000, 0.000, 16.000, 38.000, 14.000, 4.000, 6.000, 2.000, 15.000, 51.000, 8.000
 1605467024537689, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 905.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 760.000, 2237.000, 326.000, 694.000, 0.000, 17.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605467024646045, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 763.000, 2207.000, 325.000, 392.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605467024754424, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 848.000, 1248.000, 1795.000, 925.000, 1812.000, 923.000, 878.000, 2187.000, 326.000, 310.000, 0.000, 16.000, 38.000, 14.000, 4.000, 6.000, 2.000, 16.000, 51.000, 8.000
 1605467024862594, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1250.000, 1795.000, 923.000, 1811.000, 923.000, 873.000, 2138.000, 326.000, 365.000, 0.000, 15.000, 39.000, 13.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467024970755, 855.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 760.000, 2375.000, 326.000, 527.000, 0.000, 15.000, 39.000, 14.000, 3.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605467025079021, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 856.000, 2244.000, 326.000, 377.000, 0.000, 16.000, 39.000, 13.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467025187355, 857.000, 851.000, 1801.000, 1198.000, 1197.000, 905.000, 1202.000, 1796.000, 848.000, 1248.000, 1796.000, 923.000, 1813.000, 923.000, 781.000, 2101.000, 326.000, 346.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 2.000, 15.000, 51.000, 8.000
 1605467025295711, 856.000, 852.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 761.000, 2266.000, 325.000, 707.000, 0.000, 15.000, 39.000, 14.000, 4.000, 7.000, 2.000, 15.000, 51.000, 8.000
 1605467025403964, 855.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 838.000, 2233.000, 326.000, 460.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467025512336, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 873.000, 2176.000, 326.000, 298.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467025620595, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 761.000, 2033.000, 326.000, 293.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467025728761, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 916.000, 2212.000, 325.000, 309.000, 0.000, 15.000, 38.000, 13.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467025836955, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1795.000, 923.000, 1812.000, 923.000, 831.000, 2189.000, 326.000, 504.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467025945332, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1798.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 850.000, 2206.000, 326.000, 364.000, 0.000, 15.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467026053855, 855.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 848.000, 2189.000, 326.000, 319.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 2.000, 16.000, 51.000, 8.000
 1605467026162188, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 792.000, 2243.000, 326.000, 512.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467026270407, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 762.000, 2248.000, 326.000, 822.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467026378707, 855.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1797.000, 925.000, 1812.000, 923.000, 773.000, 2150.000, 326.000, 438.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467026487042, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 847.000, 2188.000, 325.000, 333.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467026595229, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1250.000, 1795.000, 923.000, 1812.000, 923.000, 861.000, 2218.000, 325.000, 343.000, 0.000, 16.000, 38.000, 13.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467026703398, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1250.000, 1796.000, 923.000, 1812.000, 922.000, 762.000, 2277.000, 326.000, 456.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467026811846, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 878.000, 2180.000, 325.000, 355.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467026920260, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 785.000, 2179.000, 325.000, 350.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467027028542, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 761.000, 2258.000, 326.000, 712.000, -1.000, 16.000, 38.000, 13.000, 3.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605467027136967, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 785.000, 2195.000, 325.000, 407.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467027245296, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 871.000, 2174.000, 326.000, 302.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467027353508, 855.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 852.000, 2128.000, 326.000, 314.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605467027461669, 855.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 761.000, 2374.000, 326.000, 509.000, 0.000, 17.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467027569832, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 761.000, 2259.000, 325.000, 631.000, -1.000, 15.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467027678033, 856.000, 852.000, 1802.000, 1197.000, 1198.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 925.000, 1812.000, 923.000, 826.000, 2119.000, 326.000, 431.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467027786433, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 762.000, 2231.000, 325.000, 653.000, 0.000, 16.000, 39.000, 13.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467027894624, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1811.000, 923.000, 825.000, 2231.000, 325.000, 393.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605467028003041, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 858.000, 2217.000, 325.000, 410.000, 0.000, 16.000, 39.000, 13.000, 4.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605467028111694, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1813.000, 923.000, 761.000, 2035.000, 326.000, 292.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467028219948, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 902.000, 2185.000, 326.000, 312.000, 0.000, 16.000, 39.000, 13.000, 3.000, 7.000, 2.000, 15.000, 50.000, 8.000
 1605467028328106, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 820.000, 2202.000, 326.000, 311.000, 0.000, 15.000, 38.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467028436324, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1203.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 795.000, 2185.000, 326.000, 576.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605467028544720, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 857.000, 2185.000, 325.000, 304.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605467028652906, 856.000, 851.000, 1801.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 871.000, 2211.000, 326.000, 351.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 1.000, 15.000, 50.000, 8.000
 1605467028761206, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1201.000, 1798.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 762.000, 2378.000, 326.000, 543.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467028869627, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 902.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 911.000, 2187.000, 326.000, 407.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 1.000, 15.000, 50.000, 8.000
 1605467028978189, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 811.000, 2096.000, 326.000, 348.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605467029086529, 856.000, 851.000, 1801.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 762.000, 2268.000, 325.000, 729.000, 0.000, 15.000, 38.000, 14.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605467029194880, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 812.000, 2230.000, 325.000, 369.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605467029303185, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1813.000, 923.000, 880.000, 2179.000, 325.000, 300.000, 0.000, 16.000, 39.000, 13.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605467029411430, 855.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 761.000, 2034.000, 325.000, 316.000, 0.000, 17.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605467029519569, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 796.000, 2155.000, 325.000, 311.000, 0.000, 16.000, 38.000, 13.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605467029627772, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1813.000, 923.000, 852.000, 2221.000, 325.000, 701.000, 0.000, 15.000, 39.000, 14.000, 4.000, 6.000, 1.000, 15.000, 50.000, 8.000
 1605467029735988, 855.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 841.000, 2210.000, 325.000, 376.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467029844437, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 783.000, 2287.000, 326.000, 324.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605467029952691, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 826.000, 2231.000, 325.000, 486.000, 0.000, 16.000, 39.000, 13.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605467030061027, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 922.000, 778.000, 2245.000, 325.000, 527.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605467030169604, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 761.000, 2065.000, 326.000, 384.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605467030277981, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 843.000, 2190.000, 326.000, 326.000, 0.000, 16.000, 38.000, 14.000, 4.000, 6.000, 2.000, 15.000, 51.000, 8.000
 1605467030386139, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 872.000, 2214.000, 325.000, 415.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 2.000, 15.000, 51.000, 8.000
 1605467030494537, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1795.000, 923.000, 1812.000, 923.000, 838.000, 2239.000, 325.000, 466.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605467030602972, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 867.000, 2187.000, 325.000, 312.000, 0.000, 16.000, 39.000, 13.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605467030711336, 856.000, 851.000, 1802.000, 1198.000, 1196.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 801.000, 2212.000, 325.000, 405.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605467030819609, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 761.000, 2252.000, 326.000, 687.000, -1.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605467030927983, 856.000, 852.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 787.000, 2199.000, 325.000, 443.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605467031036291, 856.000, 851.000, 1801.000, 1198.000, 1198.000, 903.000, 1203.000, 1796.000, 847.000, 1248.000, 1795.000, 925.000, 1812.000, 922.000, 865.000, 2189.000, 325.000, 312.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605467031144466, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 853.000, 2135.000, 325.000, 306.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605467031252613, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 763.000, 2373.000, 326.000, 582.000, 0.000, 16.000, 39.000, 13.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467031360798, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 912.000, 2233.000, 325.000, 377.000, 0.000, 16.000, 38.000, 14.000, 4.000, 6.000, 1.000, 15.000, 50.000, 7.000
 1605467031469075, 855.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 781.000, 2093.000, 325.000, 406.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605467031577386, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1250.000, 1796.000, 923.000, 1812.000, 925.000, 761.000, 2258.000, 326.000, 652.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605467031685597, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 850.000, 2218.000, 326.000, 436.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605467031793917, 857.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 866.000, 2201.000, 326.000, 393.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467031902210, 855.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 762.000, 2033.000, 325.000, 290.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 1.000, 15.000, 50.000, 8.000
 1605467032010381, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 873.000, 2188.000, 325.000, 341.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605467032118647, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 760.000, 2206.000, 326.000, 607.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 1.000, 15.000, 50.000, 8.000
 1605467032226992, 855.000, 852.000, 1802.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 923.000, 1812.000, 923.000, 827.000, 2209.000, 326.000, 354.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605467032335448, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1811.000, 925.000, 796.000, 2210.000, 325.000, 470.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605467032443648, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 761.000, 2206.000, 326.000, 441.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605467032551863, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1250.000, 1795.000, 925.000, 1812.000, 923.000, 761.000, 2228.000, 325.000, 760.000, 0.000, 16.000, 39.000, 13.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605467032660191, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 763.000, 2042.000, 326.000, 349.000, 0.000, 17.000, 39.000, 14.000, 3.000, 7.000, 2.000, 16.000, 50.000, 8.000
 1605467032768471, 855.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 833.000, 2192.000, 326.000, 321.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605467032876633, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 873.000, 2206.000, 325.000, 375.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605467032984977, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 922.000, 826.000, 2146.000, 326.000, 529.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467033093367, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 886.000, 2192.000, 326.000, 323.000, 0.000, 16.000, 39.000, 13.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605467033201705, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 803.000, 2226.000, 326.000, 311.000, 0.000, 15.000, 38.000, 13.000, 4.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605467033310029, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 761.000, 2262.000, 326.000, 784.000, 0.000, 16.000, 38.000, 13.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467033418417, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 785.000, 2205.000, 325.000, 454.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605467033526725, 855.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1247.000, 1796.000, 923.000, 1812.000, 923.000, 867.000, 2175.000, 325.000, 301.000, 0.000, 16.000, 39.000, 13.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467033634957, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 922.000, 866.000, 2160.000, 326.000, 335.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605467033743127, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1796.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 786.000, 2244.000, 326.000, 491.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467033851385, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 818.000, 2234.000, 326.000, 673.000, 0.000, 16.000, 38.000, 14.000, 4.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605467033959540, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1813.000, 923.000, 788.000, 2213.000, 326.000, 440.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467034067867, 855.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 782.000, 2269.000, 325.000, 722.000, 0.000, 16.000, 39.000, 13.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467034176072, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 831.000, 2229.000, 326.000, 539.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605467034284424, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 865.000, 2263.000, 325.000, 483.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467034392989, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 762.000, 2034.000, 326.000, 288.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 50.000, 7.000
 1605467034501391, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 913.000, 2189.000, 326.000, 322.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605467034609578, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 877.000, 2187.000, 325.000, 320.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605467034717898, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 816.000, 2280.000, 326.000, 458.000, 0.000, 17.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605467034826249, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 850.000, 2191.000, 325.000, 319.000, 0.000, 16.000, 38.000, 14.000, 4.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605467034934458, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 815.000, 2187.000, 325.000, 408.000, 0.000, 16.000, 39.000, 13.000, 3.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605467035042699, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 762.000, 2248.000, 326.000, 792.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467035151000, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 922.000, 788.000, 2152.000, 325.000, 365.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605467035259306, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1247.000, 1796.000, 925.000, 1812.000, 923.000, 873.000, 2176.000, 325.000, 301.000, 0.000, 15.000, 39.000, 14.000, 4.000, 6.000, 1.000, 15.000, 50.000, 8.000
 1605467035367483, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 868.000, 2215.000, 326.000, 356.000, 0.000, 16.000, 39.000, 13.000, 3.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605467035475706, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 765.000, 2244.000, 325.000, 545.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605467035583889, 857.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 925.000, 802.000, 2198.000, 326.000, 494.000, 0.000, 16.000, 38.000, 13.000, 4.000, 6.000, 1.000, 15.000, 50.000, 8.000
 1605467035692146, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 786.000, 2125.000, 325.000, 381.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 2.000, 16.000, 51.000, 8.000
 1605467035800410, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 762.000, 2273.000, 325.000, 620.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467035908604, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 836.000, 2195.000, 325.000, 376.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 2.000, 15.000, 51.000, 8.000
 1605467036016987, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 866.000, 2190.000, 325.000, 332.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605467036125282, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 763.000, 2033.000, 326.000, 298.000, 0.000, 16.000, 38.000, 14.000, 4.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605467036233485, 856.000, 851.000, 1801.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1811.000, 923.000, 910.000, 2186.000, 325.000, 307.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467036341666, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 925.000, 862.000, 2227.000, 325.000, 409.000, 0.000, 16.000, 38.000, 13.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467036450087, 855.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 841.000, 2155.000, 326.000, 462.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467036558667, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1203.000, 1797.000, 847.000, 1248.000, 1795.000, 923.000, 1812.000, 923.000, 852.000, 2225.000, 325.000, 319.000, 0.000, 16.000, 38.000, 13.000, 4.000, 7.000, 2.000, 16.000, 50.000, 8.000
 1605467036666913, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 776.000, 2256.000, 326.000, 718.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 2.000, 15.000, 51.000, 8.000
 1605467036775139, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 772.000, 2262.000, 326.000, 813.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467036883449, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 788.000, 2214.000, 326.000, 475.000, 0.000, 16.000, 39.000, 13.000, 3.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605467036991780, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1795.000, 925.000, 1813.000, 923.000, 828.000, 2191.000, 326.000, 332.000, 0.000, 15.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467037099949, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1811.000, 923.000, 868.000, 2199.000, 326.000, 339.000, 0.000, 17.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467037208227, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1811.000, 923.000, 762.000, 2330.000, 326.000, 461.000, 0.000, 17.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467037316645, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 857.000, 2195.000, 325.000, 312.000, 0.000, 15.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467037425128, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1795.000, 923.000, 1812.000, 925.000, 793.000, 2184.000, 326.000, 354.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467037533418, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 762.000, 2240.000, 325.000, 721.000, 0.000, 16.000, 38.000, 14.000, 4.000, 6.000, 1.000, 16.000, 51.000, 7.000
 1605467037641745, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 797.000, 2197.000, 326.000, 420.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467037750087, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 875.000, 2181.000, 325.000, 316.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 2.000, 15.000, 51.000, 8.000
 1605467037858243, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 831.000, 2081.000, 325.000, 315.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605467037966381, 856.000, 851.000, 1801.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 763.000, 2251.000, 325.000, 603.000, 0.000, 16.000, 39.000, 13.000, 3.000, 7.000, 1.000, 16.000, 51.000, 7.000
 1605467038074537, 856.000, 851.000, 1801.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 761.000, 2273.000, 325.000, 401.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467038182720, 855.000, 851.000, 1802.000, 1198.000, 1197.000, 905.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 841.000, 2166.000, 325.000, 406.000, 0.000, 16.000, 38.000, 13.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605467038291176, 855.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 762.000, 2287.000, 325.000, 614.000, 0.000, 16.000, 38.000, 13.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467038399349, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 813.000, 2202.000, 325.000, 367.000, 0.000, 16.000, 38.000, 14.000, 4.000, 6.000, 1.000, 15.000, 50.000, 8.000
 1605467038507657, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 821.000, 2195.000, 325.000, 583.000, 0.000, 15.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 7.000
 1605467038616835, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 762.000, 2037.000, 326.000, 290.000, 0.000, 16.000, 38.000, 14.000, 3.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605467038725083, 855.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 925.000, 916.000, 2185.000, 326.000, 327.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605467038833369, 855.000, 851.000, 1802.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 847.000, 2191.000, 326.000, 310.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467038941721, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 841.000, 2194.000, 326.000, 341.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605467039050157, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 851.000, 2193.000, 326.000, 390.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467039158426, 855.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 781.000, 2247.000, 325.000, 505.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605467039266655, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 763.000, 2248.000, 326.000, 780.000, 0.000, 17.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467039375005, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 787.000, 2155.000, 325.000, 372.000, 0.000, 16.000, 39.000, 13.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467039483313, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 830.000, 2183.000, 326.000, 310.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467039591505, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 891.000, 2218.000, 326.000, 419.000, 0.000, 16.000, 39.000, 13.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605467039699679, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 905.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 765.000, 2313.000, 325.000, 539.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467039808056, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 896.000, 2190.000, 325.000, 379.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467039916319, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 777.000, 2181.000, 325.000, 338.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605467040024638, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 923.000, 1812.000, 923.000, 762.000, 2261.000, 325.000, 724.000, 0.000, 16.000, 39.000, 13.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467040132966, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 798.000, 2188.000, 325.000, 424.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467040241288, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 885.000, 2181.000, 326.000, 300.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467040349528, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 786.000, 2068.000, 326.000, 303.000, 0.000, 16.000, 39.000, 13.000, 4.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605467040457690, 855.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 765.000, 2190.000, 326.000, 369.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467040565939, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 798.000, 2264.000, 325.000, 696.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 2.000, 15.000, 51.000, 8.000
 1605467040674137, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 847.000, 2164.000, 326.000, 376.000, 0.000, 15.000, 39.000, 14.000, 4.000, 6.000, 1.000, 15.000, 50.000, 8.000
 1605467040782587, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 762.000, 2237.000, 326.000, 587.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 2.000, 16.000, 50.000, 8.000
 1605467040890854, 857.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 762.000, 2127.000, 325.000, 368.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467041002052, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1201.000, 1797.000, 848.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 763.000, 2280.000, 325.000, 463.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467041110480, 855.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1811.000, 923.000, 922.000, 2181.000, 326.000, 308.000, 0.000, 16.000, 39.000, 13.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467041218882, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1811.000, 923.000, 803.000, 2182.000, 325.000, 405.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467041327182, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 762.000, 2268.000, 325.000, 722.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467041435559, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 800.000, 2187.000, 325.000, 383.000, 0.000, 16.000, 39.000, 13.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467041544206, 856.000, 852.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 763.000, 2223.000, 339.000, 367.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605467041652602, 856.000, 851.000, 1802.000, 1197.000, 1196.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 763.000, 2018.000, 325.000, 279.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605467041760642, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 905.000, 1201.000, 1797.000, 848.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 763.000, 2020.000, 325.000, 290.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467041868474, 855.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 763.000, 1526.000, 326.000, 286.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 2.000, 16.000, 51.000, 8.000
 1605467041976288, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 763.000, 1525.000, 325.000, 279.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605467042084145, 855.000, 851.000, 1801.000, 1197.000, 1197.000, 905.000, 1202.000, 1798.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 763.000, 1522.000, 325.000, 279.000, 0.000, 15.000, 39.000, 13.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467042192032, 855.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 763.000, 1697.000, 325.000, 406.000, 0.000, 15.000, 39.000, 14.000, 4.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605467042300217, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 763.000, 1668.000, 326.000, 382.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467042408354, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 762.000, 1724.000, 325.000, 319.000, 0.000, 16.000, 38.000, 13.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467042516503, 855.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 762.000, 1691.000, 326.000, 299.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467042625031, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1813.000, 923.000, 762.000, 2371.000, 326.000, 691.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467042733209, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 762.000, 2160.000, 326.000, 311.000, 0.000, 16.000, 39.000, 13.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467042841401, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 763.000, 2024.000, 326.000, 280.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467042949351, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 763.000, 2017.000, 325.000, 278.000, 0.000, 15.000, 38.000, 13.000, 4.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605467043057152, 855.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 762.000, 2044.000, 325.000, 282.000, 0.000, 16.000, 38.000, 13.000, 3.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605467043164976, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 763.000, 1524.000, 326.000, 278.000, 0.000, 16.000, 39.000, 13.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467043272772, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 761.000, 1523.000, 326.000, 282.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467043380987, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 762.000, 1698.000, 326.000, 347.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467043496938, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1796.000, 847.000, 1248.000, 1795.000, 925.000, 1812.000, 923.000, 762.000, 1521.000, 326.000, 278.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605467043605015, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1798.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 761.000, 1536.000, 326.000, 280.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605467043713137, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 762.000, 1528.000, 325.000, 279.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605467043820980, 855.000, 851.000, 1801.000, 1197.000, 1197.000, 905.000, 1202.000, 1796.000, 847.000, 1248.000, 17

==> data/power_measurements/ZCU111VTA/yolov7-tiny-iteration3.csv <==
Timestamp,VCCINT (v),VCCPSINT (v),VCC1V8 (v),VCC1V2 (v),VADJ_FMC (v),MGTAVCC (v),MGT1V2 (v),MGT1V8 (v),VCCINT_AMS (v),DAC_AVTT (v),DAC_AVCCAUX (v),ADC_AVCC (v),ADC_AVCCAUX (v),DAC_AVCC (v),VCCINT (i),VCCPSINT (i),VCC1V8 (i),VCC1V2 (i),VADJ_FMC (i),MGTAVCC (i),MGT1V2 (i),MGT1V8 (i),VCCINT_AMS (i),DAC_AVTT (i),DAC_AVCCAUX (i),ADC_AVCC (i),ADC_AVCCAUX (i),DAC_AVCC (i)
 1605466845027012, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 588.000, 1564.000, 395.000, 338.000, 0.000, 15.000, 30.000, 13.000, 4.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466845135176, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1795.000, 923.000, 1812.000, 925.000, 587.000, 1524.000, 395.000, 280.000, 0.000, 15.000, 30.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466845242984, 855.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 587.000, 1523.000, 395.000, 278.000, 0.000, 13.000, 30.000, 13.000, 4.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466845350821, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 905.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 588.000, 1523.000, 395.000, 277.000, 0.000, 15.000, 30.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466845458609, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 587.000, 1531.000, 395.000, 293.000, 0.000, 13.000, 30.000, 14.000, 4.000, 7.000, 2.000, 15.000, 51.000, 8.000
 1605466845566402, 856.000, 851.000, 1801.000, 1198.000, 1198.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 588.000, 1528.000, 394.000, 293.000, 0.000, 15.000, 30.000, 13.000, 4.000, 6.000, 2.000, 16.000, 51.000, 8.000
 1605466845674179, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1797.000, 923.000, 1813.000, 925.000, 588.000, 1523.000, 394.000, 292.000, 0.000, 13.000, 30.000, 13.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466845781972, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 588.000, 1528.000, 394.000, 293.000, 0.000, 15.000, 30.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466845889739, 856.000, 851.000, 1802.000, 1196.000, 1197.000, 902.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 587.000, 1525.000, 395.000, 277.000, 0.000, 13.000, 30.000, 13.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466845997499, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 587.000, 1523.000, 394.000, 277.000, 0.000, 15.000, 30.000, 13.000, 3.000, 7.000, 1.000, 16.000, 51.000, 7.000
 1605466846105268, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 587.000, 1524.000, 394.000, 289.000, 0.000, 15.000, 30.000, 13.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466846213053, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 586.000, 1526.000, 394.000, 277.000, 0.000, 15.000, 30.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466846320850, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 848.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 587.000, 1528.000, 395.000, 293.000, 0.000, 13.000, 30.000, 13.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466846428633, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1798.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 587.000, 1527.000, 394.000, 283.000, 0.000, 13.000, 30.000, 13.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466846536415, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 905.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 587.000, 1527.000, 394.000, 278.000, 0.000, 15.000, 30.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466846644272, 855.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 588.000, 1523.000, 394.000, 278.000, 0.000, 15.000, 30.000, 13.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466846752073, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 588.000, 1527.000, 395.000, 293.000, 0.000, 15.000, 30.000, 13.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466846860088, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 588.000, 1524.000, 395.000, 293.000, 0.000, 13.000, 31.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466846967902, 856.000, 851.000, 1801.000, 1200.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 587.000, 1758.000, 394.000, 683.000, 0.000, 15.000, 30.000, 13.000, 4.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605466847075941, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 588.000, 1884.000, 395.000, 396.000, 0.000, 15.000, 30.000, 13.000, 4.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466847184134, 855.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 587.000, 1886.000, 395.000, 393.000, 0.000, 15.000, 30.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466847292340, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 587.000, 1721.000, 394.000, 297.000, 0.000, 15.000, 30.000, 13.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466847400397, 855.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 587.000, 1729.000, 394.000, 297.000, 0.000, 15.000, 30.000, 13.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466847508467, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 587.000, 1722.000, 394.000, 297.000, 0.000, 13.000, 30.000, 13.000, 3.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605466847616496, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 587.000, 1725.000, 395.000, 297.000, 0.000, 13.000, 30.000, 13.000, 4.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466847724517, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 587.000, 1722.000, 395.000, 298.000, 0.000, 15.000, 30.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466847832548, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 588.000, 1721.000, 395.000, 299.000, 0.000, 15.000, 30.000, 13.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466847940575, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1811.000, 923.000, 588.000, 1723.000, 396.000, 299.000, 0.000, 15.000, 30.000, 13.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466848048594, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1813.000, 923.000, 588.000, 1722.000, 395.000, 307.000, 0.000, 15.000, 30.000, 13.000, 4.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466848156619, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 587.000, 1725.000, 395.000, 298.000, 0.000, 15.000, 30.000, 14.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466848264785, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1813.000, 923.000, 590.000, 1722.000, 395.000, 297.000, 0.000, 13.000, 30.000, 13.000, 3.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466848372819, 855.000, 851.000, 1801.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 587.000, 1753.000, 395.000, 298.000, 0.000, 15.000, 31.000, 14.000, 4.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605466848480781, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 590.000, 1721.000, 395.000, 297.000, 0.000, 15.000, 30.000, 14.000, 4.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466848588807, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 588.000, 1722.000, 395.000, 300.000, 0.000, 15.000, 30.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466848696830, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 590.000, 1722.000, 395.000, 299.000, 0.000, 15.000, 30.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466848804828, 855.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 588.000, 1724.000, 396.000, 302.000, 0.000, 13.000, 30.000, 14.000, 3.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466848912844, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 587.000, 1722.000, 395.000, 299.000, 0.000, 15.000, 30.000, 14.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466849020838, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 588.000, 1721.000, 395.000, 298.000, 0.000, 13.000, 30.000, 13.000, 3.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466849128851, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 587.000, 1722.000, 395.000, 298.000, 0.000, 15.000, 30.000, 13.000, 3.000, 7.000, 2.000, 15.000, 50.000, 8.000
 1605466849236856, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 587.000, 1721.000, 395.000, 299.000, 0.000, 13.000, 30.000, 14.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466849344865, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1250.000, 1795.000, 923.000, 1812.000, 925.000, 587.000, 1722.000, 395.000, 298.000, 1.000, 15.000, 30.000, 14.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466849452859, 855.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1797.000, 923.000, 1812.000, 923.000, 587.000, 1722.000, 395.000, 298.000, 0.000, 15.000, 31.000, 14.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466849560849, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 587.000, 1722.000, 395.000, 299.000, 0.000, 15.000, 30.000, 13.000, 4.000, 6.000, 1.000, 15.000, 50.000, 7.000
 1605466849668850, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 587.000, 1722.000, 395.000, 298.000, 0.000, 13.000, 30.000, 13.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466849776849, 856.000, 850.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 588.000, 1722.000, 395.000, 298.000, 0.000, 15.000, 30.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466849884844, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 588.000, 1722.000, 395.000, 304.000, 0.000, 15.000, 30.000, 14.000, 3.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466849992918, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 588.000, 1723.000, 394.000, 298.000, 0.000, 13.000, 30.000, 14.000, 4.000, 7.000, 2.000, 16.000, 51.000, 8.000
 1605466850100936, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 588.000, 1721.000, 394.000, 297.000, 0.000, 15.000, 31.000, 13.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466850208938, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 588.000, 1745.000, 395.000, 423.000, 0.000, 13.000, 30.000, 13.000, 3.000, 6.000, 1.000, 15.000, 50.000, 8.000
 1605466850317114, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1797.000, 923.000, 1812.000, 923.000, 590.000, 1703.000, 395.000, 335.000, 0.000, 15.000, 30.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466850425217, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 587.000, 1723.000, 395.000, 336.000, 0.000, 15.000, 30.000, 14.000, 3.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605466850533246, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1795.000, 923.000, 1812.000, 923.000, 587.000, 1729.000, 395.000, 298.000, 0.000, 13.000, 30.000, 14.000, 3.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466850641292, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 590.000, 1731.000, 395.000, 293.000, 0.000, 15.000, 31.000, 13.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466850749354, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 588.000, 1723.000, 395.000, 318.000, 0.000, 15.000, 30.000, 14.000, 3.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605466850857434, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 588.000, 1717.000, 395.000, 290.000, 0.000, 13.000, 30.000, 13.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466850965479, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 588.000, 1689.000, 395.000, 422.000, 0.000, 15.000, 31.000, 13.000, 4.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466851073653, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 588.000, 1733.000, 394.000, 293.000, 0.000, 15.000, 30.000, 13.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466851181742, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 848.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 588.000, 1723.000, 395.000, 308.000, 0.000, 15.000, 30.000, 14.000, 4.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466851289820, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 588.000, 1739.000, 394.000, 298.000, 0.000, 15.000, 30.000, 13.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466851397818, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1798.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 588.000, 1736.000, 395.000, 300.000, 0.000, 15.000, 30.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466851505821, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 588.000, 1736.000, 395.000, 294.000, 0.000, 13.000, 30.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466851613917, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 588.000, 1735.000, 394.000, 322.000, 0.000, 13.000, 30.000, 13.000, 3.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605466851721991, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 588.000, 1728.000, 395.000, 312.000, 0.000, 15.000, 30.000, 14.000, 3.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466851830008, 857.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 590.000, 1734.000, 394.000, 295.000, 0.000, 13.000, 30.000, 13.000, 4.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605466851938064, 855.000, 851.000, 1801.000, 1197.000, 1197.000, 905.000, 1203.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 925.000, 588.000, 1735.000, 395.000, 295.000, 0.000, 15.000, 30.000, 14.000, 4.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466852046112, 855.000, 851.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 587.000, 1706.000, 395.000, 309.000, 0.000, 15.000, 30.000, 14.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466852154225, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 848.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 587.000, 1726.000, 394.000, 327.000, 1.000, 15.000, 30.000, 13.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466852262301, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 587.000, 1737.000, 395.000, 306.000, 0.000, 13.000, 30.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466852370373, 856.000, 851.000, 1801.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 587.000, 1734.000, 394.000, 295.000, 1.000, 15.000, 30.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466852478462, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 588.000, 1776.000, 396.000, 666.000, 0.000, 15.000, 30.000, 13.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466852586774, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 588.000, 1525.000, 395.000, 283.000, 0.000, 13.000, 30.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466852694989, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 588.000, 1793.000, 395.000, 598.000, 0.000, 15.000, 30.000, 13.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466852803357, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 642.000, 1645.000, 381.000, 410.000, 0.000, 15.000, 30.000, 13.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466852911426, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 925.000, 760.000, 1662.000, 325.000, 315.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 7.000
 1605466853019527, 855.000, 851.000, 1801.000, 1197.000, 1197.000, 905.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 761.000, 1521.000, 325.000, 280.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466853127540, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 925.000, 760.000, 1519.000, 325.000, 278.000, 0.000, 16.000, 39.000, 13.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466853235358, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 925.000, 760.000, 1519.000, 325.000, 278.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466853343290, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 758.000, 1519.000, 325.000, 294.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466853451757, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 761.000, 1518.000, 325.000, 279.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466853559566, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 760.000, 1520.000, 326.000, 278.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466853667355, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 760.000, 1524.000, 325.000, 279.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466853775144, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 760.000, 1524.000, 325.000, 278.000, 0.000, 16.000, 39.000, 13.000, 4.000, 6.000, 2.000, 15.000, 51.000, 8.000
 1605466853882953, 856.000, 850.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 923.000, 1812.000, 923.000, 760.000, 1518.000, 326.000, 279.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466853990740, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 760.000, 1526.000, 326.000, 294.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466854098528, 855.000, 851.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 760.000, 1520.000, 325.000, 294.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466854206324, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 758.000, 1525.000, 326.000, 278.000, 0.000, 16.000, 38.000, 14.000, 4.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605466854314127, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1813.000, 923.000, 760.000, 1518.000, 325.000, 278.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 1.000, 15.000, 50.000, 8.000
 1605466854421917, 855.000, 850.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 760.000, 1519.000, 325.000, 294.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466854529727, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 760.000, 1531.000, 326.000, 294.000, 0.000, 15.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466854637513, 857.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 923.000, 1812.000, 923.000, 760.000, 1519.000, 326.000, 293.000, 0.000, 16.000, 38.000, 13.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466854745314, 855.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 758.000, 1519.000, 326.000, 294.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466854853101, 855.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 758.000, 1521.000, 326.000, 294.000, 0.000, 16.000, 39.000, 13.000, 3.000, 7.000, 1.000, 15.000, 51.000, 7.000
 1605466854960951, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 925.000, 758.000, 1521.000, 325.000, 279.000, 0.000, 16.000, 38.000, 14.000, 3.000, 6.000, 2.000, 16.000, 51.000, 8.000
 1605466855068769, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 760.000, 1727.000, 326.000, 382.000, 0.000, 16.000, 39.000, 13.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466855176936, 855.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 760.000, 1551.000, 325.000, 288.000, 0.000, 16.000, 39.000, 13.000, 4.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605466855285024, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 760.000, 1526.000, 326.000, 290.000, 0.000, 16.000, 39.000, 13.000, 3.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466855393277, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 758.000, 1575.000, 326.000, 323.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605466855501566, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 758.000, 1680.000, 326.000, 322.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466855609769, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 760.000, 1722.000, 325.000, 346.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 2.000, 15.000, 51.000, 8.000
 1605466855717860, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 760.000, 1670.000, 326.000, 318.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466855825972, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 905.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 760.000, 1726.000, 326.000, 306.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466855934079, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 761.000, 1621.000, 325.000, 286.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466856042214, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 761.000, 1587.000, 325.000, 285.000, 0.000, 16.000, 38.000, 14.000, 4.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605466856150357, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 758.000, 1525.000, 325.000, 294.000, 0.000, 17.000, 38.000, 13.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466856259105, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1201.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 758.000, 1723.000, 326.000, 296.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466856367222, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1813.000, 923.000, 760.000, 1723.000, 325.000, 294.000, 0.000, 16.000, 39.000, 13.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466856475299, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 848.000, 1248.000, 1796.000, 925.000, 1813.000, 923.000, 792.000, 2215.000, 325.000, 491.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605466856583425, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 885.000, 2228.000, 325.000, 319.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466856691693, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 760.000, 2038.000, 325.000, 292.000, 0.000, 16.000, 38.000, 14.000, 4.000, 6.000, 1.000, 15.000, 51.000, 7.000
 1605466856799948, 856.000, 852.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 935.000, 2204.000, 326.000, 317.000, 0.000, 15.000, 38.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466856908514, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 933.000, 2211.000, 326.000, 385.000, 0.000, 16.000, 39.000, 13.000, 3.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466857019148, 856.000, 852.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1796.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 982.000, 2175.000, 326.000, 308.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466857130389, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1813.000, 925.000, 761.000, 2109.000, 325.000, 416.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466857240311, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 960.000, 2183.000, 326.000, 314.000, 0.000, 16.000, 39.000, 13.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466857348483, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 921.000, 2188.000, 326.000, 337.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466857456651, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 760.000, 2247.000, 326.000, 725.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 2.000, 15.000, 51.000, 8.000
 1605466857564961, 855.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 900.000, 2197.000, 326.000, 404.000, 0.000, 16.000, 39.000, 13.000, 3.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605466857673196, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 925.000, 1812.000, 925.000, 832.000, 2231.000, 326.000, 425.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466857781625, 855.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 760.000, 2273.000, 326.000, 731.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466857889916, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1811.000, 923.000, 902.000, 2174.000, 325.000, 365.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466857998014, 856.000, 850.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1813.000, 923.000, 843.000, 2179.000, 326.000, 302.000, 0.000, 15.000, 39.000, 13.000, 3.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605466858106226, 855.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 846.000, 1250.000, 1797.000, 923.000, 1812.000, 923.000, 866.000, 2183.000, 326.000, 338.000, 0.000, 16.000, 38.000, 13.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466858214373, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 905.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 761.000, 2232.000, 326.000, 706.000, 0.000, 15.000, 38.000, 14.000, 4.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466858322679, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 852.000, 2194.000, 325.000, 457.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466858430978, 856.000, 851.000, 1801.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 916.000, 2229.000, 325.000, 379.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466858539406, 856.000, 852.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 760.000, 2262.000, 325.000, 720.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466858647670, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1798.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 838.000, 2140.000, 326.000, 350.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466858755809, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 925.000, 2191.000, 326.000, 382.000, 0.000, 17.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466858864059, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 942.000, 2190.000, 326.000, 333.000, 0.000, 16.000, 38.000, 13.000, 3.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605466858972269, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 761.000, 2244.000, 325.000, 692.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466859080581, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1250.000, 1796.000, 923.000, 1812.000, 925.000, 780.000, 2202.000, 325.000, 358.000, 0.000, 16.000, 38.000, 13.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466859188952, 855.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 910.000, 2212.000, 326.000, 332.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466859297449, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 760.000, 2244.000, 326.000, 730.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466859405770, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1798.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 860.000, 2208.000, 326.000, 542.000, 0.000, 17.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 7.000
 1605466859514107, 856.000, 851.000, 1801.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 766.000, 2266.000, 325.000, 413.000, 0.000, 16.000, 38.000, 13.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466859622337, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 925.000, 1812.000, 925.000, 932.000, 2179.000, 326.000, 314.000, 0.000, 16.000, 38.000, 14.000, 3.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605466859730516, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 945.000, 2178.000, 326.000, 304.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466859838787, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 910.000, 2199.000, 326.000, 453.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466859947063, 855.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 908.000, 2221.000, 325.000, 340.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605466865914839, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 761.000, 2247.000, 326.000, 640.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466866023088, 857.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 930.000, 2180.000, 326.000, 321.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466866131297, 855.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 886.000, 2197.000, 325.000, 478.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 50.000, 7.000
 1605466866239589, 855.000, 851.000, 1801.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1813.000, 923.000, 872.000, 2209.000, 325.000, 346.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466866347876, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 938.000, 2213.000, 325.000, 394.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 2.000, 15.000, 51.000, 8.000
 1605466866456248, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 761.000, 2256.000, 325.000, 851.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466866564594, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 843.000, 2225.000, 325.000, 578.000, 0.000, 16.000, 39.000, 13.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466866672916, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 775.000, 2233.000, 325.000, 518.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466866781132, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1796.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 925.000, 928.000, 2181.000, 325.000, 316.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466866889355, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 848.000, 2174.000, 325.000, 297.000, 0.000, 15.000, 38.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466866997881, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 831.000, 2190.000, 325.000, 465.000, 0.000, 16.000, 38.000, 13.000, 3.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466867106117, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 951.000, 2207.000, 325.000, 332.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466867214449, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 762.000, 2243.000, 326.000, 843.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466867322726, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1796.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 805.000, 2241.000, 325.000, 416.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466867430955, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1811.000, 923.000, 785.000, 2225.000, 325.000, 689.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466867539295, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 932.000, 2183.000, 325.000, 312.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466867647507, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 951.000, 2173.000, 325.000, 465.000, 0.000, 16.000, 39.000, 13.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466867755954, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 900.000, 2183.000, 326.000, 347.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466867864253, 855.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 927.000, 2191.000, 326.000, 351.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466867972516, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 761.000, 2227.000, 326.000, 709.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466868080856, 855.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 843.000, 2250.000, 325.000, 499.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466868189130, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1798.000, 847.000, 1248.000, 1797.000, 925.000, 1812.000, 923.000, 792.000, 2243.000, 325.000, 736.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605466868297326, 855.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 937.000, 2181.000, 325.000, 326.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466868405546, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1796.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 978.000, 2233.000, 325.000, 396.000, 0.000, 16.000, 39.000, 13.000, 3.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466868514019, 855.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 807.000, 2173.000, 326.000, 356.000, 0.000, 16.000, 39.000, 13.000, 3.000, 7.000, 2.000, 16.000, 50.000, 8.000
 1605466868622273, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 952.000, 2206.000, 325.000, 431.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466868730645, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 765.000, 2252.000, 325.000, 843.000, 0.000, 16.000, 38.000, 13.000, 4.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466868838981, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 840.000, 2248.000, 326.000, 636.000, 0.000, 17.000, 38.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466868947252, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 775.000, 2249.000, 325.000, 455.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466869055513, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 926.000, 2178.000, 325.000, 320.000, 0.000, 16.000, 39.000, 13.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466869163803, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1811.000, 925.000, 797.000, 2203.000, 325.000, 403.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466869273279, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 806.000, 2231.000, 326.000, 450.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466869381379, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1203.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 925.000, 2208.000, 325.000, 410.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466869489601, 856.000, 852.000, 1801.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 922.000, 2184.000, 325.000, 314.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466869597819, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 925.000, 953.000, 2240.000, 325.000, 748.000, 0.000, 15.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466869706147, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 793.000, 2176.000, 325.000, 483.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466869814472, 855.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 910.000, 2216.000, 326.000, 351.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466869922841, 855.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 763.000, 2222.000, 325.000, 714.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466870031169, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 808.000, 2212.000, 326.000, 607.000, 0.000, 16.000, 39.000, 13.000, 3.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466870139398, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1813.000, 923.000, 785.000, 2261.000, 325.000, 598.000, 0.000, 16.000, 39.000, 13.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466870247580, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 941.000, 2179.000, 326.000, 324.000, 0.000, 16.000, 38.000, 14.000, 3.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466870355783, 856.000, 850.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 951.000, 2173.000, 326.000, 302.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466870464240, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 925.000, 873.000, 2214.000, 326.000, 320.000, 0.000, 15.000, 38.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466870572565, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 932.000, 2202.000, 326.000, 401.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466870680828, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 763.000, 2272.000, 326.000, 815.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466870789141, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 923.000, 2247.000, 325.000, 474.000, 0.000, 15.000, 39.000, 13.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466870897446, 855.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 765.000, 2225.000, 325.000, 707.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466871005653, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 933.000, 2180.000, 326.000, 311.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466871113816, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 972.000, 2173.000, 326.000, 295.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 2.000, 16.000, 50.000, 8.000
 1605466871222208, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 872.000, 2224.000, 326.000, 434.000, 0.000, 15.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466871330588, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 925.000, 938.000, 2195.000, 326.000, 313.000, 0.000, 17.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466871438873, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 782.000, 2285.000, 326.000, 703.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466871547233, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 802.000, 2242.000, 325.000, 315.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466871655479, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 830.000, 2197.000, 325.000, 605.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466871763762, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 925.000, 2182.000, 325.000, 311.000, 0.000, 17.000, 38.000, 14.000, 3.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466871871961, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 986.000, 2172.000, 326.000, 296.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 2.000, 15.000, 51.000, 8.000
 1605466871980330, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1795.000, 923.000, 1812.000, 923.000, 885.000, 2170.000, 326.000, 351.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605466872088718, 855.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 861.000, 2150.000, 326.000, 326.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466872197015, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 763.000, 2254.000, 326.000, 552.000, 0.000, 16.000, 39.000, 13.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466872305315, 856.000, 852.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 962.000, 2194.000, 326.000, 502.000, 0.000, 16.000, 39.000, 13.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466872413598, 855.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 925.000, 845.000, 2202.000, 325.000, 314.000, 0.000, 16.000, 38.000, 13.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466872521926, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1813.000, 923.000, 873.000, 2217.000, 326.000, 515.000, 0.000, 16.000, 39.000, 13.000, 3.000, 6.000, 2.000, 16.000, 51.000, 8.000
 1605466872641999, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 871.000, 2196.000, 326.000, 300.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466872750650, 855.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 822.000, 2183.000, 326.000, 365.000, 0.000, 16.000, 38.000, 14.000, 3.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466872858979, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 923.000, 1812.000, 923.000, 957.000, 2210.000, 326.000, 353.000, 0.000, 16.000, 38.000, 13.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466872967338, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 763.000, 2239.000, 326.000, 864.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466873075923, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 885.000, 2176.000, 326.000, 325.000, 0.000, 16.000, 39.000, 13.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466873184125, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 763.000, 2227.000, 326.000, 415.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466873292288, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 925.000, 2181.000, 325.000, 314.000, 0.000, 15.000, 39.000, 14.000, 3.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466873400505, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1813.000, 923.000, 897.000, 2224.000, 326.000, 298.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466873509058, 855.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1813.000, 923.000, 822.000, 2205.000, 325.000, 346.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 2.000, 15.000, 51.000, 8.000
 1605466873617375, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 977.000, 2201.000, 325.000, 382.000, 0.000, 16.000, 39.000, 13.000, 4.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466873725838, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 763.000, 2232.000, 325.000, 719.000, 0.000, 16.000, 39.000, 13.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466873834379, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 845.000, 2179.000, 326.000, 308.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466873942612, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 892.000, 2226.000, 326.000, 421.000, 0.000, 16.000, 38.000, 14.000, 4.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466874050792, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 936.000, 2184.000, 325.000, 317.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466874158965, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 765.000, 2222.000, 325.000, 724.000, 0.000, 16.000, 39.000, 13.000, 3.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466874267600, 855.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 837.000, 2195.000, 326.000, 385.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466874375938, 855.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1811.000, 925.000, 926.000, 2213.000, 325.000, 379.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466874484479, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 763.000, 2244.000, 325.000, 726.000, 0.000, 16.000, 38.000, 14.000, 4.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466874593058, 855.000, 850.000, 1802.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 931.000, 2177.000, 326.000, 357.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466874701260, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 796.000, 2252.000, 326.000, 316.000, 0.000, 16.000, 38.000, 13.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466874809452, 855.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 916.000, 2181.000, 326.000, 319.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 2.000, 16.000, 51.000, 8.000
 1605466874917662, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 850.000, 2195.000, 326.000, 483.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466875026215, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1813.000, 923.000, 800.000, 2217.000, 325.000, 373.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466875134559, 856.000, 852.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 1030.000, 2207.000, 326.000, 335.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466875243072, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 763.000, 2261.000, 326.000, 721.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 7.000
 1605466875351631, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 921.000, 2181.000, 326.000, 382.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 2.000, 15.000, 50.000, 8.000
 1605466875459826, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 925.000, 2181.000, 326.000, 309.000, 0.000, 16.000, 38.000, 14.000, 4.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466875568020, 855.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 923.000, 2183.000, 326.000, 316.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466875676257, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 765.000, 2200.000, 326.000, 786.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466875784583, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 793.000, 2185.000, 326.000, 381.000, 0.000, 15.000, 39.000, 14.000, 3.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466875892969, 855.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 948.000, 2197.000, 326.000, 409.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466876001532, 857.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1813.000, 923.000, 763.000, 2264.000, 326.000, 692.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466876109855, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1797.000, 925.000, 1813.000, 923.000, 852.000, 2238.000, 326.000, 330.000, 0.000, 17.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466876218144, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 762.000, 2236.000, 326.000, 605.000, 0.000, 17.000, 39.000, 13.000, 4.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466876326360, 856.000, 851.000, 1801.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1811.000, 925.000, 943.000, 2179.000, 325.000, 325.000, 0.000, 16.000, 39.000, 13.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466876434563, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 915.000, 2238.000, 326.000, 497.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466876542894, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 868.000, 2161.000, 326.000, 361.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466876651172, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 912.000, 2224.000, 326.000, 386.000, 0.000, 17.000, 39.000, 13.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466876759585, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 763.000, 2233.000, 326.000, 742.000, 0.000, 16.000, 39.000, 13.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466876867891, 855.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 812.000, 2249.000, 325.000, 515.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466876976172, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 795.000, 2239.000, 325.000, 591.000, 0.000, 16.000, 38.000, 13.000, 4.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466877084381, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 917.000, 2179.000, 325.000, 312.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466877192622, 855.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 997.000, 2190.000, 326.000, 300.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466877301091, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 925.000, 838.000, 2189.000, 326.000, 327.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466877409419, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 1003.000, 2212.000, 325.000, 336.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466877517680, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 765.000, 2250.000, 325.000, 828.000, 0.000, 16.000, 39.000, 13.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466877626094, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 806.000, 2210.000, 326.000, 608.000, 0.000, 16.000, 39.000, 13.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466877734414, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 788.000, 2267.000, 325.000, 575.000, 0.000, 15.000, 39.000, 13.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466877842647, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 925.000, 945.000, 2180.000, 325.000, 314.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466877950919, 855.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 955.000, 2173.000, 325.000, 296.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466878059466, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 913.000, 2189.000, 325.000, 473.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466878167781, 855.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 947.000, 2212.000, 325.000, 392.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 2.000, 16.000, 50.000, 8.000
 1605466878276063, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1797.000, 923.000, 1812.000, 923.000, 765.000, 2257.000, 325.000, 842.000, -1.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466878384402, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 856.000, 2234.000, 326.000, 500.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466878492679, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 795.000, 2250.000, 326.000, 745.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466878600889, 855.000, 851.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 925.000, 1812.000, 923.000, 933.000, 2179.000, 326.000, 315.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466878709111, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 923.000, 1812.000, 925.000, 986.000, 2172.000, 326.000, 385.000, 0.000, 16.000, 38.000, 14.000, 4.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466878817622, 855.000, 851.000, 1801.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 831.000, 2210.000, 326.000, 331.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466878925914, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 965.000, 2202.000, 326.000, 326.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466879034148, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 925.000, 1812.000, 923.000, 765.000, 2259.000, 325.000, 834.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466879142448, 855.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 845.000, 2236.000, 326.000, 625.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 2.000, 16.000, 50.000, 8.000
 1605466879250705, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 905.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 776.000, 2236.000, 326.000, 582.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466879359035, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 941.000, 2180.000, 326.000, 314.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466879467313, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 925.000, 910.000, 2171.000, 326.000, 388.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466879575863, 855.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1797.000, 925.000, 1812.000, 923.000, 867.000, 2211.000, 325.000, 371.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466879684148, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 907.000, 2207.000, 326.000, 355.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466879792492, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 925.000, 765.000, 2259.000, 325.000, 850.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466879900790, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 806.000, 2243.000, 325.000, 621.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466880009079, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 830.000, 2221.000, 325.000, 504.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466880117271, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 940.000, 2181.000, 326.000, 318.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466880225520, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 971.000, 2222.000, 326.000, 300.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466880334014, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 802.000, 2180.000, 326.000, 335.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466880442275, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 923.000, 1812.000, 923.000, 961.000, 2194.000, 325.000, 357.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466880550589, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 765.000, 2231.000, 326.000, 798.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466880658882, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 850.000, 2243.000, 326.000, 400.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 2.000, 16.000, 50.000, 8.000
 1605466880767125, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 766.000, 2245.000, 325.000, 717.000, 0.000, 16.000, 39.000, 13.000, 4.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466880875317, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 936.000, 2178.000, 325.000, 311.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 2.000, 16.000, 51.000, 8.000
 1605466880983626, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 898.000, 2202.000, 326.000, 489.000, 0.000, 16.000, 39.000, 13.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466881092114, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 877.000, 2192.000, 326.000, 362.000, 0.000, 16.000, 38.000, 14.000, 4.000, 6.000, 1.000, 15.000, 50.000, 8.000
 1605466881200391, 856.000, 851.000, 1801.000, 1198.000, 1198.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1797.000, 923.000, 1811.000, 925.000, 935.000, 2212.000, 326.000, 314.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466881308667, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 763.000, 2229.000, 325.000, 788.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 2.000, 16.000, 51.000, 8.000
 1605466881416987, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 857.000, 2197.000, 326.000, 639.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466881525223, 856.000, 851.000, 1801.000, 1198.000, 1198.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 763.000, 2223.000, 326.000, 447.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466881638925, 856.000, 852.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 838.000, 2207.000, 325.000, 576.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466881771693, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 765.000, 2271.000, 325.000, 726.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466881879992, 857.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 875.000, 2176.000, 325.000, 361.000, 0.000, 16.000, 38.000, 13.000, 3.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466881988119, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 963.000, 2181.000, 325.000, 307.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466882096335, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 865.000, 2190.000, 326.000, 320.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466882204524, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 765.000, 2258.000, 325.000, 844.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466882312861, 855.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1797.000, 923.000, 1813.000, 923.000, 792.000, 2186.000, 325.000, 426.000, 0.000, 16.000, 38.000, 14.000, 4.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466882421237, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 1021.000, 2210.000, 326.000, 369.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466882529812, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 765.000, 2241.000, 325.000, 725.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466882638126, 855.000, 851.000, 1801.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 811.000, 2179.000, 325.000, 312.000, 0.000, 16.000, 39.000, 13.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466882746481, 856.000, 851.000, 1801.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 925.000, 807.000, 2262.000, 326.000, 652.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466882854646, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 927.000, 2183.000, 325.000, 324.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466882962847, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 1006.000, 2174.000, 326.000, 385.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466883071376, 857.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 832.000, 2202.000, 325.000, 367.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466883179618, 856.000, 850.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 955.000, 2219.000, 325.000, 350.000, 0.000, 16.000, 38.000, 13.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466883287915, 855.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 765.000, 2274.000, 326.000, 852.000, 0.000, 15.000, 39.000, 13.000, 4.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466883396206, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 805.000, 2251.000, 326.000, 578.000, 0.000, 17.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466883504462, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 806.000, 2221.000, 325.000, 566.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466883612661, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 920.000, 2183.000, 325.000, 319.000, 0.000, 16.000, 38.000, 13.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466883720903, 856.000, 852.000, 1801.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1811.000, 925.000, 965.000, 2173.000, 326.000, 293.000, 0.000, 16.000, 38.000, 14.000, 4.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466883829391, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1813.000, 925.000, 891.000, 2170.000, 326.000, 392.000, 0.000, 15.000, 39.000, 13.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466883937814, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 921.000, 2156.000, 325.000, 380.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466884046061, 855.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 765.000, 2223.000, 325.000, 770.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466884154403, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 925.000, 2223.000, 326.000, 510.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466884262678, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 763.000, 2275.000, 325.000, 762.000, 0.000, 16.000, 39.000, 13.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466884385326, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 848.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 888.000, 2189.000, 326.000, 336.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466884493497, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 765.000, 2254.000, 326.000, 729.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 2.000, 16.000, 51.000, 8.000
 1605466884601896, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 852.000, 2210.000, 326.000, 473.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605466884710105, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 981.000, 2198.000, 326.000, 437.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466884818555, 856.000, 852.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 765.000, 2270.000, 325.000, 725.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466884927013, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1797.000, 925.000, 1812.000, 923.000, 927.000, 2203.000, 325.000, 353.000, 0.000, 15.000, 38.000, 14.000, 4.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466885035178, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 923.000, 1812.000, 925.000, 940.000, 2202.000, 325.000, 305.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466885143386, 856.000, 850.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 925.000, 2186.000, 325.000, 322.000, 0.000, 16.000, 39.000, 13.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466885251585, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 873.000, 2234.000, 326.000, 748.000, 0.000, 16.000, 39.000, 13.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466885359928, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 853.000, 2202.000, 325.000, 358.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466885468255, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 925.000, 898.000, 2203.000, 325.000, 368.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466885576744, 855.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 765.000, 2271.000, 325.000, 705.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466885685065, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 848.000, 2239.000, 325.000, 407.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466885793358, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 925.000, 770.000, 2229.000, 325.000, 696.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466885901544, 855.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 922.000, 2181.000, 326.000, 329.000, 0.000, 17.000, 38.000, 14.000, 4.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466886009801, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 960.000, 2223.000, 325.000, 402.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466886118422, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 911.000, 2176.000, 326.000, 329.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 2.000, 16.000, 51.000, 8.000
 1605466886226676, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 895.000, 2195.000, 325.000, 423.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466886334993, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 905.000, 1201.000, 1797.000, 847.000, 1248.000, 1795.000, 923.000, 1812.000, 925.000, 765.000, 2223.000, 325.000, 837.000, 0.000, 15.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466886443278, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1798.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 855.000, 2219.000, 325.000, 620.000, 0.000, 16.000, 39.000, 13.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466886551506, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 787.000, 2249.000, 326.000, 520.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466886659740, 856.000, 851.000, 1801.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1795.000, 925.000, 1812.000, 923.000, 936.000, 2183.000, 325.000, 311.000, 0.000, 16.000, 38.000, 14.000, 4.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466886767931, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 991.000, 2199.000, 325.000, 300.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466886876403, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 832.000, 2201.000, 325.000, 327.000, 0.000, 16.000, 38.000, 14.000, 4.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466886984734, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 967.000, 2210.000, 325.000, 335.000, 0.000, 16.000, 39.000, 13.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466887092984, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 765.000, 2234.000, 325.000, 800.000, 0.000, 16.000, 38.000, 13.000, 3.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466887201270, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 840.000, 2214.000, 325.000, 585.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466887309513, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1797.000, 923.000, 1812.000, 925.000, 790.000, 2264.000, 324.000, 656.000, 0.000, 16.000, 39.000, 13.000, 4.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466887417761, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 930.000, 2182.000, 325.000, 314.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466887525969, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 961.000, 2177.000, 325.000, 294.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466887634432, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 918.000, 2188.000, 325.000, 422.000, 0.000, 16.000, 38.000, 14.000, 4.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605466887742828, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 955.000, 2204.000, 325.000, 326.000, 0.000, 16.000, 38.000, 13.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466887851100, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 765.000, 2244.000, 325.000, 785.000, 0.000, 15.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466887959428, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 863.000, 2228.000, 325.000, 511.000, 0.000, 16.000, 39.000, 13.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466888067707, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 902.000, 1202.000, 1797.000, 848.000, 1248.000, 1795.000, 925.000, 1812.000, 925.000, 783.000, 2242.000, 325.000, 747.000, 0.000, 16.000, 39.000, 13.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466888175895, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 925.000, 946.000, 2182.000, 325.000, 309.000, 0.000, 16.000, 39.000, 13.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466888284076, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1201.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 1012.000, 2173.000, 325.000, 347.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466888392557, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 862.000, 2219.000, 325.000, 346.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466888500938, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 936.000, 2192.000, 325.000, 323.000, 0.000, 16.000, 38.000, 14.000, 3.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466888609232, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 790.000, 2292.000, 325.000, 842.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466888717545, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1811.000, 923.000, 853.000, 2219.000, 325.000, 525.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466888825804, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1797.000, 925.000, 1812.000, 923.000, 885.000, 2196.000, 326.000, 371.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466888934096, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 767.000, 2212.000, 326.000, 336.000, 0.000, 16.000, 38.000, 13.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466889042252, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 923.000, 2187.000, 326.000, 326.000, 0.000, 15.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466889150435, 856.000, 851.000, 1801.000, 1197.000, 1198.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 768.000, 2191.000, 325.000, 293.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466889258701, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1811.000, 923.000, 856.000, 2215.000, 324.000, 323.000, 0.000, 16.000, 39.000, 13.000, 4.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466889366957, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 806.000, 2187.000, 325.000, 482.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466889483154, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 935.000, 2220.000, 325.000, 373.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466889591390, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1795.000, 923.000, 1812.000, 923.000, 906.000, 2199.000, 325.000, 678.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466889699655, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 942.000, 2180.000, 326.000, 315.000, 0.000, 15.000, 39.000, 14.000, 4.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466889807847, 855.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1795.000, 923.000, 1812.000, 925.000, 966.000, 2174.000, 326.000, 300.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466889916101, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 925.000, 810.000, 2187.000, 325.000, 446.000, 0.000, 16.000, 38.000, 13.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466890024401, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 900.000, 2140.000, 326.000, 318.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466890132823, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1811.000, 923.000, 811.000, 2272.000, 326.000, 565.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466890241554, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 890.000, 2182.000, 326.000, 468.000, 0.000, 15.000, 39.000, 14.000, 4.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466890349861, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1247.000, 1796.000, 923.000, 1812.000, 923.000, 913.000, 2224.000, 325.000, 319.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466890458228, 855.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 790.000, 2222.000, 325.000, 540.000, -1.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466890566389, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 957.000, 2187.000, 325.000, 307.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466890674630, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 800.000, 2188.000, 326.000, 426.000, 0.000, 17.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466890782936, 855.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 840.000, 2210.000, 325.000, 338.000, 0.000, 16.000, 39.000, 13.000, 3.000, 7.000, 2.000, 16.000, 51.000, 8.000
 1605466890891256, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 788.000, 2272.000, 325.000, 661.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466890999945, 855.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 952.000, 2184.000, 325.000, 306.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466891108396, 855.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 776.000, 2193.000, 325.000, 510.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 2.000, 16.000, 50.000, 8.000
 1605466891216757, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 807.000, 2184.000, 325.000, 464.000, 0.000, 15.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466891324917, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 925.000, 1812.000, 925.000, 887.000, 2185.000, 325.000, 315.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466891433124, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 766.000, 2104.000, 325.000, 363.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 1.000, 15.000, 50.000, 8.000
 1605466891541376, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 905.000, 1201.000, 1797.000, 847.000, 1248.000, 1795.000, 923.000, 1812.000, 925.000, 853.000, 2209.000, 326.000, 340.000, 0.000, 15.000, 39.000, 14.000, 4.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466891649653, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 866.000, 2226.000, 325.000, 526.000, 0.000, 16.000, 38.000, 14.000, 3.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466891758213, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1798.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 935.000, 2186.000, 325.000, 325.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466891866585, 856.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 820.000, 2207.000, 325.000, 338.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466891974927, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 767.000, 2174.000, 326.000, 534.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466892083080, 855.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 925.000, 1812.000, 923.000, 875.000, 2187.000, 325.000, 324.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466892191269, 855.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 766.000, 2043.000, 326.000, 284.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466892299503, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 875.000, 2153.000, 326.000, 381.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466892407777, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 806.000, 2192.000, 326.000, 344.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466892516340, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 953.000, 2181.000, 325.000, 310.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466892624710, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 766.000, 2232.000, 325.000, 499.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466892732997, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1813.000, 923.000, 788.000, 2200.000, 326.000, 609.000, 0.000, 16.000, 39.000, 13.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466892841263, 856.000, 852.000, 1801.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 906.000, 2190.000, 325.000, 322.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466892949505, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 767.000, 2044.000, 326.000, 365.000, 0.000, 17.000, 38.000, 14.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466893058019, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 877.000, 2213.000, 325.000, 447.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466893166283, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 905.000, 1202.000, 1797.000, 847.000, 1247.000, 1796.000, 925.000, 1812.000, 923.000, 907.000, 2181.000, 325.000, 309.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466893274564, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1795.000, 923.000, 1812.000, 923.000, 948.000, 2186.000, 325.000, 323.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466893382827, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1796.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 783.000, 2245.000, 325.000, 659.000, 0.000, 15.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466893491058, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1813.000, 925.000, 767.000, 2202.000, 325.000, 574.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466893599214, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 908.000, 2190.000, 325.000, 375.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466893707431, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 767.000, 2041.000, 325.000, 283.000, 0.000, 16.000, 39.000, 13.000, 3.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466893815707, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 896.000, 2214.000, 325.000, 339.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466893923915, 856.000, 850.000, 1801.000, 1197.000, 1198.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 802.000, 2213.000, 325.000, 327.000, 0.000, 17.000, 39.000, 14.000, 3.000, 7.000, 2.000, 16.000, 50.000, 8.000
 1605466894032601, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 985.000, 2181.000, 325.000, 321.000, 0.000, 15.000, 39.000, 14.000, 4.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466894140997, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 817.000, 2198.000, 326.000, 408.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466894249284, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 933.000, 2160.000, 325.000, 326.000, 0.000, 16.000, 39.000, 14.000, 3.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466894357681, 855.000, 852.000, 1801.000, 1197.000, 1198.000, 905.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 788.000, 2252.000, 325.000, 590.000, 0.000, 16.000, 39.000, 13.000, 4.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466894466520, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1811.000, 923.000, 975.000, 2202.000, 325.000, 300.000, 0.000, 16.000, 39.000, 13.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466894574848, 855.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 910.000, 2202.000, 325.000, 364.000, 0.000, 16.000, 39.000, 13.000, 4.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466894683251, 855.000, 851.000, 1801.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 806.000, 2228.000, 325.000, 509.000, 0.000, 17.000, 39.000, 14.000, 4.000, 7.000, 2.000, 16.000, 51.000, 8.000
 1605466894791449, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 888.000, 2183.000, 325.000, 318.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466894899639, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 847.000, 2214.000, 325.000, 455.000, 0.000, 16.000, 39.000, 13.000, 3.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466895007901, 857.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1201.000, 1797.000, 846.000, 1250.000, 1796.000, 925.000, 1813.000, 923.000, 837.000, 2164.000, 325.000, 355.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466895116128, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 768.000, 2184.000, 329.000, 327.000, 0.000, 16.000, 39.000, 13.000, 3.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605466895224204, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 925.000, 767.000, 2018.000, 325.000, 294.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466895332017, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 766.000, 2021.000, 326.000, 278.000, 0.000, 17.000, 38.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466895439814, 856.000, 851.000, 1802.000, 1198.000, 1198.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 766.000, 1525.000, 325.000, 278.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466895547619, 856.000, 852.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 767.000, 1521.000, 325.000, 281.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466895655442, 855.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1201.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 767.000, 1721.000, 325.000, 431.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466895763539, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 766.000, 1730.000, 325.000, 561.000, 0.000, 16.000, 38.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466895871593, 855.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 848.000, 1250.000, 1796.000, 925.000, 1812.000, 923.000, 767.000, 1679.000, 325.000, 344.000, 0.000, 15.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466895979747, 856.000, 852.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1811.000, 923.000, 766.000, 1704.000, 326.000, 293.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 16.000, 50.000, 8.000
 1605466896091152, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 903.000, 1202.000, 1796.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 925.000, 767.000, 2266.000, 325.000, 646.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466896199448, 856.000, 852.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1795.000, 925.000, 1812.000, 923.000, 766.000, 2110.000, 325.000, 297.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466896307558, 856.000, 852.000, 1801.000, 1198.000, 1198.000, 903.000, 1202.000, 1798.000, 847.000, 1248.000, 1797.000, 925.000, 1812.000, 923.000, 766.000, 2021.000, 325.000, 285.000, 0.000, 16.000, 39.000, 13.000, 3.000, 7.000, 1.000, 15.000, 50.000, 8.000
 1605466896415588, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 766.000, 2022.000, 325.000, 294.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466896523421, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 767.000, 2018.000, 325.000, 278.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466896631281, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 765.000, 1520.000, 326.000, 278.000, 0.000, 15.000, 38.000, 14.000, 4.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466896739070, 856.000, 851.000, 1802.000, 1197.000, 1198.000, 903.000, 1202.000, 1796.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 925.000, 766.000, 1524.000, 325.000, 288.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466896846864, 855.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 765.000, 1524.000, 325.000, 279.000, 0.000, 16.000, 39.000, 14.000, 3.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466896954658, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1813.000, 925.000, 766.000, 1523.000, 325.000, 286.000, 0.000, 16.000, 38.000, 13.000, 4.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466897062746, 855.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 765.000, 1520.000, 326.000, 278.000, 0.000, 15.000, 39.000, 14.000, 3.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466897170534, 856.000, 851.000, 1802.000, 1198.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1811.000, 923.000, 766.000, 1520.000, 325.000, 279.000, 0.000, 15.000, 39.000, 14.000, 4.000, 6.000, 1.000, 16.000, 50.000, 8.000
 1605466897278321, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 925.000, 765.000, 1521.000, 325.000, 294.000, 0.000, 16.000, 39.000, 14.000, 4.000, 6.000, 1.000, 16.000, 51.000, 8.000
 1605466897386113, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 925.000, 1812.000, 923.000, 766.000, 1520.000, 325.000, 279.000, 0.000, 16.000, 39.000, 14.000, 4.000, 7.000, 1.000, 16.000, 51.000, 8.000
 1605466897493878, 855.000, 851.000, 1801.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 765.000, 1520.000, 325.000, 278.000, 0.000, 16.000, 38.000, 14.000, 4.000, 7.000, 1.000, 15.000, 51.000, 8.000
 1605466897601648, 856.000, 851.000, 1801.000, 1198.000, 1197.000, 905.000, 1202.000, 1797.000, 848.000, 1248.000, 1796.000, 923.000, 1812.000, 923.000, 765.000, 1519.000, 325.000, 278.000, 0.000, 16.000, 38.000, 13.000, 4.000, 6.000, 1.000, 15.000, 51.000, 8.000
 1605466897709419, 856.000, 851.000, 1802.000, 1197.000, 1197.000, 903.000, 1202.000, 1797.000, 847.000, 1250.000, 1796.000, 923.000, 1812.000, 923.000, 765.000, 1520.000, 325.000, 278.000, 0.000, 16.000, 39.000, 13.000, 4.000, 6.000, 1.000, 16.000, 50.000, 8.000
 

==> data/power_measurements/comparison.csv <==
Power (W),Throughput (GOPs),Reference,Model
4.4584839999999994,14.102564102564102,Ours (VTA),yolov7-tiny-iteration0
4.057724,145.28301886792454,Ours (ZCU102),yolov7-tiny-iteration0
5.590269,160.41666666666666,Ours (ZCU111),yolov7-tiny-iteration0
75.0,8000.0,colangeloExplorationLowNumeric,ResNet-34 1x-wide
10.2,1353.0,deng3DVNPUFlexibleAccelerator2021,C3D
3.5,84.3,guoAngelEyeCompleteDesign2018,VGG-16
27.2,740.0,liNovelFPGAAccelerator2020,Yolo-v2
9.621,44.8,liangInSDLAInSSDDeep2019,CNN
5.05,370.6,limEnergyEfficientYOLOAccelerator2022,Tiny-Yolov2
32.0,1578.0,liuEfficientAcceleratorDNNBased2019,U-Net
27.8,1662.0,liuLeveragingFinegrainedStructured2021,VGG-16
30.0,1870.0,nguyenLayerspecificOptimizationMixed2020,Yolo-v2-tiny
8.24,460.8,shiSparseWinogradConvolutional2018,VGG16
1.896,2.56,wangPYNQBasedFrameworkRapid2018,CNN
26.0,2130.0,wangSparseYOLOHardwareSoftware2020,Yolo-v2
9.82,1249.7,wuNovelLowCommunicationEnergyEfficient2018,VGG-16
7.31,124.9,xiaoZacAutomaticOptimization2019,ResNet-18
11.35,181.8,yanFPGAbasedMobileNetAccelerator2021,MobileNet
6.7,352.0,yuLightOPUFPGAbasedOverlay2020,DenseNet-161


==> data/power_measurements/energy_results.csv <==
Device,Model,Speed [GOP/s],Efficiency [GOP/J],Total energy [J],Average energy per inference [J],Mean Power [W],Peak Power [W],Log10(Peak Power),Log10(Avg Power),Log10(Speed)
GTX1080,yolov7-tiny-iteration0,231.66206005155954,1.6585101598301808,4642.721031499996,4.642721031499995,139.6280193236715,148.0,2.1702617153949575,2.1449725774320414,2.3648549139823403
GTX1080,yolov7-tiny-iteration3,194.8799314913521,1.49483204339815,3277.9602374999936,3.2779602374999937,130.31150159744408,138.0,2.1398790864012365,2.114982749249483,2.289767118279685
GTX1080,yolov7-tiny-iteration14,103.6492713517194,0.9534877328975443,1782.9280244999975,1.7829280244999974,108.64180929095355,117.0,2.0681858617461617,2.035996989618075,2.0155662533759497
Jetson,yolov7-tiny-iteration0,36.18798955613568,4.061019305590601,189.6075694444446,1.8960756944444461,8.880685393258425,9.46,0.9758911364017928,0.9484464850379792,1.5585644563071641
Jetson,yolov7-tiny-iteration3,32.39669421487596,3.717535969109883,131.80773611111135,1.3180773611111136,8.685724409448818,9.422,0.9741430999022149,0.9388060454551289,1.5105006967040062
Jetson,yolov7-tiny-iteration14,19.99999999999997,2.358785541492556,72.07098611111124,0.7207098611111123,8.443718309859158,9.264,0.9667985463833609,0.9265337364174308,1.3010299956639806
ZCU102Gemmini,vgg,109.55056179775282,31.270627343271553,623.5883849063803,0.6235883849063802,3.447601356097561,3.681533,0.566028697697053,0.5375170428672703,2.0396146090536242
ZCU102GemminiOriginal,yolov7-tiny-iteration0,25.666666666666668,7.886220023952889,976.3866562957562,0.9763866562957562,2.6039887303503093,2.961069,0.47144852760885514,0.41563910034267326,1.4093694704528195
ZCU102GemminiOriginal,yolov7-tiny-iteration3,22.272727272727273,6.436415343458819,761.2933191111971,0.7612933191111971,2.607791824263039,2.925985,0.46627209539355496,0.41627291942861105,1.3477733992063075
ZCU102GemminiOriginal,yolov7-tiny-iteration14,15.178571428571427,3.9925716941011924,425.79072594029,0.42579072594029,2.59798277979798,2.906764,0.4634097728580311,0.414636268113645,1.1812308987080922
ZCU102GemminiOriginal,vgg,18.8953488372093,7.268644664594695,268.27559881945797,2.6827559881945797,2.5694530337909187,2.843815,0.453901340618756,0.4098406837639995,1.2763549140713255
ZCU102Gemmini,yolov7-tiny-iteration0,145.28301886792454,27.796606820325646,277.01222849867946,0.27701222849867946,3.7368927276785717,4.057724,0.6082825036747948,0.5725106310458024,2.1622148555716927
ZCU102Gemmini,yolov7-tiny-iteration3,122.5,22.118357690984375,221.53543533647075,0.22153543533647074,3.7088813136531362,4.139671,0.6169658269754404,0.5692429358764011,2.0881360887005513
ZCU102Gemmini,yolov7-tiny-iteration14,62.96296296296296,10.41454753398068,163.23320763127006,0.16323320763127006,3.51722754631829,3.867451,0.5874248199630219,0.5462004658187065,1.7990851572192867
ZCU111Gemmini,yolov7-tiny-iteration0,160.41666666666666,21.410461745620363,359.6372694566048,0.35963726945660485,5.223415280564263,5.590269,0.7474327063488224,0.7179545552047724,2.2052494877968947
ZCU111Gemmini,yolov7-tiny-iteration3,136.11111111111114,17.21314241496019,284.6662092182157,0.2846662092182157,5.2015034398422095,5.613809,0.749257632442142,0.7161288900302156,2.1338935792612266
ZCU111Gemmini,yolov7-tiny-iteration14,68.96551724137932,7.931716902080412,214.3293842918305,0.21432938429183052,5.029609258227848,5.391582,0.7317162147345512,0.7015342467682416,1.8386319977650252
ZCU111VTA,yolov7-tiny-iteration0,14.102564102564102,4.07054397236116,189.1639066493989,1.891639066493989,3.924945198598131,4.4584839999999994,0.649187212443806,0.5938335973583202,1.1492980824677446
ZCU111VTA,yolov7-tiny-iteration3,10.381355932203391,3.12901872796733,156.59861528483512,1.5659861528483512,3.9425427307692305,4.433412,0.6467380924570774,0.595776409074299,1.0162540813944259
ZCU111VTA,yolov7-tiny-iteration14,5.059523809523809,1.6501637626979402,103.02007827517555,1.0302007827517554,3.8633403643724695,4.3589199999999995,0.6393788984103479,0.5869629716335937,0.7041096439884299


==> data/power_measurements/other_fpga_works.csv <==
Reference,Title,LUT/ALM,DSP,Year,Platform,Frequency (MHz),Throughput (GOPs),Power (W),Energie Efficiency (GOPs/W),Model,W_precision,A_precison
117,Exploration of Low Numeric Precision Deep Learning Inference Using Intel FPGAs,--,--,2018,Arria 10 GX 1150,275,267000,75,3560,ResNet-34 1x-wide,Binary,Binary
85,E-RNN: Design Optimization for Efficient Recurrent Neural Networks in FPGAs,411714,2866,2019,ADM-PCIE-7V3,200,54943,25,2197.72,LSTM on TIMIT (FFT16),INT-12,INT-12
76,E-RNN: Design Optimization for Efficient Recurrent Neural Networks in FPGAs,496958,3435,2019,ADM-PCIE-7V3,200,34529,24,1438.71,LSTM on TIMIT (FFT8),INT-12,INT-12
4,A High Energy-Efficiency FPGA-Based LSTM Accelerator Architecture Design by Structured Pruning and Normalized Linear Quantization,--,--,2019,Arria 10,150,2220,1.679,1322.22,LSTM,INT-4,INT-8
116,Exploration of Low Numeric Precision Deep Learning Inference Using Intel FPGAs,--,--,2018,Arria 10 GX 1150,275,98000,75,1306.67,ResNet-34 1x-wide,Ternary,INT-2
115,Exploration of Low Numeric Precision Deep Learning Inference Using Intel FPGAs,--,--,2018,Arria 10 GX 1150,275,85000,75,1133.33,ResNet-34 1x-wide,INT-2,INT-2
32,A 7.663-TOPS 8.2-W Energy-efficient FPGA Accelerator for Binary Convolutional Neural Networks,342126,1096,2017,Virtex 7,90,7663,8.2,934.51,BNN,Binary,Binary
2,CirCNN:Accelerating and Compressing Deep Neural Networks Using Block-Circulant Weight Matrices,--,--,2017,Cyclone V 5CEA9,100,400,0.44,909.09,AlexNet,INT-16,INT-16
12,A 112-765 FPGA-based CNN Accelerator using Importance Map Guided Adaptive Activation Sparsification for Pix2pix Applications,--,--,2020,Zynq XC7Z035,100,2525,3.3,765.15,SRResNet,INT-16,INT-16
10,FBNA: A Fully Binarized Neural Network Accelerator,29600,0,2018,ZC702,--,2236,3.2,698.75,SVHN,Binary,Binary
114,Exploration of Low Numeric Precision Deep Learning Inference Using Intel FPGAs,--,--,2018,Arria 10 GX 1150,275,52000,75,693.33,ResNet-34 1x-wide,Binary,INT-8
113,Exploration of Low Numeric Precision Deep Learning Inference Using Intel FPGAs,--,--,2018,Arria 10 GX 1150,275,51000,75,680,ResNet-34 1x-wide,INT-3,INT-3
23,Accelerator Design with Effective Resource Utilization for Binary Convolutional Neural Networks on an FPGA,61000,0,2018,XCVU190,240,3756,5.9,636.61,BNN,Binary,Binary
112,Exploration of Low Numeric Precision Deep Learning Inference Using Intel FPGAs,--,--,2018,Arria 10 GX 1150,275,43000,75,573.33,ResNet-34 1x-wide,Ternary,INT-8
19,A Design Flow of Accelerating Hybrid Extremely Low Bit-width Neural Network in Embedded FPGA,124317,783,2018,ZC706,200,2530,4.8,527.08,AlexNet,hybrid int,INT-4
17,A Design Flow of Accelerating Hybrid Extremely Low Bit-width Neural Network in Embedded FPGA,105673,880,2018,ZC706,200,1972,4.2,469.52,AlexNet,hybrid int,INT-4
54,When massive GPU parallelism ain\u2019t enough: A Novel Hardware Architecture of 2D-LSTM Neural Network,191449,440,2020,ZCU102,300,5255.66,13.2,398.16,2D-LSTM,Binary,Binary
95,A 307-fps 351.7-GOPs/W Deep Learning FPGA Accelerator for Real-Time Scene Text Recognition,--,--,2019,Virtex Ultrascale+,100,11973,34.04,351.73,BSEG,Binary,Binary
15,A Design Flow of Accelerating Hybrid Extremely Low Bit-width Neural Network in Embedded FPGA,103505,550,2018,ZC706,200,1233,4.1,300.73,AlexNet,hybrid int,INT-8
107,Memory-Efficient Dataflow Inference Acceleration for Deep CNNs on FPGA,1027000,1611,2020,Alveo U250,195,18300,71,257.75,ResNet-50,Binary,INT-2
111,Exploration of Low Numeric Precision Deep Learning Inference Using Intel FPGAs,--,--,2018,Arria 10 GX 1150,275,18000,75,240,ResNet-34 1x-wide,INT-4,INT-4
11,FBNA: A Fully Binarized Neural Network Accelerator,29600,0,2018,ZC702,--,722,3.3,218.79,CIFAR-10,Binary,Binary
58,When massive GPU parallelism ain\u2019t enough: A Novel Hardware Architecture of 2D-LSTM Neural Network,93324,234,2020,ZCU102,240,3071.79,15.47,198.56,2D-LSTM,INT-4,INT-8
7,Accelerating Low Bit-Width Convolutional Neural Networks With Embedded FPGA,--,--,2017,Zynq XC7Z020,200,410.22,2.26,181.51,DoReFa-Net,Binary,INT-2
1000,Design and Implementation of Driverless Perceptual System Based on CPU + FPGA,--,--,--,Intel Arria 10,--,11300,67,168.66,Yolo-v3,int16,int16
29,DeltaRNN: A Power-efficient Recurrent Neural Network Accelerator,277440,2020,2018,Zynq-7100 XC7Z100,125,1198,7.3,164.11,GRU-RNN,INT-16,INT-16
8,A Fully Connected Layer Elimination for a Binarized Convolutional Network on an FPGA,--,--,2017,Zedboard,143,329.47,2.3,143.25,VGG11,Binary,Binary
90,FixyFPGA: Efficient FPGA Accelerator for Deep Neural Networks with High Element-Wise Sparsity and without External Memory Access,1078800,1730,2021,Stratix 10 GX 10M FPGA,169.2,3990,28.06,142.2,MobileNet-V1 (1.0),INT-4,INT-4
deng3DVNPUFlexibleAccelerator2021,3D-VNPU_A Flexible Accelerator for 2D/3D CNNs on FPGA (short),--,1024,2021,Xilinx ZCU102,200,1353,10.2,132.65,C3D,INT-8,INT-8
106,Optimizing Reconfigurable Recurrent Neural Networks,487232,4368,2020,Stratix10 GX2800,260,8015,62.13,129,LSTM,INT-8,INT-8
66,Efficient and Effective Sparse LSTM on FPGA with Bank-Balanced Sparsity,289000,1518,2019,Arria 10 GX1150,200,2432.8,19.1,127.37,LSTM,INT-16,INT-16
wuNovelLowCommunicationEnergyEfficient2018,A Novel Low-Communication Energy Efficient Reconfigurable CNN Acceleration Architecture for Embedded Systems,156859,612,2018,ZC706,150,1249.7,9.82,127.26,VGG-16,INT-8,INT-8
28,Maximizing CNN accelerator efficiency through resource partitioning,133854,3494,2017,Xilinx Virtex-7 FPGA 690T,170,909.7,7.2,126.35,SqueezeNet,INT-16,INT-16
75,Evaluating Fast Algorithms for Convolutional Neural Networks on FPGAs,600000,2520,2017,ZCU102,200,2940.7,23.6,124.61,VGG-16,INT-16,INT-16
9,"NeuroMAX: A High Throughput, Multi-Threaded, Log-Based Accelerator for Convolutional Neural Networks",20600,--,2020,Zynq7020 SoC,200,324,2.72,119.12,VGG16,FP-32,FP-32
deng3DVNPUFlexibleAccelerator2021,3D-VNPU_A Flexible Accelerator for 2D/3D CNNs on FPGA (short),--,--,2021,Xilinx ZCU102,200,1210,10.2,118.63,3D RESNET-18,INT-8,INT-8
1001,Low Precision Floating-point Arithmetic for High Performance FPGA-based CNN Acceleration,--,--,--,Xilinx Kintex 7,--,1100,9.42,116.77,Yolo-v2-tiny,f8,f8
26,FracBNN: Accurate and FPGA-Efficient Binary Neural Networks with Fractional Activations,50656,224,2021,ZYNQ ZU3EG,250,702,6.1,115.08,ReActNet (ImageNet),Binary,Binary
deng3DVNPUFlexibleAccelerator2021,3D-VNPU_A Flexible Accelerator for 2D/3D CNNs on FPGA (short),--,1024,2021,Xilinx ZCU102,200,1150,10.2,112.75,VGG16,INT-8,INT-8
colangeloExplorationLowNumeric,Exploration of Low Numeric Precision Deep Learning Inference Using Intel FPGAs,--,--,2018,Arria 10 GX 1150,275,8000,75,106.67,ResNet-34 1x-wide,INT-8,INT-8
14,FracBNN: Accurate and FPGA-Efficient Binary Neural Networks with Fractional Activations,51444,126,2021,ZYNQ ZU3EG,250,401,4.1,97.8,ReActNet (CIFAR-10),Binary,Binary
88,FixyFPGA: Efficient FPGA Accelerator for Deep Neural Networks with High Element-Wise Sparsity and without External Memory Access,993800,1730,2021,Stratix 10 GX 10M FPGA,196.89,2650,27.41,96.68,MobileNet-V1 (0.75),INT-4,INT-4
69,"REQ-YOLO: A Resource-Aware, Efficient Quantization Framework for Object Detection on FPGAs",637671,3456,2019,ADM-PCIE-7V3,200,1967,21,93.67,YOLO tiny v2,FxP-6,FxP-6
1002,A High-Throughput and Power-Efficient FPGA Implementation of YOLO CNN for Object Detection,--,--,--,Xilinx Virtex VC707,--,1040,11.11,93.61,Yolo-v2-tiny,Binary,int8
109,Exploration of Low Numeric Precision Deep Learning Inference Using Intel FPGAs,--,--,2018,Arria 10 GX 1150,275,7000,75,93.33,ResNet-34 1x-wide,FP-32,FP-32
20,Zac: Towards Automatic Optimization and Deployment of Quantized Deep Neural Networks on Embedded Devices,51300,31,2019,ZC706,200,441.95,4.88,90.56,XNOR-Net,Binary,Binary
49,RNA: An Accurate Residual Network Accelerator for Quantized and Reconstructed Deep Neural Networks,203000,0,2018,ZC706,150,878.11,10.56,83.15,VGG-16,INT-4,INT-8
wangSparseYOLOHardwareSoftware2020,Sparse-YOLO: Hardware/Software Co-Design of an FPGA Accelerator for YOLOv2,--,--,--,Intel Arria 10 GX 1150,211,304.5,26,11.7,Yolo-v2,int8,int8
wangSparseYOLOHardwareSoftware2020,Sparse-YOLO: Hardware/Software Co-Design of an FPGA Accelerator for YOLOv2,--,--,--,Intel Arria 10 GX 1150,204,260,26,10,Yolo-v2,int8,int8
48,RNA: An Accurate Residual Network Accelerator for Quantized and Reconstructed Deep Neural Networks,203000,0,2018,ZC706,150,804.03,10.56,76.14,ResNet-50,INT-4,INT-8
22,Zac: Towards Automatic Optimization and Deployment of Quantized Deep Neural Networks on Embedded Devices,55500,84,2019,ZC706,200,405.82,5.6,72.47,DoReFa-Net,Binary,INT-2
wuNovelLowCommunicationEnergyEfficient2018,A Novel Low-Communication Energy Efficient Reconfigurable CNN Acceleration Architecture for Embedded Systems,156859,612,2018,ZC706,150,685.6,9.76,70.25,AlexNet,INT-8,INT-8
47,RNA: An Accurate Residual Network Accelerator for Quantized and Reconstructed Deep Neural Networks,203000,0,2018,ZC706,150,687.78,10.56,65.13,AlexNet,INT-4,INT-8
119,Optimized FPGA-based Deep Learning Accelerator for Sparse CNN using High Bandwidth Memory,334000,1442,2021,Intel Stratix 10 MX2100,257,5071.24,79.99,63.4,ResNet-50,FxP-16,FxP-16
121,A Reconfigurable Multithreaded Accelerator for Recurrent Neural Network,522852,4368,2020,Stratix 10 2800,260,7810,125,62.48,LSTM,INT-8,INT-8
nguyenLayerspecificOptimizationMixed2020,Layer-Specific Optimization for Mixed Data Flow With Mixed Precision in FPGA Design for CNN-Based Object Detectors,--,--,--,Xilinx Virtex VC707,--,1870,30,62.33,Yolo-v2-tiny,int8,int8
1005,Power Efficient Tiny Yolo CNN Using Reduced Hardware Resources Based on Booth Multiplier and WALLACE Tree Adders,--,--,--,Xilinx Zynq-706,--,87.8,1.41,62.27,Yolo-v2-tiny,int16,int16
liuLeveragingFinegrainedStructured2021,Leveraging Fine-grained Structured Sparsity for CNN Inference on Systolic Array Architectures,336000,1352,2021,Intel Arria 10 GX1150,242,1662,27.8,59.78,VGG-16,INT-8,INT-8
shiSparseWinogradConvolutional2018,Sparse Winograd Convolutional Neural Networks on Small-scale Systolic Arrays,241202,768,2019,V-Ultra XCVU095,150,230.4,4.12,55.92,VGG16,INT-16,INT-16
shiSparseWinogradConvolutional2018,Sparse Winograd Convolutional Neural Networks on Small-scale Systolic Arrays,241202,768,2019,V-Ultra XCVU095,150,460.8,8.24,55.92,VGG16,INT-8,INT-8
shiSparseWinogradConvolutional2018,Sparse Winograd Convolutional Neural Networks on Small-scale Systolic Arrays,241202,768,2019,V-Ultra XCVU095,150,921.6,16.49,55.89,VGG16,INT-8,INT-8
yuLightOPUFPGAbasedOverlay2020,Light-OPU: An FPGA-based Overlay Processor for Lightweight Convolutional Neural Networks,173522,704,2020,Xilinx XC7K325T,200,352,6.7,52.54,DenseNet-161,INT-8,INT-8
wuNovelLowCommunicationEnergyEfficient2018,A Novel Low-Communication Energy Efficient Reconfigurable CNN Acceleration Architecture for Embedded Systems,156859,612,2018,ZC706,150,507.2,9.72,52.18,ResNet-50,INT-8,INT-8
liuEfficientAcceleratorDNNBased2019,Towards an Efficient Accelerator for DNN-based Remote Sensing Image Segmentation on FPGAs,170906,1665,2019,Intel Arria10 660,200,1578,32,49.31,U-Net,INT-8,INT-8
98,Improving the Performance of OpenCL-based FPGA Accelerator for Convolutional Neural Network,--,2756,2017,Arria 10 GX1150,385,1790,37.46,47.78,VGG-16,INT-16,INT-16
87,FixyFPGA: Efficient FPGA Accelerator for Deep Neural Networks with High Element-Wise Sparsity and without External Memory Access,804500,1730,2021,Stratix 10 GX 10M FPGA,200.76,1240,27.08,45.79,MobileNet-V1 (0.5),INT-4,INT-4
18,Accelerating Binarized Convolutional Neural Networks with Software-Programmable FPGAs,46900,3,2017,Zynq-7000 XC7Z020,143,207.8,4.7,44.21,BNN,Binary,Binary
57,A Fine-Grained Sparse Accelerator for Multi-Precision DNN,--,--,2019,Xilinx XCKU115,200,574.2,13.42,42.79,CNN,INT-4,INT-4
56,A Fine-Grained Sparse Accelerator for Multi-Precision DNN,--,--,2019,Xilinx XCKU115,200,571.1,13.41,42.59,CNN+RNN,INT-4,INT-4
104,Cloud-DNN: An Open Framework for Mapping DNN Models to Cloud FPGAs,1512810,5349,2019,VCU118,214,1828.61,49.25,37.13,VGG16,INT-16,INT-16
74,Evaluating Fast Algorithms for Convolutional Neural Networks on FPGAs,600000,2520,2017,ZCU102,200,854.6,23.6,36.21,AlexNet,INT-16,INT-16
108,High-Throughput Convolutional Neural Network on an FPGA by Customized JPEG Compression,274795,2370,2020,VirtexUS+XCVU9P,300,2419.2,75,32.26,CNN,Binary,INT-8
102,An OpenCL Deep Learning Accelerator on Arria 10,246000,1476,2017,Arria 10 GX1150,303,1382,45,30.71,AlexNet,FxP-16,FxP-16
70,Optimizing Loop Operation and Dataflow in FPGA Acceleration of Deep Convolutional Neural Networks,161000,1518,2017,Arria 10 GX1150,150,645.25,21.2,30.44,VGG-16,INT-8,INT-16
86,Towards a Uniform Template-based Architecture for Accelerating 2D and 3D CNNs on FPGA,209000,1536,2018,VUS440,200,784.7,26,30.18,C3D,INT-16,INT-16
3,An Asynchronous Energy-Efficient CNN Accelerator with Reconfigurable Architecture,--,--,2018,VC707,--,20.3,0.676,30.03,LeNet-5,INT-16,INT-16
31,Fast and Efficient Implementation of Convolutional Neural Networks on FPGA,196370,256,2017,E5-2600+Stratix V,200,229,8.04,28.48,VGG-16,INT-32,INT-32
6,FPGA-Based Sparsity-Aware CNN Accelerator for Noise-Resilient Edge-Level Image Recognition,--,--,2019,Intels Stratix-V,100,57.6,2.03,28.37,VGG-16,int13,int13
71,Shortcut Mining: Exploiting Cross-layer Shortcut Reuse in DCNN Accelerators,261096,2800,2019,Virtex-7 485T,150,608.28,21.64,28.11,ResNet-152,INT-16,INT-16
103,FTDL: An FPGA-tailored Architecture for Deep Learning Applications,--,--,2020,UltraScale,650,1272.22,46.1,27.6,"GoogLeNet, ResNet50",INT-16,INT-16
24,Zac: Towards Automatic Optimization and Deployment of Quantized Deep Neural Networks on Embedded Devices,122500,793,2019,ZC706,166,167.58,6.08,27.56,VGG16,INT-8,INT-16
liNovelFPGAAccelerator2020,A Novel FPGA Accelerator Design for Real-Time and Ultra-Low Power Deep Convolutional Neural Networks Compared With Titan X GPU,--,--,--,Intel Arria 10,--,740,27.2,27.21,Yolo-v2,"int8, int16","int8, int16"
liNovelFPGAAccelerator2020,A Novel FPGA Accelerator Design for Real-Time and Ultra-Low Power Deep Convolutional Neural Networks Compared With Titan X GPU,--,--,--,Intel Arria 10,--,732,27.2,26.91,Yolo-v2-tiny,"int8, int16","int8, int16"
99,Algorithm-Hardware Co-Design of Single Shot Detector for Fast Object Detection on FPGAs,175000,1518,2018,Arria 10 GX1150,240,1032,40,25.8,SSD300,INT-8,INT-16
nguyenLayerspecificOptimizationMixed2020,Layer-Specific Optimization for Mixed Data Flow With Mixed Precision in FPGA Design for CNN-Based Object Detectors,--,--,--,Xilinx Virtex VC707,--,767,30,25.57,Yolo-v3,int8,int8
35,Exploring Heterogeneous Algorithms for Accelerating Deep Convolutional Neural Networks on FPGAs,155886,824,2017,ZC706,100,229.5,9.4,24.41,VGG-16,INT-16,INT-16
guoAngelEyeCompleteDesign2018,Angel-Eye: A Complete Design Flow for Mapping CNN onto Embedded FPGA,29867,190,2018,XC7z020,214,84.3,3.5,24.09,VGG-16,INT-8,INT-8
liuLeveragingFinegrainedStructured2021,Leveraging Fine-grained Structured Sparsity for CNN Inference on Systolic Array Architectures,336000,1352,2021,Intel Arria 10 GX1150,242,495,22.6,21.9,ResNet-50,INT-8,INT-8
120,Algorithm-Hardware Co-Design of Single Shot Detector for Fast Object Detection on FPGAs,532000,4363,2018,Arria 10 GX2800,300,2178,100,21.78,SSD300,INT-8,INT-16
25,VIBNN: Hardware Acceleration of Bayesian Neural Networks,98006,342,2018,Cyclone V,--,127.8,6.1,20.95,MNIST (RLF-Based),Binary,Binary
101,Improving the Performance of OpenCL-based FPGA Accelerator for Convolutional Neural Network,--,1320,2017,Arria 10 GX1150,370,866,41.73,20.75,VGG-16,FxP-32,FxP-32
94,A High Throughput MobileNetV2 FPGA Implementation Based on a Flexible Architecture for Depthwise Separable Convolution,145000,1220,2020,Arria 10,200,693,34,20.38,MobileNet-V2,INT-16,INT-16
91,A High Performance FPGA-based Accelerator for Large-Scale Convolutional Neural Network,--,--,2016,VC709,156,565.94,30.2,18.74,AlexNet,INT-16,INT-16
yuLightOPUFPGAbasedOverlay2020,Light-OPU: An FPGA-based Overlay Processor for Lightweight Convolutional Neural Networks,173522,704,2020,Xilinx XC7K325T,200,295.68,16.518,17.9,MobileNetV1,INT-8,INT-8
84,Towards a Uniform Template-based Architecture for Accelerating 2D and 3D CNNs on FPGA,242000,1536,2018,VC709,150,430.7,25,17.23,C3D,INT-16,INT-16
xiaoZacAutomaticOptimization2019,Zac: Towards Automatic Optimization and Deployment of Quantized Deep Neural Networks on Embedded Devices,100200,818,2019,ZC706,200,124.9,7.31,17.09,ResNet-18,INT-8,INT-8
yanFPGAbasedMobileNetAccelerator2021,An FPGA-based MobileNet Accelerator Considering Network Structure Characteristics,308449,2160,2021,Xilinx Virtex-7 XC7V690t,150,181.8,11.35,16.02,MobileNet,INT-8,INT-8
yuLightOPUFPGAbasedOverlay2020,Light-OPU: An FPGA-based Overlay Processor for Lightweight Convolutional Neural Networks,173522,704,2020,Xilinx XC7K325T,200,267.52,16.9,15.83,SqueezeNetV1.1,INT-8,INT-8
34,VIBNN: Hardware Acceleration of Bayesian Neural Networks,91126,342,2018,Cyclone V,--,127.8,8.52,15,MNIST (BNNWallace),Binary,Binary
39,F-C3D: FPGA-based 3-Dimensional Convolutional Neural Network,--,--,2017,ZC706,176,144.5,9.7,14.9,C3D,INT-16,INT-16
83,FP-DNN: An Automated Framework for Mapping Deep Neural Networks onto FPGAs with RTL-HLS Hybrid Templates,42349,1036,2017,Stratix-V GSMD5,150,364.36,25,14.57,VGG-19,INT-16,INT-16
38,Angel-Eye: A Complete Design Flow for Mapping CNN onto Embedded FPGA,85172,900,2018,XC7z045,150,137,9.63,14.23,VGG-16,INT-16,INT-16
37,Going Deeper wth Embedded FPGA Platform for Convolutional Neural Network,182616,780,2016,ZC706,150,136.97,9.63,14.22,VGG-16,INT-16,INT-16
82,FP-DNN: An Automated Framework for Mapping Deep Neural Networks onto FPGAs with RTL-HLS Hybrid Templates,42349,1036,2017,Stratix-V GSMD5,150,315.85,25,12.63,LSTM-LM,INT-16,INT-16
73,An Efficient Hardware Accelerator for Sparse Convolutional Neural Networks on FPGAs,132344,364,2019,ZCU102,200,291,23.6,12.33,ResNet,INT-16,INT-16
118,Optimized FPGA-based Deep Learning Accelerator for Sparse CNN using High Bandwidth Memory,334000,1442,2021,Intel Stratix 10 MX2100,257,980.344,79.98,12.26,MobileNet,FxP-16,FxP-16
43,End-to-End Optimization of Deep Learning Applications,1111980,3420,2020,VCU1525,242.9,117,10,11.7,OpenPose-V2,FP-32,FP-32
yuLightOPUFPGAbasedOverlay2020,Light-OPU: An FPGA-based Overlay Processor for Lightweight Convolutional Neural Networks,173522,704,2020,Xilinx XC7K325T,200,197.12,17.14,11.5,MobileNetV2,INT-8,INT-8
yuLightOPUFPGAbasedOverlay2020,Light-OPU: An FPGA-based Overlay Processor for Lightweight Convolutional Neural Networks,173522,704,2020,Xilinx XC7K325T,200,168.96,17.07,9.9,MobileNetV3-Large,INT-8,INT-8
105,Automatic Compiler Based FPGA Accelerator for CNN Training,720000,5760,2019,Stratix 10 GX,240,479,50.47,9.49,CIFAR-10; '4X'CNN,INT-16,INT-16
53,Frequency Domain Acceleration of Convolutional Neural Networks on CPU-FPGA Shared Memory System,200522,224,2017,E5-2600+Stratix V,200,123.5,13.18,9.37,VGG-16,FP-32,FP-32
81,FP-DNN: An Automated Framework for Mapping Deep Neural Networks onto FPGAs with RTL-HLS Hybrid Templates,42349,1036,2017,Stratix-V GSMD5,150,226.47,25,9.06,ResNet-152,INT-16,INT-16
77,Automatic Code Generation of Convolutional Neural Networks in FPGA Implementation,--,--,2016,VC709,100,222.1,24.8,8.96,AlexNet,INT-8,INT-16
1008,An FPGA-Based Reconfigurable CNN Accelerator for YOLO,--,--,--,Xilinx UltraScale ZCU102,--,102,11.8,8.64,Yolo-v2,int16,int16
1008,An FPGA-Based Reconfigurable CNN Accelerator for YOLO,--,--,--,Xilinx UltraScale ZCU102,--,102,11.8,8.64,Yolo-v2,int16,int16
93,Automatic Compiler Based FPGA Accelerator for CNN Training,415000,3363,2019,Stratix 10 GX,240,282,32.83,8.59,CIFAR-10; '2X'CNN,INT-16,INT-16
21,Synetgy: Algorithm-hardware Co-design for ConvNet Accelerators on Embedded FPGAs,24130,37,2019,Ultra96,250,47.09,5.5,8.56,DiracDeltaNet,INT-4,INT-4
97,Energy-Efficient CNN Implementation on a Deeply Pipelined FPGA Cluster,--,--,2016,ZC706+VC709,150,290,35,8.29,VGG-16,INT-16,INT-16
55,A Fine-Grained Sparse Accelerator for Multi-Precision DNN,--,--,2019,Xilinx XCKU115,200,110.4,13.39,8.24,RNN,INT-4,INT-4
124,Energy-Efficient CNN Implementation on a Deeply Pipelined FPGA Cluster,--,--,2016,ZC706+6*VC709,150,1280.3,160,8,VGG-16,INT-16,INT-16
68,Automatic Compiler Based FPGA Accelerator for CNN Training,208000,1699,2019,Stratix 10 GX,240,163,20.64,7.9,CIFAR-10; '1X'CNN,INT-16,INT-16
1008,An FPGA-Based Reconfigurable CNN Accelerator for YOLO,--,--,--,Xilinx UltraScale ZCU102,--,87.1,11.8,7.38,Yolo-v2-tiny,int16,int16
1008,An FPGA-Based Reconfigurable CNN Accelerator for YOLO,--,--,--,Xilinx UltraScale ZCU102,--,85.8,11.8,7.27,Yolo-v2-tiny,int16,int16
100,ESE: Efficient Speech Recognition Engine with Sparse LSTM on FPGA,293920,1504,2017,KU060,200,282.2,41,6.88,LSTM,INT-12,INT-16
123,Energy-Efficient CNN Implementation on a Deeply Pipelined FPGA Cluster,--,--,2016,ZC706+4*VC709,150,825.6,126,6.55,AlexNet,INT-16,INT-16
52,Frequency Domain Acceleration of Convolutional Neural Networks on CPU-FPGA Shared Memory System,200522,224,2017,E5-2600+Stratix V,200,83,13.18,6.3,AlexNet,FP-32,FP-32
65,Throughput-Optimized OpenCL-based FPGA Accelerator for Large-Scale Convolutional Neural Networks,--,--,2016,P395-D8,120,117.8,19.1,6.17,VGG-16,INT-8,INT-16
96,Energy-Efficient CNN Implementation on a Deeply Pipelined FPGA Cluster,--,--,2016,ZC706+VC709,150,203.9,35,5.83,VGG-16,INT-16,INT-16
1009, Design Space Exploration for YOLO Neural Network Accelerator ,--,--,--,Xilinx ZC706,--,42,7.5,5.6,Yolo-v2-tiny,"int32, int16","int32, int16"
50,ESCA: Event-Based Split-CNN Architecture with Data-Level Parallelism on UltraScale+ FPGA (short),469288,2100,2021,Virtex UltraScale+ xcvu9p,320,49.92,10.68,4.67,VGG16,INT-14,INT-14
liangInSDLAInSSDDeep2019,InS-DLA: An In-SSD Deep Learning Accelerator for Near-Data Processing,93232,0,2019,Zynq XC7Z045,100,44.8,9.621,4.66,CNN,INT-8,INT-8
1,Eciton: Very Low-Power LSTM Neural Network Accelerator for Predictive Maintenance at the Edge,4987,6,2021,Lattice iCE40 UP5K,17,0.067,0.017,3.94,LSTM,INT-8,INT-8
80,FP-DNN: An Automated Framework for Mapping Deep Neural Networks onto FPGAs with RTL-HLS Hybrid Templates,164100,264,2017,Stratix-V GSMD5,150,86,25,3.44,LSTM-LM,FxP-32,FxP-32
64,Optimizing FPGA-based Accelerator Design for Deep Convolutional Neural Networks,186251,2240,2015,VC707,100,61.62,18.61,3.31,AlexNet,FP-32,FP-32
79,FP-DNN: An Automated Framework for Mapping Deep Neural Networks onto FPGAs with RTL-HLS Hybrid Templates,164100,264,2017,Stratix-V GSMD5,150,81,25,3.24,VGG-19,FxP-32,FxP-32
1010,A Parameterisable FPGA-Tailored Architecture for YOLOv3-Tiny,--,--,--,Zedboard,--,10.5,3.36,3.13,Yolo-v3-tiny,int16,int16
78,FP-DNN: An Automated Framework for Mapping Deep Neural Networks onto FPGAs with RTL-HLS Hybrid Templates,164100,264,2017,Stratix-V GSMD5,150,73,25,2.92,ResNet-152,FxP-32,FxP-32
wangPYNQBasedFrameworkRapid2018,A PYNQ-based Framework for Rapid CNN Prototyping,--,--,2018,XC7Z020,--,2.56,1.896,1.35,CNN,INT-8,INT-8
122,Energy-Efficient CNN Implementation on a Deeply Pipelined FPGA Cluster,--,--,2016,ZC706+4*VC709,150,128.8,126,1.02,AlexNet,INT-16,INT-16
67,FPGA-based Accelerator for Long Short-Term Memory Recurrent Neural Networks,198280,1176,2017,VC707,150,7.26,19.63,0.37,LSTM-RNN,FP-32,FP-32
10040,A Method for Accelerating YOLO by Hybrid Computing Based on ARM and FPGA,--,--,2022,ZYNQ-7035,100,28.99,3.71,21.47,Yolov3-tiny,INT-16,INT-16
10041,Reduced-Parameter YOLO-like Object Detector Oriented to Resource-Constrained Platform,--,--,2023,--,--,,5.5,,Custom,int4,int4
10042,Research on Machine Learning Optimization Algorithm of CNN for FPGA Architecture,--,--,2021,ZCU104,--,,,,Yolov3,int8,int8
10043,Hardware Acceleration and Implementation of YOLOX-s for On-Orbit FPGA,--,--,2022,VC709,200,399.6,14.76,27,YOLOX-s,int16,int16
10044,Systolic Array based FPGA accelerator for Yolov3-tiny,--,--,2022,Terasic DE5a-Net,234,57,,,Yolov3-tiny,FP8,FP8
100441,Systolic Array based FPGA accelerator for Yolov3-tiny,--,--,2022,Terasic DE5a-Net,228,46,,,Yolov3-tiny,FP16,FP16
100442,Systolic Array based FPGA accelerator for Yolov3-tiny,--,--,2022,Terasic DE5a-Net,173,11,,,Yolov3-tiny,FP32,FP32
10045,A Full Featured Configurable Accelerator for Object Detection With YOLO,--,--,2021,XCKU040,143,180,3.87,46.5,Yolov3-tiny,int16,int16
10047,LPYOLO: Low Precision YOLO for Face Detection on FPGA,--,--,2022,PYNQ-Z2,100,--,2.4,,TinyYolov3,int4,int2
10048,A Power-Efficient Optimizing Framework FPGA Accelerator Based on Winograd for YOLO,--,--,2020,PYNQ-z2,125,,2.7,,Yolo-v2,int16,int16
10049,Compression of YOLOX object detection network and deployment on FPGA,--,--,2022,BOARD,FREQ,GOPs,POWER,0,MODEL,W_PRECISION,A_PRECISION
10050,Yolov3-tiny Object Detection SoC Based on FPGA Platform,--,--,2021,Zedboard,100,24.32,1.38,7.23,Yolov3-tiny,int16,int16
10051,Image Quantization Tradeoffs in a YOLO-based FPGA Accelerator Framework,--,--,2023,BOARD,FREQ,GOPs,POWER,0,MODEL,W_PRECISION,A_PRECISION
10052,Lightweight convolutional neural network of YOLO v3- Tiny algorithm on FPGA for target detection,--,--,2021,Xilinx XC7k325T,100,,9.6,,Yolov3-tiny,int16,int16
10053,Design of a YOLO Model Accelerator Based on PYNQ Architecture,--,--,2022,Pynq-Z2,100,,1.81,,Yolov2,int16,int16
limEnergyEfficientYOLOAccelerator2022,An Energy-Efficient YOLO Accelerator Optimizing Filter Switching Activity,--,--,2022,ZC706,200,370.6,5.05,73.39,Tiny-Yolov2,int8,int8
10055,An improved algorithm for deep learning YOLO network based on Xilinx ZYNQ FPGA,--,--,2020,ZYNQ7035,50,46.95,9,5.22,FPGA-Yolo,int16,int16


==> data/pruning.csv <==
iteration,sparsity,mAP,parameters
0,0,33.1,6221370
1,20.8,33,4927229
2,35.17,31.6,4033309
3,44.35,30.5,3461957
4,54,28.4,2857901
5,58.4,27.8,2588213
6,63.9,27.1,2247321
7,69.8,26.3,1877565
8,74.3,25.3,1596077
9,77.6,24.7,1394947
10,80.2,23.9,1229219
11,82.5,23.4,1089355
12,84.6,22.8,956779
13,86.3,22.3,852697
14,87.7,20.8,767589

==> data/ps.csv <==
model_part,latency
Main,10
NMS,5

==> data/ps_autotvm.csv <==
model_part,latency
Main,10
NMS,5
